A deeper look at depth pruning of LLMs

Large Language Models (LLMs) are not only resource-intensive to train but even more costly to deploy in production. Therefore, recent work has attempted to prune blocks of LLMs based on cheap proxies for estimating block importance, effectively removing 10% of blocks in well-trained LLaMa-2 and Mistral 7b models without any significant degradation of downstream metrics. In this paper, we explore different block importance metrics by considering adaptive metrics such as Shapley value in addition to static ones explored in prior work. We show that adaptive metrics exhibit a trade-off in performance between tasks i.e., improvement on one task may degrade performance on the other due to differences in the computed block influences. Furthermore, we extend this analysis from a complete block to individual self-attention and feed-forward layers, highlighting the propensity of the self-attention layers to be more amendable to pruning, even allowing removal of upto 33% of the self-attention layers without incurring any performance degradation on MMLU for Mistral 7b (significant reduction in costly maintenance of KV-cache). Finally, we look at simple performance recovery techniques to emulate the pruned layers by training lightweight additive bias or low-rank linear adapters. Performance recovery using emulated updates avoids performance degradation for the initial blocks (up to 5% absolute improvement on MMLU), which is either competitive or superior to the learning-based technique.

==> figures/block_pruning_loss_shapley_10_05_24/block_pruning_shapley.csv <==
,summary,config,name
0,"{'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3268, 'weighted_acc': 23.210227272727273}, 'mmlu_logit_shapley_blocks_pruned_14': {'total': 14080, 'correct': 3463, 'weighted_acc': 24.595170454545453}, 'block_11_cosine_influence': 0.1169435977935791, 'block_16_relative_l1_influence': 0.6015177369117737, 'eval_relative_l2_blocks_pruned_30': {'avg_loss': 9.923702951204978, 'avg_seq_perplexity': 20564.550847457627, 'num_ex': 15104}, 'eval_logit_shapley_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 2.656697160106594, 'avg_seq_perplexity': 16.99077541545286}, 'block_18_l2_influence': 3.803361177444458, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 3019, 'weighted_acc': 21.441761363636363}, 'mmlu_loss_shapley_blocks_pruned_29': {'correct': 3471, 'weighted_acc': 24.651988636363637, 'total': 14080}, 'eval_logit_shapley_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 9.232589463056144, 'avg_seq_perplexity': 10976.24152542373}, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3362, 'weighted_acc': 23.87784090909091}, 'mmlu_cosine_blocks_pruned_16': {'weighted_acc': 25.866477272727273, 'total': 14080, 'correct': 3642}, 'block_11_logit_shapley_influence': -43.579459979444295, 'block_12_logit_shapley_influence': -46.17001036577853, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 3.1263135489770923, 'avg_seq_perplexity': 24.55900961665784}, 'eval_loss_shapley_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 10.33871201337394, 'avg_seq_perplexity': 33168.286016949154}, 'block_0_l2_influence': 0.2204912304878235, 'block_6_relative_l1_influence': 0.7308038473129272, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 9.263482562566209, 'avg_seq_perplexity': 10974.391949152545}, 'mmlu_loss_shapley_blocks_pruned_1': {'total': 14080, 'correct': 8090, 'weighted_acc': 57.45738636363637}, 'eval_loss_shapley_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.090056855799787, 'avg_seq_perplexity': 24251.569915254237}, 'eval_cosine_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 7.186255503509004, 'avg_seq_perplexity': 1751.463585805085}, 'eval_cosine_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 2.326402825824285, 'avg_seq_perplexity': 12.888783600370765}, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3260, 'weighted_acc': 23.15340909090909}, 'eval_relative_l1_blocks_pruned_6': {'avg_seq_perplexity': 14.95170981197034, 'num_ex': 15104, 'avg_loss': 2.481052204713983}, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.87207548497087, 'avg_seq_perplexity': 54526.28389830508}, '_runtime': 5663.599020957947, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 3275, 'weighted_acc': 23.259943181818183}, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_9_l1_influence': 63.466796875, 'block_5_relative_l1_influence': 0.8047562837600708, 'eval_logit_shapley_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.848565570378709, 'avg_seq_perplexity': 52138.483050847455}, 'block_6_l2_influence': 0.8923430442810059, 'block_30_relative_l1_influence': 0.3931634724140167, 'block_6_loss_shapley_influence': -0.27593102640567424, 'eval_relative_l1_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.20694383524232, 'avg_seq_perplexity': 11.357249114472989}, 'eval_loss_shapley_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 2.479197873907574, 'avg_seq_perplexity': 36.17014946371822}, 'eval_logit_shapley_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.614914716300316, 'avg_seq_perplexity': 46000.16525423729}, 'block_29_relative_l1_influence': 0.4171880781650543, 'block_3_relative_l1_influence': 0.8716422915458679, 'block_18_relative_l2_influence': 0.5389740467071533, 'block_20_relative_l1_influence': 0.49240174889564514, 'eval_cosine_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 6.662242307501324, 'avg_seq_perplexity': 1033.2865466101696}, 'block_10_loss_shapley_influence': -0.28992568223772563, 'block_15_logit_shapley_influence': -40.58271547828254, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 8726, 'weighted_acc': 61.97443181818182}, 'eval_cosine_blocks_pruned_22': {'avg_seq_perplexity': 23624.906779661014, 'num_ex': 15104, 'avg_loss': 9.983058088916843}, 'block_4_logit_shapley_influence': -27.10676826294089, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 8792, 'weighted_acc': 62.44318181818182}, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 7.413179041975636, 'avg_seq_perplexity': 1765.9811970338983}, 'mmlu_loss_shapley_blocks_pruned_19': {'weighted_acc': 24.495738636363637, 'total': 14080, 'correct': 3449}, 'mmlu_cosine_blocks_pruned_26': {'weighted_acc': 23.053977272727273, 'total': 14080, 'correct': 3246}, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3327, 'weighted_acc': 23.629261363636363}, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'block_26_cosine_influence': 0.03852170705795288, 'eval_relative_l2_blocks_pruned_5': {'avg_seq_perplexity': 12.888783600370765, 'num_ex': 15104, 'avg_loss': 2.326402825824285}, 'eval_relative_l1_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 6.662242307501324, 'avg_seq_perplexity': 1033.2865466101696}, 'mmlu_relative_l1_blocks_pruned_12': {'weighted_acc': 56.26420454545455, 'total': 14080, 'correct': 7922}, 'eval_loss_shapley_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 7.038683875132415, 'avg_seq_perplexity': 4103.7264300847455}, 'eval_logit_shapley_blocks_pruned_13': {'avg_loss': 6.012717036877648, 'avg_seq_perplexity': 642.2280190677966, 'num_ex': 15104}, 'block_30_l1_influence': 490.6719055175781, 'block_30_logit_shapley_influence': 1.4781436839942614, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 8.801332635394598, 'avg_seq_perplexity': 7155.707097457627}, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'eval_logit_shapley_blocks_pruned_3': {'avg_seq_perplexity': 10.015537067995233, 'num_ex': 15104, 'avg_loss': 2.111668861518472}, 'eval_cosine_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 9.923702951204978, 'avg_seq_perplexity': 20564.550847457627}, 'eval_cosine_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 7.304403014102225, 'avg_seq_perplexity': 1839.8121027542372}, 'block_1_loss_shapley_influence': 2.3499692027855685, 'eval_relative_l1_blocks_pruned_14': {'avg_seq_perplexity': 892.9416048728814, 'num_ex': 15104, 'avg_loss': 6.732211355435646}, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 9.732426012976696, 'avg_seq_perplexity': 17027.332627118645}, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 7.321525444418697, 'avg_seq_perplexity': 2161.4329978813557}, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3490, 'weighted_acc': 24.786931818181817}, 'mmlu_loss_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3362, 'weighted_acc': 23.87784090909091}, 'block_27_l2_influence': 6.241732120513916, 'block_25_relative_l2_influence': 0.29833078384399414, 'eval_cosine_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 3.926331600900424, 'avg_seq_perplexity': 54.10219974841102}, 'block_21_relative_l2_influence': 0.3880953788757324, 'block_8_l1_influence': 57.74723815917969, 'block_28_l1_influence': 373.0857849121094, 'block_15_relative_l2_influence': 0.52720046043396, 'mmlu_loss_shapley_blocks_pruned_5': {'total': 14080, 'correct': 3694, 'weighted_acc': 26.235795454545453}, 'block_1_l2_influence': 0.7864856719970703, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'block_9_cosine_influence': 0.13151496648788452, 'block_26_relative_l2_influence': 0.2950018048286438, 'mmlu_loss_shapley_blocks_pruned_8': {'correct': 3638, 'weighted_acc': 25.838068181818183, 'total': 14080}, 'mmlu_loss_shapley_blocks_pruned_21': {'total': 14080, 'correct': 3430, 'weighted_acc': 24.360795454545453}, 'block_21_l2_influence': 4.618160724639893, 'eval_relative_l2_blocks_pruned_8': {'avg_loss': 3.449574098748676, 'avg_seq_perplexity': 34.50927734375, 'num_ex': 15104}, 'eval_loss_shapley_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.0117818541445973, 'avg_seq_perplexity': 9.118285098318326}, 'eval_loss_shapley_blocks_pruned_4': {'avg_loss': 2.156650219933461, 'avg_seq_perplexity': 10.52325956700212, 'num_ex': 15104}, 'mmlu_logit_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3274, 'weighted_acc': 23.25284090909091}, 'block_12_l2_influence': 1.6080870628356934, 'block_12_loss_shapley_influence': -0.29133538457091657, 'eval_loss_shapley_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_relative_l1_blocks_pruned_28': {'avg_loss': 9.779662051443326, 'avg_seq_perplexity': 17911.64194915254, 'num_ex': 15104}, 'eval_logit_shapley_blocks_pruned_5': {'avg_loss': 2.2753539004568326, 'avg_seq_perplexity': 11.914710093352754, 'num_ex': 15104}, 'eval_cosine_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.090056855799787, 'avg_seq_perplexity': 24251.569915254237}, 'block_28_cosine_influence': 0.05036300420761109, 'eval_cosine_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.0326155323093222, 'avg_seq_perplexity': 9.316383491128178}, 'block_8_loss_shapley_influence': -0.28881091904999256, 'eval_relative_l1_blocks_pruned_9': {'avg_seq_perplexity': 559.9175052966102, 'num_ex': 15104, 'avg_loss': 6.155609648106462}, 'eval_loss_shapley_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 2.656697160106594, 'avg_seq_perplexity': 16.99077541545286}, 'eval_loss_shapley_blocks_pruned_13': {'avg_seq_perplexity': 4734.063029661017, 'num_ex': 15104, 'avg_loss': 6.764505160056938}, 'block_24_l2_influence': 4.985612392425537, 'block_30_cosine_influence': 0.06128782033920288, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3308, 'weighted_acc': 23.494318181818183}, 'block_8_relative_l2_influence': 0.576934814453125, 'block_11_relative_l2_influence': 0.5239477753639221, 'block_24_relative_l1_influence': 0.3444177806377411, 'eval_logit_shapley_blocks_pruned_8': {'avg_loss': 2.913284560381356, 'avg_seq_perplexity': 56.599125231726696, 'num_ex': 15104}, 'mmlu_logit_shapley_blocks_pruned_19': {'weighted_acc': 27.102272727272727, 'total': 14080, 'correct': 3816}, '_step': 336, 'eval_cosine_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.77848686606197, 'avg_seq_perplexity': 48800.42372881356}, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 8696, 'weighted_acc': 61.76136363636363}, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 8812, 'weighted_acc': 62.58522727272727}, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.447785975569383, 'avg_seq_perplexity': 34516.97245762712}, 'eval_logit_shapley_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 8.053214897543697, 'avg_seq_perplexity': 4211.771186440678}, 'block_16_l2_influence': 2.78287124633789, 'block_9_relative_l1_influence': 0.6271936297416687, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9623779038251457, 'avg_seq_perplexity': 8.694948358050848}, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3341, 'weighted_acc': 23.728693181818183}, 'eval_logit_shapley_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 9.1169237039857, 'avg_seq_perplexity': 10092.811440677966}, 'mmlu_logit_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3471, 'weighted_acc': 24.651988636363637}, 'block_14_l1_influence': 102.9898681640625, 'block_14_loss_shapley_influence': -0.2892400225430396, 'eval_relative_l1_blocks_pruned_3': {'avg_seq_perplexity': 10.29698051840572, 'num_ex': 15104, 'avg_loss': 2.111730284610037}, 'mmlu_cosine_blocks_pruned_11': {'weighted_acc': 21.441761363636363, 'total': 14080, 'correct': 3019}, 'block_12_cosine_influence': 0.11011826992034912, 'eval_cosine_blocks_pruned_32': {'avg_loss': 10.447785975569383, 'avg_seq_perplexity': 34516.97245762712, 'num_ex': 15104}, 'eval_relative_l2_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.090056855799787, 'avg_seq_perplexity': 24251.569915254237}, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3465, 'weighted_acc': 24.609375}, 'eval_loss_shapley_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.447785975569383, 'avg_seq_perplexity': 34516.97245762712}, 'block_6_l1_influence': 45.109527587890625, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3509, 'weighted_acc': 24.921875}, 'eval_logit_shapley_blocks_pruned_4': {'avg_loss': 2.156650219933461, 'avg_seq_perplexity': 10.52325956700212, 'num_ex': 15104}, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3639, 'weighted_acc': 25.845170454545453}, 'block_22_logit_shapley_influence': -29.7144667271143, 'mmlu_logit_shapley_blocks_pruned_9': {'weighted_acc': 25.220170454545453, 'total': 14080, 'correct': 3551}, 'mmlu_loss_shapley_blocks_pruned_18': {'weighted_acc': 24.602272727272727, 'total': 14080, 'correct': 3464}, 'mmlu_logit_shapley_blocks_pruned_15': {'correct': 3421, 'weighted_acc': 24.296875, 'total': 14080}, 'block_11_l2_influence': 1.4938896894454956, 'block_3_l1_influence': 21.672521591186523, 'eval_logit_shapley_blocks_pruned_6': {'avg_seq_perplexity': 13.59001030356197, 'num_ex': 15104, 'avg_loss': 2.430694062831038}, 'block_1_l1_influence': 13.229405403137209, 'block_13_relative_l2_influence': 0.49894675612449646, 'eval_relative_l1_blocks_pruned_30': {'avg_loss': 9.923702951204978, 'avg_seq_perplexity': 20564.550847457627, 'num_ex': 15104}, 'mmlu_logit_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'block_0_relative_l2_influence': 1.7188234329223633, 'block_13_cosine_influence': 0.10614091157913208, 'block_19_relative_l2_influence': 0.533889651298523, 'block_22_relative_l1_influence': 0.3771388530731201, 'block_10_logit_shapley_influence': -45.94758370555501, 'mmlu_relative_l1_blocks_pruned_10': {'weighted_acc': 22.926136363636363, 'total': 14080, 'correct': 3228}, 'block_20_l2_influence': 4.569960117340088, 'block_27_l1_influence': 311.6721496582031, 'block_7_relative_l2_influence': 0.6367042660713196, 'eval_relative_l1_blocks_pruned_0': {'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104, 'avg_loss': 1.9087995108911544}, 'eval_relative_l1_blocks_pruned_24': {'avg_seq_perplexity': 9718.316737288136, 'num_ex': 15104, 'avg_loss': 9.14397676112288}, 'block_12_l1_influence': 81.40327453613281, 'block_18_l1_influence': 191.1155242919922, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 9.263482562566209, 'avg_seq_perplexity': 10974.391949152545}, 'mmlu_loss_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3427, 'weighted_acc': 24.339488636363637}, 'mmlu_loss_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3250, 'weighted_acc': 23.082386363636363}, 'mmlu_loss_shapley_blocks_pruned_26': {'weighted_acc': 23.430397727272727, 'total': 14080, 'correct': 3299}, 'block_4_l1_influence': 29.47683334350586, 'block_6_cosine_influence': 0.15579771995544434, 'mmlu_cosine_blocks_pruned_30': {'total': 14080, 'correct': 3599, 'weighted_acc': 25.561079545454547}, 'eval_loss_shapley_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 3.451026269945048, 'avg_seq_perplexity': 316.80803098516947}, 'mmlu_logit_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3686, 'weighted_acc': 26.178977272727273}, 'mmlu_logit_shapley_blocks_pruned_26': {'weighted_acc': 25.255681818181817, 'total': 14080, 'correct': 3556}, 'block_3_cosine_influence': 0.15420764684677124, 'block_28_relative_l1_influence': 0.377244234085083, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 3557, 'weighted_acc': 25.26278409090909}, 'block_14_relative_l1_influence': 0.5803700685501099, 'mmlu_relative_l2_blocks_pruned_25': {'weighted_acc': 24.339488636363637, 'total': 14080, 'correct': 3427}, 'mmlu_loss_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3599, 'weighted_acc': 25.561079545454547}, 'block_12_relative_l2_influence': 0.5018002986907959, 'eval_loss_shapley_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 10.182549945378709, 'avg_seq_perplexity': 31764.44279661017}, 'mmlu_logit_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3413, 'weighted_acc': 24.240056818181817}, 'block_17_relative_l1_influence': 0.5805886387825012, 'block_31_relative_l1_influence': 0.5296561121940613, 'block_31_l1_influence': 747.8524169921875, 'eval_logit_shapley_blocks_pruned_1': {'avg_seq_perplexity': 8.50190864175053, 'num_ex': 15104, 'avg_loss': 1.949390863968154}, 'block_16_l1_influence': 139.8284454345703, 'eval_relative_l2_blocks_pruned_11': {'avg_seq_perplexity': 1033.2865466101696, 'num_ex': 15104, 'avg_loss': 6.662242307501324}, 'mmlu_logit_shapley_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_logit_shapley_blocks_pruned_16': {'avg_loss': 6.991894220901748, 'avg_seq_perplexity': 1664.4706038135594, 'num_ex': 15104}, 'eval_cosine_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.881060066869704, 'avg_seq_perplexity': 54121.32627118644}, 'block_25_l1_influence': 260.08056640625, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 8639, 'weighted_acc': 61.35653409090909}, 'eval_logit_shapley_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 5.82471530720339, 'avg_seq_perplexity': 523.9666644597457}, 'block_19_l1_influence': 225.17239379882812, 'eval_cosine_blocks_pruned_20': {'avg_loss': 9.003687971729343, 'avg_seq_perplexity': 9187.001059322034, 'num_ex': 15104}, 'block_21_logit_shapley_influence': -25.54645918756738, 'eval_relative_l2_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 7.501791226661812, 'avg_seq_perplexity': 2590.7190148305085}, 'mmlu_loss_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3389, 'weighted_acc': 24.069602272727273}, 'block_24_l1_influence': 250.44677734375, 'block_10_relative_l2_influence': 0.5429733991622925, 'block_8_logit_shapley_influence': -42.38288537158452, 'block_31_logit_shapley_influence': 101.63725194006734, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3599, 'weighted_acc': 25.561079545454547}, 'mmlu_loss_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3334, 'weighted_acc': 23.678977272727273}, 'eval_logit_shapley_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.447785975569383, 'avg_seq_perplexity': 34516.97245762712}, 'eval_cosine_blocks_pruned_23': {'avg_seq_perplexity': 42999.02542372881, 'num_ex': 15104, 'avg_loss': 10.625409659692796}, 'block_4_relative_l1_influence': 0.8454504013061523, 'mmlu_loss_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3224, 'weighted_acc': 22.897727272727273}, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 3421, 'weighted_acc': 24.296875}, 'block_21_loss_shapley_influence': -0.268444241573504, 'eval_cosine_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 9.63088420286017, 'avg_seq_perplexity': 16517.582627118645}, 'eval_relative_l1_blocks_pruned_15': {'avg_loss': 6.7353360450873945, 'avg_seq_perplexity': 895.2590042372881, 'num_ex': 15104}, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 6.981527037539725, 'avg_seq_perplexity': 1461.5455508474577}, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 9.732426012976696, 'avg_seq_perplexity': 17027.332627118645}, 'block_20_logit_shapley_influence': -20.683476963316323, 'block_23_relative_l1_influence': 0.3672098517417908, 'block_1_logit_shapley_influence': 247.65802518469616, 'block_23_loss_shapley_influence': -0.2767477169863335, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 9.363304008871822, 'avg_seq_perplexity': 30512.396186440677}, 'mmlu_relative_l1_blocks_pruned_23': {'total': 14080, 'correct': 3360, 'weighted_acc': 23.863636363636363}, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3512, 'weighted_acc': 24.943181818181817}, 'eval_logit_shapley_blocks_pruned_30': {'avg_loss': 9.923702951204978, 'avg_seq_perplexity': 20564.550847457627, 'num_ex': 15104}, 'block_26_l1_influence': 279.1143798828125, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 8503, 'weighted_acc': 60.390625}, 'eval_cosine_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.848565570378709, 'avg_seq_perplexity': 52138.483050847455}, 'block_27_relative_l1_influence': 0.34054580330848694, 'block_25_logit_shapley_influence': -30.67325957296893, 'mmlu_relative_l1_blocks_pruned_7': {'correct': 8503, 'weighted_acc': 60.390625, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 6651, 'weighted_acc': 47.23721590909091}, 'block_8_cosine_influence': 0.14191526174545288, 'eval_cosine_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 6.870939610368114, 'avg_seq_perplexity': 1101.0743511652545}, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 8487, 'weighted_acc': 60.27698863636363}, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3600, 'weighted_acc': 25.568181818181817}, 'block_23_l1_influence': 244.3338928222656, 'block_3_loss_shapley_influence': -0.2291067538531273, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 8590, 'weighted_acc': 61.00852272727273}, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_loss_shapley_blocks_pruned_12': {'correct': 3746, 'weighted_acc': 26.605113636363637, 'total': 14080}, 'block_2_cosine_influence': 0.18501925468444824, 'block_15_cosine_influence': 0.11073744297027588, 'block_25_loss_shapley_influence': -0.280863589875765, 'mmlu_logit_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3584, 'weighted_acc': 25.454545454545453}, 'block_8_l2_influence': 1.1438060998916626, 'mmlu_relative_l2_blocks_pruned_12': {'total': 14080, 'correct': 3187, 'weighted_acc': 22.634943181818183}, 'block_9_logit_shapley_influence': -42.43532749209115, 'mmlu_cosine_blocks_pruned_9': {'total': 14080, 'correct': 8156, 'weighted_acc': 57.92613636363637}, 'block_3_logit_shapley_influence': -6.7805942409060265, 'block_27_logit_shapley_influence': -24.069647162395327, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3378, 'weighted_acc': 23.991477272727273}, 'block_31_cosine_influence': 0.17413002252578735, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 6.438007419392214, 'avg_seq_perplexity': 798.1899496822034}, 'block_23_relative_l2_influence': 0.329232782125473, 'block_21_cosine_influence': 0.06127279996871948, 'block_16_loss_shapley_influence': -0.27785440436331865, 'eval_logit_shapley_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 10.088302353681144, 'avg_seq_perplexity': 28637.021186440677}, 'block_25_l2_influence': 5.212945461273193, 'block_23_cosine_influence': 0.04653525352478027, 'block_14_logit_shapley_influence': -41.5571471976259, 'block_7_l2_influence': 1.0577164888381958, 'eval_cosine_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 6.935513253939354, 'avg_seq_perplexity': 1177.3837394067796}, 'block_27_relative_l2_influence': 0.3058554530143738, 'eval_loss_shapley_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 3.1406511209778865, 'avg_seq_perplexity': 110.85124801377118}, 'eval_loss_shapley_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 7.000009310447563, 'avg_seq_perplexity': 5087.394597457627}, 'block_29_l1_influence': 457.9515686035156, 'eval_cosine_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 7.424093472755562, 'avg_seq_perplexity': 2154.7981991525426}, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 8812, 'weighted_acc': 62.58522727272727}, 'mmlu_relative_l2_blocks_pruned_4': {'weighted_acc': 61.76136363636363, 'total': 14080, 'correct': 8696}, 'eval_loss_shapley_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 1.949390863968154, 'avg_seq_perplexity': 8.50190864175053}, 'mmlu_logit_shapley_blocks_pruned_6': {'total': 14080, 'correct': 3647, 'weighted_acc': 25.901988636363637}, 'block_22_l1_influence': 228.550048828125, 'eval_logit_shapley_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 3.817056946835275, 'avg_seq_perplexity': 83.43313857256356}, 'mmlu_loss_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3502, 'weighted_acc': 24.87215909090909}, 'eval_cosine_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 7.108010502184852, 'avg_seq_perplexity': 1394.9921875}, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 8.947880114539196, 'avg_seq_perplexity': 8004.424258474576}, 'mmlu_logit_shapley_blocks_pruned_4': {'total': 14080, 'correct': 3874, 'weighted_acc': 27.514204545454547}, 'mmlu_loss_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'block_20_l1_influence': 228.49655151367188, 'block_14_relative_l2_influence': 0.5185606479644775, 'block_12_relative_l1_influence': 0.55983567237854, 'block_17_loss_shapley_influence': -0.2658110475074351, 'block_4_relative_l2_influence': 0.7397071123123169, 'block_17_relative_l2_influence': 0.5177979469299316, 'block_31_relative_l2_influence': 0.641008734703064, 'block_18_loss_shapley_influence': -0.25791239645711306, 'eval_loss_shapley_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.111668861518472, 'avg_seq_perplexity': 10.015537067995233}, 'mmlu_loss_shapley_blocks_pruned_22': {'correct': 3475, 'weighted_acc': 24.680397727272727, 'total': 14080}, 'mmlu_logit_shapley_blocks_pruned_13': {'total': 14080, 'correct': 3519, 'weighted_acc': 24.992897727272727}, 'block_2_l1_influence': 16.643678665161133, 'mmlu_loss_shapley_blocks_pruned_9': {'total': 14080, 'correct': 3628, 'weighted_acc': 25.767045454545453}, 'eval_loss_shapley_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 11.251255875926908, 'avg_seq_perplexity': 77625.68644067796}, 'block_28_l2_influence': 7.542941093444824, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 9.63088420286017, 'avg_seq_perplexity': 16517.582627118645}, 'mmlu_logit_shapley_blocks_pruned_8': {'correct': 3638, 'weighted_acc': 25.838068181818183, 'total': 14080}, 'mmlu_logit_shapley_blocks_pruned_28': {'weighted_acc': 23.87784090909091, 'total': 14080, 'correct': 3362}, 'block_30_loss_shapley_influence': -0.21917527102674628, 'block_18_cosine_influence': 0.10619938373565674, 'block_27_cosine_influence': 0.04080432653427124, 'block_10_relative_l1_influence': 0.6036381721496582, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 9.489422297073624, 'avg_seq_perplexity': 13520.164194915254}, 'mmlu_relative_l2_blocks_pruned_17': {'correct': 3434, 'weighted_acc': 24.389204545454547, 'total': 14080}, 'mmlu_logit_shapley_blocks_pruned_21': {'correct': 3774, 'weighted_acc': 26.803977272727273, 'total': 14080}, '_wandb': {'runtime': 5663}, 'mmlu_cosine_blocks_pruned_10': {'correct': 3228, 'weighted_acc': 22.926136363636363, 'total': 14080}, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 8.658550715042374, 'avg_seq_perplexity': 7919.987288135593}, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'mmlu_logit_shapley_blocks_pruned_5': {'total': 14080, 'correct': 3753, 'weighted_acc': 26.654829545454547}, 'block_5_cosine_influence': 0.16193944215774536, 'block_8_relative_l1_influence': 0.6425354480743408, 'mmlu_relative_l1_blocks_pruned_5': {'weighted_acc': 61.35653409090909, 'total': 14080, 'correct': 8639}, 'block_29_cosine_influence': 0.06016743183135986, 'mmlu_loss_shapley_blocks_pruned_16': {'total': 14080, 'correct': 3554, 'weighted_acc': 25.241477272727273}, 'block_24_cosine_influence': 0.04156315326690674, 'block_19_relative_l1_influence': 0.5972033739089966, 'block_22_relative_l2_influence': 0.3409060537815094, 'block_5_loss_shapley_influence': -0.26725321383160194, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9623779038251457, 'avg_seq_perplexity': 8.694948358050848}, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 10.625409659692796, 'avg_seq_perplexity': 42999.02542372881}, 'eval_relative_l2_blocks_pruned_26': {'avg_loss': 9.407114837129235, 'avg_seq_perplexity': 12493.3125, 'num_ex': 15104}, 'block_5_l2_influence': 0.7541853189468384, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3461, 'weighted_acc': 24.58096590909091}, 'block_15_loss_shapley_influence': -0.2857322906399533, 'block_17_logit_shapley_influence': -26.858992539299237, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.111730284610037, 'avg_seq_perplexity': 10.29698051840572}, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 7.555335610599841, 'avg_seq_perplexity': 2056.3502383474574}, 'mmlu_relative_l1_blocks_pruned_14': {'total': 14080, 'correct': 4751, 'weighted_acc': 33.74289772727273}, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3918, 'weighted_acc': 27.826704545454547}, 'eval_loss_shapley_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 9.569057658567267, 'avg_seq_perplexity': 19150.101694915254}, 'block_13_relative_l1_influence': 0.5605132579803467, 'block_27_loss_shapley_influence': -0.28120657889848255, 'block_29_loss_shapley_influence': -0.23779211419007007, 'eval_loss_shapley_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 2.300330469163798, 'avg_seq_perplexity': 27.449142197431144}, 'eval_logit_shapley_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 6.146798861228813, 'avg_seq_perplexity': 771.867783368644}, 'mmlu_cosine_blocks_pruned_5': {'total': 14080, 'correct': 8639, 'weighted_acc': 61.35653409090909}, 'mmlu_cosine_blocks_pruned_18': {'weighted_acc': 25.490056818181817, 'total': 14080, 'correct': 3589}, 'block_6_logit_shapley_influence': -34.9240098454802, 'eval_relative_l2_blocks_pruned_13': {'avg_seq_perplexity': 1161.899629237288, 'num_ex': 15104, 'avg_loss': 6.7172086036811445}, 'mmlu_relative_l2_blocks_pruned_22': {'weighted_acc': 23.494318181818183, 'total': 14080, 'correct': 3308}, 'eval_cosine_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 9.732426012976696, 'avg_seq_perplexity': 17027.332627118645}, 'block_19_l2_influence': 4.505753993988037, 'eval_cosine_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 8.341987221927965, 'avg_seq_perplexity': 4704.996292372882}, 'block_9_relative_l2_influence': 0.5658106803894043, 'block_28_relative_l2_influence': 0.34124237298965454, 'block_26_loss_shapley_influence': -0.27987776703986045, 'eval_loss_shapley_blocks_pruned_8': {'avg_seq_perplexity': 56.599125231726696, 'num_ex': 15104, 'avg_loss': 2.913284560381356}, 'mmlu_logit_shapley_blocks_pruned_18': {'correct': 3479, 'weighted_acc': 24.708806818181817, 'total': 14080}, 'block_4_l2_influence': 0.5932050347328186, 'eval_cosine_blocks_pruned_24': {'avg_loss': 10.344458628509004, 'avg_seq_perplexity': 32143.01906779661, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_25': {'total': 14080, 'correct': 3323, 'weighted_acc': 23.600852272727273}, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 3.7334718865863343, 'avg_seq_perplexity': 45.75975734904661}, 'mmlu_loss_shapley_blocks_pruned_2': {'total': 14080, 'correct': 6512, 'weighted_acc': 46.25}, 'mmlu_loss_shapley_blocks_pruned_4': {'total': 14080, 'correct': 3874, 'weighted_acc': 27.514204545454547}, 'block_15_l2_influence': 2.3568503856658936, 'block_0_relative_l1_influence': 1.4405745267868042, 'mmlu_relative_l1_blocks_pruned_8': {'weighted_acc': 47.49289772727273, 'total': 14080, 'correct': 6687}, 'eval_loss_shapley_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 9.306397518869174, 'avg_seq_perplexity': 12981.764830508477}, 'eval_logit_shapley_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 5.9239145052635065, 'avg_seq_perplexity': 618.9930481991526}, 'block_5_l1_influence': 38.1407585144043, 'block_21_l1_influence': 229.95233154296875, 'block_22_l2_influence': 4.563750267028809, 'eval_cosine_blocks_pruned_1': {'avg_seq_perplexity': 8.694948358050848, 'num_ex': 15104, 'avg_loss': 1.9623779038251457}, 'block_0_loss_shapley_influence': 5.462432440520827, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 8503, 'weighted_acc': 60.390625}, 'mmlu_logit_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3255, 'weighted_acc': 23.117897727272727}, 'block_15_l1_influence': 119.43888854980467, 'block_0_cosine_influence': 0.4131488800048828, 'eval_cosine_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_relative_l2_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_loss_shapley_blocks_pruned_6': {'weighted_acc': 25.390625, 'total': 14080, 'correct': 3575}, 'block_13_l2_influence': 1.764332890510559, 'block_24_relative_l2_influence': 0.30907943844795227, 'block_7_loss_shapley_influence': -0.2762312433678267, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 8590, 'weighted_acc': 61.00852272727273}, 'eval_logit_shapley_blocks_pruned_0': {'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104, 'avg_loss': 1.9087995108911544}, 'block_11_relative_l1_influence': 0.5839696526527405, 'eval_relative_l1_blocks_pruned_20': {'avg_loss': 8.674455545716366, 'avg_seq_perplexity': 6336.872351694915, 'num_ex': 15104}, 'mmlu_logit_shapley_blocks_pruned_1': {'total': 14080, 'correct': 8090, 'weighted_acc': 57.45738636363637}, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 7895, 'weighted_acc': 56.07244318181818}, 'block_26_logit_shapley_influence': -26.84083593011414, 'eval_relative_l1_blocks_pruned_12': {'avg_seq_perplexity': 851.5038400423729, 'num_ex': 15104, 'avg_loss': 6.688609495001324}, 'mmlu_relative_l1_blocks_pruned_11': {'correct': 3019, 'weighted_acc': 21.441761363636363, 'total': 14080}, 'eval_cosine_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 2.481052204713983, 'avg_seq_perplexity': 14.95170981197034}, 'mmlu_cosine_blocks_pruned_4': {'correct': 8696, 'weighted_acc': 61.76136363636363, 'total': 14080}, 'block_7_relative_l1_influence': 0.7127822637557983, 'eval_logit_shapley_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 4.707217458951271, 'avg_seq_perplexity': 246.24051575741527}, 'block_10_l2_influence': 1.3819652795791626, 'block_1_cosine_influence': 0.22294247150421145, 'eval_cosine_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.111730284610037, 'avg_seq_perplexity': 10.29698051840572}, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3459, 'weighted_acc': 24.566761363636363}, 'eval_loss_shapley_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.848565570378709, 'avg_seq_perplexity': 52138.483050847455}, 'block_11_l1_influence': 75.71487426757812, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3386, 'weighted_acc': 24.048295454545453}, 'block_9_loss_shapley_influence': -0.2874199415745067, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3599, 'weighted_acc': 25.561079545454547}, 'mmlu_loss_shapley_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_7_cosine_influence': 0.15514129400253296, 'mmlu_cosine_blocks_pruned_24': {'correct': 3531, 'weighted_acc': 25.078125, 'total': 14080}, 'block_3_relative_l2_influence': 0.7417266368865967, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 2.326402825824285, 'avg_seq_perplexity': 12.888783600370765}, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 6.438007419392214, 'avg_seq_perplexity': 798.1899496822034}, 'eval_cosine_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 10.638557046146715, 'avg_seq_perplexity': 42602.377118644064}, 'block_11_loss_shapley_influence': -0.2897466423078827, 'block_21_relative_l1_influence': 0.426555335521698, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3918, 'weighted_acc': 27.826704545454547}, 'block_5_relative_l2_influence': 0.6991701722145081, 'block_25_relative_l1_influence': 0.33090856671333313, 'block_5_logit_shapley_influence': -28.77845360730278, 'eval_logit_shapley_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 9.66259144928496, 'avg_seq_perplexity': 26808.19279661017}, 'eval_cosine_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 7.458976616293697, 'avg_seq_perplexity': 1959.0626324152545}, 'block_4_loss_shapley_influence': -0.2661578590760332, 'block_28_logit_shapley_influence': -6.091603484107338, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.20694383524232, 'avg_seq_perplexity': 11.357249114472989}, 'block_4_cosine_influence': 0.15791428089141846, 'block_2_logit_shapley_influence': 65.19083217232293, 'block_7_logit_shapley_influence': -34.42180480543746, 'block_15_relative_l1_influence': 0.5998145937919617, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3484, 'weighted_acc': 24.744318181818183}, 'mmlu_logit_shapley_blocks_pruned_7': {'weighted_acc': 25.44034090909091, 'total': 14080, 'correct': 3582}, 'block_10_l1_influence': 69.91622924804688, 'block_26_relative_l1_influence': 0.3293701410293579, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3427, 'weighted_acc': 24.339488636363637}, 'mmlu_loss_shapley_blocks_pruned_13': {'total': 14080, 'correct': 3573, 'weighted_acc': 25.376420454545453}, 'mmlu_logit_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3599, 'weighted_acc': 25.561079545454547}, 'eval_cosine_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 3.1263135489770923, 'avg_seq_perplexity': 24.55900961665784}, 'block_24_loss_shapley_influence': -0.2802725128951784, 'mmlu_loss_shapley_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_loss_shapley_blocks_pruned_11': {'weighted_acc': 26.477272727272727, 'total': 14080, 'correct': 3728}, 'mmlu_logit_shapley_blocks_pruned_16': {'total': 14080, 'correct': 3560, 'weighted_acc': 25.28409090909091}, 'block_3_l2_influence': 0.43629416823387146, 'mmlu_loss_shapley_blocks_pruned_7': {'total': 14080, 'correct': 3582, 'weighted_acc': 25.44034090909091}, 'mmlu_relative_l1_blocks_pruned_32': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_logit_shapley_blocks_pruned_11': {'total': 14080, 'correct': 3419, 'weighted_acc': 24.282670454545453}, 'eval_relative_l1_blocks_pruned_8': {'avg_seq_perplexity': 34.10763291181144, 'num_ex': 15104, 'avg_loss': 3.4551880400059587}, 'block_18_relative_l1_influence': 0.6066118478775024, 'block_20_relative_l2_influence': 0.4438251256942749, 'block_20_loss_shapley_influence': -0.2608046229239658, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3600, 'weighted_acc': 25.568181818181817}, 'block_19_cosine_influence': 0.09696263074874878, 'block_23_l2_influence': 4.865214824676514, 'block_29_relative_l2_influence': 0.39903414249420166, 'block_30_relative_l2_influence': 0.39078444242477417, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 9.983058088916843, 'avg_seq_perplexity': 23624.906779661014}, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 3326, 'weighted_acc': 23.62215909090909}, 'eval_loss_shapley_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 9.422803975768009, 'avg_seq_perplexity': 15793.305084745763}, 'eval_loss_shapley_blocks_pruned_25': {'avg_seq_perplexity': 121674.38983050847, 'num_ex': 15104, 'avg_loss': 11.065627275887184}, '_timestamp': 1715341481.3174748, 'mmlu_logit_shapley_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_loss_shapley_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 11.19829494670286, 'avg_seq_perplexity': 2439749.4237288134}, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 8.036254365565414, 'avg_seq_perplexity': 3296.1631355932204}, 'mmlu_relative_l2_blocks_pruned_23': {'correct': 3475, 'weighted_acc': 24.680397727272727, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3512, 'weighted_acc': 24.943181818181817}, 'block_26_l2_influence': 5.566174030303955, 'eval_logit_shapley_blocks_pruned_27': {'avg_seq_perplexity': 52465.8813559322, 'num_ex': 15104, 'avg_loss': 10.839450642213984}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 9.489422297073624, 'avg_seq_perplexity': 13520.164194915254}, 'eval_loss_shapley_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 8.887783244504767, 'avg_seq_perplexity': 10608.745762711864}, 'eval_relative_l1_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 8.999035851430085, 'avg_seq_perplexity': 8813.995233050848}, 'mmlu_logit_shapley_blocks_pruned_2': {'total': 14080, 'correct': 6512, 'weighted_acc': 46.25}, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 3666, 'weighted_acc': 26.036931818181817}, 'block_16_relative_l2_influence': 0.5378139019012451, 'block_13_logit_shapley_influence': -48.26137882809217, 'mmlu_relative_l2_blocks_pruned_1': {'correct': 8792, 'weighted_acc': 62.44318181818182, 'total': 14080}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 8.152669098417638, 'avg_seq_perplexity': 4918.984110169492}, 'mmlu_relative_l1_blocks_pruned_15': {'weighted_acc': 25.134943181818183, 'total': 14080, 'correct': 3539}, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3639, 'weighted_acc': 25.845170454545453}, 'block_16_cosine_influence': 0.1094699501991272, 'eval_loss_shapley_blocks_pruned_27': {'avg_loss': 10.497013415320446, 'avg_seq_perplexity': 55091.27118644068, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 3706, 'weighted_acc': 26.321022727272727}, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 8726, 'weighted_acc': 61.97443181818182}, 'eval_relative_l1_blocks_pruned_23': {'avg_loss': 9.04904743776483, 'avg_seq_perplexity': 8886.59533898305, 'num_ex': 15104}, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 9.407114837129235, 'avg_seq_perplexity': 12493.3125}, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3460, 'weighted_acc': 24.573863636363637}, 'eval_loss_shapley_blocks_pruned_17': {'avg_seq_perplexity': 6381.817796610169, 'num_ex': 15104, 'avg_loss': 7.843575687731727}, 'block_0_l1_influence': 8.668697357177734, 'block_16_logit_shapley_influence': -33.35162819220692, 'block_23_logit_shapley_influence': -30.15630560112274, 'eval_logit_shapley_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 11.154052734375, 'avg_seq_perplexity': 87257.78813559322}, 'eval_logit_shapley_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.026256496623413, 'avg_seq_perplexity': 26892.48093220339}, 'block_14_cosine_influence': 0.11162376403808594, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3575, 'weighted_acc': 25.390625}, 'block_19_loss_shapley_influence': -0.24135024174547515, 'block_31_loss_shapley_influence': -0.09991418846569332, 'block_29_logit_shapley_influence': 19.217612425379173, 'mmlu_relative_l2_blocks_pruned_21': {'weighted_acc': 23.15340909090909, 'total': 14080, 'correct': 3260}, 'block_17_cosine_influence': 0.10527843236923218, 'block_22_cosine_influence': 0.04937338829040527, 'block_2_relative_l1_influence': 0.9818803668022156, 'eval_logit_shapley_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 6.38387647725768, 'avg_seq_perplexity': 964.9444518008474}, 'block_30_l2_influence': 11.132062911987305, 'mmlu_relative_l2_blocks_pruned_9': {'correct': 7626, 'weighted_acc': 54.16193181818182, 'total': 14080}, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 6.698907367253708, 'avg_seq_perplexity': 863.2808527542373}, 'eval_loss_shapley_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 9.923702951204978, 'avg_seq_perplexity': 20564.550847457627}, 'eval_logit_shapley_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.090056855799787, 'avg_seq_perplexity': 24251.569915254237}, 'block_25_cosine_influence': 0.03952103853225708, 'block_17_l1_influence': 159.04373168945312, 'block_1_relative_l2_influence': 1.4505444765090942, 'eval_relative_l1_blocks_pruned_2': {'avg_loss': 2.0326155323093222, 'avg_seq_perplexity': 9.316383491128178, 'num_ex': 15104}, 'mmlu_logit_shapley_blocks_pruned_3': {'total': 14080, 'correct': 4315, 'weighted_acc': 30.646306818181817}, 'mmlu_loss_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3274, 'weighted_acc': 23.25284090909091}, 'block_14_l2_influence': 2.0540709495544434, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_loss_shapley_blocks_pruned_12': {'avg_seq_perplexity': 1340.0523040254238, 'num_ex': 15104, 'avg_loss': 4.580371404098252}, 'eval_logit_shapley_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 11.251255875926908, 'avg_seq_perplexity': 77625.68644067796}, 'mmlu_logit_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3786, 'weighted_acc': 26.889204545454547}, 'block_2_l2_influence': 0.3587888479232788, 'eval_cosine_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 6.438007419392214, 'avg_seq_perplexity': 798.1899496822034}, 'eval_relative_l2_blocks_pruned_6': {'avg_seq_perplexity': 14.95170981197034, 'num_ex': 15104, 'avg_loss': 2.481052204713983}, 'block_17_l2_influence': 3.1593451499938965, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 8812, 'weighted_acc': 62.58522727272727}, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 3.1263135489770923, 'avg_seq_perplexity': 24.55900961665784}, 'block_22_loss_shapley_influence': -0.27757690680400326, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'block_6_relative_l2_influence': 0.647951066493988, 'block_28_loss_shapley_influence': -0.2713920245256889, 'block_13_l1_influence': 89.14791870117188, 'eval_loss_shapley_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 8.967214810646187, 'avg_seq_perplexity': 10162.710805084746}, 'eval_logit_shapley_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 9.664541470802437, 'avg_seq_perplexity': 19121.851694915254}, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 6.594050520557468, 'avg_seq_perplexity': 951.6332759533898}, 'eval_relative_l2_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 9.003687971729343, 'avg_seq_perplexity': 9187.001059322034}, 'mmlu_logit_shapley_blocks_pruned_17': {'weighted_acc': 24.204545454545453, 'total': 14080, 'correct': 3408}, 'block_29_l2_influence': 9.703432083129885, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.447785975569383, 'avg_seq_perplexity': 34516.97245762712}, 'eval_logit_shapley_blocks_pruned_2': {'avg_seq_perplexity': 9.118285098318326, 'num_ex': 15104, 'avg_loss': 2.0117818541445973}, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3378, 'weighted_acc': 23.991477272727273}, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3475, 'weighted_acc': 24.680397727272727}, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.0326155323093222, 'avg_seq_perplexity': 9.316383491128178}, 'eval_loss_shapley_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 7.334077479475636, 'avg_seq_perplexity': 5622.78813559322}, 'mmlu_cosine_blocks_pruned_0': {'correct': 8804, 'weighted_acc': 62.52840909090909, 'total': 14080}, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 8792, 'weighted_acc': 62.44318181818182}, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'block_2_loss_shapley_influence': -0.10509939757914966, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3372, 'weighted_acc': 23.948863636363637}, 'mmlu_logit_shapley_blocks_pruned_10': {'total': 14080, 'correct': 3292, 'weighted_acc': 23.380681818181817}, 'block_10_cosine_influence': 0.12524676322937012, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 9.779662051443326, 'avg_seq_perplexity': 17911.64194915254}, 'mmlu_loss_shapley_blocks_pruned_3': {'total': 14080, 'correct': 4315, 'weighted_acc': 30.646306818181817}, 'mmlu_loss_shapley_blocks_pruned_10': {'weighted_acc': 25.980113636363637, 'total': 14080, 'correct': 3658}, 'mmlu_loss_shapley_blocks_pruned_14': {'correct': 3583, 'weighted_acc': 25.447443181818183, 'total': 14080}, 'block_19_logit_shapley_influence': -11.855271365865704, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 8726, 'weighted_acc': 61.97443181818182}, 'eval_loss_shapley_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 2.999789480435646, 'avg_seq_perplexity': 58.20687814486229}, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 3613, 'weighted_acc': 25.660511363636363}, 'mmlu_relative_l2_blocks_pruned_29': {'total': 14080, 'correct': 3918, 'weighted_acc': 27.826704545454547}, 'mmlu_logit_shapley_blocks_pruned_12': {'total': 14080, 'correct': 3436, 'weighted_acc': 24.40340909090909}, 'block_9_l2_influence': 1.257529616355896, 'block_20_cosine_influence': 0.07502329349517822, 'eval_cosine_blocks_pruned_4': {'avg_loss': 2.20694383524232, 'avg_seq_perplexity': 11.357249114472989, 'num_ex': 15104}, 'block_1_relative_l1_influence': 1.112940788269043, 'block_13_loss_shapley_influence': -0.2934156409903306, 'block_24_logit_shapley_influence': -30.771873216032304, 'eval_relative_l1_blocks_pruned_31': {'avg_loss': 10.090056855799787, 'avg_seq_perplexity': 24251.569915254237, 'num_ex': 15104}, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3220, 'weighted_acc': 22.869318181818183}, 'block_31_l2_influence': 20.83785820007324, 'eval_logit_shapley_blocks_pruned_24': {'avg_loss': 10.010963569253178, 'avg_seq_perplexity': 76231.72881355933, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 8590, 'weighted_acc': 61.00852272727273}, 'block_2_relative_l2_influence': 0.9231778979301452, 'block_0_logit_shapley_influence': 363.1392668067691, 'block_18_logit_shapley_influence': -18.779173090596785, 'block_7_l1_influence': 53.40497589111328, 'eval_cosine_blocks_pruned_8': {'avg_loss': 3.6539728197000794, 'avg_seq_perplexity': 41.07198424258475, 'num_ex': 15104}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'use_ddp': False, 'use_lora': False, 'amp_dtype': None, 'lora_rank': 8, 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 5000, 'weight_decay': 0, 'compile_model': False, 'learning_rate': 0.0001, 'no_final_eval': True, 'wandb_project': 'block_pruning_shapley', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_pretrained', 'block_drop_prob': 0.5, 'checkpoint_file': None, 'sequence_length': 2048, 'test_batch_size': 1, 'use_grad_scaler': False, 'eval_after_steps': 25000, 'no_baseline_eval': True, 'validate_dataset': False, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128, 'emulate_block_update': False, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'stochastic_depth_policy': None, 'evaluate_pretrained_model': True, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_pretrained
1,"{'eval_cosine_blocks_pruned_16': {'avg_loss': 5.06701159868084, 'avg_seq_perplexity': 169.78526831454917, 'num_ex': 15616}, 'block_23_loss_shapley_influence': -0.5139190167278036, 'block_8_relative_l1_influence': 0.6283561587333679, 'block_16_relative_l2_influence': 0.5379495024681091, 'eval_logit_shapley_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 10.357199747054302, 'avg_seq_perplexity': 32288.34836065574}, 'eval_cosine_blocks_pruned_15': {'avg_loss': 4.736523237384733, 'avg_seq_perplexity': 122.44280705686477, 'num_ex': 15616}, 'block_17_relative_l2_influence': 0.4473015367984772, 'block_30_relative_l2_influence': 0.3710305988788605, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 5.125784952132428, 'avg_seq_perplexity': 256.12629674692624}, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3253, 'weighted_acc': 23.103693181818183}, 'mmlu_logit_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3437, 'weighted_acc': 24.410511363636363}, 'mmlu_cosine_blocks_pruned_20': {'correct': 3492, 'weighted_acc': 24.801136363636363, 'total': 14080}, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'block_14_loss_shapley_influence': -0.5100732842739326, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_loss_shapley_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 4.217929527407787, 'avg_seq_perplexity': 209.51527279713116}, 'block_20_l2_influence': 19.737640380859375, 'block_10_logit_shapley_influence': -77.7229553807273, 'eval_relative_l1_blocks_pruned_3': {'avg_loss': 2.114525716812884, 'avg_seq_perplexity': 8.600471871798156, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 8.637506203573258, 'avg_seq_perplexity': 5855.946721311476}, 'block_18_l2_influence': 16.248394012451172, 'eval_cosine_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.449430121750128, 'avg_seq_perplexity': 33.428993100025615}, 'eval_cosine_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 7.982125204117572, 'avg_seq_perplexity': 3056.5194672131147}, 'block_12_relative_l1_influence': 0.5361810922622681, 'block_23_logit_shapley_influence': -80.44926136774524, 'mmlu_relative_l1_blocks_pruned_5': {'weighted_acc': 40.65340909090909, 'total': 14080, 'correct': 5724}, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 7.18565143522669, 'avg_seq_perplexity': 1374.3771772540983}, 'eval_loss_shapley_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 8.6207275390625, 'avg_seq_perplexity': 6782.506147540984}, 'mmlu_loss_shapley_blocks_pruned_22': {'weighted_acc': 25.241477272727273, 'total': 14080, 'correct': 3554}, 'eval_logit_shapley_blocks_pruned_20': {'avg_loss': 8.950616555135758, 'avg_seq_perplexity': 14851.745901639344, 'num_ex': 15616}, 'mmlu_logit_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3440, 'weighted_acc': 24.431818181818183}, 'mmlu_logit_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3597, 'weighted_acc': 25.546875}, 'eval_loss_shapley_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 2.841590756275614, 'avg_seq_perplexity': 18.34077428598873}, 'block_21_l2_influence': 19.00165748596191, 'mmlu_cosine_blocks_pruned_7': {'correct': 5556, 'weighted_acc': 39.46022727272727, 'total': 14080}, 'eval_cosine_blocks_pruned_28': {'avg_loss': 8.441113081134734, 'avg_seq_perplexity': 4829.898565573771, 'num_ex': 15616}, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0277048329837988, 'avg_seq_perplexity': 7.886478111392162}, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 5556, 'weighted_acc': 39.46022727272727}, 'eval_logit_shapley_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 2.601692324779073, 'avg_seq_perplexity': 16.471362504802766}, 'block_24_loss_shapley_influence': -0.5130725330902794, 'mmlu_relative_l1_blocks_pruned_23': {'total': 14080, 'correct': 3385, 'weighted_acc': 24.041193181818183}, 'mmlu_logit_shapley_blocks_pruned_13': {'total': 14080, 'correct': 3661, 'weighted_acc': 26.001420454545453}, 'block_12_loss_shapley_influence': -0.514353556704862, 'block_21_logit_shapley_influence': -74.88680957133705, 'block_19_cosine_influence': 0.06368941068649292, 'block_25_cosine_influence': 0.03078651428222656, 'eval_cosine_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 5.892515588979252, 'avg_seq_perplexity': 388.75800461065575}, 'eval_cosine_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 6.666565441694416, 'avg_seq_perplexity': 827.344518442623}, 'block_1_relative_l1_influence': 1.303154230117798, 'block_9_loss_shapley_influence': -0.5137901738966366, 'eval_relative_l2_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 4.1387836894050976, 'avg_seq_perplexity': 67.00302974513319}, 'mmlu_loss_shapley_blocks_pruned_9': {'total': 14080, 'correct': 3812, 'weighted_acc': 27.073863636363637}, 'block_8_l1_influence': 325.1110534667969, 'block_12_l1_influence': 445.01409912109375, 'eval_cosine_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.311578719342341, 'avg_seq_perplexity': 10.48771092149078}, 'block_0_relative_l1_influence': 1.195834755897522, 'block_3_relative_l2_influence': 0.7465620636940002, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 5.729463170786373, 'avg_seq_perplexity': 343.05917008196724}, 'block_0_loss_shapley_influence': 7.120963301377408, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.499615778688524, 'avg_seq_perplexity': 101193.7786885246}, 'eval_logit_shapley_blocks_pruned_27': {'avg_seq_perplexity': 10146.632172131149, 'num_ex': 15616, 'avg_loss': 9.199639992635758}, 'mmlu_logit_shapley_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_5_relative_l2_influence': 0.6491129398345947, 'block_2_loss_shapley_influence': -0.30237301863079136, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3456, 'weighted_acc': 24.545454545454547}, 'eval_logit_shapley_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 3.315519489225794, 'avg_seq_perplexity': 30.81571985463627}, '_wandb': {'runtime': 9290}, 'block_4_relative_l2_influence': 0.7073176503181458, 'block_25_relative_l2_influence': 0.25498539209365845, 'block_9_logit_shapley_influence': -82.39767602946046, 'eval_relative_l2_blocks_pruned_30': {'avg_loss': 9.609144867443648, 'avg_seq_perplexity': 15235.628073770493, 'num_ex': 15616}, 'mmlu_loss_shapley_blocks_pruned_13': {'total': 14080, 'correct': 3680, 'weighted_acc': 26.136363636363637}, 'eval_cosine_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 5281, 'weighted_acc': 37.50710227272727}, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 5.965354544217469, 'avg_seq_perplexity': 427.0731621413934}, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 3.9730359687179817, 'avg_seq_perplexity': 56.14385886270492}, 'mmlu_logit_shapley_blocks_pruned_16': {'correct': 3450, 'weighted_acc': 24.50284090909091, 'total': 14080}, 'block_12_cosine_influence': 0.10922092199325562, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 5595, 'weighted_acc': 39.73721590909091}, 'block_7_relative_l1_influence': 0.6598678231239319, 'eval_loss_shapley_blocks_pruned_3': {'avg_seq_perplexity': 8.089769207063268, 'num_ex': 15616, 'avg_loss': 2.0519520493804433}, 'eval_relative_l1_blocks_pruned_14': {'avg_loss': 4.497772216796875, 'avg_seq_perplexity': 95.57017642161884, 'num_ex': 15616}, 'block_21_l1_influence': 956.1629028320312, 'block_28_cosine_influence': 0.03320187330245972, 'eval_loss_shapley_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 7.498180952228483, 'avg_seq_perplexity': 1874.024974385246}, 'mmlu_loss_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 5089, 'weighted_acc': 36.14346590909091}, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3385, 'weighted_acc': 24.041193181818183}, 'mmlu_relative_l2_blocks_pruned_12': {'total': 14080, 'correct': 5595, 'weighted_acc': 39.73721590909091}, 'mmlu_logit_shapley_blocks_pruned_11': {'total': 14080, 'correct': 3727, 'weighted_acc': 26.470170454545453}, 'block_28_loss_shapley_influence': -0.49146537889847974, 'block_8_logit_shapley_influence': -80.95945078090453, 'block_20_logit_shapley_influence': -64.17501645534047, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 3.7667766633580944, 'avg_seq_perplexity': 45.50394227074795}, 'mmlu_loss_shapley_blocks_pruned_2': {'total': 14080, 'correct': 4399, 'weighted_acc': 31.242897727272727}, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3226, 'weighted_acc': 22.911931818181817}, 'block_26_cosine_influence': 0.033209800720214844, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 6325, 'weighted_acc': 44.921875}, 'block_17_logit_shapley_influence': -65.97957111281207, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 6.963376905097336, 'avg_seq_perplexity': 1106.547643442623}, 'eval_loss_shapley_blocks_pruned_10': {'avg_seq_perplexity': 16.721402527856046, 'num_ex': 15616, 'avg_loss': 2.736015194752177}, 'eval_loss_shapley_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 9.609144867443648, 'avg_seq_perplexity': 15235.628073770493}, 'mmlu_relative_l2_blocks_pruned_6': {'weighted_acc': 38.10369318181818, 'total': 14080, 'correct': 5365}, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 11.099300196913422, 'avg_seq_perplexity': 67154.73360655738}, 'block_8_l2_influence': 6.414590358734131, 'block_4_cosine_influence': 0.1515178084373474, 'mmlu_cosine_blocks_pruned_3': {'weighted_acc': 45.61789772727273, 'total': 14080, 'correct': 6423}, 'eval_cosine_blocks_pruned_25': {'avg_loss': 7.18565143522669, 'avg_seq_perplexity': 1374.3771772540983, 'num_ex': 15616}, 'eval_cosine_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 7.560996634061219, 'avg_seq_perplexity': 1993.95568647541}, 'block_12_logit_shapley_influence': -83.51743848608153, 'eval_logit_shapley_blocks_pruned_29': {'avg_loss': 8.637506203573258, 'avg_seq_perplexity': 5855.946721311476, 'num_ex': 15616}, 'block_14_relative_l1_influence': 0.531325101852417, 'block_1_logit_shapley_influence': 495.5558479426069, 'mmlu_loss_shapley_blocks_pruned_7': {'total': 14080, 'correct': 3799, 'weighted_acc': 26.98153409090909}, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3573, 'weighted_acc': 25.376420454545453}, 'mmlu_loss_shapley_blocks_pruned_28': {'correct': 3255, 'weighted_acc': 23.117897727272727, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 5455, 'weighted_acc': 38.74289772727273}, 'mmlu_logit_shapley_blocks_pruned_1': {'total': 14080, 'correct': 5840, 'weighted_acc': 41.47727272727273}, 'block_20_relative_l2_influence': 0.4103350043296814, 'block_3_loss_shapley_influence': -0.3717983860361542, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.449430121750128, 'avg_seq_perplexity': 33.428993100025615}, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 6362, 'weighted_acc': 45.18465909090909}, 'mmlu_relative_l1_blocks_pruned_11': {'weighted_acc': 37.02414772727273, 'total': 14080, 'correct': 5213}, 'mmlu_logit_shapley_blocks_pruned_3': {'total': 14080, 'correct': 3833, 'weighted_acc': 27.223011363636363}, 'block_13_relative_l1_influence': 0.5481268167495728, 'block_5_loss_shapley_influence': -0.41650503507146386, 'block_29_l1_influence': 1504.267333984375, 'block_28_relative_l1_influence': 0.29149264097213745, 'eval_relative_l2_blocks_pruned_8': {'avg_seq_perplexity': 24.803186635502048, 'num_ex': 15616, 'avg_loss': 3.1619385265913165}, 'mmlu_loss_shapley_blocks_pruned_16': {'total': 14080, 'correct': 3513, 'weighted_acc': 24.95028409090909}, 'block_20_l1_influence': 985.192138671875, 'block_11_cosine_influence': 0.11314243078231812, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3322, 'weighted_acc': 23.59375}, 'block_23_relative_l1_influence': 0.30541831254959106, 'mmlu_logit_shapley_blocks_pruned_10': {'total': 14080, 'correct': 3711, 'weighted_acc': 26.35653409090909}, 'block_27_relative_l2_influence': 0.25339072942733765, 'mmlu_loss_shapley_blocks_pruned_32': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_10_l1_influence': 396.0660705566406, 'block_6_cosine_influence': 0.1436394453048706, 'mmlu_cosine_blocks_pruned_5': {'total': 14080, 'correct': 5724, 'weighted_acc': 40.65340909090909}, 'block_19_relative_l2_influence': 0.4027272164821625, 'block_18_loss_shapley_influence': -0.5002070455264498, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 4.736523237384733, 'avg_seq_perplexity': 122.44280705686477}, 'block_2_relative_l1_influence': 0.9286343455314636, 'block_16_loss_shapley_influence': -0.4839048959404746, 'mmlu_logit_shapley_blocks_pruned_28': {'weighted_acc': 23.117897727272727, 'total': 14080, 'correct': 3255}, 'block_11_relative_l2_influence': 0.5045292377471924, 'block_28_logit_shapley_influence': -41.736546831087594, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 7.686794593685963, 'avg_seq_perplexity': 2262.9538934426228}, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 6.550516597560195, 'avg_seq_perplexity': 736.6040599385246}, 'mmlu_loss_shapley_blocks_pruned_27': {'weighted_acc': 23.274147727272727, 'total': 14080, 'correct': 3277}, 'mmlu_relative_l2_blocks_pruned_21': {'correct': 3322, 'weighted_acc': 23.59375, 'total': 14080}, 'eval_loss_shapley_blocks_pruned_23': {'avg_loss': 7.688015296810963, 'avg_seq_perplexity': 2492.62756147541, 'num_ex': 15616}, 'mmlu_relative_l2_blocks_pruned_4': {'correct': 6222, 'weighted_acc': 44.19034090909091, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3255, 'weighted_acc': 23.117897727272727}, 'block_18_relative_l1_influence': 0.4684485793113709, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 4073, 'weighted_acc': 28.927556818181817}, 'block_17_l2_influence': 14.635798454284668, 'block_26_l2_influence': 24.872364044189453, 'eval_loss_shapley_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 9.27152439805328, 'avg_seq_perplexity': 11255.199795081968}, 'mmlu_loss_shapley_blocks_pruned_14': {'total': 14080, 'correct': 3671, 'weighted_acc': 26.072443181818183}, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 5631, 'weighted_acc': 39.99289772727273}, 'eval_logit_shapley_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 3.1196151483254355, 'avg_seq_perplexity': 38.45543833247951}, 'eval_logit_shapley_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 8.858679599449284, 'avg_seq_perplexity': 7779.241290983607}, 'eval_logit_shapley_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 9.502804615458505, 'avg_seq_perplexity': 30457.639344262298}, 'block_8_relative_l2_influence': 0.568912923336029, 'block_24_relative_l2_influence': 0.2901184856891632, 'block_16_logit_shapley_influence': -37.136516610634175, 'mmlu_loss_shapley_blocks_pruned_1': {'total': 14080, 'correct': 5840, 'weighted_acc': 41.47727272727273}, 'eval_loss_shapley_blocks_pruned_17': {'avg_seq_perplexity': 2497.7809938524592, 'num_ex': 15616, 'avg_loss': 6.2753420970479}, 'mmlu_logit_shapley_blocks_pruned_9': {'total': 14080, 'correct': 3652, 'weighted_acc': 25.9375}, 'block_29_relative_l1_influence': 0.2942976653575897, 'eval_relative_l2_blocks_pruned_4': {'avg_loss': 2.326389500352203, 'avg_seq_perplexity': 10.635673147733094, 'num_ex': 15616}, 'eval_logit_shapley_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 3.8428254674692623, 'avg_seq_perplexity': 53.86936075179303}, 'eval_logit_shapley_blocks_pruned_17': {'avg_seq_perplexity': 2497.7809938524592, 'num_ex': 15616, 'avg_loss': 6.2753420970479}, '_runtime': 9287.685548305511, 'block_1_l2_influence': 6.827526569366455, 'block_7_relative_l2_influence': 0.5985277891159058, 'eval_loss_shapley_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.137670548235784, 'avg_seq_perplexity': 8.834215508132685}, 'eval_relative_l1_blocks_pruned_11': {'avg_seq_perplexity': 54.94604091956968, 'num_ex': 15616, 'avg_loss': 3.953020689917393}, 'eval_logit_shapley_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_logit_shapley_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 9.2438244428791, 'avg_seq_perplexity': 15375.78381147541}, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_5_relative_l1_influence': 0.7556362152099609, 'block_10_relative_l2_influence': 0.5394563674926758, 'block_15_logit_shapley_influence': -67.22231425893541, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3368, 'weighted_acc': 23.920454545454547}, 'mmlu_relative_l2_blocks_pruned_16': {'weighted_acc': 28.607954545454547, 'total': 14080, 'correct': 4028}, 'block_3_l1_influence': 132.60284423828125, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 6362, 'weighted_acc': 45.18465909090909}, 'block_4_relative_l1_influence': 0.8514202237129211, 'block_26_relative_l2_influence': 0.28422608971595764, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 6.666565441694416, 'avg_seq_perplexity': 827.344518442623}, 'mmlu_loss_shapley_blocks_pruned_5': {'weighted_acc': 27.833806818181817, 'total': 14080, 'correct': 3919}, 'block_13_l1_influence': 500.470947265625, 'block_0_relative_l2_influence': 2.287447452545166, 'block_3_relative_l1_influence': 0.8835065960884094, 'mmlu_relative_l1_blocks_pruned_10': {'weighted_acc': 38.83522727272727, 'total': 14080, 'correct': 5468}, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3277, 'weighted_acc': 23.274147727272727}, 'eval_logit_shapley_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.006509499471696, 'avg_seq_perplexity': 7.737426257524334}, 'block_21_loss_shapley_influence': -0.5092055582565442, 'eval_loss_shapley_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_relative_l2_blocks_pruned_20': {'avg_loss': 6.443447425717213, 'avg_seq_perplexity': 666.0761398565573, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 5988, 'weighted_acc': 42.52840909090909}, 'eval_loss_shapley_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 2.4606140637006915, 'avg_seq_perplexity': 12.28145912045338}, 'eval_logit_shapley_blocks_pruned_4': {'avg_loss': 2.136899103883837, 'avg_seq_perplexity': 8.826109839267419, 'num_ex': 15616}, '_step': 336, 'block_15_l2_influence': 12.260921478271484, 'block_28_l1_influence': 1383.578857421875, 'mmlu_cosine_blocks_pruned_17': {'weighted_acc': 26.725852272727273, 'total': 14080, 'correct': 3763}, 'block_1_relative_l2_influence': 1.7049365043640137, 'block_25_loss_shapley_influence': -0.5128724262385262, '_timestamp': 1715345104.2213182, 'eval_cosine_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 4.1387836894050976, 'avg_seq_perplexity': 67.00302974513319}, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 5281, 'weighted_acc': 37.50710227272727}, 'mmlu_relative_l1_blocks_pruned_19': {'correct': 3471, 'weighted_acc': 24.651988636363637, 'total': 14080}, 'mmlu_logit_shapley_blocks_pruned_25': {'correct': 3517, 'weighted_acc': 24.978693181818183, 'total': 14080}, 'block_0_l2_influence': 1.4082071781158447, 'block_17_l1_influence': 741.96435546875, 'block_21_relative_l1_influence': 0.35445964336395264, 'mmlu_relative_l1_blocks_pruned_14': {'correct': 5089, 'weighted_acc': 36.14346590909091, 'total': 14080}, 'mmlu_loss_shapley_blocks_pruned_12': {'total': 14080, 'correct': 3693, 'weighted_acc': 26.228693181818183}, 'eval_logit_shapley_blocks_pruned_30': {'avg_seq_perplexity': 15235.628073770493, 'num_ex': 15616, 'avg_loss': 9.609144867443648}, 'block_27_l1_influence': 1222.2418212890625, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3254, 'weighted_acc': 23.110795454545453}, 'block_15_relative_l2_influence': 0.5087547898292542, 'block_31_relative_l1_influence': 0.9224053025245668, 'mmlu_relative_l2_blocks_pruned_20': {'correct': 3492, 'weighted_acc': 24.801136363636363, 'total': 14080}, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 8.095819692142674, 'avg_seq_perplexity': 3398.8616803278687}, 'block_8_cosine_influence': 0.1338726282119751, 'eval_cosine_blocks_pruned_24': {'avg_loss': 6.963376905097336, 'avg_seq_perplexity': 1106.547643442623, 'num_ex': 15616}, 'block_3_logit_shapley_influence': 65.02861571554621, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3357, 'weighted_acc': 23.842329545454547}, 'mmlu_logit_shapley_blocks_pruned_21': {'total': 14080, 'correct': 3521, 'weighted_acc': 25.007102272727273}, 'block_22_l1_influence': 1038.42138671875, 'block_17_loss_shapley_influence': -0.49444587149041097, 'eval_relative_l2_blocks_pruned_16': {'avg_loss': 5.010991831294826, 'avg_seq_perplexity': 164.70322105532787, 'num_ex': 15616}, 'mmlu_relative_l1_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 6.802410688556608, 'avg_seq_perplexity': 945.9152792008196}, 'eval_loss_shapley_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 8.140343337762552, 'avg_seq_perplexity': 9330.628073770493}, 'eval_loss_shapley_blocks_pruned_19': {'avg_seq_perplexity': 13272.670081967211, 'num_ex': 15616, 'avg_loss': 8.678718942110656}, 'mmlu_logit_shapley_blocks_pruned_7': {'total': 14080, 'correct': 3832, 'weighted_acc': 27.21590909090909}, 'mmlu_logit_shapley_blocks_pruned_6': {'total': 14080, 'correct': 3662, 'weighted_acc': 26.008522727272727}, 'mmlu_loss_shapley_blocks_pruned_30': {'weighted_acc': 22.911931818181817, 'total': 14080, 'correct': 3226}, 'block_27_cosine_influence': 0.02987152338027954, 'mmlu_cosine_blocks_pruned_30': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'eval_loss_shapley_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.006509499471696, 'avg_seq_perplexity': 7.737426257524334}, 'mmlu_relative_l1_blocks_pruned_29': {'weighted_acc': 22.727272727272727, 'total': 14080, 'correct': 3200}, 'mmlu_loss_shapley_blocks_pruned_10': {'weighted_acc': 26.946022727272727, 'total': 14080, 'correct': 3794}, 'block_17_cosine_influence': 0.08393210172653198, 'block_24_logit_shapley_influence': -78.62377058081057, 'eval_relative_l1_blocks_pruned_15': {'avg_loss': 4.736523237384733, 'avg_seq_perplexity': 122.44280705686477, 'num_ex': 15616}, 'block_24_l2_influence': 22.12432861328125, 'block_13_loss_shapley_influence': -0.5110690100287849, 'eval_relative_l1_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 6.550516597560195, 'avg_seq_perplexity': 736.6040599385246}, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 7.686794593685963, 'avg_seq_perplexity': 2262.9538934426228}, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3697, 'weighted_acc': 26.257102272727273}, 'block_2_l1_influence': 93.21070861816406, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_loss_shapley_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 10.357199747054302, 'avg_seq_perplexity': 32288.34836065574}, 'mmlu_loss_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3301, 'weighted_acc': 23.444602272727273}, 'eval_logit_shapley_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 8.284190693839651, 'avg_seq_perplexity': 4096.992571721312}, 'block_9_relative_l1_influence': 0.6046816110610962, 'eval_logit_shapley_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.0904594796602844, 'avg_seq_perplexity': 8.432341028432377}, 'eval_logit_shapley_blocks_pruned_10': {'avg_loss': 2.6907813900806863, 'avg_seq_perplexity': 15.30513575819672, 'num_ex': 15616}, 'eval_logit_shapley_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.959688030305456, 'avg_seq_perplexity': 7.381981521356301}, 'block_14_l2_influence': 10.732871055603027, 'block_31_l1_influence': 5720.4228515625, 'block_1_cosine_influence': 0.24990439414978027, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 4073, 'weighted_acc': 28.927556818181817}, 'block_29_relative_l2_influence': 0.2782944440841675, 'mmlu_relative_l1_blocks_pruned_25': {'weighted_acc': 23.302556818181817, 'total': 14080, 'correct': 3281}, 'eval_cosine_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.661102545065958, 'avg_seq_perplexity': 15.031315037461578}, 'eval_cosine_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 6.443447425717213, 'avg_seq_perplexity': 666.0761398565573}, 'eval_cosine_blocks_pruned_29': {'avg_loss': 8.637506203573258, 'avg_seq_perplexity': 5855.946721311476, 'num_ex': 15616}, 'block_26_relative_l1_influence': 0.2862473726272583, 'eval_loss_shapley_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 8.284190693839651, 'avg_seq_perplexity': 4096.992571721312}, 'block_25_l1_influence': 1069.35986328125, 'block_10_relative_l1_influence': 0.5882025957107544, 'eval_loss_shapley_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.3262118980532787, 'avg_seq_perplexity': 10.623711257684429}, 'mmlu_cosine_blocks_pruned_19': {'correct': 3791, 'weighted_acc': 26.92471590909091, 'total': 14080}, 'block_7_logit_shapley_influence': -69.74342363769198, 'mmlu_logit_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3554, 'weighted_acc': 25.241477272727273}, 'mmlu_logit_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3494, 'weighted_acc': 24.81534090909091}, 'block_2_l2_influence': 1.89709210395813, 'block_14_cosine_influence': 0.10579818487167358, 'block_16_l2_influence': 14.792916297912598, 'block_15_cosine_influence': 0.10590404272079468, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3630, 'weighted_acc': 25.78125}, 'block_22_logit_shapley_influence': -73.06899990703887, 'eval_loss_shapley_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 2.603477352955302, 'avg_seq_perplexity': 14.22130347079918}, 'mmlu_logit_shapley_blocks_pruned_12': {'total': 14080, 'correct': 3693, 'weighted_acc': 26.228693181818183}, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_21_relative_l2_influence': 0.3396121859550476, 'block_22_loss_shapley_influence': -0.5082168491952337, 'block_19_loss_shapley_influence': -0.4903959663671724, 'mmlu_loss_shapley_blocks_pruned_3': {'total': 14080, 'correct': 4432, 'weighted_acc': 31.477272727272727}, 'mmlu_relative_l2_blocks_pruned_26': {'weighted_acc': 23.103693181818183, 'total': 14080, 'correct': 3253}, 'block_13_cosine_influence': 0.10999512672424316, 'mmlu_cosine_blocks_pruned_10': {'total': 14080, 'correct': 5468, 'weighted_acc': 38.83522727272727}, 'block_4_loss_shapley_influence': -0.4639563150050696, 'block_27_logit_shapley_influence': -72.57621019868508, 'eval_loss_shapley_blocks_pruned_13': {'avg_loss': 3.2863004090356047, 'avg_seq_perplexity': 28.82584568711578, 'num_ex': 15616}, 'block_15_relative_l1_influence': 0.5439930558204651, 'block_31_relative_l2_influence': 1.015101432800293, 'block_11_logit_shapley_influence': -86.24788956363112, 'eval_relative_l1_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.311578719342341, 'avg_seq_perplexity': 10.48771092149078}, 'block_23_cosine_influence': 0.03650957345962525, 'mmlu_cosine_blocks_pruned_25': {'total': 14080, 'correct': 3281, 'weighted_acc': 23.302556818181817}, 'mmlu_cosine_blocks_pruned_26': {'weighted_acc': 23.17471590909091, 'total': 14080, 'correct': 3263}, 'block_0_logit_shapley_influence': 565.3956928920372, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 6.443447425717213, 'avg_seq_perplexity': 666.0761398565573}, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3456, 'weighted_acc': 24.545454545454547}, 'eval_cosine_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.97170895435771, 'avg_seq_perplexity': 7.465394567270748}, 'block_19_relative_l1_influence': 0.42175352573394775, 'block_29_loss_shapley_influence': -0.4862251620696086, 'mmlu_relative_l1_blocks_pruned_8': {'total': 14080, 'correct': 5281, 'weighted_acc': 37.50710227272727}, 'mmlu_loss_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3639, 'weighted_acc': 25.845170454545453}, 'block_5_cosine_influence': 0.15010249614715576, 'block_11_relative_l1_influence': 0.5441365838050842, 'block_13_logit_shapley_influence': -77.41885903173275, 'mmlu_loss_shapley_blocks_pruned_11': {'weighted_acc': 26.470170454545453, 'total': 14080, 'correct': 3727}, 'block_6_l1_influence': 252.71778869628903, 'eval_cosine_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.77251696977459, 'avg_seq_perplexity': 16.73108510502049}, 'block_28_relative_l2_influence': 0.27693289518356323, 'eval_relative_l2_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 3.953020689917393, 'avg_seq_perplexity': 54.94604091956968}, 'mmlu_relative_l2_blocks_pruned_23': {'correct': 3385, 'weighted_acc': 24.041193181818183, 'total': 14080}, 'mmlu_logit_shapley_blocks_pruned_8': {'total': 14080, 'correct': 3866, 'weighted_acc': 27.457386363636363}, 'mmlu_loss_shapley_blocks_pruned_20': {'weighted_acc': 24.829545454545453, 'total': 14080, 'correct': 3496}, 'block_16_l1_influence': 749.8048095703125, 'block_27_l2_influence': 24.091598510742188, 'eval_cosine_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 4.497772216796875, 'avg_seq_perplexity': 95.57017642161884}, 'eval_cosine_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 6.802410688556608, 'avg_seq_perplexity': 945.9152792008196}, 'block_13_relative_l2_influence': 0.5116086602210999, 'eval_loss_shapley_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 8.858679599449284, 'avg_seq_perplexity': 7779.241290983607}, 'block_27_relative_l1_influence': 0.27435457706451416, 'block_11_loss_shapley_influence': -0.5159334793848827, 'block_26_loss_shapley_influence': -0.5061592786538487, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 6.666565441694416, 'avg_seq_perplexity': 827.344518442623}, 'block_16_cosine_influence': 0.10621917247772215, 'block_23_relative_l2_influence': 0.28816330432891846, 'mmlu_logit_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3545, 'weighted_acc': 25.177556818181817}, 'mmlu_logit_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3608, 'weighted_acc': 25.625}, 'mmlu_logit_shapley_blocks_pruned_24': {'weighted_acc': 25.007102272727273, 'total': 14080, 'correct': 3521}, 'block_24_l1_influence': 1080.2696533203125, 'eval_relative_l1_blocks_pruned_16': {'avg_loss': 5.010991831294826, 'avg_seq_perplexity': 164.70322105532787, 'num_ex': 15616}, 'block_26_l1_influence': 1186.9512939453125, 'block_6_loss_shapley_influence': -0.48664605269811734, 'block_18_logit_shapley_influence': -67.11545108298859, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3573, 'weighted_acc': 25.376420454545453}, 'block_7_loss_shapley_influence': -0.49927129833765993, 'block_8_loss_shapley_influence': -0.5100168525121531, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 5455, 'weighted_acc': 38.74289772727273}, 'mmlu_loss_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3818, 'weighted_acc': 27.116477272727273}, 'eval_logit_shapley_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 8.335374675813268, 'avg_seq_perplexity': 6105.540983606557}, 'mmlu_logit_shapley_blocks_pruned_5': {'correct': 3696, 'weighted_acc': 26.25, 'total': 14080}, 'mmlu_loss_shapley_blocks_pruned_21': {'weighted_acc': 24.808238636363637, 'total': 14080, 'correct': 3493}, 'block_9_l2_influence': 7.051717758178711, 'eval_cosine_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 3.9730359687179817, 'avg_seq_perplexity': 56.14385886270492}, 'block_24_relative_l1_influence': 0.2967001795768738, 'block_2_logit_shapley_influence': 170.04877405086253, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 6.802410688556608, 'avg_seq_perplexity': 945.9152792008196}, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 5213, 'weighted_acc': 37.02414772727273}, 'block_15_loss_shapley_influence': -0.4996675526048886, 'block_5_l2_influence': 4.2959513664245605, 'block_10_l2_influence': 7.795540332794189, 'mmlu_cosine_blocks_pruned_18': {'weighted_acc': 26.058238636363637, 'total': 14080, 'correct': 3669}, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3357, 'weighted_acc': 23.842329545454547}, 'block_30_logit_shapley_influence': 79.43905759746988, 'mmlu_relative_l1_blocks_pruned_12': {'total': 14080, 'correct': 5595, 'weighted_acc': 39.73721590909091}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 8.095819692142674, 'avg_seq_perplexity': 3398.8616803278687}, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3226, 'weighted_acc': 22.911931818181817}, 'block_13_l2_influence': 9.899150848388672, 'block_6_relative_l2_influence': 0.6133072972297668, 'block_18_relative_l2_influence': 0.44423362612724304, 'block_20_loss_shapley_influence': -0.4987682370689128, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.1619385265913165, 'avg_seq_perplexity': 24.803186635502048}, 'eval_loss_shapley_blocks_pruned_6': {'avg_loss': 2.2593468838050716, 'avg_seq_perplexity': 9.964637631275616, 'num_ex': 15616}, 'block_23_l1_influence': 1023.1541748046876, 'mmlu_loss_shapley_blocks_pruned_29': {'weighted_acc': 22.947443181818183, 'total': 14080, 'correct': 3231}, 'eval_logit_shapley_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 9.311214259413422, 'avg_seq_perplexity': 11429.86475409836}, 'mmlu_logit_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3226, 'weighted_acc': 22.911931818181817}, 'block_25_relative_l1_influence': 0.27353036403656006, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.449430121750128, 'avg_seq_perplexity': 33.428993100025615}, 'eval_cosine_blocks_pruned_11': {'avg_seq_perplexity': 50.98054879610656, 'num_ex': 15616, 'avg_loss': 3.882317965147925}, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 8.403608478483607, 'avg_seq_perplexity': 4643.507684426229}, 'block_11_l1_influence': 413.0815734863281, 'block_28_l2_influence': 28.038524627685547, 'block_9_relative_l2_influence': 0.5494424700737, 'block_31_logit_shapley_influence': 333.20560893847716, 'eval_loss_shapley_blocks_pruned_12': {'avg_loss': 3.1196151483254355, 'avg_seq_perplexity': 38.45543833247951, 'num_ex': 15616}, 'block_18_l1_influence': 823.2018432617188, 'block_19_logit_shapley_influence': -56.86406320559023, 'block_20_cosine_influence': 0.06160825490951538, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 5724, 'weighted_acc': 40.65340909090909}, 'eval_logit_shapley_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.4615966296586835, 'avg_seq_perplexity': 14.26302550268955}, 'block_2_cosine_influence': 0.1453840732574463, 'block_30_cosine_influence': 0.06028544902801514, 'eval_logit_shapley_blocks_pruned_7': {'avg_loss': 2.5259789638831966, 'avg_seq_perplexity': 15.319403976690571, 'num_ex': 15616}, 'mmlu_loss_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3500, 'weighted_acc': 24.857954545454547}, 'mmlu_loss_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3440, 'weighted_acc': 24.431818181818183}, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 5556, 'weighted_acc': 39.46022727272727}, 'block_3_cosine_influence': 0.1462407112121582, 'block_9_cosine_influence': 0.1287376880645752, 'block_14_relative_l2_influence': 0.4930234849452973, 'eval_logit_shapley_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 8.678718942110656, 'avg_seq_perplexity': 13272.670081967211}, 'eval_logit_shapley_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 9.253306904777151, 'avg_seq_perplexity': 10676.857581967211}, 'mmlu_logit_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3426, 'weighted_acc': 24.332386363636363}, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 6325, 'weighted_acc': 44.921875}, 'eval_loss_shapley_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.1929163698290215, 'avg_seq_perplexity': 9.331484935322743}, 'block_5_l1_influence': 217.18467712402344, 'block_31_cosine_influence': 0.3071935772895813, 'block_20_relative_l1_influence': 0.425301194190979, 'mmlu_logit_shapley_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'block_14_l1_influence': 545.5289306640625, 'eval_relative_l1_blocks_pruned_25': {'avg_loss': 7.18565143522669, 'avg_seq_perplexity': 1374.3771772540983, 'num_ex': 15616}, 'mmlu_loss_shapley_blocks_pruned_4': {'total': 14080, 'correct': 3835, 'weighted_acc': 27.23721590909091}, 'block_6_l2_influence': 4.991634845733643, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'eval_relative_l1_blocks_pruned_17': {'avg_seq_perplexity': 275.5887231045082, 'num_ex': 15616, 'avg_loss': 5.517879798764088}, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3322, 'weighted_acc': 23.59375}, 'mmlu_logit_shapley_blocks_pruned_4': {'total': 14080, 'correct': 3817, 'weighted_acc': 27.109375}, 'mmlu_loss_shapley_blocks_pruned_8': {'total': 14080, 'correct': 3731, 'weighted_acc': 26.498579545454547}, 'block_4_l2_influence': 3.5858802795410156, 'block_29_cosine_influence': 0.033727407455444336, 'eval_cosine_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.901673113713499, 'avg_seq_perplexity': 19.0118188076332}, 'block_6_logit_shapley_influence': -62.65161295300389, 'block_14_logit_shapley_influence': -80.78615337768224, 'mmlu_relative_l2_blocks_pruned_3': {'correct': 6423, 'weighted_acc': 45.61789772727273, 'total': 14080}, 'block_1_l1_influence': 86.98533630371094, 'mmlu_cosine_blocks_pruned_9': {'total': 14080, 'correct': 6246, 'weighted_acc': 44.36079545454545}, 'eval_cosine_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 6.550516597560195, 'avg_seq_perplexity': 736.6040599385246}, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 9.61937475986168, 'avg_seq_perplexity': 15401.060450819672}, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'mmlu_logit_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 6246, 'weighted_acc': 44.36079545454545}, 'mmlu_loss_shapley_blocks_pruned_0': {'weighted_acc': 45.79545454545455, 'total': 14080, 'correct': 6448}, 'mmlu_relative_l1_blocks_pruned_15': {'total': 14080, 'correct': 4073, 'weighted_acc': 28.927556818181817}, 'mmlu_logit_shapley_blocks_pruned_2': {'total': 14080, 'correct': 4399, 'weighted_acc': 31.242897727272727}, 'eval_logit_shapley_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 7.259927218077613, 'avg_seq_perplexity': 5111.4375}, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 5468, 'weighted_acc': 38.83522727272727}, 'eval_logit_shapley_blocks_pruned_16': {'avg_seq_perplexity': 464.6433465676229, 'num_ex': 15616, 'avg_loss': 4.843764508356814}, 'block_19_l2_influence': 17.031354904174805, 'mmlu_cosine_blocks_pruned_4': {'correct': 6448, 'weighted_acc': 45.79545454545455, 'total': 14080}, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3456, 'weighted_acc': 24.545454545454547}, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0277048329837988, 'avg_seq_perplexity': 7.886478111392162}, 'eval_relative_l1_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 9.609144867443648, 'avg_seq_perplexity': 15235.628073770493}, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3277, 'weighted_acc': 23.274147727272727}, 'block_0_l1_influence': 32.86813735961914, 'block_18_cosine_influence': 0.07559847831726074, 'block_26_logit_shapley_influence': -66.65473617630245, 'block_29_logit_shapley_influence': -26.434746672093695, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 4.497772216796875, 'avg_seq_perplexity': 95.57017642161884}, 'block_1_loss_shapley_influence': 6.982572890010861, 'eval_relative_l1_blocks_pruned_12': {'avg_seq_perplexity': 56.14385886270492, 'num_ex': 15616, 'avg_loss': 3.9730359687179817}, 'eval_relative_l2_blocks_pruned_19': {'avg_loss': 5.965354544217469, 'avg_seq_perplexity': 427.0731621413934, 'num_ex': 15616}, 'mmlu_loss_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3459, 'weighted_acc': 24.566761363636363}, 'mmlu_logit_shapley_blocks_pruned_14': {'total': 14080, 'correct': 3537, 'weighted_acc': 25.120738636363637}, 'eval_cosine_blocks_pruned_8': {'avg_loss': 3.1619385265913165, 'avg_seq_perplexity': 24.803186635502048, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 5455, 'weighted_acc': 38.74289772727273}, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.146936885646132, 'avg_seq_perplexity': 8.886699739049693}, 'eval_loss_shapley_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.959688030305456, 'avg_seq_perplexity': 7.381981521356301}, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 4.1387836894050976, 'avg_seq_perplexity': 67.00302974513319}, 'mmlu_loss_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3608, 'weighted_acc': 25.625}, 'eval_logit_shapley_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.499615778688524, 'avg_seq_perplexity': 101193.7786885246}, 'block_7_l1_influence': 292.4432678222656, 'block_22_relative_l1_influence': 0.34526777267456055, 'block_4_logit_shapley_influence': -19.74735562929601, 'eval_relative_l2_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 5988, 'weighted_acc': 42.52840909090909}, 'eval_logit_shapley_blocks_pruned_9': {'avg_loss': 2.587977675140881, 'avg_seq_perplexity': 13.821784347784323, 'num_ex': 15616}, 'mmlu_logit_shapley_blocks_pruned_27': {'weighted_acc': 25.021306818181817, 'total': 14080, 'correct': 3523}, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_logit_shapley_blocks_pruned_13': {'avg_seq_perplexity': 28.3819079789959, 'num_ex': 15616, 'avg_loss': 3.1891289382684427}, 'block_9_l1_influence': 358.1789245605469, 'block_29_l2_influence': 30.59573554992676, 'eval_cosine_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 9.563706695056352, 'avg_seq_perplexity': 15655.698770491805}, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 6376, 'weighted_acc': 45.28409090909091}, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.499615778688524, 'avg_seq_perplexity': 101193.7786885246}, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 4028, 'weighted_acc': 28.607954545454547}, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 5.729463170786373, 'avg_seq_perplexity': 343.05917008196724}, 'eval_loss_shapley_blocks_pruned_14': {'avg_seq_perplexity': 52.24635389984631, 'num_ex': 15616, 'avg_loss': 3.63364022677062}, 'mmlu_loss_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3671, 'weighted_acc': 26.072443181818183}, 'block_30_l2_influence': 47.713722229003906, 'block_6_relative_l1_influence': 0.6860842108726501, 'block_12_relative_l2_influence': 0.49479538202285767, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3357, 'weighted_acc': 23.842329545454547}, 'eval_relative_l2_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 10.357199747054302, 'avg_seq_perplexity': 32288.34836065574}, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_7_l2_influence': 5.791525840759277, 'block_15_l1_influence': 621.6318359375, 'block_0_cosine_influence': 0.4065510630607605, 'eval_cosine_blocks_pruned_2': {'avg_seq_perplexity': 7.886478111392162, 'num_ex': 15616, 'avg_loss': 2.0277048329837988}, 'block_25_logit_shapley_influence': -82.28872391034355, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9626240964795725, 'avg_seq_perplexity': 7.397292340388064}, 'block_3_l2_influence': 2.7197444438934326, 'block_22_cosine_influence': 0.04402130842208862, 'block_30_loss_shapley_influence': -0.4393337112392537, 'eval_relative_l1_blocks_pruned_6': {'avg_seq_perplexity': 16.73108510502049, 'num_ex': 15616, 'avg_loss': 2.77251696977459}, 'eval_loss_shapley_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 5.373729268058401, 'avg_seq_perplexity': 1116.091316598361}, 'mmlu_logit_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'eval_cosine_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 5.628152816022029, 'avg_seq_perplexity': 295.33145491803276}, 'block_17_relative_l1_influence': 0.4744081497192383, 'block_30_relative_l1_influence': 0.38613179326057434, 'block_27_loss_shapley_influence': -0.5036110330054286, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3471, 'weighted_acc': 24.651988636363637}, 'eval_loss_shapley_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 8.095819692142674, 'avg_seq_perplexity': 3398.8616803278687}, 'eval_logit_shapley_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 2.841590756275614, 'avg_seq_perplexity': 18.34077428598873}, 'block_7_cosine_influence': 0.14198929071426392, 'block_24_cosine_influence': 0.0347287654876709, 'block_16_relative_l1_influence': 0.5749557614326477, 'eval_relative_l2_blocks_pruned_5': {'avg_seq_perplexity': 15.031315037461578, 'num_ex': 15616, 'avg_loss': 2.661102545065958}, 'mmlu_relative_l2_blocks_pruned_14': {'correct': 5089, 'weighted_acc': 36.14346590909091, 'total': 14080}, 'eval_cosine_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.146936885646132, 'avg_seq_perplexity': 8.886699739049693}, 'eval_cosine_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 10.357199747054302, 'avg_seq_perplexity': 32288.34836065574}, 'eval_relative_l1_blocks_pruned_24': {'avg_seq_perplexity': 1106.547643442623, 'num_ex': 15616, 'avg_loss': 6.963376905097336}, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3492, 'weighted_acc': 24.801136363636363}, 'block_31_l2_influence': 135.31605529785156, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.901673113713499, 'avg_seq_perplexity': 19.0118188076332}, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 3.7667766633580944, 'avg_seq_perplexity': 45.50394227074795}, 'eval_loss_shapley_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.499615778688524, 'avg_seq_perplexity': 101193.7786885246}, 'eval_logit_shapley_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.286219112208632, 'avg_seq_perplexity': 10.745130194992315}, 'eval_loss_shapley_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 8.912875816470287, 'avg_seq_perplexity': 10283.269467213117}, 'block_11_l2_influence': 8.138019561767578, 'block_25_l2_influence': 21.1104679107666, 'eval_cosine_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.499615778688524, 'avg_seq_perplexity': 101193.7786885246}, 'block_22_relative_l2_influence': 0.3382323384284973, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.901673113713499, 'avg_seq_perplexity': 19.0118188076332}, 'mmlu_relative_l1_blocks_pruned_2': {'weighted_acc': 44.921875, 'total': 14080, 'correct': 6325}, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3281, 'weighted_acc': 23.302556818181817}, 'eval_loss_shapley_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 9.28658007012039, 'avg_seq_perplexity': 11463.357581967211}, 'block_4_l1_influence': 178.78836059570312, 'block_30_l1_influence': 2135.32421875, 'block_10_cosine_influence': 0.12480568885803224, 'eval_cosine_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 3.7667766633580944, 'avg_seq_perplexity': 45.50394227074795}, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.661102545065958, 'avg_seq_perplexity': 15.031315037461578}, 'block_23_l2_influence': 20.19609832763672, 'block_21_cosine_influence': 0.046613335609436035, 'block_2_relative_l2_influence': 0.7214275598526001, 'block_5_logit_shapley_influence': -32.26804432504295, 'eval_cosine_blocks_pruned_19': {'avg_seq_perplexity': 511.3331839139344, 'num_ex': 15616, 'avg_loss': 6.176376092629354}, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 6407, 'weighted_acc': 45.50426136363637}, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 8.284190693839651, 'avg_seq_perplexity': 4096.992571721312}, 'mmlu_loss_shapley_blocks_pruned_6': {'total': 14080, 'correct': 3946, 'weighted_acc': 28.025568181818183}, 'mmlu_relative_l2_blocks_pruned_29': {'weighted_acc': 22.947443181818183, 'total': 14080, 'correct': 3231}, 'eval_loss_shapley_blocks_pruned_29': {'avg_seq_perplexity': 5855.946721311476, 'num_ex': 15616, 'avg_loss': 8.637506203573258}, 'block_31_loss_shapley_influence': -0.027641925217596786, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.7069804707511524, 'avg_seq_perplexity': 15.60336753970287}, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'mmlu_relative_l2_blocks_pruned_17': {'total': 14080, 'correct': 3887, 'weighted_acc': 27.60653409090909}, 'block_12_l2_influence': 8.750469207763672, 'block_19_l1_influence': 859.4777221679688, 'block_22_l2_influence': 21.15514373779297, 'block_10_loss_shapley_influence': -0.5086372872168494, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.97170895435771, 'avg_seq_perplexity': 7.465394567270748}, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 6246, 'weighted_acc': 44.36079545454545}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'use_ddp': False, 'use_lora': False, 'amp_dtype': None, 'lora_rank': 8, 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 5000, 'weight_decay': 0, 'compile_model': False, 'learning_rate': 0.0001, 'no_final_eval': True, 'wandb_project': 'block_pruning_shapley', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_pretrained', 'block_drop_prob': 0.5, 'checkpoint_file': None, 'sequence_length': 2048, 'test_batch_size': 1, 'use_grad_scaler': False, 'eval_after_steps': 25000, 'no_baseline_eval': True, 'validate_dataset': False, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128, 'emulate_block_update': False, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'stochastic_depth_policy': None, 'evaluate_pretrained_model': True, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_pretrained


==> figures/eval_harness_20_05_24/block_prune_harness_evals_split.csv <==
,summary,config,name
0,"{'hellaswag_cosine_blocks_pruned_22': {'acc_norm': 0.27524397530372435}, 'winogrande_cosine_blocks_pruned_22': {'acc': 0.5027624309392266}, 'boolq_loss_shapley_blocks_pruned_22': {'acc': 0.40214067278287463}, '_wandb': {'runtime': 3238}, 'mmlu_cosine_blocks_pruned_22': {'acc': 0.2380002848597066}, 'gsm8k_cosine_blocks_pruned_22': {'exact_match': 0}, 'lambada_cosine_blocks_pruned_22': {'perplexity': 8655681.94094205, 'acc': 0.01552}, 'toxigen_cosine_blocks_pruned_22': {'acc_norm': 0.4319148936170213}, 'toxigen_loss_shapley_blocks_pruned_22': {'acc_norm': 0.4319148936170213}, 'arc_challenge_loss_shapley_blocks_pruned_22': {'acc_norm': 0.295221843003413}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_22': {'acc': 0.4822165575155001}, 'arc_challenge_cosine_blocks_pruned_22': {'acc_norm': 0.295221843003413}, 'lambada_loss_shapley_blocks_pruned_22': {'perplexity': 45595921.227594815, 'acc': 0.0}, 'truthfulqa_mc2_cosine_blocks_pruned_22': {'acc': 0.4836636681664254}, '_step': 23, 'boolq_cosine_blocks_pruned_22': {'acc': 0.5116207951070336}, 'arc_easy_cosine_blocks_pruned_22': {'acc_norm': 0.2760942760942761}, 'mmlu_loss_shapley_blocks_pruned_22': {'acc': 0.2444096282580829}, 'piqa_loss_shapley_blocks_pruned_22': {'acc_norm': 0.5059847660500544}, 'piqa_cosine_blocks_pruned_22': {'acc_norm': 0.5125136017410229}, 'gsm8k_loss_shapley_blocks_pruned_22': {'exact_match': 0}, 'hellaswag_loss_shapley_blocks_pruned_22': {'acc_norm': 0.25761800438159727}, '_runtime': 3237.1380276679993, '_timestamp': 1716157411.3006077, 'arc_easy_loss_shapley_blocks_pruned_22': {'acc_norm': 0.2542087542087542}, 'winogrande_loss_shapley_blocks_pruned_22': {'acc': 0.5019731649565904}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_22', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '22', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_22
1,"{'piqa_cosine_blocks_pruned_20': {'acc_norm': 0.500544069640914}, 'boolq_cosine_blocks_pruned_20': {'acc': 0.5492354740061162}, 'truthfulqa_mc2_cosine_blocks_pruned_20': {'acc': 0.49557259666182024}, 'hellaswag_loss_shapley_blocks_pruned_20': {'acc_norm': 0.25632344154550885}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_20': {'acc': 0.47768462669973866}, '_runtime': 3371.9863896369934, 'piqa_loss_shapley_blocks_pruned_20': {'acc_norm': 0.499455930359086}, 'boolq_loss_shapley_blocks_pruned_20': {'acc': 0.5180428134556575}, 'lambada_loss_shapley_blocks_pruned_20': {'perplexity': 29844117.394056957, 'acc': 0.0}, 'mmlu_loss_shapley_blocks_pruned_20': {'acc': 0.24497934767127189}, 'gsm8k_loss_shapley_blocks_pruned_20': {'exact_match': 0}, 'arc_challenge_cosine_blocks_pruned_20': {'acc_norm': 0.3037542662116041}, '_step': 23, '_wandb': {'runtime': 3373}, 'toxigen_cosine_blocks_pruned_20': {'acc_norm': 0.4319148936170213}, 'arc_easy_cosine_blocks_pruned_20': {'acc_norm': 0.2769360269360269}, 'hellaswag_cosine_blocks_pruned_20': {'acc_norm': 0.2695678151762597}, 'toxigen_loss_shapley_blocks_pruned_20': {'acc_norm': 0.4319148936170213}, 'arc_easy_loss_shapley_blocks_pruned_20': {'acc_norm': 0.2680976430976431}, 'winogrande_loss_shapley_blocks_pruned_20': {'acc': 0.4964483030781373}, 'arc_challenge_loss_shapley_blocks_pruned_20': {'acc_norm': 0.2935153583617747}, '_timestamp': 1716157546.1805446, 'mmlu_cosine_blocks_pruned_20': {'acc': 0.244195983478137}, 'gsm8k_cosine_blocks_pruned_20': {'exact_match': 0}, 'lambada_cosine_blocks_pruned_20': {'perplexity': 7490669.286416809, 'acc': 0.0002911}, 'winogrande_cosine_blocks_pruned_20': {'acc': 0.4861878453038674}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_20', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '20', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_20
2,"{'mmlu_loss_shapley_blocks_pruned_30': {'acc': 0.2555191568152685}, 'winogrande_cosine_blocks_pruned_30': {'acc': 0.5019731649565904}, 'gsm8k_loss_shapley_blocks_pruned_30': {'exact_match': 0}, 'boolq_cosine_blocks_pruned_30': {'acc': 0.6217125382262997}, 'gsm8k_cosine_blocks_pruned_30': {'exact_match': 0}, 'lambada_cosine_blocks_pruned_30': {'perplexity': 21899960.13786415, 'acc': 0.0}, 'piqa_cosine_blocks_pruned_30': {'acc_norm': 0.5119695321001088}, 'toxigen_cosine_blocks_pruned_30': {'acc_norm': 0.4319148936170213}, 'toxigen_loss_shapley_blocks_pruned_30': {'acc_norm': 0.4319148936170213}, 'hellaswag_cosine_blocks_pruned_30': {'acc_norm': 0.2570205138418642}, 'boolq_loss_shapley_blocks_pruned_30': {'acc': 0.6217125382262997}, 'arc_challenge_cosine_blocks_pruned_30': {'acc_norm': 0.27303754266211605}, 'hellaswag_loss_shapley_blocks_pruned_30': {'acc_norm': 0.2570205138418642}, '_runtime': 1718.3712866306305, 'mmlu_cosine_blocks_pruned_30': {'acc': 0.2555191568152685}, 'arc_easy_cosine_blocks_pruned_30': {'acc_norm': 0.25462962962962965}, 'piqa_loss_shapley_blocks_pruned_30': {'acc_norm': 0.5119695321001088}, 'lambada_loss_shapley_blocks_pruned_30': {'perplexity': 21899960.13786415, 'acc': 0.0}, 'arc_easy_loss_shapley_blocks_pruned_30': {'acc_norm': 0.25462962962962965}, 'truthfulqa_mc2_cosine_blocks_pruned_30': {'acc': 0.4850223136599085}, 'winogrande_loss_shapley_blocks_pruned_30': {'acc': 0.5019731649565904}, '_step': 23, '_wandb': {'runtime': 1719}, '_timestamp': 1716155889.7571476, 'arc_challenge_loss_shapley_blocks_pruned_30': {'acc_norm': 0.27303754266211605}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_30': {'acc': 0.4850223136599085}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_30', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '30', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_30
3,"{'_runtime': 2352.27086520195, '_timestamp': 1716156523.8346653, 'lambada_cosine_blocks_pruned_24': {'perplexity': 20307507.14484273, 'acc': 0.0}, 'toxigen_cosine_blocks_pruned_24': {'acc_norm': 0.4319148936170213}, 'boolq_loss_shapley_blocks_pruned_24': {'acc': 0.5651376146788991}, 'winogrande_loss_shapley_blocks_pruned_24': {'acc': 0.4932912391475928}, 'mmlu_cosine_blocks_pruned_24': {'acc': 0.24960831790343255}, 'truthfulqa_mc2_cosine_blocks_pruned_24': {'acc': 0.4787171959605885}, '_step': 23, 'gsm8k_cosine_blocks_pruned_24': {'exact_match': 0}, 'arc_easy_cosine_blocks_pruned_24': {'acc_norm': 0.2680976430976431}, 'hellaswag_cosine_blocks_pruned_24': {'acc_norm': 0.2645887273451504}, 'arc_challenge_cosine_blocks_pruned_24': {'acc_norm': 0.2790102389078498}, 'lambada_loss_shapley_blocks_pruned_24': {'perplexity': 34568635.27641235, 'acc': 0.0}, 'toxigen_loss_shapley_blocks_pruned_24': {'acc_norm': 0.4319148936170213}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_24': {'acc': 0.4825187295651142}, '_wandb': {'runtime': 2353}, 'piqa_cosine_blocks_pruned_24': {'acc_norm': 0.5032644178454843}, 'boolq_cosine_blocks_pruned_24': {'acc': 0.6211009174311927}, 'mmlu_loss_shapley_blocks_pruned_24': {'acc': 0.22724683093576417}, 'piqa_loss_shapley_blocks_pruned_24': {'acc_norm': 0.5136017410228509}, 'winogrande_cosine_blocks_pruned_24': {'acc': 0.516179952644041}, 'gsm8k_loss_shapley_blocks_pruned_24': {'exact_match': 0}, 'arc_easy_loss_shapley_blocks_pruned_24': {'acc_norm': 0.2647306397306397}, 'hellaswag_loss_shapley_blocks_pruned_24': {'acc_norm': 0.2605058753236407}, 'arc_challenge_loss_shapley_blocks_pruned_24': {'acc_norm': 0.28071672354948807}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_24', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '24', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_24
4,"{'_timestamp': 1716156461.1367352, 'piqa_cosine_blocks_pruned_26': {'acc_norm': 0.5081610446137106}, 'boolq_cosine_blocks_pruned_26': {'acc': 0.6211009174311927}, 'mmlu_loss_shapley_blocks_pruned_26': {'acc': 0.2335849594074918}, 'toxigen_loss_shapley_blocks_pruned_26': {'acc_norm': 0.42340425531914894}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_26': {'acc': 0.4785114937295164}, '_step': 23, 'arc_easy_cosine_blocks_pruned_26': {'acc_norm': 0.26262626262626265}, 'hellaswag_cosine_blocks_pruned_26': {'acc_norm': 0.2593108942441745}, 'boolq_loss_shapley_blocks_pruned_26': {'acc': 0.3880733944954128}, 'arc_challenge_cosine_blocks_pruned_26': {'acc_norm': 0.2832764505119454}, 'arc_easy_loss_shapley_blocks_pruned_26': {'acc_norm': 0.27104377104377103}, 'arc_challenge_loss_shapley_blocks_pruned_26': {'acc_norm': 0.27474402730375425}, 'mmlu_cosine_blocks_pruned_26': {'acc': 0.23265916536105968}, 'gsm8k_cosine_blocks_pruned_26': {'exact_match': 0}, 'lambada_cosine_blocks_pruned_26': {'perplexity': 34950765.07580731, 'acc': 0.0}, 'toxigen_cosine_blocks_pruned_26': {'acc_norm': 0.4319148936170213}, 'gsm8k_loss_shapley_blocks_pruned_26': {'exact_match': 0}, 'lambada_loss_shapley_blocks_pruned_26': {'perplexity': 334311543.881052, 'acc': 0.0}, 'hellaswag_loss_shapley_blocks_pruned_26': {'acc_norm': 0.2552280422226648}, 'winogrande_loss_shapley_blocks_pruned_26': {'acc': 0.5114443567482242}, '_wandb': {'runtime': 2292}, 'piqa_loss_shapley_blocks_pruned_26': {'acc_norm': 0.4722524483133841}, 'winogrande_cosine_blocks_pruned_26': {'acc': 0.5146014206787688}, 'truthfulqa_mc2_cosine_blocks_pruned_26': {'acc': 0.4822636583611578}, '_runtime': 2290.7391691207886}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_26', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '26', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_26
5,"{'hellaswag_cosine_blocks_pruned_23': {'acc_norm': 0.26946823341963755}, 'mmlu_loss_shapley_blocks_pruned_23': {'acc': 0.23835635949294973}, 'arc_challenge_cosine_blocks_pruned_23': {'acc_norm': 0.2815699658703072}, 'lambada_loss_shapley_blocks_pruned_23': {'perplexity': 88395366.52548918, 'acc': 0.0}, '_runtime': 2781.866557598114, 'boolq_cosine_blocks_pruned_23': {'acc': 0.618960244648318}, 'toxigen_cosine_blocks_pruned_23': {'acc_norm': 0.4319148936170213}, 'arc_easy_cosine_blocks_pruned_23': {'acc_norm': 0.2769360269360269}, 'toxigen_loss_shapley_blocks_pruned_23': {'acc_norm': 0.4319148936170213}, 'truthfulqa_mc2_cosine_blocks_pruned_23': {'acc': 0.47789391722683944}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_23': {'acc': 0.4813579168490688}, '_wandb': {'runtime': 2783}, '_timestamp': 1716156953.0746326, 'winogrande_cosine_blocks_pruned_23': {'acc': 0.5130228887134964}, 'arc_challenge_loss_shapley_blocks_pruned_23': {'acc_norm': 0.2909556313993174}, '_step': 23, 'gsm8k_loss_shapley_blocks_pruned_23': {'exact_match': 0}, 'arc_easy_loss_shapley_blocks_pruned_23': {'acc_norm': 0.26052188552188554}, 'hellaswag_loss_shapley_blocks_pruned_23': {'acc_norm': 0.2568213503286198}, 'piqa_loss_shapley_blocks_pruned_23': {'acc_norm': 0.5081610446137106}, 'boolq_loss_shapley_blocks_pruned_23': {'acc': 0.39204892966360855}, 'winogrande_loss_shapley_blocks_pruned_23': {'acc': 0.5059194948697711}, 'mmlu_cosine_blocks_pruned_23': {'acc': 0.24156103119213787}, 'piqa_cosine_blocks_pruned_23': {'acc_norm': 0.514145810663765}, 'gsm8k_cosine_blocks_pruned_23': {'exact_match': 0}, 'lambada_cosine_blocks_pruned_23': {'perplexity': 21862931.52120304, 'acc': 0.01029}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_23', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '23', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_23
6,"{'boolq_loss_shapley_blocks_pruned_21': {'acc': 0.5030581039755352}, 'gsm8k_loss_shapley_blocks_pruned_21': {'exact_match': 0}, 'winogrande_loss_shapley_blocks_pruned_21': {'acc': 0.4869771112865035}, 'arc_challenge_loss_shapley_blocks_pruned_21': {'acc_norm': 0.2935153583617747}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_21': {'acc': 0.47445216624078246}, '_step': 23, '_wandb': {'runtime': 3198}, 'mmlu_loss_shapley_blocks_pruned_21': {'acc': 0.24996439253667568}, 'arc_easy_loss_shapley_blocks_pruned_21': {'acc_norm': 0.2680976430976431}, 'truthfulqa_mc2_cosine_blocks_pruned_21': {'acc': 0.48743273018797767}, 'piqa_cosine_blocks_pruned_21': {'acc_norm': 0.5190424374319913}, 'lambada_loss_shapley_blocks_pruned_21': {'perplexity': 46789749.42873258, 'acc': 0.0}, 'toxigen_loss_shapley_blocks_pruned_21': {'acc_norm': 0.4319148936170213}, 'hellaswag_cosine_blocks_pruned_21': {'acc_norm': 0.2727544313881697}, 'arc_challenge_cosine_blocks_pruned_21': {'acc_norm': 0.2909556313993174}, 'mmlu_cosine_blocks_pruned_21': {'acc': 0.23265916536105968}, 'lambada_cosine_blocks_pruned_21': {'perplexity': 8980151.868692294, 'acc': 0.00009703}, 'arc_easy_cosine_blocks_pruned_21': {'acc_norm': 0.2756734006734007}, 'gsm8k_cosine_blocks_pruned_21': {'exact_match': 0}, 'toxigen_cosine_blocks_pruned_21': {'acc_norm': 0.4319148936170213}, 'piqa_loss_shapley_blocks_pruned_21': {'acc_norm': 0.5081610446137106}, 'winogrande_cosine_blocks_pruned_21': {'acc': 0.4925019731649566}, 'hellaswag_loss_shapley_blocks_pruned_21': {'acc_norm': 0.25692093208524197}, '_runtime': 3196.7761068344116, '_timestamp': 1716157368.020145, 'boolq_cosine_blocks_pruned_21': {'acc': 0.5577981651376147}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_21', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '21', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_21
7,"{'truthfulqa_mc2_loss_shapley_blocks_pruned_27': {'acc': 0.4814122052820312}, '_wandb': {'runtime': 2088}, 'piqa_cosine_blocks_pruned_27': {'acc_norm': 0.5048966267682263}, 'boolq_cosine_blocks_pruned_27': {'acc': 0.6064220183486239}, 'gsm8k_cosine_blocks_pruned_27': {'exact_match': 0}, 'arc_easy_loss_shapley_blocks_pruned_27': {'acc_norm': 0.2563131313131313}, 'hellaswag_loss_shapley_blocks_pruned_27': {'acc_norm': 0.2613025293766182}, 'mmlu_cosine_blocks_pruned_27': {'acc': 0.2295969235151688}, 'arc_easy_cosine_blocks_pruned_27': {'acc_norm': 0.2617845117845118}, 'boolq_loss_shapley_blocks_pruned_27': {'acc': 0.38134556574923545}, 'truthfulqa_mc2_cosine_blocks_pruned_27': {'acc': 0.4757230844906371}, 'toxigen_loss_shapley_blocks_pruned_27': {'acc_norm': 0.44574468085106383}, 'arc_challenge_loss_shapley_blocks_pruned_27': {'acc_norm': 0.27559726962457337}, '_step': 23, 'lambada_cosine_blocks_pruned_27': {'perplexity': 31226206.211411, 'acc': 0.0}, 'toxigen_cosine_blocks_pruned_27': {'acc_norm': 0.4319148936170213}, 'mmlu_loss_shapley_blocks_pruned_27': {'acc': 0.23686084603332855}, 'gsm8k_loss_shapley_blocks_pruned_27': {'exact_match': 0}, 'arc_challenge_cosine_blocks_pruned_27': {'acc_norm': 0.2773037542662116}, 'winogrande_loss_shapley_blocks_pruned_27': {'acc': 0.5035516969218626}, '_runtime': 2087.953621149063, '_timestamp': 1716156258.5172372, 'hellaswag_cosine_blocks_pruned_27': {'acc_norm': 0.26090420235012945}, 'piqa_loss_shapley_blocks_pruned_27': {'acc_norm': 0.49183895538628947}, 'winogrande_cosine_blocks_pruned_27': {'acc': 0.5043409629044988}, 'lambada_loss_shapley_blocks_pruned_27': {'perplexity': 425411661.7747741, 'acc': 0.0}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_27', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '27', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_27
8,"{'arc_challenge_loss_shapley_blocks_pruned_31': {'acc_norm': 0.27559726962457337}, '_step': 23, '_runtime': 1617.5232713222504, 'arc_easy_cosine_blocks_pruned_31': {'acc_norm': 0.2563131313131313}, 'arc_challenge_cosine_blocks_pruned_31': {'acc_norm': 0.27559726962457337}, 'toxigen_loss_shapley_blocks_pruned_31': {'acc_norm': 0.4319148936170213}, 'hellaswag_loss_shapley_blocks_pruned_31': {'acc_norm': 0.25781716789484166}, 'truthfulqa_mc2_cosine_blocks_pruned_31': {'acc': 0.47916699406160473}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_31': {'acc': 0.47916699406160473}, 'mmlu_cosine_blocks_pruned_31': {'acc': 0.22973935336846604}, 'piqa_cosine_blocks_pruned_31': {'acc_norm': 0.5021762785636561}, 'lambada_cosine_blocks_pruned_31': {'perplexity': 19927752.382429935, 'acc': 0.0}, 'toxigen_cosine_blocks_pruned_31': {'acc_norm': 0.4319148936170213}, 'mmlu_loss_shapley_blocks_pruned_31': {'acc': 0.22973935336846604}, 'winogrande_cosine_blocks_pruned_31': {'acc': 0.500394632991318}, 'boolq_cosine_blocks_pruned_31': {'acc': 0.6168195718654435}, 'hellaswag_cosine_blocks_pruned_31': {'acc_norm': 0.25781716789484166}, 'boolq_loss_shapley_blocks_pruned_31': {'acc': 0.6168195718654435}, 'arc_easy_loss_shapley_blocks_pruned_31': {'acc_norm': 0.2563131313131313}, 'winogrande_loss_shapley_blocks_pruned_31': {'acc': 0.500394632991318}, '_wandb': {'runtime': 1619}, '_timestamp': 1716155788.3981633, 'gsm8k_cosine_blocks_pruned_31': {'exact_match': 0}, 'piqa_loss_shapley_blocks_pruned_31': {'acc_norm': 0.5021762785636561}, 'gsm8k_loss_shapley_blocks_pruned_31': {'exact_match': 0}, 'lambada_loss_shapley_blocks_pruned_31': {'perplexity': 19927752.382429935, 'acc': 0.0}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_31', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '31', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_31
9,"{'hellaswag_cosine_blocks_pruned_25': {'acc_norm': 0.2620991834295957}, 'lambada_loss_shapley_blocks_pruned_25': {'perplexity': 91156802.6205018, 'acc': 0.0}, '_step': 23, 'mmlu_cosine_blocks_pruned_25': {'acc': 0.2372169206665717}, 'piqa_cosine_blocks_pruned_25': {'acc_norm': 0.5087051142546246}, 'mmlu_loss_shapley_blocks_pruned_25': {'acc': 0.23151972653468167}, 'boolq_loss_shapley_blocks_pruned_25': {'acc': 0.4902140672782875}, 'gsm8k_loss_shapley_blocks_pruned_25': {'exact_match': 0.000758150113722517}, 'truthfulqa_mc2_cosine_blocks_pruned_25': {'acc': 0.4816380899380496}, '_wandb': {'runtime': 2248}, '_runtime': 2246.6857764720917, 'arc_easy_cosine_blocks_pruned_25': {'acc_norm': 0.2622053872053872}, 'lambada_cosine_blocks_pruned_25': {'perplexity': 22873179.43202834, 'acc': 0.0}, 'winogrande_cosine_blocks_pruned_25': {'acc': 0.4972375690607735}, 'arc_challenge_cosine_blocks_pruned_25': {'acc_norm': 0.2790102389078498}, 'toxigen_loss_shapley_blocks_pruned_25': {'acc_norm': 0.4308510638297872}, 'winogrande_loss_shapley_blocks_pruned_25': {'acc': 0.4861878453038674}, '_timestamp': 1716156417.4253604, 'boolq_cosine_blocks_pruned_25': {'acc': 0.6207951070336392}, 'gsm8k_cosine_blocks_pruned_25': {'exact_match': 0}, 'arc_challenge_loss_shapley_blocks_pruned_25': {'acc_norm': 0.29180887372013653}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_25': {'acc': 0.5056381253416573}, 'hellaswag_loss_shapley_blocks_pruned_25': {'acc_norm': 0.25960963951404104}, 'toxigen_cosine_blocks_pruned_25': {'acc_norm': 0.4319148936170213}, 'piqa_loss_shapley_blocks_pruned_25': {'acc_norm': 0.4923830250272035}, 'arc_easy_loss_shapley_blocks_pruned_25': {'acc_norm': 0.25841750841750843}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_25', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '25', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_25
10,"{'_wandb': {'runtime': 1859}, '_runtime': 1859.0554308891296, 'hellaswag_cosine_blocks_pruned_29': {'acc_norm': 0.2622983469428401}, 'piqa_loss_shapley_blocks_pruned_29': {'acc_norm': 0.5103373231773667}, 'arc_challenge_loss_shapley_blocks_pruned_29': {'acc_norm': 0.27559726962457337}, 'piqa_cosine_blocks_pruned_29': {'acc_norm': 0.5065288356909684}, 'lambada_cosine_blocks_pruned_29': {'perplexity': 21506323.175433844, 'acc': 0.0}, 'toxigen_cosine_blocks_pruned_29': {'acc_norm': 0.4319148936170213}, 'arc_easy_cosine_blocks_pruned_29': {'acc_norm': 0.2601010101010101}, 'mmlu_loss_shapley_blocks_pruned_29': {'acc': 0.2472582253240279}, 'winogrande_cosine_blocks_pruned_29': {'acc': 0.4925019731649566}, 'boolq_loss_shapley_blocks_pruned_29': {'acc': 0.6217125382262997}, 'gsm8k_loss_shapley_blocks_pruned_29': {'exact_match': 0}, 'arc_challenge_cosine_blocks_pruned_29': {'acc_norm': 0.2696245733788396}, 'boolq_cosine_blocks_pruned_29': {'acc': 0.6217125382262997}, 'gsm8k_cosine_blocks_pruned_29': {'exact_match': 0}, 'lambada_loss_shapley_blocks_pruned_29': {'perplexity': 64749061.95944802, 'acc': 0.0}, 'toxigen_loss_shapley_blocks_pruned_29': {'acc_norm': 0.4319148936170213}, 'arc_easy_loss_shapley_blocks_pruned_29': {'acc_norm': 0.26641414141414144}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_29': {'acc': 0.47485436284781335}, '_step': 23, '_timestamp': 1716156029.6660378, 'mmlu_cosine_blocks_pruned_29': {'acc': 0.27403503774391114}, 'truthfulqa_mc2_cosine_blocks_pruned_29': {'acc': 0.4867906746703477}, 'hellaswag_loss_shapley_blocks_pruned_29': {'acc_norm': 0.25632344154550885}, 'winogrande_loss_shapley_blocks_pruned_29': {'acc': 0.5027624309392266}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_29', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '29', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_29
11,"{'_wandb': {'runtime': 2001}, '_runtime': 1999.6912128925323, '_timestamp': 1716156170.2841978, 'toxigen_loss_shapley_blocks_pruned_28': {'acc_norm': 0.4319148936170213}, 'arc_easy_loss_shapley_blocks_pruned_28': {'acc_norm': 0.2563131313131313}, 'arc_challenge_loss_shapley_blocks_pruned_28': {'acc_norm': 0.27986348122866894}, 'gsm8k_loss_shapley_blocks_pruned_28': {'exact_match': 0}, 'piqa_cosine_blocks_pruned_28': {'acc_norm': 0.5092491838955386}, 'boolq_cosine_blocks_pruned_28': {'acc': 0.6122324159021407}, 'lambada_cosine_blocks_pruned_28': {'perplexity': 30379273.82694175, 'acc': 0.0}, 'toxigen_cosine_blocks_pruned_28': {'acc_norm': 0.4319148936170213}, 'arc_easy_cosine_blocks_pruned_28': {'acc_norm': 0.2563131313131313}, 'mmlu_loss_shapley_blocks_pruned_28': {'acc': 0.23508047286711295}, 'piqa_loss_shapley_blocks_pruned_28': {'acc_norm': 0.5092491838955386}, 'lambada_loss_shapley_blocks_pruned_28': {'perplexity': 30379273.82694175, 'acc': 0.0}, 'truthfulqa_mc2_cosine_blocks_pruned_28': {'acc': 0.4721290283754347}, '_step': 23, 'mmlu_cosine_blocks_pruned_28': {'acc': 0.23508047286711295}, 'hellaswag_cosine_blocks_pruned_28': {'acc_norm': 0.25712009559848636}, 'boolq_loss_shapley_blocks_pruned_28': {'acc': 0.6122324159021407}, 'hellaswag_loss_shapley_blocks_pruned_28': {'acc_norm': 0.25712009559848636}, 'winogrande_loss_shapley_blocks_pruned_28': {'acc': 0.5122336227308603}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_28': {'acc': 0.4721290283754347}, 'gsm8k_cosine_blocks_pruned_28': {'exact_match': 0}, 'winogrande_cosine_blocks_pruned_28': {'acc': 0.5122336227308603}, 'arc_challenge_cosine_blocks_pruned_28': {'acc_norm': 0.27986348122866894}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_28', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '28', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_28
12,"{'mmlu_loss_shapley_blocks_pruned_19': {'acc': 0.2474006551773252}, 'piqa_loss_shapley_blocks_pruned_19': {'acc_norm': 0.5048966267682263}, 'arc_challenge_loss_shapley_blocks_pruned_19': {'acc_norm': 0.2832764505119454}, '_step': 23, '_timestamp': 1716157451.6521904, 'piqa_cosine_blocks_pruned_19': {'acc_norm': 0.4961915125136017}, 'arc_easy_cosine_blocks_pruned_19': {'acc_norm': 0.2689393939393939}, 'hellaswag_cosine_blocks_pruned_19': {'acc_norm': 0.2568213503286198}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_19': {'acc': 0.48102077244681024}, 'arc_easy_loss_shapley_blocks_pruned_19': {'acc_norm': 0.2638888888888889}, 'truthfulqa_mc2_cosine_blocks_pruned_19': {'acc': 0.5001236996134243}, 'hellaswag_loss_shapley_blocks_pruned_19': {'acc_norm': 0.2615016928898626}, '_runtime': 3420.3816254138947, 'mmlu_cosine_blocks_pruned_19': {'acc': 0.23864121919954423}, 'gsm8k_cosine_blocks_pruned_19': {'exact_match': 0}, 'winogrande_cosine_blocks_pruned_19': {'acc': 0.4909234411996843}, 'boolq_loss_shapley_blocks_pruned_19': {'acc': 0.517737003058104}, 'arc_challenge_cosine_blocks_pruned_19': {'acc_norm': 0.30204778156996587}, 'lambada_loss_shapley_blocks_pruned_19': {'perplexity': 21800069.457499452, 'acc': 0.0}, 'toxigen_loss_shapley_blocks_pruned_19': {'acc_norm': 0.4319148936170213}, 'winogrande_loss_shapley_blocks_pruned_19': {'acc': 0.4964483030781373}, '_wandb': {'runtime': 3422}, 'boolq_cosine_blocks_pruned_19': {'acc': 0.5021406727828747}, 'lambada_cosine_blocks_pruned_19': {'perplexity': 3496791.2808368704, 'acc': 0.0004852}, 'toxigen_cosine_blocks_pruned_19': {'acc_norm': 0.4319148936170213}, 'gsm8k_loss_shapley_blocks_pruned_19': {'exact_match': 0}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_19', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '19', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_19
13,"{'gsm8k_cosine_blocks_pruned_15': {'exact_match': 0}, 'toxigen_cosine_blocks_pruned_15': {'acc_norm': 0.4319148936170213}, 'hellaswag_cosine_blocks_pruned_15': {'acc_norm': 0.2847042421828321}, 'mmlu_loss_shapley_blocks_pruned_15': {'acc': 0.2439111237715425}, '_step': 23, '_timestamp': 1716157917.3772995, 'boolq_loss_shapley_blocks_pruned_15': {'acc': 0.5159021406727828}, 'lambada_loss_shapley_blocks_pruned_15': {'perplexity': 1449019.892902295, 'acc': 0.005821851348728896}, 'truthfulqa_mc2_cosine_blocks_pruned_15': {'acc': 0.518475852107633}, 'winogrande_loss_shapley_blocks_pruned_15': {'acc': 0.516179952644041}, 'arc_challenge_loss_shapley_blocks_pruned_15': {'acc_norm': 0.2901023890784983}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_15': {'acc': 0.4979788836753543}, 'arc_easy_cosine_blocks_pruned_15': {'acc_norm': 0.27230639730639733}, 'piqa_loss_shapley_blocks_pruned_15': {'acc_norm': 0.5418933623503809}, 'piqa_cosine_blocks_pruned_15': {'acc_norm': 0.5380848748639826}, 'winogrande_cosine_blocks_pruned_15': {'acc': 0.5714285714285714}, 'arc_challenge_cosine_blocks_pruned_15': {'acc_norm': 0.3054607508532423}, 'toxigen_loss_shapley_blocks_pruned_15': {'acc_norm': 0.42872340425531913}, 'hellaswag_loss_shapley_blocks_pruned_15': {'acc_norm': 0.3105954989046007}, '_wandb': {'runtime': 3888}, '_runtime': 3887.250746488571, 'lambada_cosine_blocks_pruned_15': {'perplexity': 2129267.5870240685, 'acc': 0.004851542790607413}, 'gsm8k_loss_shapley_blocks_pruned_15': {'exact_match': 0}, 'arc_easy_loss_shapley_blocks_pruned_15': {'acc_norm': 0.2803030303030303}, 'mmlu_cosine_blocks_pruned_15': {'acc': 0.2714713003845606}, 'boolq_cosine_blocks_pruned_15': {'acc': 0.5654434250764526}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_15', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '15', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_15
14,"{'_runtime': 3743.895784378052, 'winogrande_loss_shapley_blocks_pruned_17': {'acc': 0.5019731649565904}, 'boolq_loss_shapley_blocks_pruned_17': {'acc': 0.4703363914373089}, 'gsm8k_loss_shapley_blocks_pruned_17': {'exact_match': 0}, 'truthfulqa_mc2_cosine_blocks_pruned_17': {'acc': 0.509245298147589}, '_step': 23, '_timestamp': 1716157772.2681215, 'toxigen_cosine_blocks_pruned_17': {'acc_norm': 0.4329787234042553}, 'arc_easy_cosine_blocks_pruned_17': {'acc_norm': 0.2857744107744108}, 'winogrande_cosine_blocks_pruned_17': {'acc': 0.5461720599842147}, 'arc_challenge_loss_shapley_blocks_pruned_17': {'acc_norm': 0.26791808873720135}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_17': {'acc': 0.48447831064781266}, 'hellaswag_loss_shapley_blocks_pruned_17': {'acc_norm': 0.2635929097789285}, '_wandb': {'runtime': 3745}, 'mmlu_cosine_blocks_pruned_17': {'acc': 0.25708588520153824}, 'boolq_cosine_blocks_pruned_17': {'acc': 0.4935779816513762}, 'hellaswag_cosine_blocks_pruned_17': {'acc_norm': 0.2831109340768771}, 'arc_challenge_cosine_blocks_pruned_17': {'acc_norm': 0.2986348122866894}, 'lambada_loss_shapley_blocks_pruned_17': {'perplexity': 5355643.192329224, 'acc': 0.0003881}, 'toxigen_loss_shapley_blocks_pruned_17': {'acc_norm': 0.42340425531914894}, 'arc_easy_loss_shapley_blocks_pruned_17': {'acc_norm': 0.273989898989899}, 'piqa_cosine_blocks_pruned_17': {'acc_norm': 0.515778019586507}, 'gsm8k_cosine_blocks_pruned_17': {'exact_match': 0}, 'lambada_cosine_blocks_pruned_17': {'perplexity': 1744435.3823636367, 'acc': 0.005822}, 'mmlu_loss_shapley_blocks_pruned_17': {'acc': 0.2359350519868965}, 'piqa_loss_shapley_blocks_pruned_17': {'acc_norm': 0.5206746463547334}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_17', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '17', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_17
15,"{'toxigen_loss_shapley_blocks_pruned_16': {'acc_norm': 0.42659574468085104}, 'hellaswag_loss_shapley_blocks_pruned_16': {'acc_norm': 0.2887870942043418}, '_step': 23, '_runtime': 3826.879115819931, '_timestamp': 1716157855.9459617, 'piqa_cosine_blocks_pruned_16': {'acc_norm': 0.5168661588683352}, 'gsm8k_cosine_blocks_pruned_16': {'exact_match': 0}, 'arc_easy_cosine_blocks_pruned_16': {'acc_norm': 0.29713804713804715}, 'lambada_cosine_blocks_pruned_16': {'perplexity': 675919.3065792724, 'acc': 0.015913060353192315}, 'toxigen_cosine_blocks_pruned_16': {'acc_norm': 0.4319148936170213}, 'hellaswag_cosine_blocks_pruned_16': {'acc_norm': 0.27394941246763593}, 'arc_challenge_cosine_blocks_pruned_16': {'acc_norm': 0.30887372013651876}, 'lambada_loss_shapley_blocks_pruned_16': {'perplexity': 1151742.4917699671, 'acc': 0.003105}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_16': {'acc': 0.5111345588779054}, '_wandb': {'runtime': 3828}, 'mmlu_cosine_blocks_pruned_16': {'acc': 0.2619997151402934}, 'piqa_loss_shapley_blocks_pruned_16': {'acc_norm': 0.530467899891186}, 'winogrande_cosine_blocks_pruned_16': {'acc': 0.56353591160221}, 'boolq_loss_shapley_blocks_pruned_16': {'acc': 0.472782874617737}, 'gsm8k_loss_shapley_blocks_pruned_16': {'exact_match': 0}, 'boolq_cosine_blocks_pruned_16': {'acc': 0.4932721712538226}, 'mmlu_loss_shapley_blocks_pruned_16': {'acc': 0.2491810283435408}, 'arc_easy_loss_shapley_blocks_pruned_16': {'acc_norm': 0.2718855218855219}, 'truthfulqa_mc2_cosine_blocks_pruned_16': {'acc': 0.5095798397438738}, 'winogrande_loss_shapley_blocks_pruned_16': {'acc': 0.4972375690607735}, 'arc_challenge_loss_shapley_blocks_pruned_16': {'acc_norm': 0.27559726962457337}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_16', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '16', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_16
16,"{'piqa_loss_shapley_blocks_pruned_18': {'acc_norm': 0.5027203482045702}, 'boolq_loss_shapley_blocks_pruned_18': {'acc': 0.4868501529051988}, '_step': 23, '_timestamp': 1716157559.847976, 'mmlu_cosine_blocks_pruned_18': {'acc': 0.2514599059962968}, 'toxigen_cosine_blocks_pruned_18': {'acc_norm': 0.4319148936170213}, 'arc_easy_cosine_blocks_pruned_18': {'acc_norm': 0.26641414141414144}, 'hellaswag_cosine_blocks_pruned_18': {'acc_norm': 0.25721967735510853}, 'gsm8k_loss_shapley_blocks_pruned_18': {'exact_match': 0}, '_wandb': {'runtime': 3535}, '_runtime': 3533.463401079178, 'piqa_cosine_blocks_pruned_18': {'acc_norm': 0.4961915125136017}, 'mmlu_loss_shapley_blocks_pruned_18': {'acc': 0.24732944025067655}, 'arc_easy_loss_shapley_blocks_pruned_18': {'acc_norm': 0.2668350168350168}, 'truthfulqa_mc2_cosine_blocks_pruned_18': {'acc': 0.4955606250722048}, 'boolq_cosine_blocks_pruned_18': {'acc': 0.463914373088685}, 'gsm8k_cosine_blocks_pruned_18': {'exact_match': 0}, 'arc_challenge_cosine_blocks_pruned_18': {'acc_norm': 0.30716723549488056}, 'lambada_loss_shapley_blocks_pruned_18': {'perplexity': 14626146.16393937, 'acc': 0.0001941}, 'toxigen_loss_shapley_blocks_pruned_18': {'acc_norm': 0.4319148936170213}, 'arc_challenge_loss_shapley_blocks_pruned_18': {'acc_norm': 0.28668941979522183}, 'lambada_cosine_blocks_pruned_18': {'perplexity': 3006728.263021656, 'acc': 0.005337}, 'winogrande_cosine_blocks_pruned_18': {'acc': 0.5327545382794001}, 'hellaswag_loss_shapley_blocks_pruned_18': {'acc_norm': 0.27235610436168095}, 'winogrande_loss_shapley_blocks_pruned_18': {'acc': 0.5169692186266772}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_18': {'acc': 0.4754938502372986}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_18', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '18', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_18
17,"{'_wandb': {'runtime': 4115}, '_runtime': 4113.5633318424225, 'toxigen_cosine_blocks_pruned_14': {'acc_norm': 0.4308510638297872}, 'arc_easy_cosine_blocks_pruned_14': {'acc_norm': 0.2302188552188552}, 'hellaswag_cosine_blocks_pruned_14': {'acc_norm': 0.2604062935670185}, 'hellaswag_loss_shapley_blocks_pruned_14': {'acc_norm': 0.3181637124078869}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_14': {'acc': 0.47922241567648705}, 'piqa_cosine_blocks_pruned_14': {'acc_norm': 0.5206746463547334}, 'lambada_cosine_blocks_pruned_14': {'perplexity': 46858790.99196914, 'acc': 0.004366388511546672}, 'mmlu_loss_shapley_blocks_pruned_14': {'acc': 0.2474006551773252}, 'gsm8k_loss_shapley_blocks_pruned_14': {'exact_match': 0}, 'arc_easy_loss_shapley_blocks_pruned_14': {'acc_norm': 0.2786195286195286}, 'winogrande_loss_shapley_blocks_pruned_14': {'acc': 0.510655090765588}, 'boolq_cosine_blocks_pruned_14': {'acc': 0.4620795107033639}, 'winogrande_cosine_blocks_pruned_14': {'acc': 0.5398579321231255}, 'boolq_loss_shapley_blocks_pruned_14': {'acc': 0.5281345565749236}, 'lambada_loss_shapley_blocks_pruned_14': {'perplexity': 785394.7886105858, 'acc': 0.013778381525325054}, 'arc_challenge_loss_shapley_blocks_pruned_14': {'acc_norm': 0.27303754266211605}, 'truthfulqa_mc2_cosine_blocks_pruned_14': {'acc': 0.5106271296043875}, '_step': 23, '_timestamp': 1716157926.984054, 'mmlu_cosine_blocks_pruned_14': {'acc': 0.2549494374020795}, 'gsm8k_cosine_blocks_pruned_14': {'exact_match': 0.000758150113722517}, 'piqa_loss_shapley_blocks_pruned_14': {'acc_norm': 0.5571273122959739}, 'arc_challenge_cosine_blocks_pruned_14': {'acc_norm': 0.2764505119453925}, 'toxigen_loss_shapley_blocks_pruned_14': {'acc_norm': 0.4329787234042553}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_14', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '14', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_14
18,"{'arc_easy_cosine_blocks_pruned_13': {'acc_norm': 0.2453703703703704}, 'toxigen_loss_shapley_blocks_pruned_13': {'acc_norm': 0.4308510638297872}, 'arc_easy_loss_shapley_blocks_pruned_13': {'acc_norm': 0.2895622895622896}, 'truthfulqa_mc2_cosine_blocks_pruned_13': {'acc': 0.5220465945915499}, 'hellaswag_loss_shapley_blocks_pruned_13': {'acc_norm': 0.32483569010157337}, 'winogrande_loss_shapley_blocks_pruned_13': {'acc': 0.5209155485398579}, 'mmlu_cosine_blocks_pruned_13': {'acc': 0.2595784076342401}, 'boolq_cosine_blocks_pruned_13': {'acc': 0.47706422018348627}, '_runtime': 4181.339063882828, 'gsm8k_cosine_blocks_pruned_13': {'exact_match': 0}, 'mmlu_loss_shapley_blocks_pruned_13': {'acc': 0.2455490670844609}, 'winogrande_cosine_blocks_pruned_13': {'acc': 0.5343330702446725}, 'arc_challenge_cosine_blocks_pruned_13': {'acc_norm': 0.2713310580204778}, '_step': 23, '_wandb': {'runtime': 4182}, 'piqa_loss_shapley_blocks_pruned_13': {'acc_norm': 0.5544069640914037}, 'boolq_loss_shapley_blocks_pruned_13': {'acc': 0.5003058103975535}, 'gsm8k_loss_shapley_blocks_pruned_13': {'exact_match': 0}, 'arc_challenge_loss_shapley_blocks_pruned_13': {'acc_norm': 0.27986348122866894}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_13': {'acc': 0.46111975466790334}, '_timestamp': 1716157965.0688038, 'toxigen_cosine_blocks_pruned_13': {'acc_norm': 0.4319148936170213}, 'hellaswag_cosine_blocks_pruned_13': {'acc_norm': 0.2508464449312886}, 'lambada_loss_shapley_blocks_pruned_13': {'perplexity': 538464.758723557, 'acc': 0.020279448864738987}, 'piqa_cosine_blocks_pruned_13': {'acc_norm': 0.5108813928182807}, 'lambada_cosine_blocks_pruned_13': {'perplexity': 60601437.25341439, 'acc': 0.00591888220454104}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_13', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '13', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_13
19,"{'piqa_loss_shapley_blocks_pruned_10': {'acc_norm': 0.6681175190424374}, 'winogrande_cosine_blocks_pruned_10': {'acc': 0.56353591160221}, 'lambada_loss_shapley_blocks_pruned_10': {'perplexity': 208.20286127423145, 'acc': 0.17950708325247428}, 'arc_easy_loss_shapley_blocks_pruned_10': {'acc_norm': 0.5143097643097643}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_10': {'acc': 0.42517374395523866}, 'gsm8k_loss_shapley_blocks_pruned_10': {'exact_match': 0.004548900682335102}, '_step': 23, '_wandb': {'runtime': 4211}, 'piqa_cosine_blocks_pruned_10': {'acc_norm': 0.5729053318824809}, 'gsm8k_cosine_blocks_pruned_10': {'exact_match': 0}, 'arc_easy_cosine_blocks_pruned_10': {'acc_norm': 0.289983164983165}, 'hellaswag_cosine_blocks_pruned_10': {'acc_norm': 0.35441147181836286}, 'boolq_loss_shapley_blocks_pruned_10': {'acc': 0.4941896024464832}, 'toxigen_cosine_blocks_pruned_10': {'acc_norm': 0.4319148936170213}, 'mmlu_loss_shapley_blocks_pruned_10': {'acc': 0.2630679390400228}, 'arc_challenge_cosine_blocks_pruned_10': {'acc_norm': 0.30631399317406144}, 'truthfulqa_mc2_cosine_blocks_pruned_10': {'acc': 0.5152065138100469}, 'hellaswag_loss_shapley_blocks_pruned_10': {'acc_norm': 0.4931288587930691}, 'arc_challenge_loss_shapley_blocks_pruned_10': {'acc_norm': 0.2687713310580205}, '_runtime': 4209.886208295822, '_timestamp': 1716157991.2655823, 'mmlu_cosine_blocks_pruned_10': {'acc': 0.22788776527560176}, 'boolq_cosine_blocks_pruned_10': {'acc': 0.4036697247706422}, 'lambada_cosine_blocks_pruned_10': {'perplexity': 256282647.95780963, 'acc': 0.02406365224141277}, 'toxigen_loss_shapley_blocks_pruned_10': {'acc_norm': 0.4319148936170213}, 'winogrande_loss_shapley_blocks_pruned_10': {'acc': 0.5374901341752171}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_10', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '10', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_10
20,"{'gsm8k_loss_shapley_blocks_pruned_12': {'exact_match': 0.003032600454890068}, 'toxigen_loss_shapley_blocks_pruned_12': {'acc_norm': 0.4319148936170213}, '_timestamp': 1716157821.5088727, 'boolq_cosine_blocks_pruned_12': {'acc': 0.42691131498470947}, 'arc_easy_cosine_blocks_pruned_12': {'acc_norm': 0.28745791245791247}, 'hellaswag_cosine_blocks_pruned_12': {'acc_norm': 0.2742481577375025}, 'lambada_loss_shapley_blocks_pruned_12': {'perplexity': 5102.523883788732, 'acc': 0.09829225693770618}, 'arc_challenge_loss_shapley_blocks_pruned_12': {'acc_norm': 0.27047781569965873}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_12': {'acc': 0.44263704629938366}, '_step': 23, 'piqa_cosine_blocks_pruned_12': {'acc_norm': 0.5348204570184983}, 'lambada_cosine_blocks_pruned_12': {'perplexity': 1046962310.9857818, 'acc': 0.007665437609159713}, 'toxigen_cosine_blocks_pruned_12': {'acc_norm': 0.4319148936170213}, 'mmlu_loss_shapley_blocks_pruned_12': {'acc': 0.26634382566585957}, 'boolq_loss_shapley_blocks_pruned_12': {'acc': 0.44587155963302755}, 'arc_easy_loss_shapley_blocks_pruned_12': {'acc_norm': 0.4654882154882155}, 'piqa_loss_shapley_blocks_pruned_12': {'acc_norm': 0.6278563656147987}, 'winogrande_cosine_blocks_pruned_12': {'acc': 0.5485398579321231}, 'arc_challenge_cosine_blocks_pruned_12': {'acc_norm': 0.302901023890785}, 'truthfulqa_mc2_cosine_blocks_pruned_12': {'acc': 0.5195989548895774}, '_wandb': {'runtime': 4041}, '_runtime': 4040.4949147701263, 'mmlu_cosine_blocks_pruned_12': {'acc': 0.24334140435835352}, 'gsm8k_cosine_blocks_pruned_12': {'exact_match': 0}, 'hellaswag_loss_shapley_blocks_pruned_12': {'acc_norm': 0.45210117506472813}, 'winogrande_loss_shapley_blocks_pruned_12': {'acc': 0.5177584846093133}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_12', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '12', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_12
21,"{'mmlu_loss_shapley_blocks_pruned_11': {'acc': 0.26520438683948155}, 'winogrande_cosine_blocks_pruned_11': {'acc': 0.5453827940015785}, 'arc_challenge_cosine_blocks_pruned_11': {'acc_norm': 0.31313993174061433}, 'toxigen_loss_shapley_blocks_pruned_11': {'acc_norm': 0.4319148936170213}, '_step': 23, 'piqa_cosine_blocks_pruned_11': {'acc_norm': 0.5544069640914037}, 'gsm8k_cosine_blocks_pruned_11': {'exact_match': 0}, 'lambada_cosine_blocks_pruned_11': {'perplexity': 846098014.97682, 'acc': 0.015913060353192315}, 'truthfulqa_mc2_cosine_blocks_pruned_11': {'acc': 0.5165772645463967}, 'arc_challenge_loss_shapley_blocks_pruned_11': {'acc_norm': 0.27303754266211605}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_11': {'acc': 0.4338676494054051}, '_wandb': {'runtime': 4114}, '_timestamp': 1716157892.8475842, 'boolq_cosine_blocks_pruned_11': {'acc': 0.4382262996941896}, 'hellaswag_loss_shapley_blocks_pruned_11': {'acc_norm': 0.4704242182832105}, 'lambada_loss_shapley_blocks_pruned_11': {'perplexity': 301.36554350450166, 'acc': 0.1554434310110615}, 'toxigen_cosine_blocks_pruned_11': {'acc_norm': 0.4319148936170213}, 'arc_easy_cosine_blocks_pruned_11': {'acc_norm': 0.2946127946127946}, 'boolq_loss_shapley_blocks_pruned_11': {'acc': 0.46299694189602447}, 'gsm8k_loss_shapley_blocks_pruned_11': {'exact_match': 0.004548900682335102}, 'arc_easy_loss_shapley_blocks_pruned_11': {'acc_norm': 0.4861111111111111}, 'winogrande_loss_shapley_blocks_pruned_11': {'acc': 0.5224940805051302}, '_runtime': 4112.537781238556, 'mmlu_cosine_blocks_pruned_11': {'acc': 0.2137872097991739}, 'hellaswag_cosine_blocks_pruned_11': {'acc_norm': 0.3013343955387373}, 'piqa_loss_shapley_blocks_pruned_11': {'acc_norm': 0.6637649619151251}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_11', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '11', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_11
22,"{'winogrande_cosine_blocks_pruned_9': {'acc': 0.681136543014996}, 'gsm8k_loss_shapley_blocks_pruned_9': {'exact_match': 0.004548900682335102}, 'winogrande_loss_shapley_blocks_pruned_9': {'acc': 0.5453827940015785}, 'arc_challenge_loss_shapley_blocks_pruned_9': {'acc_norm': 0.2781569965870307}, '_step': 23, 'hellaswag_cosine_blocks_pruned_9': {'acc_norm': 0.5171280621390162}, 'toxigen_loss_shapley_blocks_pruned_9': {'acc_norm': 0.4319148936170213}, 'arc_easy_loss_shapley_blocks_pruned_9': {'acc_norm': 0.5332491582491582}, 'hellaswag_loss_shapley_blocks_pruned_9': {'acc_norm': 0.5086636128261303}, 'arc_easy_cosine_blocks_pruned_9': {'acc_norm': 0.494949494949495}, 'mmlu_loss_shapley_blocks_pruned_9': {'acc': 0.2602905569007264}, 'arc_challenge_cosine_blocks_pruned_9': {'acc_norm': 0.3583617747440273}, '_wandb': {'runtime': 4216}, 'mmlu_cosine_blocks_pruned_9': {'acc': 0.580259222333001}, 'piqa_cosine_blocks_pruned_9': {'acc_norm': 0.6643090315560392}, 'lambada_cosine_blocks_pruned_9': {'perplexity': 4519.542052375345, 'acc': 0.2692}, 'toxigen_cosine_blocks_pruned_9': {'acc_norm': 0.4340425531914894}, 'lambada_loss_shapley_blocks_pruned_9': {'perplexity': 166.36890924257753, 'acc': 0.1971}, 'truthfulqa_mc2_cosine_blocks_pruned_9': {'acc': 0.48289693884315343}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_9': {'acc': 0.4253302068576242}, 'boolq_loss_shapley_blocks_pruned_9': {'acc': 0.4996941896024465}, '_runtime': 4215.174342870712, '_timestamp': 1716157929.80454, 'boolq_cosine_blocks_pruned_9': {'acc': 0.6073394495412844}, 'gsm8k_cosine_blocks_pruned_9': {'exact_match': 0}, 'piqa_loss_shapley_blocks_pruned_9': {'acc_norm': 0.6806311207834603}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_9', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '9', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_9
23,"{'toxigen_cosine_blocks_pruned_6': {'acc_norm': 0.4563829787234043}, 'winogrande_cosine_blocks_pruned_6': {'acc': 0.7363851617995264}, 'truthfulqa_mc2_cosine_blocks_pruned_6': {'acc': 0.4546044254483443}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_6': {'acc': 0.35571955310930886}, '_step': 23, 'piqa_cosine_blocks_pruned_6': {'acc_norm': 0.7372143634385201}, 'piqa_loss_shapley_blocks_pruned_6': {'acc_norm': 0.7421109902067464}, 'gsm8k_loss_shapley_blocks_pruned_6': {'exact_match': 0.01895375284306293}, 'arc_challenge_cosine_blocks_pruned_6': {'acc_norm': 0.4658703071672355}, 'lambada_loss_shapley_blocks_pruned_6': {'perplexity': 18.459910479709773, 'acc': 0.4087}, 'arc_easy_loss_shapley_blocks_pruned_6': {'acc_norm': 0.6199494949494949}, '_timestamp': 1716157883.7014236, 'mmlu_cosine_blocks_pruned_6': {'acc': 0.6111665004985045}, 'mmlu_loss_shapley_blocks_pruned_6': {'acc': 0.2553767269619712}, 'arc_challenge_loss_shapley_blocks_pruned_6': {'acc_norm': 0.3216723549488055}, 'boolq_cosine_blocks_pruned_6': {'acc': 0.7963302752293578}, 'arc_easy_cosine_blocks_pruned_6': {'acc_norm': 0.6746632996632996}, 'gsm8k_cosine_blocks_pruned_6': {'exact_match': 0.01288855193328279}, 'lambada_cosine_blocks_pruned_6': {'perplexity': 12.611371625258132, 'acc': 0.5155}, 'hellaswag_cosine_blocks_pruned_6': {'acc_norm': 0.7299342760406293}, 'boolq_loss_shapley_blocks_pruned_6': {'acc': 0.5853211009174312}, 'toxigen_loss_shapley_blocks_pruned_6': {'acc_norm': 0.4319148936170213}, 'hellaswag_loss_shapley_blocks_pruned_6': {'acc_norm': 0.6126269667396933}, '_wandb': {'runtime': 4200}, '_runtime': 4199.1401245594025, 'winogrande_loss_shapley_blocks_pruned_6': {'acc': 0.5651144435674822}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_6', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '6', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_6
24,"{'_timestamp': 1716158081.189271, 'hellaswag_cosine_blocks_pruned_5': {'acc_norm': 0.7546305516829317}, 'piqa_loss_shapley_blocks_pruned_5': {'acc_norm': 0.7671381936887922}, 'lambada_loss_shapley_blocks_pruned_5': {'perplexity': 11.618812517456034, 'acc': 0.486}, 'mmlu_cosine_blocks_pruned_5': {'acc': 0.6123771542515312}, 'piqa_cosine_blocks_pruned_5': {'acc_norm': 0.7616974972796517}, 'mmlu_loss_shapley_blocks_pruned_5': {'acc': 0.2614299957271044}, 'gsm8k_loss_shapley_blocks_pruned_5': {'exact_match': 0.014404852160727824}, 'winogrande_loss_shapley_blocks_pruned_5': {'acc': 0.590370955011839}, 'arc_easy_loss_shapley_blocks_pruned_5': {'acc_norm': 0.7041245791245792}, 'truthfulqa_mc2_cosine_blocks_pruned_5': {'acc': 0.4475861795806919}, 'hellaswag_loss_shapley_blocks_pruned_5': {'acc_norm': 0.6835291774546903}, '_runtime': 4396.654340982437, 'lambada_cosine_blocks_pruned_5': {'perplexity': 8.584604225059234, 'acc': 0.5756}, 'winogrande_cosine_blocks_pruned_5': {'acc': 0.7474348855564326}, 'arc_challenge_cosine_blocks_pruned_5': {'acc_norm': 0.5042662116040956}, 'toxigen_loss_shapley_blocks_pruned_5': {'acc_norm': 0.4319148936170213}, 'arc_challenge_loss_shapley_blocks_pruned_5': {'acc_norm': 0.37372013651877134}, 'arc_easy_cosine_blocks_pruned_5': {'acc_norm': 0.7171717171717171}, 'boolq_loss_shapley_blocks_pruned_5': {'acc': 0.5737003058103975}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_5': {'acc': 0.3551937624219278}, '_step': 23, '_wandb': {'runtime': 4397}, 'boolq_cosine_blocks_pruned_5': {'acc': 0.7975535168195719}, 'gsm8k_cosine_blocks_pruned_5': {'exact_match': 0.04624715693707354}, 'toxigen_cosine_blocks_pruned_5': {'acc_norm': 0.4329787234042553}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_5', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '5', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_5
25,"{'toxigen_loss_shapley_blocks_pruned_7': {'acc_norm': 0.4319148936170213}, 'arc_easy_loss_shapley_blocks_pruned_7': {'acc_norm': 0.5521885521885522}, 'winogrande_loss_shapley_blocks_pruned_7': {'acc': 0.55327545382794}, 'piqa_cosine_blocks_pruned_7': {'acc_norm': 0.7257889009793254}, 'toxigen_cosine_blocks_pruned_7': {'acc_norm': 0.4340425531914894}, 'hellaswag_cosine_blocks_pruned_7': {'acc_norm': 0.6919936267675761}, 'mmlu_loss_shapley_blocks_pruned_7': {'acc': 0.25231448511608034}, 'gsm8k_loss_shapley_blocks_pruned_7': {'exact_match': 0.01971190295678544}, 'winogrande_cosine_blocks_pruned_7': {'acc': 0.7198105761641673}, 'boolq_loss_shapley_blocks_pruned_7': {'acc': 0.563302752293578}, 'arc_challenge_cosine_blocks_pruned_7': {'acc_norm': 0.41638225255972694}, '_step': 23, 'boolq_cosine_blocks_pruned_7': {'acc': 0.7275229357798165}, 'gsm8k_cosine_blocks_pruned_7': {'exact_match': 0.004548900682335102}, 'lambada_cosine_blocks_pruned_7': {'perplexity': 69.29827818783332, 'acc': 0.3212}, 'piqa_loss_shapley_blocks_pruned_7': {'acc_norm': 0.7110990206746464}, 'truthfulqa_mc2_cosine_blocks_pruned_7': {'acc': 0.47478625640549976}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_7': {'acc': 0.3940240807559863}, '_runtime': 4195.056270599365, '_timestamp': 1716157879.8284595, 'hellaswag_loss_shapley_blocks_pruned_7': {'acc_norm': 0.5460067715594503}, 'arc_challenge_loss_shapley_blocks_pruned_7': {'acc_norm': 0.2901023890784983}, '_wandb': {'runtime': 4196}, 'mmlu_cosine_blocks_pruned_7': {'acc': 0.5996296823814271}, 'arc_easy_cosine_blocks_pruned_7': {'acc_norm': 0.622895622895623}, 'lambada_loss_shapley_blocks_pruned_7': {'perplexity': 38.83712464040705, 'acc': 0.3073}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_7', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '7', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_7
26,"{'arc_easy_loss_shapley_blocks_pruned_8': {'acc_norm': 0.5589225589225589}, 'winogrande_loss_shapley_blocks_pruned_8': {'acc': 0.5477505919494869}, '_runtime': 4333.007837533951, '_timestamp': 1716158017.1489255, 'gsm8k_cosine_blocks_pruned_8': {'exact_match': 0}, 'lambada_cosine_blocks_pruned_8': {'perplexity': 1465.614945151983, 'acc': 0.1785}, 'gsm8k_loss_shapley_blocks_pruned_8': {'exact_match': 0.006065200909780136}, 'arc_easy_cosine_blocks_pruned_8': {'acc_norm': 0.5168350168350169}, 'hellaswag_cosine_blocks_pruned_8': {'acc_norm': 0.5386377215694085}, 'boolq_loss_shapley_blocks_pruned_8': {'acc': 0.5140672782874618}, 'lambada_loss_shapley_blocks_pruned_8': {'perplexity': 117.37446903015932, 'acc': 0.2198}, 'truthfulqa_mc2_cosine_blocks_pruned_8': {'acc': 0.4728400992842111}, 'arc_challenge_cosine_blocks_pruned_8': {'acc_norm': 0.378839590443686}, 'hellaswag_loss_shapley_blocks_pruned_8': {'acc_norm': 0.5144393547102171}, '_step': 23, 'mmlu_cosine_blocks_pruned_8': {'acc': 0.5564734368323601}, 'piqa_cosine_blocks_pruned_8': {'acc_norm': 0.6730141458106638}, 'boolq_cosine_blocks_pruned_8': {'acc': 0.6379204892966361}, 'toxigen_cosine_blocks_pruned_8': {'acc_norm': 0.4319148936170213}, 'arc_challenge_loss_shapley_blocks_pruned_8': {'acc_norm': 0.2901023890784983}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_8': {'acc': 0.41844008439422686}, '_wandb': {'runtime': 4334}, 'mmlu_loss_shapley_blocks_pruned_8': {'acc': 0.2610739210938613}, 'piqa_loss_shapley_blocks_pruned_8': {'acc_norm': 0.691512513601741}, 'winogrande_cosine_blocks_pruned_8': {'acc': 0.6740331491712708}, 'toxigen_loss_shapley_blocks_pruned_8': {'acc_norm': 0.4319148936170213}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_8', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '8', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_8
27,"{'_step': 23, 'hellaswag_loss_shapley_blocks_pruned_4': {'acc_norm': 0.7120095598486357}, 'lambada_loss_shapley_blocks_pruned_4': {'perplexity': 8.334184100816552, 'acc': 0.5413}, '_timestamp': 1716158086.5562303, 'piqa_cosine_blocks_pruned_4': {'acc_norm': 0.7927094668117519}, 'gsm8k_cosine_blocks_pruned_4': {'exact_match': 0.1281273692191054}, 'lambada_cosine_blocks_pruned_4': {'perplexity': 6.728257460657312, 'acc': 0.6097}, 'hellaswag_cosine_blocks_pruned_4': {'acc_norm': 0.7764389563831906}, 'boolq_loss_shapley_blocks_pruned_4': {'acc': 0.6201834862385321}, 'gsm8k_loss_shapley_blocks_pruned_4': {'exact_match': 0.02122820318423048}, 'winogrande_loss_shapley_blocks_pruned_4': {'acc': 0.5927387529597474}, 'arc_challenge_loss_shapley_blocks_pruned_4': {'acc_norm': 0.4215017064846416}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_4': {'acc': 0.3440575526730879}, 'truthfulqa_mc2_cosine_blocks_pruned_4': {'acc': 0.4378837222499906}, '_wandb': {'runtime': 4432}, '_runtime': 4431.226399421692, 'mmlu_cosine_blocks_pruned_4': {'acc': 0.6149408916108816}, 'boolq_cosine_blocks_pruned_4': {'acc': 0.8036697247706422}, 'piqa_loss_shapley_blocks_pruned_4': {'acc_norm': 0.7878128400435256}, 'arc_challenge_cosine_blocks_pruned_4': {'acc_norm': 0.5315699658703071}, 'toxigen_loss_shapley_blocks_pruned_4': {'acc_norm': 0.4319148936170213}, 'toxigen_cosine_blocks_pruned_4': {'acc_norm': 0.4319148936170213}, 'arc_easy_cosine_blocks_pruned_4': {'acc_norm': 0.7596801346801347}, 'mmlu_loss_shapley_blocks_pruned_4': {'acc': 0.2739638228172625}, 'winogrande_cosine_blocks_pruned_4': {'acc': 0.7640094711917916}, 'arc_easy_loss_shapley_blocks_pruned_4': {'acc_norm': 0.7563131313131313}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_4', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '4', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_4
28,"{'piqa_cosine_blocks_pruned_3': {'acc_norm': 0.7959738846572362}, 'gsm8k_cosine_blocks_pruned_3': {'exact_match': 0.20242608036391205}, 'hellaswag_cosine_blocks_pruned_3': {'acc_norm': 0.7949611631149174}, 'piqa_loss_shapley_blocks_pruned_3': {'acc_norm': 0.7992383025027203}, 'gsm8k_loss_shapley_blocks_pruned_3': {'exact_match': 0.017437452615617893}, 'toxigen_loss_shapley_blocks_pruned_3': {'acc_norm': 0.4319148936170213}, '_runtime': 4583.4367735385895, '_timestamp': 1716158197.7910094, 'toxigen_cosine_blocks_pruned_3': {'acc_norm': 0.4319148936170213}, 'mmlu_loss_shapley_blocks_pruned_3': {'acc': 0.30558325024925226}, 'winogrande_cosine_blocks_pruned_3': {'acc': 0.7671665351223362}, 'lambada_loss_shapley_blocks_pruned_3': {'perplexity': 6.665012137930447, 'acc': 0.5895}, 'arc_easy_loss_shapley_blocks_pruned_3': {'acc_norm': 0.7811447811447811}, 'truthfulqa_mc2_cosine_blocks_pruned_3': {'acc': 0.42956998452911593}, 'mmlu_cosine_blocks_pruned_3': {'acc': 0.6151545363908275}, 'lambada_cosine_blocks_pruned_3': {'perplexity': 5.2812341819125175, 'acc': 0.6487}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_3': {'acc': 0.34108243677061906}, 'winogrande_loss_shapley_blocks_pruned_3': {'acc': 0.6282557221783741}, 'arc_challenge_loss_shapley_blocks_pruned_3': {'acc_norm': 0.454778156996587}, 'boolq_loss_shapley_blocks_pruned_3': {'acc': 0.6969418960244649}, '_step': 23, 'boolq_cosine_blocks_pruned_3': {'acc': 0.8146788990825689}, 'arc_challenge_cosine_blocks_pruned_3': {'acc_norm': 0.5494880546075085}, 'hellaswag_loss_shapley_blocks_pruned_3': {'acc_norm': 0.719577773351922}, '_wandb': {'runtime': 4584}, 'arc_easy_cosine_blocks_pruned_3': {'acc_norm': 0.7895622895622896}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_3', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '3', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_3
29,"{'_step': 23, '_wandb': {'runtime': 1624}, '_timestamp': 1716155184.85601, 'toxigen_cosine_blocks_pruned_31': {'acc_norm': 0.4319148936170213}, 'winogrande_cosine_blocks_pruned_31': {'acc': 0.5019731649565904}, 'toxigen_loss_shapley_blocks_pruned_31': {'acc_norm': 0.4319148936170213}, 'mmlu_cosine_blocks_pruned_31': {'acc': 0.2294544936618715}, 'lambada_cosine_blocks_pruned_31': {'perplexity': 70266896.90418956, 'acc': 0.0}, 'hellaswag_cosine_blocks_pruned_31': {'acc_norm': 0.26090420235012945}, 'piqa_loss_shapley_blocks_pruned_31': {'acc_norm': 0.4945593035908597}, 'arc_challenge_cosine_blocks_pruned_31': {'acc_norm': 0.26621160409556316}, 'truthfulqa_mc2_cosine_blocks_pruned_31': {'acc': 0.4783903531107528}, 'arc_challenge_loss_shapley_blocks_pruned_31': {'acc_norm': 0.26621160409556316}, '_runtime': 1623.2617399692535, 'boolq_cosine_blocks_pruned_31': {'acc': 0.4}, 'mmlu_loss_shapley_blocks_pruned_31': {'acc': 0.2294544936618715}, 'gsm8k_loss_shapley_blocks_pruned_31': {'exact_match': 0}, 'lambada_loss_shapley_blocks_pruned_31': {'perplexity': 70266896.90418956, 'acc': 0.0}, 'hellaswag_loss_shapley_blocks_pruned_31': {'acc_norm': 0.26090420235012945}, 'piqa_cosine_blocks_pruned_31': {'acc_norm': 0.4945593035908597}, 'gsm8k_cosine_blocks_pruned_31': {'exact_match': 0}, 'arc_easy_cosine_blocks_pruned_31': {'acc_norm': 0.2609427609427609}, 'boolq_loss_shapley_blocks_pruned_31': {'acc': 0.4}, 'arc_easy_loss_shapley_blocks_pruned_31': {'acc_norm': 0.2609427609427609}, 'winogrande_loss_shapley_blocks_pruned_31': {'acc': 0.5019731649565904}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_31': {'acc': 0.4783903531107528}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_31', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '31', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_31
30,"{'winogrande_loss_shapley_blocks_pruned_2': {'acc': 0.6921862667719021}, '_step': 23, 'mmlu_cosine_blocks_pruned_2': {'acc': 0.6241276171485544}, 'arc_easy_cosine_blocks_pruned_2': {'acc_norm': 0.8177609427609428}, 'boolq_loss_shapley_blocks_pruned_2': {'acc': 0.7559633027522936}, 'arc_challenge_cosine_blocks_pruned_2': {'acc_norm': 0.5733788395904437}, 'lambada_loss_shapley_blocks_pruned_2': {'perplexity': 5.150158881820717, 'acc': 0.6448}, '_runtime': 4687.837772369385, 'boolq_cosine_blocks_pruned_2': {'acc': 0.8293577981651377}, 'toxigen_cosine_blocks_pruned_2': {'acc_norm': 0.4319148936170213}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_2': {'acc': 0.35228475268059745}, 'arc_challenge_loss_shapley_blocks_pruned_2': {'acc_norm': 0.5119453924914675}, '_wandb': {'runtime': 4689}, '_timestamp': 1716158249.1939285, 'mmlu_loss_shapley_blocks_pruned_2': {'acc': 0.4470873095000712}, 'gsm8k_loss_shapley_blocks_pruned_2': {'exact_match': 0.08946171341925702}, 'arc_easy_loss_shapley_blocks_pruned_2': {'acc_norm': 0.8186026936026936}, 'hellaswag_loss_shapley_blocks_pruned_2': {'acc_norm': 0.7790280820553674}, 'toxigen_loss_shapley_blocks_pruned_2': {'acc_norm': 0.4319148936170213}, 'truthfulqa_mc2_cosine_blocks_pruned_2': {'acc': 0.42690368745095336}, 'piqa_cosine_blocks_pruned_2': {'acc_norm': 0.8210010881392819}, 'gsm8k_cosine_blocks_pruned_2': {'exact_match': 0.2517058377558757}, 'lambada_cosine_blocks_pruned_2': {'perplexity': 4.301685385581104, 'acc': 0.6938}, 'hellaswag_cosine_blocks_pruned_2': {'acc_norm': 0.808603863772157}, 'piqa_loss_shapley_blocks_pruned_2': {'acc_norm': 0.8106637649619152}, 'winogrande_cosine_blocks_pruned_2': {'acc': 0.7742699289660616}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_2', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '2', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_2
31,"{'_runtime': 4901.596302270889, 'arc_easy_cosine_blocks_pruned_0': {'acc_norm': 0.8556397306397306}, 'boolq_loss_shapley_blocks_pruned_0': {'acc': 0.8370030581039756}, 'hellaswag_loss_shapley_blocks_pruned_0': {'acc_norm': 0.8334993029277037}, 'piqa_cosine_blocks_pruned_0': {'acc_norm': 0.8297062023939065}, 'lambada_loss_shapley_blocks_pruned_0': {'perplexity': 3.4795838672879884, 'acc': 0.725790801474869}, 'gsm8k_loss_shapley_blocks_pruned_0': {'exact_match': 0.38286580742987114}, '_step': 23, '_wandb': {'runtime': 4903}, '_timestamp': 1716158462.1751623, 'mmlu_cosine_blocks_pruned_0': {'acc': 0.6231306081754736}, 'lambada_cosine_blocks_pruned_0': {'perplexity': 3.4795838672879884, 'acc': 0.725790801474869}, 'piqa_loss_shapley_blocks_pruned_0': {'acc_norm': 0.8297062023939065}, 'winogrande_cosine_blocks_pruned_0': {'acc': 0.7861089187056038}, 'arc_challenge_cosine_blocks_pruned_0': {'acc_norm': 0.6143344709897611}, 'arc_easy_loss_shapley_blocks_pruned_0': {'acc_norm': 0.8556397306397306}, 'truthfulqa_mc2_cosine_blocks_pruned_0': {'acc': 0.42601015967412154}, 'winogrande_loss_shapley_blocks_pruned_0': {'acc': 0.7861089187056038}, 'arc_challenge_loss_shapley_blocks_pruned_0': {'acc_norm': 0.6143344709897611}, 'boolq_cosine_blocks_pruned_0': {'acc': 0.8370030581039756}, 'gsm8k_cosine_blocks_pruned_0': {'exact_match': 0.38286580742987114}, 'toxigen_cosine_blocks_pruned_0': {'acc_norm': 0.4319148936170213}, 'hellaswag_cosine_blocks_pruned_0': {'acc_norm': 0.8334993029277037}, 'mmlu_loss_shapley_blocks_pruned_0': {'acc': 0.6231306081754736}, 'toxigen_loss_shapley_blocks_pruned_0': {'acc_norm': 0.4319148936170213}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_0': {'acc': 0.42601015967412154}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_0', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '0', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_0
32,"{'_runtime': 4747.221648454666, 'mmlu_loss_shapley_blocks_pruned_1': {'acc': 0.570004272895599}, 'arc_challenge_cosine_blocks_pruned_1': {'acc_norm': 0.6040955631399317}, 'toxigen_loss_shapley_blocks_pruned_1': {'acc_norm': 0.4319148936170213}, 'arc_easy_loss_shapley_blocks_pruned_1': {'acc_norm': 0.8388047138047138}, 'winogrande_loss_shapley_blocks_pruned_1': {'acc': 0.7253354380426204}, '_step': 23, '_wandb': {'runtime': 4748}, '_timestamp': 1716158308.2664697, 'mmlu_cosine_blocks_pruned_1': {'acc': 0.6244124768551489}, 'piqa_loss_shapley_blocks_pruned_1': {'acc_norm': 0.8193688792165397}, 'winogrande_cosine_blocks_pruned_1': {'acc': 0.7861089187056038}, 'lambada_loss_shapley_blocks_pruned_1': {'perplexity': 3.989126499560153, 'acc': 0.6971666990102853}, 'hellaswag_loss_shapley_blocks_pruned_1': {'acc_norm': 0.8050189205337582}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_1': {'acc': 0.39851417778524734}, 'toxigen_cosine_blocks_pruned_1': {'acc_norm': 0.4319148936170213}, 'arc_easy_cosine_blocks_pruned_1': {'acc_norm': 0.8371212121212122}, 'truthfulqa_mc2_cosine_blocks_pruned_1': {'acc': 0.4231271899635449}, 'arc_challenge_loss_shapley_blocks_pruned_1': {'acc_norm': 0.5494880546075085}, 'piqa_cosine_blocks_pruned_1': {'acc_norm': 0.8188248095756256}, 'boolq_cosine_blocks_pruned_1': {'acc': 0.8336391437308869}, 'gsm8k_cosine_blocks_pruned_1': {'exact_match': 0.32676269901440486}, 'lambada_cosine_blocks_pruned_1': {'perplexity': 3.841091032619003, 'acc': 0.7111391422472346}, 'hellaswag_cosine_blocks_pruned_1': {'acc_norm': 0.8227444732125074}, 'boolq_loss_shapley_blocks_pruned_1': {'acc': 0.8116207951070337}, 'gsm8k_loss_shapley_blocks_pruned_1': {'exact_match': 0.2168309325246399}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_1', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '1', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_1
33,"{'_runtime': 2477.158954143524, 'lambada_cosine_blocks_pruned_27': {'perplexity': 142233008.4089904, 'acc': 0.0}, 'toxigen_cosine_blocks_pruned_27': {'acc_norm': 0.4319148936170213}, 'toxigen_loss_shapley_blocks_pruned_27': {'acc_norm': 0.4319148936170213}, 'winogrande_loss_shapley_blocks_pruned_27': {'acc': 0.4869771112865035}, 'arc_challenge_loss_shapley_blocks_pruned_27': {'acc_norm': 0.27303754266211605}, '_step': 23, 'piqa_cosine_blocks_pruned_27': {'acc_norm': 0.5119695321001088}, 'mmlu_loss_shapley_blocks_pruned_27': {'acc': 0.2333000997008973}, 'arc_easy_loss_shapley_blocks_pruned_27': {'acc_norm': 0.25462962962962965}, 'truthfulqa_mc2_cosine_blocks_pruned_27': {'acc': 0.4928838962076475}, '_wandb': {'runtime': 2478}, 'boolq_cosine_blocks_pruned_27': {'acc': 0.5685015290519878}, 'arc_easy_cosine_blocks_pruned_27': {'acc_norm': 0.2453703703703704}, 'lambada_loss_shapley_blocks_pruned_27': {'perplexity': 23660478.39621618, 'acc': 0.00009703}, 'hellaswag_loss_shapley_blocks_pruned_27': {'acc_norm': 0.26199960167297354}, 'winogrande_cosine_blocks_pruned_27': {'acc': 0.5019731649565904}, 'boolq_loss_shapley_blocks_pruned_27': {'acc': 0.4452599388379205}, 'gsm8k_loss_shapley_blocks_pruned_27': {'exact_match': 0}, '_timestamp': 1716155836.5179882, 'mmlu_cosine_blocks_pruned_27': {'acc': 0.23265916536105968}, 'gsm8k_cosine_blocks_pruned_27': {'exact_match': 0}, 'hellaswag_cosine_blocks_pruned_27': {'acc_norm': 0.262796255725951}, 'piqa_loss_shapley_blocks_pruned_27': {'acc_norm': 0.4967355821545158}, 'arc_challenge_cosine_blocks_pruned_27': {'acc_norm': 0.28071672354948807}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_27': {'acc': 0.4819726210140675}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_27', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '27', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_27
34,"{'boolq_loss_shapley_blocks_pruned_26': {'acc': 0.5088685015290519}, 'toxigen_loss_shapley_blocks_pruned_26': {'acc_norm': 0.4319148936170213}, 'arc_easy_loss_shapley_blocks_pruned_26': {'acc_norm': 0.2558922558922559}, 'truthfulqa_mc2_cosine_blocks_pruned_26': {'acc': 0.4904611306683452}, 'boolq_cosine_blocks_pruned_26': {'acc': 0.6015290519877676}, 'gsm8k_cosine_blocks_pruned_26': {'exact_match': 0}, 'toxigen_cosine_blocks_pruned_26': {'acc_norm': 0.4329787234042553}, 'hellaswag_cosine_blocks_pruned_26': {'acc_norm': 0.2629954192391954}, 'hellaswag_loss_shapley_blocks_pruned_26': {'acc_norm': 0.25941047600079664}, 'arc_easy_cosine_blocks_pruned_26': {'acc_norm': 0.2638888888888889}, 'mmlu_loss_shapley_blocks_pruned_26': {'acc': 0.2341546788206808}, 'arc_challenge_cosine_blocks_pruned_26': {'acc_norm': 0.27474402730375425}, '_step': 23, '_wandb': {'runtime': 2511}, '_timestamp': 1716155869.4248486, 'lambada_cosine_blocks_pruned_26': {'perplexity': 15920812.718428075, 'acc': 0.0}, 'piqa_loss_shapley_blocks_pruned_26': {'acc_norm': 0.499455930359086}, 'winogrande_cosine_blocks_pruned_26': {'acc': 0.5082872928176796}, 'arc_challenge_loss_shapley_blocks_pruned_26': {'acc_norm': 0.26791808873720135}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_26': {'acc': 0.488325207489242}, 'lambada_loss_shapley_blocks_pruned_26': {'perplexity': 18107873.23549725, 'acc': 0.0}, 'winogrande_loss_shapley_blocks_pruned_26': {'acc': 0.5114443567482242}, '_runtime': 2509.339175462723, 'mmlu_cosine_blocks_pruned_26': {'acc': 0.2315909414613303}, 'piqa_cosine_blocks_pruned_26': {'acc_norm': 0.5119695321001088}, 'gsm8k_loss_shapley_blocks_pruned_26': {'exact_match': 0}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_26', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '26', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_26
35,"{'_timestamp': 1716155216.200024, 'mmlu_cosine_blocks_pruned_30': {'acc': 0.2294544936618715}, 'boolq_cosine_blocks_pruned_30': {'acc': 0.3782874617737003}, 'toxigen_cosine_blocks_pruned_30': {'acc_norm': 0.4319148936170213}, 'winogrande_cosine_blocks_pruned_30': {'acc': 0.4988161010260458}, 'gsm8k_loss_shapley_blocks_pruned_30': {'exact_match': 0}, 'lambada_loss_shapley_blocks_pruned_30': {'perplexity': 38405100.751461655, 'acc': 0.0}, '_wandb': {'runtime': 1858}, 'truthfulqa_mc2_cosine_blocks_pruned_30': {'acc': 0.48975225816765694}, 'arc_easy_cosine_blocks_pruned_30': {'acc_norm': 0.25252525252525254}, 'mmlu_loss_shapley_blocks_pruned_30': {'acc': 0.22981056829511465}, 'boolq_loss_shapley_blocks_pruned_30': {'acc': 0.3782874617737003}, 'arc_challenge_cosine_blocks_pruned_30': {'acc_norm': 0.2636518771331058}, 'arc_easy_loss_shapley_blocks_pruned_30': {'acc_norm': 0.26346801346801346}, 'hellaswag_loss_shapley_blocks_pruned_30': {'acc_norm': 0.2597092212706632}, 'arc_challenge_loss_shapley_blocks_pruned_30': {'acc_norm': 0.2568259385665529}, 'piqa_cosine_blocks_pruned_30': {'acc_norm': 0.49510337323177367}, 'gsm8k_cosine_blocks_pruned_30': {'exact_match': 0}, 'toxigen_loss_shapley_blocks_pruned_30': {'acc_norm': 0.4319148936170213}, 'winogrande_loss_shapley_blocks_pruned_30': {'acc': 0.47908445146014206}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_30': {'acc': 0.4836171071825543}, '_step': 23, 'lambada_cosine_blocks_pruned_30': {'perplexity': 14810982.118197864, 'acc': 0.0}, 'hellaswag_cosine_blocks_pruned_30': {'acc_norm': 0.26020713005377416}, 'piqa_loss_shapley_blocks_pruned_30': {'acc_norm': 0.4983677910772578}, '_runtime': 1857.0623211860657}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_30', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '30', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_30
36,"{'arc_challenge_loss_shapley_blocks_pruned_29': {'acc_norm': 0.2764505119453925}, '_runtime': 2001.567153930664, 'gsm8k_cosine_blocks_pruned_29': {'exact_match': 0}, 'boolq_loss_shapley_blocks_pruned_29': {'acc': 0.3782874617737003}, 'gsm8k_loss_shapley_blocks_pruned_29': {'exact_match': 0}, 'arc_easy_cosine_blocks_pruned_29': {'acc_norm': 0.26262626262626265}, 'winogrande_cosine_blocks_pruned_29': {'acc': 0.4980268350434096}, 'lambada_loss_shapley_blocks_pruned_29': {'perplexity': 37118821.97325435, 'acc': 0.0}, 'winogrande_loss_shapley_blocks_pruned_29': {'acc': 0.4980268350434096}, '_wandb': {'runtime': 2003}, '_timestamp': 1716155359.218494, 'lambada_cosine_blocks_pruned_29': {'perplexity': 37118821.97325435, 'acc': 0.0}, 'toxigen_cosine_blocks_pruned_29': {'acc_norm': 0.4319148936170213}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_29': {'acc': 0.48771442349133526}, 'arc_easy_loss_shapley_blocks_pruned_29': {'acc_norm': 0.26262626262626265}, 'truthfulqa_mc2_cosine_blocks_pruned_29': {'acc': 0.48771442349133526}, 'mmlu_cosine_blocks_pruned_29': {'acc': 0.2294544936618715}, 'boolq_cosine_blocks_pruned_29': {'acc': 0.3782874617737003}, 'hellaswag_cosine_blocks_pruned_29': {'acc_norm': 0.26289583748257317}, 'piqa_loss_shapley_blocks_pruned_29': {'acc_norm': 0.4945593035908597}, 'toxigen_loss_shapley_blocks_pruned_29': {'acc_norm': 0.4319148936170213}, 'hellaswag_loss_shapley_blocks_pruned_29': {'acc_norm': 0.26289583748257317}, '_step': 23, 'piqa_cosine_blocks_pruned_29': {'acc_norm': 0.4945593035908597}, 'mmlu_loss_shapley_blocks_pruned_29': {'acc': 0.2294544936618715}, 'arc_challenge_cosine_blocks_pruned_29': {'acc_norm': 0.2764505119453925}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_29', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '29', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_29
37,"{'boolq_loss_shapley_blocks_pruned_25': {'acc': 0.39235474006116206}, 'lambada_loss_shapley_blocks_pruned_25': {'perplexity': 146039284.21116048, 'acc': 0.00009703}, '_wandb': {'runtime': 2656}, 'boolq_cosine_blocks_pruned_25': {'acc': 0.46085626911314986}, 'toxigen_cosine_blocks_pruned_25': {'acc_norm': 0.4319148936170213}, 'piqa_loss_shapley_blocks_pruned_25': {'acc_norm': 0.4885745375408052}, 'mmlu_loss_shapley_blocks_pruned_25': {'acc': 0.2728243839908845}, 'winogrande_cosine_blocks_pruned_25': {'acc': 0.5122336227308603}, 'gsm8k_loss_shapley_blocks_pruned_25': {'exact_match': 0}, 'arc_easy_loss_shapley_blocks_pruned_25': {'acc_norm': 0.25757575757575757}, '_timestamp': 1716156012.2032008, 'piqa_cosine_blocks_pruned_25': {'acc_norm': 0.5048966267682263}, 'lambada_cosine_blocks_pruned_25': {'perplexity': 14020981.260431912, 'acc': 0.0}, 'hellaswag_cosine_blocks_pruned_25': {'acc_norm': 0.26419040031866164}, 'winogrande_loss_shapley_blocks_pruned_25': {'acc': 0.4956590370955012}, 'arc_challenge_loss_shapley_blocks_pruned_25': {'acc_norm': 0.28071672354948807}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_25': {'acc': 0.5010526529589141}, 'hellaswag_loss_shapley_blocks_pruned_25': {'acc_norm': 0.2638916550487951}, 'mmlu_cosine_blocks_pruned_25': {'acc': 0.23451075345392391}, 'gsm8k_cosine_blocks_pruned_25': {'exact_match': 0}, 'toxigen_loss_shapley_blocks_pruned_25': {'acc_norm': 0.4340425531914894}, 'truthfulqa_mc2_cosine_blocks_pruned_25': {'acc': 0.4944692116733463}, '_step': 23, '_runtime': 2654.535411834717, 'arc_easy_cosine_blocks_pruned_25': {'acc_norm': 0.26430976430976433}, 'arc_challenge_cosine_blocks_pruned_25': {'acc_norm': 0.2568259385665529}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_25', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '25', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_25
38,"{'_step': 23, '_timestamp': 1716155547.944671, 'boolq_cosine_blocks_pruned_28': {'acc': 0.5880733944954128}, 'hellaswag_loss_shapley_blocks_pruned_28': {'acc_norm': 0.26269667396932883}, 'arc_challenge_loss_shapley_blocks_pruned_28': {'acc_norm': 0.27474402730375425}, '_runtime': 2190.0195548534393, 'mmlu_cosine_blocks_pruned_28': {'acc': 0.2294544936618715}, 'lambada_cosine_blocks_pruned_28': {'perplexity': 31569522.384628013, 'acc': 0.0}, 'mmlu_loss_shapley_blocks_pruned_28': {'acc': 0.2316621563879789}, 'arc_easy_loss_shapley_blocks_pruned_28': {'acc_norm': 0.25673400673400676}, 'winogrande_loss_shapley_blocks_pruned_28': {'acc': 0.4980268350434096}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_28': {'acc': 0.4868887026424665}, 'gsm8k_cosine_blocks_pruned_28': {'exact_match': 0}, 'hellaswag_cosine_blocks_pruned_28': {'acc_norm': 0.261700856403107}, 'gsm8k_loss_shapley_blocks_pruned_28': {'exact_match': 0}, 'arc_challenge_cosine_blocks_pruned_28': {'acc_norm': 0.2790102389078498}, 'toxigen_loss_shapley_blocks_pruned_28': {'acc_norm': 0.4319148936170213}, 'truthfulqa_mc2_cosine_blocks_pruned_28': {'acc': 0.4881103664882632}, '_wandb': {'runtime': 2191}, 'piqa_cosine_blocks_pruned_28': {'acc_norm': 0.5081610446137106}, 'toxigen_cosine_blocks_pruned_28': {'acc_norm': 0.4319148936170213}, 'arc_easy_cosine_blocks_pruned_28': {'acc_norm': 0.2529461279461279}, 'piqa_loss_shapley_blocks_pruned_28': {'acc_norm': 0.4989118607181719}, 'winogrande_cosine_blocks_pruned_28': {'acc': 0.4980268350434096}, 'boolq_loss_shapley_blocks_pruned_28': {'acc': 0.41070336391437307}, 'lambada_loss_shapley_blocks_pruned_28': {'perplexity': 31946867.270266797, 'acc': 0.0}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_28', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '28', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_28
39,"{'toxigen_cosine_blocks_pruned_24': {'acc_norm': 0.4319148936170213}, 'hellaswag_cosine_blocks_pruned_24': {'acc_norm': 0.2705636327424816}, 'gsm8k_loss_shapley_blocks_pruned_24': {'exact_match': 0}, 'arc_easy_loss_shapley_blocks_pruned_24': {'acc_norm': 0.26346801346801346}, 'truthfulqa_mc2_cosine_blocks_pruned_24': {'acc': 0.48948966188607346}, '_wandb': {'runtime': 2944}, 'piqa_cosine_blocks_pruned_24': {'acc_norm': 0.5163220892274211}, 'gsm8k_cosine_blocks_pruned_24': {'exact_match': 0}, 'hellaswag_loss_shapley_blocks_pruned_24': {'acc_norm': 0.2625970922127066}, 'winogrande_loss_shapley_blocks_pruned_24': {'acc': 0.49171270718232046}, 'arc_easy_cosine_blocks_pruned_24': {'acc_norm': 0.2680976430976431}, 'boolq_loss_shapley_blocks_pruned_24': {'acc': 0.3889908256880734}, '_step': 23, '_timestamp': 1716156239.214991, 'lambada_cosine_blocks_pruned_24': {'perplexity': 10796367.02001782, 'acc': 0.0}, 'arc_challenge_loss_shapley_blocks_pruned_24': {'acc_norm': 0.27474402730375425}, 'mmlu_cosine_blocks_pruned_24': {'acc': 0.23999430280586811}, 'winogrande_cosine_blocks_pruned_24': {'acc': 0.5406471981057617}, 'toxigen_loss_shapley_blocks_pruned_24': {'acc_norm': 0.4297872340425532}, 'piqa_loss_shapley_blocks_pruned_24': {'acc_norm': 0.500544069640914}, 'arc_challenge_cosine_blocks_pruned_24': {'acc_norm': 0.2764505119453925}, 'lambada_loss_shapley_blocks_pruned_24': {'perplexity': 92700236.79984608, 'acc': 0.0}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_24': {'acc': 0.4891121066696833}, '_runtime': 2942.530761241913, 'boolq_cosine_blocks_pruned_24': {'acc': 0.43211009174311926}, 'mmlu_loss_shapley_blocks_pruned_24': {'acc': 0.2630679390400228}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_24', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '24', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_24
40,"{'_runtime': 3072.571622133255, 'toxigen_cosine_blocks_pruned_23': {'acc_norm': 0.4319148936170213}, 'winogrande_loss_shapley_blocks_pruned_23': {'acc': 0.5059194948697711}, 'arc_challenge_loss_shapley_blocks_pruned_23': {'acc_norm': 0.2696245733788396}, '_wandb': {'runtime': 3074}, 'piqa_cosine_blocks_pruned_23': {'acc_norm': 0.5174102285092492}, 'boolq_cosine_blocks_pruned_23': {'acc': 0.4883792048929664}, 'winogrande_cosine_blocks_pruned_23': {'acc': 0.5153906866614049}, 'truthfulqa_mc2_cosine_blocks_pruned_23': {'acc': 0.4935403852163026}, 'hellaswag_loss_shapley_blocks_pruned_23': {'acc_norm': 0.27365066719776937}, 'arc_easy_loss_shapley_blocks_pruned_23': {'acc_norm': 0.27904040404040403}, '_step': 23, 'mmlu_cosine_blocks_pruned_23': {'acc': 0.2422019655319755}, 'lambada_cosine_blocks_pruned_23': {'perplexity': 12517517.963678, 'acc': 0.0}, 'hellaswag_cosine_blocks_pruned_23': {'acc_norm': 0.27703644692292373}, 'mmlu_loss_shapley_blocks_pruned_23': {'acc': 0.23985187295257085}, 'arc_challenge_cosine_blocks_pruned_23': {'acc_norm': 0.25341296928327645}, 'toxigen_loss_shapley_blocks_pruned_23': {'acc_norm': 0.4308510638297872}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_23': {'acc': 0.5042846164291277}, '_timestamp': 1716156323.316411, 'gsm8k_cosine_blocks_pruned_23': {'exact_match': 0}, 'arc_easy_cosine_blocks_pruned_23': {'acc_norm': 0.26262626262626265}, 'piqa_loss_shapley_blocks_pruned_23': {'acc_norm': 0.5087051142546246}, 'boolq_loss_shapley_blocks_pruned_23': {'acc': 0.43302752293577984}, 'gsm8k_loss_shapley_blocks_pruned_23': {'exact_match': 0}, 'lambada_loss_shapley_blocks_pruned_23': {'perplexity': 22576977.194419134, 'acc': 0.0001941}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_23', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '23', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_23
41,"{'_step': 23, 'piqa_cosine_blocks_pruned_22': {'acc_norm': 0.5223068552774756}, 'boolq_cosine_blocks_pruned_22': {'acc': 0.55565749235474}, 'gsm8k_cosine_blocks_pruned_22': {'exact_match': 0}, 'piqa_loss_shapley_blocks_pruned_22': {'acc_norm': 0.5}, 'boolq_loss_shapley_blocks_pruned_22': {'acc': 0.4688073394495413}, 'arc_challenge_cosine_blocks_pruned_22': {'acc_norm': 0.26621160409556316}, 'lambada_loss_shapley_blocks_pruned_22': {'perplexity': 37257021.213755496, 'acc': 0.0}, 'toxigen_loss_shapley_blocks_pruned_22': {'acc_norm': 0.4329787234042553}, 'winogrande_loss_shapley_blocks_pruned_22': {'acc': 0.4972375690607735}, 'toxigen_cosine_blocks_pruned_22': {'acc_norm': 0.4329787234042553}, '_wandb': {'runtime': 3306}, '_runtime': 3304.891858100891, '_timestamp': 1716156523.576579, 'lambada_cosine_blocks_pruned_22': {'perplexity': 10599257.618475176, 'acc': 0.0001941}, 'winogrande_cosine_blocks_pruned_22': {'acc': 0.4940805051302289}, 'truthfulqa_mc2_cosine_blocks_pruned_22': {'acc': 0.5005727538217937}, 'hellaswag_loss_shapley_blocks_pruned_22': {'acc_norm': 0.2649870543716391}, 'mmlu_cosine_blocks_pruned_22': {'acc': 0.23935336846603048}, 'arc_easy_cosine_blocks_pruned_22': {'acc_norm': 0.26346801346801346}, 'hellaswag_cosine_blocks_pruned_22': {'acc_norm': 0.2847042421828321}, 'mmlu_loss_shapley_blocks_pruned_22': {'acc': 0.2550206523287281}, 'gsm8k_loss_shapley_blocks_pruned_22': {'exact_match': 0}, 'arc_easy_loss_shapley_blocks_pruned_22': {'acc_norm': 0.2668350168350168}, 'arc_challenge_loss_shapley_blocks_pruned_22': {'acc_norm': 0.2713310580204778}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_22': {'acc': 0.49187682571208025}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_22', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '22', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_22
42,"{'boolq_loss_shapley_blocks_pruned_20': {'acc': 0.46605504587155966}, 'lambada_loss_shapley_blocks_pruned_20': {'perplexity': 13563973.582716469, 'acc': 0.0008733}, 'hellaswag_loss_shapley_blocks_pruned_20': {'acc_norm': 0.2753435570603465}, 'winogrande_loss_shapley_blocks_pruned_20': {'acc': 0.49013417521704816}, 'arc_challenge_loss_shapley_blocks_pruned_20': {'acc_norm': 0.28498293515358364}, 'lambada_cosine_blocks_pruned_20': {'perplexity': 9528963.226217426, 'acc': 0.0002911}, 'mmlu_cosine_blocks_pruned_20': {'acc': 0.24540663723116363}, 'piqa_cosine_blocks_pruned_20': {'acc_norm': 0.5212187159956474}, 'boolq_cosine_blocks_pruned_20': {'acc': 0.6192660550458715}, 'gsm8k_cosine_blocks_pruned_20': {'exact_match': 0}, 'winogrande_cosine_blocks_pruned_20': {'acc': 0.5146014206787688}, '_step': 23, '_runtime': 3632.503055810928, 'piqa_loss_shapley_blocks_pruned_20': {'acc_norm': 0.5081610446137106}, 'gsm8k_loss_shapley_blocks_pruned_20': {'exact_match': 0}, 'toxigen_loss_shapley_blocks_pruned_20': {'acc_norm': 0.4329787234042553}, 'arc_easy_loss_shapley_blocks_pruned_20': {'acc_norm': 0.26430976430976433}, 'truthfulqa_mc2_cosine_blocks_pruned_20': {'acc': 0.5057035422037461}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_20': {'acc': 0.4848513834436318}, '_wandb': {'runtime': 3633}, 'toxigen_cosine_blocks_pruned_20': {'acc_norm': 0.42872340425531913}, 'arc_easy_cosine_blocks_pruned_20': {'acc_norm': 0.2845117845117845}, 'hellaswag_cosine_blocks_pruned_20': {'acc_norm': 0.297450707030472}, 'mmlu_loss_shapley_blocks_pruned_20': {'acc': 0.24270047001851588}, 'arc_challenge_cosine_blocks_pruned_20': {'acc_norm': 0.26791808873720135}, '_timestamp': 1716156850.00902}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_20', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '20', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_20
43,"{'gsm8k_cosine_blocks_pruned_21': {'exact_match': 0}, 'toxigen_cosine_blocks_pruned_21': {'acc_norm': 0.4297872340425532}, 'mmlu_cosine_blocks_pruned_21': {'acc': 0.23686084603332855}, 'winogrande_cosine_blocks_pruned_21': {'acc': 0.5209155485398579}, 'hellaswag_loss_shapley_blocks_pruned_21': {'acc_norm': 0.2625970922127066}, 'hellaswag_cosine_blocks_pruned_21': {'acc_norm': 0.29685321649073887}, '_runtime': 3440.095438718796, '_timestamp': 1716156656.9002037, 'boolq_cosine_blocks_pruned_21': {'acc': 0.6036697247706422}, 'arc_easy_cosine_blocks_pruned_21': {'acc_norm': 0.273989898989899}, 'mmlu_loss_shapley_blocks_pruned_21': {'acc': 0.2458339267910554}, 'gsm8k_loss_shapley_blocks_pruned_21': {'exact_match': 0}, 'toxigen_loss_shapley_blocks_pruned_21': {'acc_norm': 0.4329787234042553}, '_step': 23, 'truthfulqa_mc2_cosine_blocks_pruned_21': {'acc': 0.4992857243463428}, 'winogrande_loss_shapley_blocks_pruned_21': {'acc': 0.4696132596685083}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_21': {'acc': 0.48482762193683654}, 'arc_easy_loss_shapley_blocks_pruned_21': {'acc_norm': 0.2680976430976431}, 'piqa_cosine_blocks_pruned_21': {'acc_norm': 0.5212187159956474}, 'lambada_cosine_blocks_pruned_21': {'perplexity': 12387586.892094122, 'acc': 0.00009703}, 'piqa_loss_shapley_blocks_pruned_21': {'acc_norm': 0.5081610446137106}, 'boolq_loss_shapley_blocks_pruned_21': {'acc': 0.5266055045871559}, 'arc_challenge_cosine_blocks_pruned_21': {'acc_norm': 0.2713310580204778}, 'lambada_loss_shapley_blocks_pruned_21': {'perplexity': 116036985.4060412, 'acc': 0.0}, 'arc_challenge_loss_shapley_blocks_pruned_21': {'acc_norm': 0.2696245733788396}, '_wandb': {'runtime': 3441}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_21', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '21', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_21
44,"{'piqa_loss_shapley_blocks_pruned_19': {'acc_norm': 0.5272034820457019}, 'arc_challenge_cosine_blocks_pruned_19': {'acc_norm': 0.2738907849829352}, 'arc_easy_loss_shapley_blocks_pruned_19': {'acc_norm': 0.2916666666666667}, 'truthfulqa_mc2_cosine_blocks_pruned_19': {'acc': 0.503879137461958}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_19': {'acc': 0.496917616170867}, 'arc_easy_cosine_blocks_pruned_19': {'acc_norm': 0.2975589225589226}, '_timestamp': 1716156967.984228, 'piqa_cosine_blocks_pruned_19': {'acc_norm': 0.5386289445048966}, 'gsm8k_cosine_blocks_pruned_19': {'exact_match': 0}, 'lambada_cosine_blocks_pruned_19': {'perplexity': 5749828.087400377, 'acc': 0.0004852}, 'mmlu_loss_shapley_blocks_pruned_19': {'acc': 0.2507477567298106}, 'winogrande_cosine_blocks_pruned_19': {'acc': 0.5248618784530387}, 'arc_challenge_loss_shapley_blocks_pruned_19': {'acc_norm': 0.25341296928327645}, '_wandb': {'runtime': 3785}, 'boolq_loss_shapley_blocks_pruned_19': {'acc': 0.491131498470948}, 'gsm8k_loss_shapley_blocks_pruned_19': {'exact_match': 0}, 'toxigen_loss_shapley_blocks_pruned_19': {'acc_norm': 0.42872340425531913}, 'hellaswag_loss_shapley_blocks_pruned_19': {'acc_norm': 0.2877912766381199}, 'hellaswag_cosine_blocks_pruned_19': {'acc_norm': 0.30920135431189005}, '_runtime': 3784.0654628276825, 'mmlu_cosine_blocks_pruned_19': {'acc': 0.2669135450790486}, 'boolq_cosine_blocks_pruned_19': {'acc': 0.618348623853211}, 'toxigen_cosine_blocks_pruned_19': {'acc_norm': 0.41808510638297874}, 'lambada_loss_shapley_blocks_pruned_19': {'perplexity': 34286421.218936525, 'acc': 0.001164}, 'winogrande_loss_shapley_blocks_pruned_19': {'acc': 0.48382004735595896}, '_step': 23}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_19', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '19', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_19
45,"{'arc_easy_cosine_blocks_pruned_18': {'acc_norm': 0.3106060606060606}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_18': {'acc': 0.512733219363475}, '_wandb': {'runtime': 3861}, 'mmlu_cosine_blocks_pruned_18': {'acc': 0.2690499928785073}, 'toxigen_cosine_blocks_pruned_18': {'acc_norm': 0.4382978723404255}, 'mmlu_loss_shapley_blocks_pruned_18': {'acc': 0.24910981341689217}, 'winogrande_cosine_blocks_pruned_18': {'acc': 0.5398579321231255}, 'boolq_loss_shapley_blocks_pruned_18': {'acc': 0.42568807339449544}, 'arc_challenge_cosine_blocks_pruned_18': {'acc_norm': 0.2713310580204778}, 'truthfulqa_mc2_cosine_blocks_pruned_18': {'acc': 0.49420321376645937}, '_step': 23, 'hellaswag_loss_shapley_blocks_pruned_18': {'acc_norm': 0.30521808404700257}, 'boolq_cosine_blocks_pruned_18': {'acc': 0.6217125382262997}, 'lambada_cosine_blocks_pruned_18': {'perplexity': 1690162.7918248472, 'acc': 0.001358}, 'gsm8k_loss_shapley_blocks_pruned_18': {'exact_match': 0}, 'toxigen_loss_shapley_blocks_pruned_18': {'acc_norm': 0.4319148936170213}, 'arc_easy_loss_shapley_blocks_pruned_18': {'acc_norm': 0.3055555555555556}, '_timestamp': 1716157041.6314714, 'piqa_cosine_blocks_pruned_18': {'acc_norm': 0.5233949945593036}, 'gsm8k_cosine_blocks_pruned_18': {'exact_match': 0}, 'hellaswag_cosine_blocks_pruned_18': {'acc_norm': 0.3064130651264688}, 'piqa_loss_shapley_blocks_pruned_18': {'acc_norm': 0.5272034820457019}, 'lambada_loss_shapley_blocks_pruned_18': {'perplexity': 3932264.67100048, 'acc': 0.004463}, 'winogrande_loss_shapley_blocks_pruned_18': {'acc': 0.5130228887134964}, 'arc_challenge_loss_shapley_blocks_pruned_18': {'acc_norm': 0.26109215017064846}, '_runtime': 3860.136237382889}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_18', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '18', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_18
46,"{'truthfulqa_mc2_cosine_blocks_pruned_12': {'acc': 0.4759374990859094}, 'hellaswag_loss_shapley_blocks_pruned_12': {'acc_norm': 0.4510057757418841}, 'winogrande_loss_shapley_blocks_pruned_12': {'acc': 0.5067087608524072}, 'mmlu_cosine_blocks_pruned_12': {'acc': 0.3900441532545222}, 'gsm8k_cosine_blocks_pruned_12': {'exact_match': 0}, 'toxigen_cosine_blocks_pruned_12': {'acc_norm': 0.4319148936170213}, 'gsm8k_loss_shapley_blocks_pruned_12': {'exact_match': 0}, 'arc_easy_loss_shapley_blocks_pruned_12': {'acc_norm': 0.4663299663299663}, 'arc_challenge_loss_shapley_blocks_pruned_12': {'acc_norm': 0.28071672354948807}, '_step': 23, '_runtime': 4624.340383768082, 'hellaswag_cosine_blocks_pruned_12': {'acc_norm': 0.4531965743875722}, 'mmlu_loss_shapley_blocks_pruned_12': {'acc': 0.25729952998148414}, 'toxigen_loss_shapley_blocks_pruned_12': {'acc_norm': 0.4319148936170213}, 'arc_easy_cosine_blocks_pruned_12': {'acc_norm': 0.44907407407407407}, 'arc_challenge_cosine_blocks_pruned_12': {'acc_norm': 0.30887372013651876}, 'lambada_loss_shapley_blocks_pruned_12': {'perplexity': 253.2390530303926, 'acc': 0.14156801862992432}, 'piqa_loss_shapley_blocks_pruned_12': {'acc_norm': 0.6577801958650707}, 'winogrande_cosine_blocks_pruned_12': {'acc': 0.6322020520915549}, 'boolq_loss_shapley_blocks_pruned_12': {'acc': 0.5266055045871559}, '_wandb': {'runtime': 4626}, '_timestamp': 1716157665.728408, 'piqa_cosine_blocks_pruned_12': {'acc_norm': 0.6142546245919478}, 'boolq_cosine_blocks_pruned_12': {'acc': 0.6217125382262997}, 'lambada_cosine_blocks_pruned_12': {'perplexity': 1509.704956789388, 'acc': 0.10139724432369493}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_12': {'acc': 0.444475590831161}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_12', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '12', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_12
47,"{'winogrande_cosine_blocks_pruned_13': {'acc': 0.6227308602999211}, 'winogrande_loss_shapley_blocks_pruned_13': {'acc': 0.505130228887135}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_13': {'acc': 0.4660947326893123}, 'piqa_cosine_blocks_pruned_13': {'acc_norm': 0.5984766050054406}, 'boolq_cosine_blocks_pruned_13': {'acc': 0.6217125382262997}, 'arc_easy_cosine_blocks_pruned_13': {'acc_norm': 0.42508417508417506}, 'hellaswag_cosine_blocks_pruned_13': {'acc_norm': 0.4466241784505079}, 'piqa_loss_shapley_blocks_pruned_13': {'acc_norm': 0.6327529923830251}, 'lambada_cosine_blocks_pruned_13': {'perplexity': 4495.141301219588, 'acc': 0.058994760333786145}, 'lambada_loss_shapley_blocks_pruned_13': {'perplexity': 703.2690601391381, 'acc': 0.10692800310498739}, 'toxigen_loss_shapley_blocks_pruned_13': {'acc_norm': 0.4319148936170213}, 'boolq_loss_shapley_blocks_pruned_13': {'acc': 0.3954128440366973}, 'arc_challenge_cosine_blocks_pruned_13': {'acc_norm': 0.3046075085324232}, 'arc_challenge_loss_shapley_blocks_pruned_13': {'acc_norm': 0.2738907849829352}, '_step': 23, '_timestamp': 1716157656.805703, 'gsm8k_cosine_blocks_pruned_13': {'exact_match': 0.000758150113722517}, 'toxigen_cosine_blocks_pruned_13': {'acc_norm': 0.4329787234042553}, 'mmlu_loss_shapley_blocks_pruned_13': {'acc': 0.26071784646061813}, 'truthfulqa_mc2_cosine_blocks_pruned_13': {'acc': 0.4823297291318126}, 'hellaswag_loss_shapley_blocks_pruned_13': {'acc_norm': 0.4314877514439355}, '_wandb': {'runtime': 4618}, '_runtime': 4616.554757833481, 'mmlu_cosine_blocks_pruned_13': {'acc': 0.38107107249679534}, 'gsm8k_loss_shapley_blocks_pruned_13': {'exact_match': 0}, 'arc_easy_loss_shapley_blocks_pruned_13': {'acc_norm': 0.4457070707070707}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_13', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '13', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_13
48,"{'boolq_cosine_blocks_pruned_17': {'acc': 0.6223241590214067}, 'lambada_cosine_blocks_pruned_17': {'perplexity': 1525744.5730401294, 'acc': 0.0008733}, 'gsm8k_loss_shapley_blocks_pruned_17': {'exact_match': 0}, 'lambada_loss_shapley_blocks_pruned_17': {'perplexity': 97229.89558526396, 'acc': 0.0196}, 'arc_challenge_loss_shapley_blocks_pruned_17': {'acc_norm': 0.2593856655290102}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_17': {'acc': 0.5125202623019388}, '_runtime': 3860.419668197632, 'piqa_cosine_blocks_pruned_17': {'acc_norm': 0.5342763873775843}, 'gsm8k_cosine_blocks_pruned_17': {'exact_match': 0}, 'arc_easy_cosine_blocks_pruned_17': {'acc_norm': 0.3106060606060606}, 'mmlu_loss_shapley_blocks_pruned_17': {'acc': 0.2594359777809429}, 'arc_challenge_cosine_blocks_pruned_17': {'acc_norm': 0.27986348122866894}, 'toxigen_loss_shapley_blocks_pruned_17': {'acc_norm': 0.4319148936170213}, 'arc_easy_loss_shapley_blocks_pruned_17': {'acc_norm': 0.34385521885521886}, '_step': 23, 'mmlu_cosine_blocks_pruned_17': {'acc': 0.2689787779518587}, 'hellaswag_loss_shapley_blocks_pruned_17': {'acc_norm': 0.3337980481975702}, 'winogrande_loss_shapley_blocks_pruned_17': {'acc': 0.48145224940805054}, 'toxigen_cosine_blocks_pruned_17': {'acc_norm': 0.4340425531914894}, 'boolq_loss_shapley_blocks_pruned_17': {'acc': 0.40519877675840976}, 'hellaswag_cosine_blocks_pruned_17': {'acc_norm': 0.33359888468432586}, 'piqa_loss_shapley_blocks_pruned_17': {'acc_norm': 0.5386289445048966}, 'winogrande_cosine_blocks_pruned_17': {'acc': 0.5224940805051302}, 'truthfulqa_mc2_cosine_blocks_pruned_17': {'acc': 0.5029182621974625}, '_wandb': {'runtime': 3862}, '_timestamp': 1716156900.7215333}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_17', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '17', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_17
49,"{'piqa_cosine_blocks_pruned_16': {'acc_norm': 0.5489662676822633}, 'lambada_cosine_blocks_pruned_16': {'perplexity': 89503.70655082018, 'acc': 0.012225887832330681}, 'arc_easy_cosine_blocks_pruned_16': {'acc_norm': 0.3569023569023569}, 'arc_challenge_loss_shapley_blocks_pruned_16': {'acc_norm': 0.27047781569965873}, '_step': 23, '_wandb': {'runtime': 4307}, '_runtime': 4305.149636268616, 'toxigen_cosine_blocks_pruned_16': {'acc_norm': 0.4372340425531915}, 'mmlu_loss_shapley_blocks_pruned_16': {'acc': 0.2516735507762427}, 'winogrande_loss_shapley_blocks_pruned_16': {'acc': 0.500394632991318}, 'lambada_loss_shapley_blocks_pruned_16': {'perplexity': 42071.26061365957, 'acc': 0.03629}, 'arc_easy_loss_shapley_blocks_pruned_16': {'acc_norm': 0.3867845117845118}, '_timestamp': 1716157345.570079, 'mmlu_cosine_blocks_pruned_16': {'acc': 0.25893747329440253}, 'hellaswag_cosine_blocks_pruned_16': {'acc_norm': 0.3676558454491137}, 'piqa_loss_shapley_blocks_pruned_16': {'acc_norm': 0.5843307943416758}, 'winogrande_cosine_blocks_pruned_16': {'acc': 0.5445935280189423}, 'arc_challenge_cosine_blocks_pruned_16': {'acc_norm': 0.2738907849829352}, 'truthfulqa_mc2_cosine_blocks_pruned_16': {'acc': 0.5004994788721063}, 'hellaswag_loss_shapley_blocks_pruned_16': {'acc_norm': 0.35929097789285}, 'boolq_cosine_blocks_pruned_16': {'acc': 0.6217125382262997}, 'gsm8k_cosine_blocks_pruned_16': {'exact_match': 0}, 'boolq_loss_shapley_blocks_pruned_16': {'acc': 0.3984709480122324}, 'gsm8k_loss_shapley_blocks_pruned_16': {'exact_match': 0}, 'toxigen_loss_shapley_blocks_pruned_16': {'acc_norm': 0.4319148936170213}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_16': {'acc': 0.5015658603696368}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_16', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '16', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_16
50,"{'arc_easy_cosine_blocks_pruned_14': {'acc_norm': 0.3985690235690236}, 'gsm8k_loss_shapley_blocks_pruned_14': {'exact_match': 0}, '_wandb': {'runtime': 4583}, 'piqa_cosine_blocks_pruned_14': {'acc_norm': 0.5707290533188248}, 'gsm8k_cosine_blocks_pruned_14': {'exact_match': 0}, 'toxigen_cosine_blocks_pruned_14': {'acc_norm': 0.4319148936170213}, 'piqa_loss_shapley_blocks_pruned_14': {'acc_norm': 0.6218715995647442}, 'arc_challenge_cosine_blocks_pruned_14': {'acc_norm': 0.30119453924914674}, 'truthfulqa_mc2_cosine_blocks_pruned_14': {'acc': 0.4857900055008801}, 'hellaswag_loss_shapley_blocks_pruned_14': {'acc_norm': 0.4107747460665206}, 'toxigen_loss_shapley_blocks_pruned_14': {'acc_norm': 0.4308510638297872}, 'winogrande_loss_shapley_blocks_pruned_14': {'acc': 0.5027624309392266}, '_step': 23, '_runtime': 4582.16063451767, 'boolq_cosine_blocks_pruned_14': {'acc': 0.6217125382262997}, 'mmlu_loss_shapley_blocks_pruned_14': {'acc': 0.25950719270759154}, 'winogrande_cosine_blocks_pruned_14': {'acc': 0.6345698500394633}, 'boolq_loss_shapley_blocks_pruned_14': {'acc': 0.38868501529051985}, 'lambada_loss_shapley_blocks_pruned_14': {'perplexity': 1166.0534592588162, 'acc': 0.08868620221230351}, 'arc_easy_loss_shapley_blocks_pruned_14': {'acc_norm': 0.4297138047138047}, '_timestamp': 1716157622.2141323, 'mmlu_cosine_blocks_pruned_14': {'acc': 0.35194416749750745}, 'lambada_cosine_blocks_pruned_14': {'perplexity': 12402.140204584168, 'acc': 0.03541626237143412}, 'hellaswag_cosine_blocks_pruned_14': {'acc_norm': 0.4144592710615415}, 'arc_challenge_loss_shapley_blocks_pruned_14': {'acc_norm': 0.28071672354948807}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_14': {'acc': 0.4763968886385432}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_14', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '14', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_14
51,"{'_timestamp': 1716157453.024278, 'piqa_cosine_blocks_pruned_15': {'acc_norm': 0.5571273122959739}, 'boolq_cosine_blocks_pruned_15': {'acc': 0.6217125382262997}, 'arc_easy_loss_shapley_blocks_pruned_15': {'acc_norm': 0.39351851851851855}, 'hellaswag_loss_shapley_blocks_pruned_15': {'acc_norm': 0.3812985461063534}, 'winogrande_loss_shapley_blocks_pruned_15': {'acc': 0.5130228887134964}, 'arc_challenge_loss_shapley_blocks_pruned_15': {'acc_norm': 0.257679180887372}, '_wandb': {'runtime': 4414}, 'gsm8k_cosine_blocks_pruned_15': {'exact_match': 0}, 'lambada_cosine_blocks_pruned_15': {'perplexity': 41023.18321552288, 'acc': 0.018047739181059577}, 'arc_easy_cosine_blocks_pruned_15': {'acc_norm': 0.37542087542087543}, 'piqa_loss_shapley_blocks_pruned_15': {'acc_norm': 0.6099020674646355}, 'gsm8k_loss_shapley_blocks_pruned_15': {'exact_match': 0}, 'arc_challenge_cosine_blocks_pruned_15': {'acc_norm': 0.28668941979522183}, '_step': 23, '_runtime': 4412.839504003525, 'toxigen_cosine_blocks_pruned_15': {'acc_norm': 0.4340425531914894}, 'mmlu_loss_shapley_blocks_pruned_15': {'acc': 0.26335279874661727}, 'winogrande_cosine_blocks_pruned_15': {'acc': 0.590370955011839}, 'lambada_loss_shapley_blocks_pruned_15': {'perplexity': 5677.732804270057, 'acc': 0.054434310110615176}, 'truthfulqa_mc2_cosine_blocks_pruned_15': {'acc': 0.4941500069505684}, 'mmlu_cosine_blocks_pruned_15': {'acc': 0.29048568579974365}, 'hellaswag_cosine_blocks_pruned_15': {'acc_norm': 0.3811989643497311}, 'boolq_loss_shapley_blocks_pruned_15': {'acc': 0.3877675840978594}, 'toxigen_loss_shapley_blocks_pruned_15': {'acc_norm': 0.4319148936170213}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_15': {'acc': 0.487463482586929}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_15', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '15', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_15
52,"{'boolq_cosine_blocks_pruned_0': {'acc': 0.7767584097859327}, 'toxigen_loss_shapley_blocks_pruned_0': {'acc_norm': 0.4319148936170213}, 'truthfulqa_mc2_cosine_blocks_pruned_0': {'acc': 0.389429436022102}, 'winogrande_loss_shapley_blocks_pruned_0': {'acc': 0.7426992896606156}, 'arc_challenge_loss_shapley_blocks_pruned_0': {'acc_norm': 0.5426621160409556}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_0': {'acc': 0.389429436022102}, '_step': 23, '_runtime': 4853.910069704056, '_timestamp': 1716157885.965721, 'piqa_cosine_blocks_pruned_0': {'acc_norm': 0.79379760609358}, 'arc_easy_cosine_blocks_pruned_0': {'acc_norm': 0.8143939393939394}, 'hellaswag_cosine_blocks_pruned_0': {'acc_norm': 0.7870942043417646}, '_wandb': {'runtime': 4855}, 'mmlu_cosine_blocks_pruned_0': {'acc': 0.45734225893747327}, 'gsm8k_cosine_blocks_pruned_0': {'exact_match': 0.1281273692191054}, 'lambada_cosine_blocks_pruned_0': {'perplexity': 3.766768246002049, 'acc': 0.7073549388705609}, 'toxigen_cosine_blocks_pruned_0': {'acc_norm': 0.4319148936170213}, 'piqa_loss_shapley_blocks_pruned_0': {'acc_norm': 0.79379760609358}, 'winogrande_cosine_blocks_pruned_0': {'acc': 0.7426992896606156}, 'gsm8k_loss_shapley_blocks_pruned_0': {'exact_match': 0.1281273692191054}, 'lambada_loss_shapley_blocks_pruned_0': {'perplexity': 3.766768246002049, 'acc': 0.7073549388705609}, 'mmlu_loss_shapley_blocks_pruned_0': {'acc': 0.45734225893747327}, 'boolq_loss_shapley_blocks_pruned_0': {'acc': 0.7767584097859327}, 'arc_challenge_cosine_blocks_pruned_0': {'acc_norm': 0.5426621160409556}, 'arc_easy_loss_shapley_blocks_pruned_0': {'acc_norm': 0.8143939393939394}, 'hellaswag_loss_shapley_blocks_pruned_0': {'acc_norm': 0.7870942043417646}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_0', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '0', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_0
53,"{'toxigen_cosine_blocks_pruned_2': {'acc_norm': 0.4319148936170213}, 'hellaswag_cosine_blocks_pruned_2': {'acc_norm': 0.7683728340967935}, 'mmlu_loss_shapley_blocks_pruned_2': {'acc': 0.31106679960119643}, 'arc_challenge_cosine_blocks_pruned_2': {'acc_norm': 0.492320819112628}, 'lambada_loss_shapley_blocks_pruned_2': {'perplexity': 4.982748477938049, 'acc': 0.6447}, '_timestamp': 1716157858.1169093, 'mmlu_cosine_blocks_pruned_2': {'acc': 0.44979347671271896}, 'gsm8k_cosine_blocks_pruned_2': {'exact_match': 0.08946171341925702}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_2': {'acc': 0.351457750706613}, 'hellaswag_loss_shapley_blocks_pruned_2': {'acc_norm': 0.7432782314280024}, 'piqa_cosine_blocks_pruned_2': {'acc_norm': 0.7769314472252449}, 'boolq_loss_shapley_blocks_pruned_2': {'acc': 0.6996941896024464}, 'arc_easy_loss_shapley_blocks_pruned_2': {'acc_norm': 0.7904040404040404}, 'toxigen_loss_shapley_blocks_pruned_2': {'acc_norm': 0.4319148936170213}, '_wandb': {'runtime': 4834}, 'boolq_cosine_blocks_pruned_2': {'acc': 0.7785932721712538}, 'gsm8k_loss_shapley_blocks_pruned_2': {'exact_match': 0.032600454890068235}, 'arc_easy_cosine_blocks_pruned_2': {'acc_norm': 0.7887205387205387}, 'piqa_loss_shapley_blocks_pruned_2': {'acc_norm': 0.7840043525571273}, 'winogrande_cosine_blocks_pruned_2': {'acc': 0.7316495659037096}, 'truthfulqa_mc2_cosine_blocks_pruned_2': {'acc': 0.3987206099076764}, 'winogrande_loss_shapley_blocks_pruned_2': {'acc': 0.6764009471191792}, '_step': 23, '_runtime': 4832.945526361465, 'lambada_cosine_blocks_pruned_2': {'perplexity': 4.494700712693591, 'acc': 0.6765}, 'arc_challenge_loss_shapley_blocks_pruned_2': {'acc_norm': 0.48208191126279865}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_2', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '2', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_2
54,"{'boolq_loss_shapley_blocks_pruned_7': {'acc': 0.5914373088685015}, 'arc_challenge_cosine_blocks_pruned_7': {'acc_norm': 0.4035836177474403}, 'arc_easy_loss_shapley_blocks_pruned_7': {'acc_norm': 0.6123737373737373}, '_wandb': {'runtime': 4993}, 'boolq_cosine_blocks_pruned_7': {'acc': 0.6217125382262997}, 'gsm8k_cosine_blocks_pruned_7': {'exact_match': 0.003032600454890068}, 'lambada_cosine_blocks_pruned_7': {'perplexity': 39.25672540354672, 'acc': 0.4198}, 'piqa_loss_shapley_blocks_pruned_7': {'acc_norm': 0.735582154515778}, 'winogrande_loss_shapley_blocks_pruned_7': {'acc': 0.5990528808208366}, 'toxigen_loss_shapley_blocks_pruned_7': {'acc_norm': 0.4319148936170213}, 'hellaswag_loss_shapley_blocks_pruned_7': {'acc_norm': 0.6270663214499104}, 'arc_challenge_loss_shapley_blocks_pruned_7': {'acc_norm': 0.3464163822525597}, '_timestamp': 1716158004.4839585, 'arc_easy_cosine_blocks_pruned_7': {'acc_norm': 0.6279461279461279}, 'hellaswag_cosine_blocks_pruned_7': {'acc_norm': 0.6355307707627963}, 'mmlu_loss_shapley_blocks_pruned_7': {'acc': 0.2689787779518587}, 'lambada_loss_shapley_blocks_pruned_7': {'perplexity': 15.785905497451695, 'acc': 0.4251}, 'gsm8k_loss_shapley_blocks_pruned_7': {'exact_match': 0}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_7': {'acc': 0.39639159619305886}, '_step': 23, 'mmlu_cosine_blocks_pruned_7': {'acc': 0.3946019085600342}, 'piqa_cosine_blocks_pruned_7': {'acc_norm': 0.6882480957562568}, 'toxigen_cosine_blocks_pruned_7': {'acc_norm': 0.4319148936170213}, 'winogrande_cosine_blocks_pruned_7': {'acc': 0.6708760852407262}, '_runtime': 4992.372193574905, 'truthfulqa_mc2_cosine_blocks_pruned_7': {'acc': 0.4687999301112619}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_7', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '7', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_7
55,"{'mmlu_loss_shapley_blocks_pruned_11': {'acc': 0.26157242558040167}, 'truthfulqa_mc2_cosine_blocks_pruned_11': {'acc': 0.4691895164469424}, 'winogrande_loss_shapley_blocks_pruned_11': {'acc': 0.5130228887134964}, 'lambada_loss_shapley_blocks_pruned_11': {'perplexity': 97.12332061849008, 'acc': 0.19212109450805356}, 'arc_easy_loss_shapley_blocks_pruned_11': {'acc_norm': 0.5042087542087542}, '_step': 23, 'piqa_cosine_blocks_pruned_11': {'acc_norm': 0.6240478781284005}, 'lambada_cosine_blocks_pruned_11': {'perplexity': 783.758172731871, 'acc': 0.1316708713370852}, 'gsm8k_loss_shapley_blocks_pruned_11': {'exact_match': 0.000758150113722517}, 'arc_challenge_cosine_blocks_pruned_11': {'acc_norm': 0.3250853242320819}, 'piqa_loss_shapley_blocks_pruned_11': {'acc_norm': 0.6800870511425462}, 'boolq_loss_shapley_blocks_pruned_11': {'acc': 0.5856269113149847}, 'hellaswag_loss_shapley_blocks_pruned_11': {'acc_norm': 0.4777932682732523}, '_wandb': {'runtime': 4734}, '_timestamp': 1716157744.5655365, 'mmlu_cosine_blocks_pruned_11': {'acc': 0.3986611593790058}, 'toxigen_cosine_blocks_pruned_11': {'acc_norm': 0.4319148936170213}, 'arc_easy_cosine_blocks_pruned_11': {'acc_norm': 0.4810606060606061}, 'toxigen_loss_shapley_blocks_pruned_11': {'acc_norm': 0.4319148936170213}, 'arc_challenge_loss_shapley_blocks_pruned_11': {'acc_norm': 0.2832764505119454}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_11': {'acc': 0.4311074060989157}, '_runtime': 4732.760162353516, 'boolq_cosine_blocks_pruned_11': {'acc': 0.6226299694189602}, 'gsm8k_cosine_blocks_pruned_11': {'exact_match': 0}, 'hellaswag_cosine_blocks_pruned_11': {'acc_norm': 0.4572794264090818}, 'winogrande_cosine_blocks_pruned_11': {'acc': 0.6400947119179163}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_11', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '11', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_11
56,"{'_step': 23, '_runtime': 4806.016555547714, 'piqa_cosine_blocks_pruned_10': {'acc_norm': 0.6403699673558215}, 'lambada_cosine_blocks_pruned_10': {'perplexity': 239.5891770964767, 'acc': 0.20881040170774307}, 'hellaswag_cosine_blocks_pruned_10': {'acc_norm': 0.462158932483569}, 'mmlu_loss_shapley_blocks_pruned_10': {'acc': 0.271969804871101}, 'winogrande_cosine_blocks_pruned_10': {'acc': 0.6219415943172849}, 'truthfulqa_mc2_cosine_blocks_pruned_10': {'acc': 0.4742230545580504}, 'hellaswag_loss_shapley_blocks_pruned_10': {'acc_norm': 0.5123481378211512}, 'winogrande_loss_shapley_blocks_pruned_10': {'acc': 0.5438042620363063}, '_timestamp': 1716157817.7723546, 'mmlu_cosine_blocks_pruned_10': {'acc': 0.3876940606751175}, 'boolq_cosine_blocks_pruned_10': {'acc': 0.6217125382262997}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_10': {'acc': 0.43531287191682055}, '_wandb': {'runtime': 4807}, 'arc_easy_cosine_blocks_pruned_10': {'acc_norm': 0.5180976430976431}, 'arc_challenge_cosine_blocks_pruned_10': {'acc_norm': 0.34897610921501704}, 'arc_easy_loss_shapley_blocks_pruned_10': {'acc_norm': 0.5361952861952862}, 'arc_challenge_loss_shapley_blocks_pruned_10': {'acc_norm': 0.3046075085324232}, 'gsm8k_cosine_blocks_pruned_10': {'exact_match': 0}, 'toxigen_cosine_blocks_pruned_10': {'acc_norm': 0.4319148936170213}, 'piqa_loss_shapley_blocks_pruned_10': {'acc_norm': 0.6800870511425462}, 'boolq_loss_shapley_blocks_pruned_10': {'acc': 0.6290519877675841}, 'gsm8k_loss_shapley_blocks_pruned_10': {'exact_match': 0}, 'lambada_loss_shapley_blocks_pruned_10': {'perplexity': 79.32898313574734, 'acc': 0.2149233456239084}, 'toxigen_loss_shapley_blocks_pruned_10': {'acc_norm': 0.4319148936170213}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_10', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '10', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_10
57,"{'truthfulqa_mc2_loss_shapley_blocks_pruned_5': {'acc': 0.3468372623319417}, 'mmlu_cosine_blocks_pruned_5': {'acc': 0.406993305796895}, 'piqa_cosine_blocks_pruned_5': {'acc_norm': 0.7257889009793254}, 'arc_challenge_loss_shapley_blocks_pruned_5': {'acc_norm': 0.4035836177474403}, 'arc_easy_cosine_blocks_pruned_5': {'acc_norm': 0.6666666666666666}, 'boolq_loss_shapley_blocks_pruned_5': {'acc': 0.6097859327217126}, 'arc_easy_loss_shapley_blocks_pruned_5': {'acc_norm': 0.6839225589225589}, 'truthfulqa_mc2_cosine_blocks_pruned_5': {'acc': 0.4441545736819257}, '_wandb': {'runtime': 4886}, 'gsm8k_cosine_blocks_pruned_5': {'exact_match': 0.006823351023502654}, 'toxigen_cosine_blocks_pruned_5': {'acc_norm': 0.4319148936170213}, 'winogrande_cosine_blocks_pruned_5': {'acc': 0.7040252565114443}, 'gsm8k_loss_shapley_blocks_pruned_5': {'exact_match': 0.01592115238817286}, 'arc_challenge_cosine_blocks_pruned_5': {'acc_norm': 0.4334470989761092}, 'lambada_loss_shapley_blocks_pruned_5': {'perplexity': 9.463011434140896, 'acc': 0.5148}, '_step': 23, '_runtime': 4884.480359792709, '_timestamp': 1716157894.163457, 'mmlu_loss_shapley_blocks_pruned_5': {'acc': 0.28051559606893606}, 'piqa_loss_shapley_blocks_pruned_5': {'acc_norm': 0.7535364526659413}, 'toxigen_loss_shapley_blocks_pruned_5': {'acc_norm': 0.4319148936170213}, 'hellaswag_loss_shapley_blocks_pruned_5': {'acc_norm': 0.6777534355706034}, 'winogrande_loss_shapley_blocks_pruned_5': {'acc': 0.6385161799526441}, 'boolq_cosine_blocks_pruned_5': {'acc': 0.6220183486238532}, 'lambada_cosine_blocks_pruned_5': {'perplexity': 17.447701120772543, 'acc': 0.4827}, 'hellaswag_cosine_blocks_pruned_5': {'acc_norm': 0.6458872734515037}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_5', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '5', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_5
58,"{'piqa_cosine_blocks_pruned_4': {'acc_norm': 0.7589771490750816}, 'boolq_cosine_blocks_pruned_4': {'acc': 0.7498470948012232}, 'arc_easy_cosine_blocks_pruned_4': {'acc_norm': 0.718013468013468}, 'piqa_loss_shapley_blocks_pruned_4': {'acc_norm': 0.7671381936887922}, 'winogrande_cosine_blocks_pruned_4': {'acc': 0.7174427782162589}, 'boolq_loss_shapley_blocks_pruned_4': {'acc': 0.6388379204892967}, 'toxigen_loss_shapley_blocks_pruned_4': {'acc_norm': 0.4319148936170213}, 'hellaswag_loss_shapley_blocks_pruned_4': {'acc_norm': 0.6850229038040231}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_4': {'acc': 0.3456516967606515}, '_runtime': 5087.088189601898, 'toxigen_cosine_blocks_pruned_4': {'acc_norm': 0.4319148936170213}, 'mmlu_loss_shapley_blocks_pruned_4': {'acc': 0.2703318615581826}, 'lambada_loss_shapley_blocks_pruned_4': {'perplexity': 7.023481393394092, 'acc': 0.5699}, 'arc_easy_loss_shapley_blocks_pruned_4': {'acc_norm': 0.7129629629629629}, 'winogrande_loss_shapley_blocks_pruned_4': {'acc': 0.6361483820047356}, '_step': 23, 'truthfulqa_mc2_cosine_blocks_pruned_4': {'acc': 0.4370609565677082}, 'arc_challenge_loss_shapley_blocks_pruned_4': {'acc_norm': 0.4104095563139932}, '_wandb': {'runtime': 5088}, '_timestamp': 1716158096.795513, 'mmlu_cosine_blocks_pruned_4': {'acc': 0.46054693063666147}, 'gsm8k_cosine_blocks_pruned_4': {'exact_match': 0.02577710386656558}, 'lambada_cosine_blocks_pruned_4': {'perplexity': 10.664110038878809, 'acc': 0.5358}, 'hellaswag_cosine_blocks_pruned_4': {'acc_norm': 0.7293367855008962}, 'gsm8k_loss_shapley_blocks_pruned_4': {'exact_match': 0.01288855193328279}, 'arc_challenge_cosine_blocks_pruned_4': {'acc_norm': 0.4564846416382253}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_4', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '4', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_4
59,"{'mmlu_cosine_blocks_pruned_9': {'acc': 0.4443099273607748}, 'piqa_cosine_blocks_pruned_9': {'acc_norm': 0.6305767138193689}, 'arc_easy_cosine_blocks_pruned_9': {'acc_norm': 0.5441919191919192}, 'mmlu_loss_shapley_blocks_pruned_9': {'acc': 0.2703318615581826}, 'winogrande_cosine_blocks_pruned_9': {'acc': 0.6503551696921863}, 'boolq_loss_shapley_blocks_pruned_9': {'acc': 0.6217125382262997}, '_step': 23, '_timestamp': 1716157941.2521255, 'winogrande_loss_shapley_blocks_pruned_9': {'acc': 0.5311760063141279}, 'gsm8k_loss_shapley_blocks_pruned_9': {'exact_match': 0}, 'lambada_loss_shapley_blocks_pruned_9': {'perplexity': 47.75596041363018, 'acc': 0.2607}, 'lambada_cosine_blocks_pruned_9': {'perplexity': 271.19046466153975, 'acc': 0.2692}, 'toxigen_cosine_blocks_pruned_9': {'acc_norm': 0.4319148936170213}, 'hellaswag_cosine_blocks_pruned_9': {'acc_norm': 0.5626369249153556}, 'piqa_loss_shapley_blocks_pruned_9': {'acc_norm': 0.6991294885745375}, 'arc_challenge_cosine_blocks_pruned_9': {'acc_norm': 0.3728668941979522}, 'toxigen_loss_shapley_blocks_pruned_9': {'acc_norm': 0.4319148936170213}, '_runtime': 4932.507217645645, 'boolq_cosine_blocks_pruned_9': {'acc': 0.6217125382262997}, 'hellaswag_loss_shapley_blocks_pruned_9': {'acc_norm': 0.5361481776538538}, 'arc_challenge_loss_shapley_blocks_pruned_9': {'acc_norm': 0.3122866894197952}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_9': {'acc': 0.4185057487913652}, 'arc_easy_loss_shapley_blocks_pruned_9': {'acc_norm': 0.5841750841750841}, 'truthfulqa_mc2_cosine_blocks_pruned_9': {'acc': 0.49345599644767274}, '_wandb': {'runtime': 4934}, 'gsm8k_cosine_blocks_pruned_9': {'exact_match': 0.002274450341167551}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_9', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '9', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_9
60,"{'arc_challenge_cosine_blocks_pruned_3': {'acc_norm': 0.4761092150170648}, 'toxigen_loss_shapley_blocks_pruned_3': {'acc_norm': 0.4319148936170213}, 'hellaswag_loss_shapley_blocks_pruned_3': {'acc_norm': 0.7302330213104959}, '_timestamp': 1716157841.301607, 'mmlu_cosine_blocks_pruned_3': {'acc': 0.453211793191853}, 'piqa_loss_shapley_blocks_pruned_3': {'acc_norm': 0.7758433079434167}, 'gsm8k_loss_shapley_blocks_pruned_3': {'exact_match': 0.028051554207733132}, 'boolq_loss_shapley_blocks_pruned_3': {'acc': 0.6948012232415902}, '_wandb': {'runtime': 4834}, '_runtime': 4832.915237665176, 'toxigen_cosine_blocks_pruned_3': {'acc_norm': 0.4319148936170213}, 'mmlu_loss_shapley_blocks_pruned_3': {'acc': 0.3115653040877368}, 'arc_easy_loss_shapley_blocks_pruned_3': {'acc_norm': 0.7765151515151515}, 'truthfulqa_mc2_cosine_blocks_pruned_3': {'acc': 0.4037758624556664}, 'winogrande_loss_shapley_blocks_pruned_3': {'acc': 0.6779794790844514}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_3': {'acc': 0.3580069636498045}, 'gsm8k_cosine_blocks_pruned_3': {'exact_match': 0.056103108415466264}, 'arc_easy_cosine_blocks_pruned_3': {'acc_norm': 0.7575757575757576}, 'hellaswag_cosine_blocks_pruned_3': {'acc_norm': 0.7561242780322645}, 'lambada_loss_shapley_blocks_pruned_3': {'perplexity': 5.574233385572521, 'acc': 0.6252}, 'winogrande_cosine_blocks_pruned_3': {'acc': 0.7190213101815311}, 'arc_challenge_loss_shapley_blocks_pruned_3': {'acc_norm': 0.4496587030716723}, '_step': 23, 'piqa_cosine_blocks_pruned_3': {'acc_norm': 0.7671381936887922}, 'boolq_cosine_blocks_pruned_3': {'acc': 0.7079510703363915}, 'lambada_cosine_blocks_pruned_3': {'perplexity': 6.066556519914124, 'acc': 0.6128}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_3', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '3', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_3
61,"{'winogrande_cosine_blocks_pruned_6': {'acc': 0.6669297553275454}, 'arc_challenge_cosine_blocks_pruned_6': {'acc_norm': 0.4343003412969283}, 'truthfulqa_mc2_cosine_blocks_pruned_6': {'acc': 0.46262611844548096}, 'winogrande_loss_shapley_blocks_pruned_6': {'acc': 0.6408839779005525}, '_runtime': 4995.368897438049, '_timestamp': 1716158004.4636197, 'gsm8k_cosine_blocks_pruned_6': {'exact_match': 0.006065200909780136}, 'toxigen_cosine_blocks_pruned_6': {'acc_norm': 0.4319148936170213}, 'arc_challenge_loss_shapley_blocks_pruned_6': {'acc_norm': 0.39334470989761094}, 'boolq_cosine_blocks_pruned_6': {'acc': 0.6214067278287462}, 'piqa_loss_shapley_blocks_pruned_6': {'acc_norm': 0.7426550598476604}, 'gsm8k_loss_shapley_blocks_pruned_6': {'exact_match': 0.002274450341167551}, 'toxigen_loss_shapley_blocks_pruned_6': {'acc_norm': 0.4319148936170213}, 'mmlu_loss_shapley_blocks_pruned_6': {'acc': 0.28137017518871954}, 'boolq_loss_shapley_blocks_pruned_6': {'acc': 0.581039755351682}, 'lambada_loss_shapley_blocks_pruned_6': {'perplexity': 11.199456648797629, 'acc': 0.4849}, 'hellaswag_loss_shapley_blocks_pruned_6': {'acc_norm': 0.6637124078868751}, '_wandb': {'runtime': 4997}, 'mmlu_cosine_blocks_pruned_6': {'acc': 0.423728813559322}, 'piqa_cosine_blocks_pruned_6': {'acc_norm': 0.7187159956474428}, 'arc_easy_cosine_blocks_pruned_6': {'acc_norm': 0.6443602693602694}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_6': {'acc': 0.3648031056222966}, '_step': 23, 'lambada_cosine_blocks_pruned_6': {'perplexity': 27.26322238870118, 'acc': 0.4377}, 'hellaswag_cosine_blocks_pruned_6': {'acc_norm': 0.6537542322246565}, 'arc_easy_loss_shapley_blocks_pruned_6': {'acc_norm': 0.6658249158249159}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_6', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '6', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_6
62,"{'truthfulqa_mc2_loss_shapley_blocks_pruned_8': {'acc': 0.40744094717194984}, '_timestamp': 1716157943.7763464, 'boolq_cosine_blocks_pruned_8': {'acc': 0.6217125382262997}, 'arc_easy_cosine_blocks_pruned_8': {'acc_norm': 0.5917508417508418}, 'winogrande_loss_shapley_blocks_pruned_8': {'acc': 0.5880031570639306}, 'arc_challenge_loss_shapley_blocks_pruned_8': {'acc_norm': 0.34812286689419797}, 'mmlu_loss_shapley_blocks_pruned_8': {'acc': 0.2675544794188862}, 'winogrande_cosine_blocks_pruned_8': {'acc': 0.6787687450670876}, 'toxigen_loss_shapley_blocks_pruned_8': {'acc_norm': 0.4319148936170213}, '_step': 23, '_wandb': {'runtime': 4936}, 'mmlu_cosine_blocks_pruned_8': {'acc': 0.3728813559322034}, 'piqa_cosine_blocks_pruned_8': {'acc_norm': 0.6648531011969532}, 'hellaswag_cosine_blocks_pruned_8': {'acc_norm': 0.6048595897231627}, '_runtime': 4934.903098344803, 'boolq_loss_shapley_blocks_pruned_8': {'acc': 0.6048929663608563}, 'lambada_loss_shapley_blocks_pruned_8': {'perplexity': 31.572863517764542, 'acc': 0.3216}, 'truthfulqa_mc2_cosine_blocks_pruned_8': {'acc': 0.4825222870147118}, 'arc_challenge_cosine_blocks_pruned_8': {'acc_norm': 0.3839590443686007}, 'arc_easy_loss_shapley_blocks_pruned_8': {'acc_norm': 0.6031144781144782}, 'hellaswag_loss_shapley_blocks_pruned_8': {'acc_norm': 0.5844453296156145}, 'gsm8k_cosine_blocks_pruned_8': {'exact_match': 0}, 'lambada_cosine_blocks_pruned_8': {'perplexity': 84.16609413151049, 'acc': 0.3685}, 'toxigen_cosine_blocks_pruned_8': {'acc_norm': 0.4319148936170213}, 'piqa_loss_shapley_blocks_pruned_8': {'acc_norm': 0.7230685527747551}, 'gsm8k_loss_shapley_blocks_pruned_8': {'exact_match': 0}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_8', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '8', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_8
63,"{'piqa_loss_shapley_blocks_pruned_1': {'acc_norm': 0.7916213275299239}, 'winogrande_cosine_blocks_pruned_1': {'acc': 0.7308602999210734}, 'boolq_loss_shapley_blocks_pruned_1': {'acc': 0.745565749235474}, '_step': 23, 'mmlu_cosine_blocks_pruned_1': {'acc': 0.450932915539097}, 'boolq_cosine_blocks_pruned_1': {'acc': 0.7724770642201835}, 'lambada_cosine_blocks_pruned_1': {'perplexity': 3.822435033821871, 'acc': 0.7166699010285271}, 'toxigen_cosine_blocks_pruned_1': {'acc_norm': 0.4319148936170213}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_1': {'acc': 0.37376365238505177}, '_wandb': {'runtime': 4928}, '_runtime': 4926.834763765335, 'hellaswag_cosine_blocks_pruned_1': {'acc_norm': 0.7754431388169687}, 'arc_easy_loss_shapley_blocks_pruned_1': {'acc_norm': 0.8038720538720538}, 'arc_challenge_loss_shapley_blocks_pruned_1': {'acc_norm': 0.5110921501706485}, 'truthfulqa_mc2_cosine_blocks_pruned_1': {'acc': 0.3898310222772893}, 'winogrande_loss_shapley_blocks_pruned_1': {'acc': 0.7158642462509865}, 'piqa_cosine_blocks_pruned_1': {'acc_norm': 0.7878128400435256}, 'arc_easy_cosine_blocks_pruned_1': {'acc_norm': 0.8127104377104377}, 'arc_challenge_cosine_blocks_pruned_1': {'acc_norm': 0.5093856655290102}, 'lambada_loss_shapley_blocks_pruned_1': {'perplexity': 4.2438916441081656, 'acc': 0.6810595769454687}, 'toxigen_loss_shapley_blocks_pruned_1': {'acc_norm': 0.4319148936170213}, '_timestamp': 1716157935.3002658, 'gsm8k_cosine_blocks_pruned_1': {'exact_match': 0.10159211523881728}, 'mmlu_loss_shapley_blocks_pruned_1': {'acc': 0.4094146133029483}, 'gsm8k_loss_shapley_blocks_pruned_1': {'exact_match': 0.0576194086429113}, 'hellaswag_loss_shapley_blocks_pruned_1': {'acc_norm': 0.7647878908583947}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_1', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '1', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_1


==> figures/eval_harness_20_05_24/block_prune_harness_evals_split_orig.csv <==
,summary,config,name
0,"{'hellaswag_cosine_blocks_pruned_22': {'acc_norm': 0.27524397530372435}, 'winogrande_cosine_blocks_pruned_22': {'acc': 0.5027624309392266}, 'boolq_loss_shapley_blocks_pruned_22': {'acc': 0.40214067278287463}, '_wandb': {'runtime': 3238}, 'mmlu_cosine_blocks_pruned_22': {'acc': 0.2380002848597066}, 'gsm8k_cosine_blocks_pruned_22': {'exact_match': 0}, 'lambada_cosine_blocks_pruned_22': {'perplexity': 8655681.94094205}, 'toxigen_cosine_blocks_pruned_22': {'acc_norm': 0.4319148936170213}, 'toxigen_loss_shapley_blocks_pruned_22': {'acc_norm': 0.4319148936170213}, 'arc_challenge_loss_shapley_blocks_pruned_22': {'acc_norm': 0.295221843003413}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_22': {'acc': 0.4822165575155001}, 'arc_challenge_cosine_blocks_pruned_22': {'acc_norm': 0.295221843003413}, 'lambada_loss_shapley_blocks_pruned_22': {'perplexity': 45595921.227594815}, 'truthfulqa_mc2_cosine_blocks_pruned_22': {'acc': 0.4836636681664254}, '_step': 23, 'boolq_cosine_blocks_pruned_22': {'acc': 0.5116207951070336}, 'arc_easy_cosine_blocks_pruned_22': {'acc_norm': 0.2760942760942761}, 'mmlu_loss_shapley_blocks_pruned_22': {'acc': 0.2444096282580829}, 'piqa_loss_shapley_blocks_pruned_22': {'acc_norm': 0.5059847660500544}, 'piqa_cosine_blocks_pruned_22': {'acc_norm': 0.5125136017410229}, 'gsm8k_loss_shapley_blocks_pruned_22': {'exact_match': 0}, 'hellaswag_loss_shapley_blocks_pruned_22': {'acc_norm': 0.25761800438159727}, '_runtime': 3237.1380276679993, '_timestamp': 1716157411.3006077, 'arc_easy_loss_shapley_blocks_pruned_22': {'acc_norm': 0.2542087542087542}, 'winogrande_loss_shapley_blocks_pruned_22': {'acc': 0.5019731649565904}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_22', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '22', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_22
1,"{'piqa_cosine_blocks_pruned_20': {'acc_norm': 0.500544069640914}, 'boolq_cosine_blocks_pruned_20': {'acc': 0.5492354740061162}, 'truthfulqa_mc2_cosine_blocks_pruned_20': {'acc': 0.49557259666182024}, 'hellaswag_loss_shapley_blocks_pruned_20': {'acc_norm': 0.25632344154550885}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_20': {'acc': 0.47768462669973866}, '_runtime': 3371.9863896369934, 'piqa_loss_shapley_blocks_pruned_20': {'acc_norm': 0.499455930359086}, 'boolq_loss_shapley_blocks_pruned_20': {'acc': 0.5180428134556575}, 'lambada_loss_shapley_blocks_pruned_20': {'perplexity': 29844117.394056957}, 'mmlu_loss_shapley_blocks_pruned_20': {'acc': 0.24497934767127189}, 'gsm8k_loss_shapley_blocks_pruned_20': {'exact_match': 0}, 'arc_challenge_cosine_blocks_pruned_20': {'acc_norm': 0.3037542662116041}, '_step': 23, '_wandb': {'runtime': 3373}, 'toxigen_cosine_blocks_pruned_20': {'acc_norm': 0.4319148936170213}, 'arc_easy_cosine_blocks_pruned_20': {'acc_norm': 0.2769360269360269}, 'hellaswag_cosine_blocks_pruned_20': {'acc_norm': 0.2695678151762597}, 'toxigen_loss_shapley_blocks_pruned_20': {'acc_norm': 0.4319148936170213}, 'arc_easy_loss_shapley_blocks_pruned_20': {'acc_norm': 0.2680976430976431}, 'winogrande_loss_shapley_blocks_pruned_20': {'acc': 0.4964483030781373}, 'arc_challenge_loss_shapley_blocks_pruned_20': {'acc_norm': 0.2935153583617747}, '_timestamp': 1716157546.1805446, 'mmlu_cosine_blocks_pruned_20': {'acc': 0.244195983478137}, 'gsm8k_cosine_blocks_pruned_20': {'exact_match': 0}, 'lambada_cosine_blocks_pruned_20': {'perplexity': 7490669.286416809}, 'winogrande_cosine_blocks_pruned_20': {'acc': 0.4861878453038674}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_20', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '20', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_20
2,"{'mmlu_loss_shapley_blocks_pruned_30': {'acc': 0.2555191568152685}, 'winogrande_cosine_blocks_pruned_30': {'acc': 0.5019731649565904}, 'gsm8k_loss_shapley_blocks_pruned_30': {'exact_match': 0}, 'boolq_cosine_blocks_pruned_30': {'acc': 0.6217125382262997}, 'gsm8k_cosine_blocks_pruned_30': {'exact_match': 0}, 'lambada_cosine_blocks_pruned_30': {'perplexity': 21899960.13786415}, 'piqa_cosine_blocks_pruned_30': {'acc_norm': 0.5119695321001088}, 'toxigen_cosine_blocks_pruned_30': {'acc_norm': 0.4319148936170213}, 'toxigen_loss_shapley_blocks_pruned_30': {'acc_norm': 0.4319148936170213}, 'hellaswag_cosine_blocks_pruned_30': {'acc_norm': 0.2570205138418642}, 'boolq_loss_shapley_blocks_pruned_30': {'acc': 0.6217125382262997}, 'arc_challenge_cosine_blocks_pruned_30': {'acc_norm': 0.27303754266211605}, 'hellaswag_loss_shapley_blocks_pruned_30': {'acc_norm': 0.2570205138418642}, '_runtime': 1718.3712866306305, 'mmlu_cosine_blocks_pruned_30': {'acc': 0.2555191568152685}, 'arc_easy_cosine_blocks_pruned_30': {'acc_norm': 0.25462962962962965}, 'piqa_loss_shapley_blocks_pruned_30': {'acc_norm': 0.5119695321001088}, 'lambada_loss_shapley_blocks_pruned_30': {'perplexity': 21899960.13786415}, 'arc_easy_loss_shapley_blocks_pruned_30': {'acc_norm': 0.25462962962962965}, 'truthfulqa_mc2_cosine_blocks_pruned_30': {'acc': 0.4850223136599085}, 'winogrande_loss_shapley_blocks_pruned_30': {'acc': 0.5019731649565904}, '_step': 23, '_wandb': {'runtime': 1719}, '_timestamp': 1716155889.7571476, 'arc_challenge_loss_shapley_blocks_pruned_30': {'acc_norm': 0.27303754266211605}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_30': {'acc': 0.4850223136599085}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_30', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '30', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_30
3,"{'_runtime': 2352.27086520195, '_timestamp': 1716156523.8346653, 'lambada_cosine_blocks_pruned_24': {'perplexity': 20307507.14484273}, 'toxigen_cosine_blocks_pruned_24': {'acc_norm': 0.4319148936170213}, 'boolq_loss_shapley_blocks_pruned_24': {'acc': 0.5651376146788991}, 'winogrande_loss_shapley_blocks_pruned_24': {'acc': 0.4932912391475928}, 'mmlu_cosine_blocks_pruned_24': {'acc': 0.24960831790343255}, 'truthfulqa_mc2_cosine_blocks_pruned_24': {'acc': 0.4787171959605885}, '_step': 23, 'gsm8k_cosine_blocks_pruned_24': {'exact_match': 0}, 'arc_easy_cosine_blocks_pruned_24': {'acc_norm': 0.2680976430976431}, 'hellaswag_cosine_blocks_pruned_24': {'acc_norm': 0.2645887273451504}, 'arc_challenge_cosine_blocks_pruned_24': {'acc_norm': 0.2790102389078498}, 'lambada_loss_shapley_blocks_pruned_24': {'perplexity': 34568635.27641235}, 'toxigen_loss_shapley_blocks_pruned_24': {'acc_norm': 0.4319148936170213}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_24': {'acc': 0.4825187295651142}, '_wandb': {'runtime': 2353}, 'piqa_cosine_blocks_pruned_24': {'acc_norm': 0.5032644178454843}, 'boolq_cosine_blocks_pruned_24': {'acc': 0.6211009174311927}, 'mmlu_loss_shapley_blocks_pruned_24': {'acc': 0.22724683093576417}, 'piqa_loss_shapley_blocks_pruned_24': {'acc_norm': 0.5136017410228509}, 'winogrande_cosine_blocks_pruned_24': {'acc': 0.516179952644041}, 'gsm8k_loss_shapley_blocks_pruned_24': {'exact_match': 0}, 'arc_easy_loss_shapley_blocks_pruned_24': {'acc_norm': 0.2647306397306397}, 'hellaswag_loss_shapley_blocks_pruned_24': {'acc_norm': 0.2605058753236407}, 'arc_challenge_loss_shapley_blocks_pruned_24': {'acc_norm': 0.28071672354948807}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_24', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '24', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_24
4,"{'_timestamp': 1716156461.1367352, 'piqa_cosine_blocks_pruned_26': {'acc_norm': 0.5081610446137106}, 'boolq_cosine_blocks_pruned_26': {'acc': 0.6211009174311927}, 'mmlu_loss_shapley_blocks_pruned_26': {'acc': 0.2335849594074918}, 'toxigen_loss_shapley_blocks_pruned_26': {'acc_norm': 0.42340425531914894}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_26': {'acc': 0.4785114937295164}, '_step': 23, 'arc_easy_cosine_blocks_pruned_26': {'acc_norm': 0.26262626262626265}, 'hellaswag_cosine_blocks_pruned_26': {'acc_norm': 0.2593108942441745}, 'boolq_loss_shapley_blocks_pruned_26': {'acc': 0.3880733944954128}, 'arc_challenge_cosine_blocks_pruned_26': {'acc_norm': 0.2832764505119454}, 'arc_easy_loss_shapley_blocks_pruned_26': {'acc_norm': 0.27104377104377103}, 'arc_challenge_loss_shapley_blocks_pruned_26': {'acc_norm': 0.27474402730375425}, 'mmlu_cosine_blocks_pruned_26': {'acc': 0.23265916536105968}, 'gsm8k_cosine_blocks_pruned_26': {'exact_match': 0}, 'lambada_cosine_blocks_pruned_26': {'perplexity': 34950765.07580731}, 'toxigen_cosine_blocks_pruned_26': {'acc_norm': 0.4319148936170213}, 'gsm8k_loss_shapley_blocks_pruned_26': {'exact_match': 0}, 'lambada_loss_shapley_blocks_pruned_26': {'perplexity': 334311543.881052}, 'hellaswag_loss_shapley_blocks_pruned_26': {'acc_norm': 0.2552280422226648}, 'winogrande_loss_shapley_blocks_pruned_26': {'acc': 0.5114443567482242}, '_wandb': {'runtime': 2292}, 'piqa_loss_shapley_blocks_pruned_26': {'acc_norm': 0.4722524483133841}, 'winogrande_cosine_blocks_pruned_26': {'acc': 0.5146014206787688}, 'truthfulqa_mc2_cosine_blocks_pruned_26': {'acc': 0.4822636583611578}, '_runtime': 2290.7391691207886}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_26', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '26', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_26
5,"{'hellaswag_cosine_blocks_pruned_23': {'acc_norm': 0.26946823341963755}, 'mmlu_loss_shapley_blocks_pruned_23': {'acc': 0.23835635949294973}, 'arc_challenge_cosine_blocks_pruned_23': {'acc_norm': 0.2815699658703072}, 'lambada_loss_shapley_blocks_pruned_23': {'perplexity': 88395366.52548918}, '_runtime': 2781.866557598114, 'boolq_cosine_blocks_pruned_23': {'acc': 0.618960244648318}, 'toxigen_cosine_blocks_pruned_23': {'acc_norm': 0.4319148936170213}, 'arc_easy_cosine_blocks_pruned_23': {'acc_norm': 0.2769360269360269}, 'toxigen_loss_shapley_blocks_pruned_23': {'acc_norm': 0.4319148936170213}, 'truthfulqa_mc2_cosine_blocks_pruned_23': {'acc': 0.47789391722683944}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_23': {'acc': 0.4813579168490688}, '_wandb': {'runtime': 2783}, '_timestamp': 1716156953.0746326, 'winogrande_cosine_blocks_pruned_23': {'acc': 0.5130228887134964}, 'arc_challenge_loss_shapley_blocks_pruned_23': {'acc_norm': 0.2909556313993174}, '_step': 23, 'gsm8k_loss_shapley_blocks_pruned_23': {'exact_match': 0}, 'arc_easy_loss_shapley_blocks_pruned_23': {'acc_norm': 0.26052188552188554}, 'hellaswag_loss_shapley_blocks_pruned_23': {'acc_norm': 0.2568213503286198}, 'piqa_loss_shapley_blocks_pruned_23': {'acc_norm': 0.5081610446137106}, 'boolq_loss_shapley_blocks_pruned_23': {'acc': 0.39204892966360855}, 'winogrande_loss_shapley_blocks_pruned_23': {'acc': 0.5059194948697711}, 'mmlu_cosine_blocks_pruned_23': {'acc': 0.24156103119213787}, 'piqa_cosine_blocks_pruned_23': {'acc_norm': 0.514145810663765}, 'gsm8k_cosine_blocks_pruned_23': {'exact_match': 0}, 'lambada_cosine_blocks_pruned_23': {'perplexity': 21862931.52120304}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_23', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '23', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_23
6,"{'boolq_loss_shapley_blocks_pruned_21': {'acc': 0.5030581039755352}, 'gsm8k_loss_shapley_blocks_pruned_21': {'exact_match': 0}, 'winogrande_loss_shapley_blocks_pruned_21': {'acc': 0.4869771112865035}, 'arc_challenge_loss_shapley_blocks_pruned_21': {'acc_norm': 0.2935153583617747}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_21': {'acc': 0.47445216624078246}, '_step': 23, '_wandb': {'runtime': 3198}, 'mmlu_loss_shapley_blocks_pruned_21': {'acc': 0.24996439253667568}, 'arc_easy_loss_shapley_blocks_pruned_21': {'acc_norm': 0.2680976430976431}, 'truthfulqa_mc2_cosine_blocks_pruned_21': {'acc': 0.48743273018797767}, 'piqa_cosine_blocks_pruned_21': {'acc_norm': 0.5190424374319913}, 'lambada_loss_shapley_blocks_pruned_21': {'perplexity': 46789749.42873258}, 'toxigen_loss_shapley_blocks_pruned_21': {'acc_norm': 0.4319148936170213}, 'hellaswag_cosine_blocks_pruned_21': {'acc_norm': 0.2727544313881697}, 'arc_challenge_cosine_blocks_pruned_21': {'acc_norm': 0.2909556313993174}, 'mmlu_cosine_blocks_pruned_21': {'acc': 0.23265916536105968}, 'lambada_cosine_blocks_pruned_21': {'perplexity': 8980151.868692294}, 'arc_easy_cosine_blocks_pruned_21': {'acc_norm': 0.2756734006734007}, 'gsm8k_cosine_blocks_pruned_21': {'exact_match': 0}, 'toxigen_cosine_blocks_pruned_21': {'acc_norm': 0.4319148936170213}, 'piqa_loss_shapley_blocks_pruned_21': {'acc_norm': 0.5081610446137106}, 'winogrande_cosine_blocks_pruned_21': {'acc': 0.4925019731649566}, 'hellaswag_loss_shapley_blocks_pruned_21': {'acc_norm': 0.25692093208524197}, '_runtime': 3196.7761068344116, '_timestamp': 1716157368.020145, 'boolq_cosine_blocks_pruned_21': {'acc': 0.5577981651376147}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_21', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '21', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_21
7,"{'truthfulqa_mc2_loss_shapley_blocks_pruned_27': {'acc': 0.4814122052820312}, '_wandb': {'runtime': 2088}, 'piqa_cosine_blocks_pruned_27': {'acc_norm': 0.5048966267682263}, 'boolq_cosine_blocks_pruned_27': {'acc': 0.6064220183486239}, 'gsm8k_cosine_blocks_pruned_27': {'exact_match': 0}, 'arc_easy_loss_shapley_blocks_pruned_27': {'acc_norm': 0.2563131313131313}, 'hellaswag_loss_shapley_blocks_pruned_27': {'acc_norm': 0.2613025293766182}, 'mmlu_cosine_blocks_pruned_27': {'acc': 0.2295969235151688}, 'arc_easy_cosine_blocks_pruned_27': {'acc_norm': 0.2617845117845118}, 'boolq_loss_shapley_blocks_pruned_27': {'acc': 0.38134556574923545}, 'truthfulqa_mc2_cosine_blocks_pruned_27': {'acc': 0.4757230844906371}, 'toxigen_loss_shapley_blocks_pruned_27': {'acc_norm': 0.44574468085106383}, 'arc_challenge_loss_shapley_blocks_pruned_27': {'acc_norm': 0.27559726962457337}, '_step': 23, 'lambada_cosine_blocks_pruned_27': {'perplexity': 31226206.211411}, 'toxigen_cosine_blocks_pruned_27': {'acc_norm': 0.4319148936170213}, 'mmlu_loss_shapley_blocks_pruned_27': {'acc': 0.23686084603332855}, 'gsm8k_loss_shapley_blocks_pruned_27': {'exact_match': 0}, 'arc_challenge_cosine_blocks_pruned_27': {'acc_norm': 0.2773037542662116}, 'winogrande_loss_shapley_blocks_pruned_27': {'acc': 0.5035516969218626}, '_runtime': 2087.953621149063, '_timestamp': 1716156258.5172372, 'hellaswag_cosine_blocks_pruned_27': {'acc_norm': 0.26090420235012945}, 'piqa_loss_shapley_blocks_pruned_27': {'acc_norm': 0.49183895538628947}, 'winogrande_cosine_blocks_pruned_27': {'acc': 0.5043409629044988}, 'lambada_loss_shapley_blocks_pruned_27': {'perplexity': 425411661.7747741}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_27', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '27', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_27
8,"{'arc_challenge_loss_shapley_blocks_pruned_31': {'acc_norm': 0.27559726962457337}, '_step': 23, '_runtime': 1617.5232713222504, 'arc_easy_cosine_blocks_pruned_31': {'acc_norm': 0.2563131313131313}, 'arc_challenge_cosine_blocks_pruned_31': {'acc_norm': 0.27559726962457337}, 'toxigen_loss_shapley_blocks_pruned_31': {'acc_norm': 0.4319148936170213}, 'hellaswag_loss_shapley_blocks_pruned_31': {'acc_norm': 0.25781716789484166}, 'truthfulqa_mc2_cosine_blocks_pruned_31': {'acc': 0.47916699406160473}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_31': {'acc': 0.47916699406160473}, 'mmlu_cosine_blocks_pruned_31': {'acc': 0.22973935336846604}, 'piqa_cosine_blocks_pruned_31': {'acc_norm': 0.5021762785636561}, 'lambada_cosine_blocks_pruned_31': {'perplexity': 19927752.382429935}, 'toxigen_cosine_blocks_pruned_31': {'acc_norm': 0.4319148936170213}, 'mmlu_loss_shapley_blocks_pruned_31': {'acc': 0.22973935336846604}, 'winogrande_cosine_blocks_pruned_31': {'acc': 0.500394632991318}, 'boolq_cosine_blocks_pruned_31': {'acc': 0.6168195718654435}, 'hellaswag_cosine_blocks_pruned_31': {'acc_norm': 0.25781716789484166}, 'boolq_loss_shapley_blocks_pruned_31': {'acc': 0.6168195718654435}, 'arc_easy_loss_shapley_blocks_pruned_31': {'acc_norm': 0.2563131313131313}, 'winogrande_loss_shapley_blocks_pruned_31': {'acc': 0.500394632991318}, '_wandb': {'runtime': 1619}, '_timestamp': 1716155788.3981633, 'gsm8k_cosine_blocks_pruned_31': {'exact_match': 0}, 'piqa_loss_shapley_blocks_pruned_31': {'acc_norm': 0.5021762785636561}, 'gsm8k_loss_shapley_blocks_pruned_31': {'exact_match': 0}, 'lambada_loss_shapley_blocks_pruned_31': {'perplexity': 19927752.382429935}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_31', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '31', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_31
9,"{'hellaswag_cosine_blocks_pruned_25': {'acc_norm': 0.2620991834295957}, 'lambada_loss_shapley_blocks_pruned_25': {'perplexity': 91156802.6205018}, '_step': 23, 'mmlu_cosine_blocks_pruned_25': {'acc': 0.2372169206665717}, 'piqa_cosine_blocks_pruned_25': {'acc_norm': 0.5087051142546246}, 'mmlu_loss_shapley_blocks_pruned_25': {'acc': 0.23151972653468167}, 'boolq_loss_shapley_blocks_pruned_25': {'acc': 0.4902140672782875}, 'gsm8k_loss_shapley_blocks_pruned_25': {'exact_match': 0.000758150113722517}, 'truthfulqa_mc2_cosine_blocks_pruned_25': {'acc': 0.4816380899380496}, '_wandb': {'runtime': 2248}, '_runtime': 2246.6857764720917, 'arc_easy_cosine_blocks_pruned_25': {'acc_norm': 0.2622053872053872}, 'lambada_cosine_blocks_pruned_25': {'perplexity': 22873179.43202834}, 'winogrande_cosine_blocks_pruned_25': {'acc': 0.4972375690607735}, 'arc_challenge_cosine_blocks_pruned_25': {'acc_norm': 0.2790102389078498}, 'toxigen_loss_shapley_blocks_pruned_25': {'acc_norm': 0.4308510638297872}, 'winogrande_loss_shapley_blocks_pruned_25': {'acc': 0.4861878453038674}, '_timestamp': 1716156417.4253604, 'boolq_cosine_blocks_pruned_25': {'acc': 0.6207951070336392}, 'gsm8k_cosine_blocks_pruned_25': {'exact_match': 0}, 'arc_challenge_loss_shapley_blocks_pruned_25': {'acc_norm': 0.29180887372013653}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_25': {'acc': 0.5056381253416573}, 'hellaswag_loss_shapley_blocks_pruned_25': {'acc_norm': 0.25960963951404104}, 'toxigen_cosine_blocks_pruned_25': {'acc_norm': 0.4319148936170213}, 'piqa_loss_shapley_blocks_pruned_25': {'acc_norm': 0.4923830250272035}, 'arc_easy_loss_shapley_blocks_pruned_25': {'acc_norm': 0.25841750841750843}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_25', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '25', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_25
10,"{'_wandb': {'runtime': 1859}, '_runtime': 1859.0554308891296, 'hellaswag_cosine_blocks_pruned_29': {'acc_norm': 0.2622983469428401}, 'piqa_loss_shapley_blocks_pruned_29': {'acc_norm': 0.5103373231773667}, 'arc_challenge_loss_shapley_blocks_pruned_29': {'acc_norm': 0.27559726962457337}, 'piqa_cosine_blocks_pruned_29': {'acc_norm': 0.5065288356909684}, 'lambada_cosine_blocks_pruned_29': {'perplexity': 21506323.175433844}, 'toxigen_cosine_blocks_pruned_29': {'acc_norm': 0.4319148936170213}, 'arc_easy_cosine_blocks_pruned_29': {'acc_norm': 0.2601010101010101}, 'mmlu_loss_shapley_blocks_pruned_29': {'acc': 0.2472582253240279}, 'winogrande_cosine_blocks_pruned_29': {'acc': 0.4925019731649566}, 'boolq_loss_shapley_blocks_pruned_29': {'acc': 0.6217125382262997}, 'gsm8k_loss_shapley_blocks_pruned_29': {'exact_match': 0}, 'arc_challenge_cosine_blocks_pruned_29': {'acc_norm': 0.2696245733788396}, 'boolq_cosine_blocks_pruned_29': {'acc': 0.6217125382262997}, 'gsm8k_cosine_blocks_pruned_29': {'exact_match': 0}, 'lambada_loss_shapley_blocks_pruned_29': {'perplexity': 64749061.95944802}, 'toxigen_loss_shapley_blocks_pruned_29': {'acc_norm': 0.4319148936170213}, 'arc_easy_loss_shapley_blocks_pruned_29': {'acc_norm': 0.26641414141414144}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_29': {'acc': 0.47485436284781335}, '_step': 23, '_timestamp': 1716156029.6660378, 'mmlu_cosine_blocks_pruned_29': {'acc': 0.27403503774391114}, 'truthfulqa_mc2_cosine_blocks_pruned_29': {'acc': 0.4867906746703477}, 'hellaswag_loss_shapley_blocks_pruned_29': {'acc_norm': 0.25632344154550885}, 'winogrande_loss_shapley_blocks_pruned_29': {'acc': 0.5027624309392266}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_29', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '29', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_29
11,"{'_wandb': {'runtime': 2001}, '_runtime': 1999.6912128925323, '_timestamp': 1716156170.2841978, 'toxigen_loss_shapley_blocks_pruned_28': {'acc_norm': 0.4319148936170213}, 'arc_easy_loss_shapley_blocks_pruned_28': {'acc_norm': 0.2563131313131313}, 'arc_challenge_loss_shapley_blocks_pruned_28': {'acc_norm': 0.27986348122866894}, 'gsm8k_loss_shapley_blocks_pruned_28': {'exact_match': 0}, 'piqa_cosine_blocks_pruned_28': {'acc_norm': 0.5092491838955386}, 'boolq_cosine_blocks_pruned_28': {'acc': 0.6122324159021407}, 'lambada_cosine_blocks_pruned_28': {'perplexity': 30379273.82694175}, 'toxigen_cosine_blocks_pruned_28': {'acc_norm': 0.4319148936170213}, 'arc_easy_cosine_blocks_pruned_28': {'acc_norm': 0.2563131313131313}, 'mmlu_loss_shapley_blocks_pruned_28': {'acc': 0.23508047286711295}, 'piqa_loss_shapley_blocks_pruned_28': {'acc_norm': 0.5092491838955386}, 'lambada_loss_shapley_blocks_pruned_28': {'perplexity': 30379273.82694175}, 'truthfulqa_mc2_cosine_blocks_pruned_28': {'acc': 0.4721290283754347}, '_step': 23, 'mmlu_cosine_blocks_pruned_28': {'acc': 0.23508047286711295}, 'hellaswag_cosine_blocks_pruned_28': {'acc_norm': 0.25712009559848636}, 'boolq_loss_shapley_blocks_pruned_28': {'acc': 0.6122324159021407}, 'hellaswag_loss_shapley_blocks_pruned_28': {'acc_norm': 0.25712009559848636}, 'winogrande_loss_shapley_blocks_pruned_28': {'acc': 0.5122336227308603}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_28': {'acc': 0.4721290283754347}, 'gsm8k_cosine_blocks_pruned_28': {'exact_match': 0}, 'winogrande_cosine_blocks_pruned_28': {'acc': 0.5122336227308603}, 'arc_challenge_cosine_blocks_pruned_28': {'acc_norm': 0.27986348122866894}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_28', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '28', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_28
12,"{'mmlu_loss_shapley_blocks_pruned_19': {'acc': 0.2474006551773252}, 'piqa_loss_shapley_blocks_pruned_19': {'acc_norm': 0.5048966267682263}, 'arc_challenge_loss_shapley_blocks_pruned_19': {'acc_norm': 0.2832764505119454}, '_step': 23, '_timestamp': 1716157451.6521904, 'piqa_cosine_blocks_pruned_19': {'acc_norm': 0.4961915125136017}, 'arc_easy_cosine_blocks_pruned_19': {'acc_norm': 0.2689393939393939}, 'hellaswag_cosine_blocks_pruned_19': {'acc_norm': 0.2568213503286198}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_19': {'acc': 0.48102077244681024}, 'arc_easy_loss_shapley_blocks_pruned_19': {'acc_norm': 0.2638888888888889}, 'truthfulqa_mc2_cosine_blocks_pruned_19': {'acc': 0.5001236996134243}, 'hellaswag_loss_shapley_blocks_pruned_19': {'acc_norm': 0.2615016928898626}, '_runtime': 3420.3816254138947, 'mmlu_cosine_blocks_pruned_19': {'acc': 0.23864121919954423}, 'gsm8k_cosine_blocks_pruned_19': {'exact_match': 0}, 'winogrande_cosine_blocks_pruned_19': {'acc': 0.4909234411996843}, 'boolq_loss_shapley_blocks_pruned_19': {'acc': 0.517737003058104}, 'arc_challenge_cosine_blocks_pruned_19': {'acc_norm': 0.30204778156996587}, 'lambada_loss_shapley_blocks_pruned_19': {'perplexity': 21800069.457499452}, 'toxigen_loss_shapley_blocks_pruned_19': {'acc_norm': 0.4319148936170213}, 'winogrande_loss_shapley_blocks_pruned_19': {'acc': 0.4964483030781373}, '_wandb': {'runtime': 3422}, 'boolq_cosine_blocks_pruned_19': {'acc': 0.5021406727828747}, 'lambada_cosine_blocks_pruned_19': {'perplexity': 3496791.2808368704}, 'toxigen_cosine_blocks_pruned_19': {'acc_norm': 0.4319148936170213}, 'gsm8k_loss_shapley_blocks_pruned_19': {'exact_match': 0}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_19', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '19', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_19
13,"{'gsm8k_cosine_blocks_pruned_15': {'exact_match': 0}, 'toxigen_cosine_blocks_pruned_15': {'acc_norm': 0.4319148936170213}, 'hellaswag_cosine_blocks_pruned_15': {'acc_norm': 0.2847042421828321}, 'mmlu_loss_shapley_blocks_pruned_15': {'acc': 0.2439111237715425}, '_step': 23, '_timestamp': 1716157917.3772995, 'boolq_loss_shapley_blocks_pruned_15': {'acc': 0.5159021406727828}, 'lambada_loss_shapley_blocks_pruned_15': {'perplexity': 1449019.892902295}, 'truthfulqa_mc2_cosine_blocks_pruned_15': {'acc': 0.518475852107633}, 'winogrande_loss_shapley_blocks_pruned_15': {'acc': 0.516179952644041}, 'arc_challenge_loss_shapley_blocks_pruned_15': {'acc_norm': 0.2901023890784983}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_15': {'acc': 0.4979788836753543}, 'arc_easy_cosine_blocks_pruned_15': {'acc_norm': 0.27230639730639733}, 'piqa_loss_shapley_blocks_pruned_15': {'acc_norm': 0.5418933623503809}, 'piqa_cosine_blocks_pruned_15': {'acc_norm': 0.5380848748639826}, 'winogrande_cosine_blocks_pruned_15': {'acc': 0.5714285714285714}, 'arc_challenge_cosine_blocks_pruned_15': {'acc_norm': 0.3054607508532423}, 'toxigen_loss_shapley_blocks_pruned_15': {'acc_norm': 0.42872340425531913}, 'hellaswag_loss_shapley_blocks_pruned_15': {'acc_norm': 0.3105954989046007}, '_wandb': {'runtime': 3888}, '_runtime': 3887.250746488571, 'lambada_cosine_blocks_pruned_15': {'perplexity': 2129267.5870240685}, 'gsm8k_loss_shapley_blocks_pruned_15': {'exact_match': 0}, 'arc_easy_loss_shapley_blocks_pruned_15': {'acc_norm': 0.2803030303030303}, 'mmlu_cosine_blocks_pruned_15': {'acc': 0.2714713003845606}, 'boolq_cosine_blocks_pruned_15': {'acc': 0.5654434250764526}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_15', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '15', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_15
14,"{'_runtime': 3743.895784378052, 'winogrande_loss_shapley_blocks_pruned_17': {'acc': 0.5019731649565904}, 'boolq_loss_shapley_blocks_pruned_17': {'acc': 0.4703363914373089}, 'gsm8k_loss_shapley_blocks_pruned_17': {'exact_match': 0}, 'truthfulqa_mc2_cosine_blocks_pruned_17': {'acc': 0.509245298147589}, '_step': 23, '_timestamp': 1716157772.2681215, 'toxigen_cosine_blocks_pruned_17': {'acc_norm': 0.4329787234042553}, 'arc_easy_cosine_blocks_pruned_17': {'acc_norm': 0.2857744107744108}, 'winogrande_cosine_blocks_pruned_17': {'acc': 0.5461720599842147}, 'arc_challenge_loss_shapley_blocks_pruned_17': {'acc_norm': 0.26791808873720135}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_17': {'acc': 0.48447831064781266}, 'hellaswag_loss_shapley_blocks_pruned_17': {'acc_norm': 0.2635929097789285}, '_wandb': {'runtime': 3745}, 'mmlu_cosine_blocks_pruned_17': {'acc': 0.25708588520153824}, 'boolq_cosine_blocks_pruned_17': {'acc': 0.4935779816513762}, 'hellaswag_cosine_blocks_pruned_17': {'acc_norm': 0.2831109340768771}, 'arc_challenge_cosine_blocks_pruned_17': {'acc_norm': 0.2986348122866894}, 'lambada_loss_shapley_blocks_pruned_17': {'perplexity': 5355643.192329224}, 'toxigen_loss_shapley_blocks_pruned_17': {'acc_norm': 0.42340425531914894}, 'arc_easy_loss_shapley_blocks_pruned_17': {'acc_norm': 0.273989898989899}, 'piqa_cosine_blocks_pruned_17': {'acc_norm': 0.515778019586507}, 'gsm8k_cosine_blocks_pruned_17': {'exact_match': 0}, 'lambada_cosine_blocks_pruned_17': {'perplexity': 1744435.3823636367}, 'mmlu_loss_shapley_blocks_pruned_17': {'acc': 0.2359350519868965}, 'piqa_loss_shapley_blocks_pruned_17': {'acc_norm': 0.5206746463547334}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_17', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '17', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_17
15,"{'toxigen_loss_shapley_blocks_pruned_16': {'acc_norm': 0.42659574468085104}, 'hellaswag_loss_shapley_blocks_pruned_16': {'acc_norm': 0.2887870942043418}, '_step': 23, '_runtime': 3826.879115819931, '_timestamp': 1716157855.9459617, 'piqa_cosine_blocks_pruned_16': {'acc_norm': 0.5168661588683352}, 'gsm8k_cosine_blocks_pruned_16': {'exact_match': 0}, 'arc_easy_cosine_blocks_pruned_16': {'acc_norm': 0.29713804713804715}, 'lambada_cosine_blocks_pruned_16': {'perplexity': 675919.3065792724}, 'toxigen_cosine_blocks_pruned_16': {'acc_norm': 0.4319148936170213}, 'hellaswag_cosine_blocks_pruned_16': {'acc_norm': 0.27394941246763593}, 'arc_challenge_cosine_blocks_pruned_16': {'acc_norm': 0.30887372013651876}, 'lambada_loss_shapley_blocks_pruned_16': {'perplexity': 1151742.4917699671}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_16': {'acc': 0.5111345588779054}, '_wandb': {'runtime': 3828}, 'mmlu_cosine_blocks_pruned_16': {'acc': 0.2619997151402934}, 'piqa_loss_shapley_blocks_pruned_16': {'acc_norm': 0.530467899891186}, 'winogrande_cosine_blocks_pruned_16': {'acc': 0.56353591160221}, 'boolq_loss_shapley_blocks_pruned_16': {'acc': 0.472782874617737}, 'gsm8k_loss_shapley_blocks_pruned_16': {'exact_match': 0}, 'boolq_cosine_blocks_pruned_16': {'acc': 0.4932721712538226}, 'mmlu_loss_shapley_blocks_pruned_16': {'acc': 0.2491810283435408}, 'arc_easy_loss_shapley_blocks_pruned_16': {'acc_norm': 0.2718855218855219}, 'truthfulqa_mc2_cosine_blocks_pruned_16': {'acc': 0.5095798397438738}, 'winogrande_loss_shapley_blocks_pruned_16': {'acc': 0.4972375690607735}, 'arc_challenge_loss_shapley_blocks_pruned_16': {'acc_norm': 0.27559726962457337}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_16', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '16', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_16
16,"{'piqa_loss_shapley_blocks_pruned_18': {'acc_norm': 0.5027203482045702}, 'boolq_loss_shapley_blocks_pruned_18': {'acc': 0.4868501529051988}, '_step': 23, '_timestamp': 1716157559.847976, 'mmlu_cosine_blocks_pruned_18': {'acc': 0.2514599059962968}, 'toxigen_cosine_blocks_pruned_18': {'acc_norm': 0.4319148936170213}, 'arc_easy_cosine_blocks_pruned_18': {'acc_norm': 0.26641414141414144}, 'hellaswag_cosine_blocks_pruned_18': {'acc_norm': 0.25721967735510853}, 'gsm8k_loss_shapley_blocks_pruned_18': {'exact_match': 0}, '_wandb': {'runtime': 3535}, '_runtime': 3533.463401079178, 'piqa_cosine_blocks_pruned_18': {'acc_norm': 0.4961915125136017}, 'mmlu_loss_shapley_blocks_pruned_18': {'acc': 0.24732944025067655}, 'arc_easy_loss_shapley_blocks_pruned_18': {'acc_norm': 0.2668350168350168}, 'truthfulqa_mc2_cosine_blocks_pruned_18': {'acc': 0.4955606250722048}, 'boolq_cosine_blocks_pruned_18': {'acc': 0.463914373088685}, 'gsm8k_cosine_blocks_pruned_18': {'exact_match': 0}, 'arc_challenge_cosine_blocks_pruned_18': {'acc_norm': 0.30716723549488056}, 'lambada_loss_shapley_blocks_pruned_18': {'perplexity': 14626146.16393937}, 'toxigen_loss_shapley_blocks_pruned_18': {'acc_norm': 0.4319148936170213}, 'arc_challenge_loss_shapley_blocks_pruned_18': {'acc_norm': 0.28668941979522183}, 'lambada_cosine_blocks_pruned_18': {'perplexity': 3006728.263021656}, 'winogrande_cosine_blocks_pruned_18': {'acc': 0.5327545382794001}, 'hellaswag_loss_shapley_blocks_pruned_18': {'acc_norm': 0.27235610436168095}, 'winogrande_loss_shapley_blocks_pruned_18': {'acc': 0.5169692186266772}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_18': {'acc': 0.4754938502372986}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_18', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '18', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_18
17,"{'_wandb': {'runtime': 4115}, '_runtime': 4113.5633318424225, 'toxigen_cosine_blocks_pruned_14': {'acc_norm': 0.4308510638297872}, 'arc_easy_cosine_blocks_pruned_14': {'acc_norm': 0.2302188552188552}, 'hellaswag_cosine_blocks_pruned_14': {'acc_norm': 0.2604062935670185}, 'hellaswag_loss_shapley_blocks_pruned_14': {'acc_norm': 0.3181637124078869}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_14': {'acc': 0.47922241567648705}, 'piqa_cosine_blocks_pruned_14': {'acc_norm': 0.5206746463547334}, 'lambada_cosine_blocks_pruned_14': {'perplexity': 46858790.99196914}, 'mmlu_loss_shapley_blocks_pruned_14': {'acc': 0.2474006551773252}, 'gsm8k_loss_shapley_blocks_pruned_14': {'exact_match': 0}, 'arc_easy_loss_shapley_blocks_pruned_14': {'acc_norm': 0.2786195286195286}, 'winogrande_loss_shapley_blocks_pruned_14': {'acc': 0.510655090765588}, 'boolq_cosine_blocks_pruned_14': {'acc': 0.4620795107033639}, 'winogrande_cosine_blocks_pruned_14': {'acc': 0.5398579321231255}, 'boolq_loss_shapley_blocks_pruned_14': {'acc': 0.5281345565749236}, 'lambada_loss_shapley_blocks_pruned_14': {'perplexity': 785394.7886105858}, 'arc_challenge_loss_shapley_blocks_pruned_14': {'acc_norm': 0.27303754266211605}, 'truthfulqa_mc2_cosine_blocks_pruned_14': {'acc': 0.5106271296043875}, '_step': 23, '_timestamp': 1716157926.984054, 'mmlu_cosine_blocks_pruned_14': {'acc': 0.2549494374020795}, 'gsm8k_cosine_blocks_pruned_14': {'exact_match': 0.000758150113722517}, 'piqa_loss_shapley_blocks_pruned_14': {'acc_norm': 0.5571273122959739}, 'arc_challenge_cosine_blocks_pruned_14': {'acc_norm': 0.2764505119453925}, 'toxigen_loss_shapley_blocks_pruned_14': {'acc_norm': 0.4329787234042553}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_14', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '14', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_14
18,"{'arc_easy_cosine_blocks_pruned_13': {'acc_norm': 0.2453703703703704}, 'toxigen_loss_shapley_blocks_pruned_13': {'acc_norm': 0.4308510638297872}, 'arc_easy_loss_shapley_blocks_pruned_13': {'acc_norm': 0.2895622895622896}, 'truthfulqa_mc2_cosine_blocks_pruned_13': {'acc': 0.5220465945915499}, 'hellaswag_loss_shapley_blocks_pruned_13': {'acc_norm': 0.32483569010157337}, 'winogrande_loss_shapley_blocks_pruned_13': {'acc': 0.5209155485398579}, 'mmlu_cosine_blocks_pruned_13': {'acc': 0.2595784076342401}, 'boolq_cosine_blocks_pruned_13': {'acc': 0.47706422018348627}, '_runtime': 4181.339063882828, 'gsm8k_cosine_blocks_pruned_13': {'exact_match': 0}, 'mmlu_loss_shapley_blocks_pruned_13': {'acc': 0.2455490670844609}, 'winogrande_cosine_blocks_pruned_13': {'acc': 0.5343330702446725}, 'arc_challenge_cosine_blocks_pruned_13': {'acc_norm': 0.2713310580204778}, '_step': 23, '_wandb': {'runtime': 4182}, 'piqa_loss_shapley_blocks_pruned_13': {'acc_norm': 0.5544069640914037}, 'boolq_loss_shapley_blocks_pruned_13': {'acc': 0.5003058103975535}, 'gsm8k_loss_shapley_blocks_pruned_13': {'exact_match': 0}, 'arc_challenge_loss_shapley_blocks_pruned_13': {'acc_norm': 0.27986348122866894}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_13': {'acc': 0.46111975466790334}, '_timestamp': 1716157965.0688038, 'toxigen_cosine_blocks_pruned_13': {'acc_norm': 0.4319148936170213}, 'hellaswag_cosine_blocks_pruned_13': {'acc_norm': 0.2508464449312886}, 'lambada_loss_shapley_blocks_pruned_13': {'perplexity': 538464.758723557}, 'piqa_cosine_blocks_pruned_13': {'acc_norm': 0.5108813928182807}, 'lambada_cosine_blocks_pruned_13': {'perplexity': 60601437.25341439}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_13', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '13', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_13
19,"{'piqa_loss_shapley_blocks_pruned_10': {'acc_norm': 0.6681175190424374}, 'winogrande_cosine_blocks_pruned_10': {'acc': 0.56353591160221}, 'lambada_loss_shapley_blocks_pruned_10': {'perplexity': 208.20286127423145}, 'arc_easy_loss_shapley_blocks_pruned_10': {'acc_norm': 0.5143097643097643}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_10': {'acc': 0.42517374395523866}, 'gsm8k_loss_shapley_blocks_pruned_10': {'exact_match': 0.004548900682335102}, '_step': 23, '_wandb': {'runtime': 4211}, 'piqa_cosine_blocks_pruned_10': {'acc_norm': 0.5729053318824809}, 'gsm8k_cosine_blocks_pruned_10': {'exact_match': 0}, 'arc_easy_cosine_blocks_pruned_10': {'acc_norm': 0.289983164983165}, 'hellaswag_cosine_blocks_pruned_10': {'acc_norm': 0.35441147181836286}, 'boolq_loss_shapley_blocks_pruned_10': {'acc': 0.4941896024464832}, 'toxigen_cosine_blocks_pruned_10': {'acc_norm': 0.4319148936170213}, 'mmlu_loss_shapley_blocks_pruned_10': {'acc': 0.2630679390400228}, 'arc_challenge_cosine_blocks_pruned_10': {'acc_norm': 0.30631399317406144}, 'truthfulqa_mc2_cosine_blocks_pruned_10': {'acc': 0.5152065138100469}, 'hellaswag_loss_shapley_blocks_pruned_10': {'acc_norm': 0.4931288587930691}, 'arc_challenge_loss_shapley_blocks_pruned_10': {'acc_norm': 0.2687713310580205}, '_runtime': 4209.886208295822, '_timestamp': 1716157991.2655823, 'mmlu_cosine_blocks_pruned_10': {'acc': 0.22788776527560176}, 'boolq_cosine_blocks_pruned_10': {'acc': 0.4036697247706422}, 'lambada_cosine_blocks_pruned_10': {'perplexity': 256282647.95780963}, 'toxigen_loss_shapley_blocks_pruned_10': {'acc_norm': 0.4319148936170213}, 'winogrande_loss_shapley_blocks_pruned_10': {'acc': 0.5374901341752171}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_10', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '10', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_10
20,"{'gsm8k_loss_shapley_blocks_pruned_12': {'exact_match': 0.003032600454890068}, 'toxigen_loss_shapley_blocks_pruned_12': {'acc_norm': 0.4319148936170213}, '_timestamp': 1716157821.5088727, 'boolq_cosine_blocks_pruned_12': {'acc': 0.42691131498470947}, 'arc_easy_cosine_blocks_pruned_12': {'acc_norm': 0.28745791245791247}, 'hellaswag_cosine_blocks_pruned_12': {'acc_norm': 0.2742481577375025}, 'lambada_loss_shapley_blocks_pruned_12': {'perplexity': 5102.523883788732}, 'arc_challenge_loss_shapley_blocks_pruned_12': {'acc_norm': 0.27047781569965873}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_12': {'acc': 0.44263704629938366}, '_step': 23, 'piqa_cosine_blocks_pruned_12': {'acc_norm': 0.5348204570184983}, 'lambada_cosine_blocks_pruned_12': {'perplexity': 1046962310.9857818}, 'toxigen_cosine_blocks_pruned_12': {'acc_norm': 0.4319148936170213}, 'mmlu_loss_shapley_blocks_pruned_12': {'acc': 0.26634382566585957}, 'boolq_loss_shapley_blocks_pruned_12': {'acc': 0.44587155963302755}, 'arc_easy_loss_shapley_blocks_pruned_12': {'acc_norm': 0.4654882154882155}, 'piqa_loss_shapley_blocks_pruned_12': {'acc_norm': 0.6278563656147987}, 'winogrande_cosine_blocks_pruned_12': {'acc': 0.5485398579321231}, 'arc_challenge_cosine_blocks_pruned_12': {'acc_norm': 0.302901023890785}, 'truthfulqa_mc2_cosine_blocks_pruned_12': {'acc': 0.5195989548895774}, '_wandb': {'runtime': 4041}, '_runtime': 4040.4949147701263, 'mmlu_cosine_blocks_pruned_12': {'acc': 0.24334140435835352}, 'gsm8k_cosine_blocks_pruned_12': {'exact_match': 0}, 'hellaswag_loss_shapley_blocks_pruned_12': {'acc_norm': 0.45210117506472813}, 'winogrande_loss_shapley_blocks_pruned_12': {'acc': 0.5177584846093133}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_12', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '12', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_12
21,"{'mmlu_loss_shapley_blocks_pruned_11': {'acc': 0.26520438683948155}, 'winogrande_cosine_blocks_pruned_11': {'acc': 0.5453827940015785}, 'arc_challenge_cosine_blocks_pruned_11': {'acc_norm': 0.31313993174061433}, 'toxigen_loss_shapley_blocks_pruned_11': {'acc_norm': 0.4319148936170213}, '_step': 23, 'piqa_cosine_blocks_pruned_11': {'acc_norm': 0.5544069640914037}, 'gsm8k_cosine_blocks_pruned_11': {'exact_match': 0}, 'lambada_cosine_blocks_pruned_11': {'perplexity': 846098014.97682}, 'truthfulqa_mc2_cosine_blocks_pruned_11': {'acc': 0.5165772645463967}, 'arc_challenge_loss_shapley_blocks_pruned_11': {'acc_norm': 0.27303754266211605}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_11': {'acc': 0.4338676494054051}, '_wandb': {'runtime': 4114}, '_timestamp': 1716157892.8475842, 'boolq_cosine_blocks_pruned_11': {'acc': 0.4382262996941896}, 'hellaswag_loss_shapley_blocks_pruned_11': {'acc_norm': 0.4704242182832105}, 'lambada_loss_shapley_blocks_pruned_11': {'perplexity': 301.36554350450166}, 'toxigen_cosine_blocks_pruned_11': {'acc_norm': 0.4319148936170213}, 'arc_easy_cosine_blocks_pruned_11': {'acc_norm': 0.2946127946127946}, 'boolq_loss_shapley_blocks_pruned_11': {'acc': 0.46299694189602447}, 'gsm8k_loss_shapley_blocks_pruned_11': {'exact_match': 0.004548900682335102}, 'arc_easy_loss_shapley_blocks_pruned_11': {'acc_norm': 0.4861111111111111}, 'winogrande_loss_shapley_blocks_pruned_11': {'acc': 0.5224940805051302}, '_runtime': 4112.537781238556, 'mmlu_cosine_blocks_pruned_11': {'acc': 0.2137872097991739}, 'hellaswag_cosine_blocks_pruned_11': {'acc_norm': 0.3013343955387373}, 'piqa_loss_shapley_blocks_pruned_11': {'acc_norm': 0.6637649619151251}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_11', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '11', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_11
22,"{'winogrande_cosine_blocks_pruned_9': {'acc': 0.681136543014996}, 'gsm8k_loss_shapley_blocks_pruned_9': {'exact_match': 0.004548900682335102}, 'winogrande_loss_shapley_blocks_pruned_9': {'acc': 0.5453827940015785}, 'arc_challenge_loss_shapley_blocks_pruned_9': {'acc_norm': 0.2781569965870307}, '_step': 23, 'hellaswag_cosine_blocks_pruned_9': {'acc_norm': 0.5171280621390162}, 'toxigen_loss_shapley_blocks_pruned_9': {'acc_norm': 0.4319148936170213}, 'arc_easy_loss_shapley_blocks_pruned_9': {'acc_norm': 0.5332491582491582}, 'hellaswag_loss_shapley_blocks_pruned_9': {'acc_norm': 0.5086636128261303}, 'arc_easy_cosine_blocks_pruned_9': {'acc_norm': 0.494949494949495}, 'mmlu_loss_shapley_blocks_pruned_9': {'acc': 0.2602905569007264}, 'arc_challenge_cosine_blocks_pruned_9': {'acc_norm': 0.3583617747440273}, '_wandb': {'runtime': 4216}, 'mmlu_cosine_blocks_pruned_9': {'acc': 0.580259222333001}, 'piqa_cosine_blocks_pruned_9': {'acc_norm': 0.6643090315560392}, 'lambada_cosine_blocks_pruned_9': {'perplexity': 4519.542052375345}, 'toxigen_cosine_blocks_pruned_9': {'acc_norm': 0.4340425531914894}, 'lambada_loss_shapley_blocks_pruned_9': {'perplexity': 166.36890924257753}, 'truthfulqa_mc2_cosine_blocks_pruned_9': {'acc': 0.48289693884315343}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_9': {'acc': 0.4253302068576242}, 'boolq_loss_shapley_blocks_pruned_9': {'acc': 0.4996941896024465}, '_runtime': 4215.174342870712, '_timestamp': 1716157929.80454, 'boolq_cosine_blocks_pruned_9': {'acc': 0.6073394495412844}, 'gsm8k_cosine_blocks_pruned_9': {'exact_match': 0}, 'piqa_loss_shapley_blocks_pruned_9': {'acc_norm': 0.6806311207834603}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_9', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '9', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_9
23,"{'toxigen_cosine_blocks_pruned_6': {'acc_norm': 0.4563829787234043}, 'winogrande_cosine_blocks_pruned_6': {'acc': 0.7363851617995264}, 'truthfulqa_mc2_cosine_blocks_pruned_6': {'acc': 0.4546044254483443}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_6': {'acc': 0.35571955310930886}, '_step': 23, 'piqa_cosine_blocks_pruned_6': {'acc_norm': 0.7372143634385201}, 'piqa_loss_shapley_blocks_pruned_6': {'acc_norm': 0.7421109902067464}, 'gsm8k_loss_shapley_blocks_pruned_6': {'exact_match': 0.01895375284306293}, 'arc_challenge_cosine_blocks_pruned_6': {'acc_norm': 0.4658703071672355}, 'lambada_loss_shapley_blocks_pruned_6': {'perplexity': 18.459910479709773}, 'arc_easy_loss_shapley_blocks_pruned_6': {'acc_norm': 0.6199494949494949}, '_timestamp': 1716157883.7014236, 'mmlu_cosine_blocks_pruned_6': {'acc': 0.6111665004985045}, 'mmlu_loss_shapley_blocks_pruned_6': {'acc': 0.2553767269619712}, 'arc_challenge_loss_shapley_blocks_pruned_6': {'acc_norm': 0.3216723549488055}, 'boolq_cosine_blocks_pruned_6': {'acc': 0.7963302752293578}, 'arc_easy_cosine_blocks_pruned_6': {'acc_norm': 0.6746632996632996}, 'gsm8k_cosine_blocks_pruned_6': {'exact_match': 0.01288855193328279}, 'lambada_cosine_blocks_pruned_6': {'perplexity': 12.611371625258132}, 'hellaswag_cosine_blocks_pruned_6': {'acc_norm': 0.7299342760406293}, 'boolq_loss_shapley_blocks_pruned_6': {'acc': 0.5853211009174312}, 'toxigen_loss_shapley_blocks_pruned_6': {'acc_norm': 0.4319148936170213}, 'hellaswag_loss_shapley_blocks_pruned_6': {'acc_norm': 0.6126269667396933}, '_wandb': {'runtime': 4200}, '_runtime': 4199.1401245594025, 'winogrande_loss_shapley_blocks_pruned_6': {'acc': 0.5651144435674822}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_6', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '6', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_6
24,"{'_timestamp': 1716158081.189271, 'hellaswag_cosine_blocks_pruned_5': {'acc_norm': 0.7546305516829317}, 'piqa_loss_shapley_blocks_pruned_5': {'acc_norm': 0.7671381936887922}, 'lambada_loss_shapley_blocks_pruned_5': {'perplexity': 11.618812517456034}, 'mmlu_cosine_blocks_pruned_5': {'acc': 0.6123771542515312}, 'piqa_cosine_blocks_pruned_5': {'acc_norm': 0.7616974972796517}, 'mmlu_loss_shapley_blocks_pruned_5': {'acc': 0.2614299957271044}, 'gsm8k_loss_shapley_blocks_pruned_5': {'exact_match': 0.014404852160727824}, 'winogrande_loss_shapley_blocks_pruned_5': {'acc': 0.590370955011839}, 'arc_easy_loss_shapley_blocks_pruned_5': {'acc_norm': 0.7041245791245792}, 'truthfulqa_mc2_cosine_blocks_pruned_5': {'acc': 0.4475861795806919}, 'hellaswag_loss_shapley_blocks_pruned_5': {'acc_norm': 0.6835291774546903}, '_runtime': 4396.654340982437, 'lambada_cosine_blocks_pruned_5': {'perplexity': 8.584604225059234}, 'winogrande_cosine_blocks_pruned_5': {'acc': 0.7474348855564326}, 'arc_challenge_cosine_blocks_pruned_5': {'acc_norm': 0.5042662116040956}, 'toxigen_loss_shapley_blocks_pruned_5': {'acc_norm': 0.4319148936170213}, 'arc_challenge_loss_shapley_blocks_pruned_5': {'acc_norm': 0.37372013651877134}, 'arc_easy_cosine_blocks_pruned_5': {'acc_norm': 0.7171717171717171}, 'boolq_loss_shapley_blocks_pruned_5': {'acc': 0.5737003058103975}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_5': {'acc': 0.3551937624219278}, '_step': 23, '_wandb': {'runtime': 4397}, 'boolq_cosine_blocks_pruned_5': {'acc': 0.7975535168195719}, 'gsm8k_cosine_blocks_pruned_5': {'exact_match': 0.04624715693707354}, 'toxigen_cosine_blocks_pruned_5': {'acc_norm': 0.4329787234042553}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_5', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '5', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_5
25,"{'toxigen_loss_shapley_blocks_pruned_7': {'acc_norm': 0.4319148936170213}, 'arc_easy_loss_shapley_blocks_pruned_7': {'acc_norm': 0.5521885521885522}, 'winogrande_loss_shapley_blocks_pruned_7': {'acc': 0.55327545382794}, 'piqa_cosine_blocks_pruned_7': {'acc_norm': 0.7257889009793254}, 'toxigen_cosine_blocks_pruned_7': {'acc_norm': 0.4340425531914894}, 'hellaswag_cosine_blocks_pruned_7': {'acc_norm': 0.6919936267675761}, 'mmlu_loss_shapley_blocks_pruned_7': {'acc': 0.25231448511608034}, 'gsm8k_loss_shapley_blocks_pruned_7': {'exact_match': 0.01971190295678544}, 'winogrande_cosine_blocks_pruned_7': {'acc': 0.7198105761641673}, 'boolq_loss_shapley_blocks_pruned_7': {'acc': 0.563302752293578}, 'arc_challenge_cosine_blocks_pruned_7': {'acc_norm': 0.41638225255972694}, '_step': 23, 'boolq_cosine_blocks_pruned_7': {'acc': 0.7275229357798165}, 'gsm8k_cosine_blocks_pruned_7': {'exact_match': 0.004548900682335102}, 'lambada_cosine_blocks_pruned_7': {'perplexity': 69.29827818783332}, 'piqa_loss_shapley_blocks_pruned_7': {'acc_norm': 0.7110990206746464}, 'truthfulqa_mc2_cosine_blocks_pruned_7': {'acc': 0.47478625640549976}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_7': {'acc': 0.3940240807559863}, '_runtime': 4195.056270599365, '_timestamp': 1716157879.8284595, 'hellaswag_loss_shapley_blocks_pruned_7': {'acc_norm': 0.5460067715594503}, 'arc_challenge_loss_shapley_blocks_pruned_7': {'acc_norm': 0.2901023890784983}, '_wandb': {'runtime': 4196}, 'mmlu_cosine_blocks_pruned_7': {'acc': 0.5996296823814271}, 'arc_easy_cosine_blocks_pruned_7': {'acc_norm': 0.622895622895623}, 'lambada_loss_shapley_blocks_pruned_7': {'perplexity': 38.83712464040705}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_7', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '7', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_7
26,"{'arc_easy_loss_shapley_blocks_pruned_8': {'acc_norm': 0.5589225589225589}, 'winogrande_loss_shapley_blocks_pruned_8': {'acc': 0.5477505919494869}, '_runtime': 4333.007837533951, '_timestamp': 1716158017.1489255, 'gsm8k_cosine_blocks_pruned_8': {'exact_match': 0}, 'lambada_cosine_blocks_pruned_8': {'perplexity': 1465.614945151983}, 'gsm8k_loss_shapley_blocks_pruned_8': {'exact_match': 0.006065200909780136}, 'arc_easy_cosine_blocks_pruned_8': {'acc_norm': 0.5168350168350169}, 'hellaswag_cosine_blocks_pruned_8': {'acc_norm': 0.5386377215694085}, 'boolq_loss_shapley_blocks_pruned_8': {'acc': 0.5140672782874618}, 'lambada_loss_shapley_blocks_pruned_8': {'perplexity': 117.37446903015932}, 'truthfulqa_mc2_cosine_blocks_pruned_8': {'acc': 0.4728400992842111}, 'arc_challenge_cosine_blocks_pruned_8': {'acc_norm': 0.378839590443686}, 'hellaswag_loss_shapley_blocks_pruned_8': {'acc_norm': 0.5144393547102171}, '_step': 23, 'mmlu_cosine_blocks_pruned_8': {'acc': 0.5564734368323601}, 'piqa_cosine_blocks_pruned_8': {'acc_norm': 0.6730141458106638}, 'boolq_cosine_blocks_pruned_8': {'acc': 0.6379204892966361}, 'toxigen_cosine_blocks_pruned_8': {'acc_norm': 0.4319148936170213}, 'arc_challenge_loss_shapley_blocks_pruned_8': {'acc_norm': 0.2901023890784983}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_8': {'acc': 0.41844008439422686}, '_wandb': {'runtime': 4334}, 'mmlu_loss_shapley_blocks_pruned_8': {'acc': 0.2610739210938613}, 'piqa_loss_shapley_blocks_pruned_8': {'acc_norm': 0.691512513601741}, 'winogrande_cosine_blocks_pruned_8': {'acc': 0.6740331491712708}, 'toxigen_loss_shapley_blocks_pruned_8': {'acc_norm': 0.4319148936170213}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_8', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '8', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_8
27,"{'_step': 23, 'hellaswag_loss_shapley_blocks_pruned_4': {'acc_norm': 0.7120095598486357}, 'lambada_loss_shapley_blocks_pruned_4': {'perplexity': 8.334184100816552}, '_timestamp': 1716158086.5562303, 'piqa_cosine_blocks_pruned_4': {'acc_norm': 0.7927094668117519}, 'gsm8k_cosine_blocks_pruned_4': {'exact_match': 0.1281273692191054}, 'lambada_cosine_blocks_pruned_4': {'perplexity': 6.728257460657312}, 'hellaswag_cosine_blocks_pruned_4': {'acc_norm': 0.7764389563831906}, 'boolq_loss_shapley_blocks_pruned_4': {'acc': 0.6201834862385321}, 'gsm8k_loss_shapley_blocks_pruned_4': {'exact_match': 0.02122820318423048}, 'winogrande_loss_shapley_blocks_pruned_4': {'acc': 0.5927387529597474}, 'arc_challenge_loss_shapley_blocks_pruned_4': {'acc_norm': 0.4215017064846416}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_4': {'acc': 0.3440575526730879}, 'truthfulqa_mc2_cosine_blocks_pruned_4': {'acc': 0.4378837222499906}, '_wandb': {'runtime': 4432}, '_runtime': 4431.226399421692, 'mmlu_cosine_blocks_pruned_4': {'acc': 0.6149408916108816}, 'boolq_cosine_blocks_pruned_4': {'acc': 0.8036697247706422}, 'piqa_loss_shapley_blocks_pruned_4': {'acc_norm': 0.7878128400435256}, 'arc_challenge_cosine_blocks_pruned_4': {'acc_norm': 0.5315699658703071}, 'toxigen_loss_shapley_blocks_pruned_4': {'acc_norm': 0.4319148936170213}, 'toxigen_cosine_blocks_pruned_4': {'acc_norm': 0.4319148936170213}, 'arc_easy_cosine_blocks_pruned_4': {'acc_norm': 0.7596801346801347}, 'mmlu_loss_shapley_blocks_pruned_4': {'acc': 0.2739638228172625}, 'winogrande_cosine_blocks_pruned_4': {'acc': 0.7640094711917916}, 'arc_easy_loss_shapley_blocks_pruned_4': {'acc_norm': 0.7563131313131313}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_4', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '4', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_4
28,"{'piqa_cosine_blocks_pruned_3': {'acc_norm': 0.7959738846572362}, 'gsm8k_cosine_blocks_pruned_3': {'exact_match': 0.20242608036391205}, 'hellaswag_cosine_blocks_pruned_3': {'acc_norm': 0.7949611631149174}, 'piqa_loss_shapley_blocks_pruned_3': {'acc_norm': 0.7992383025027203}, 'gsm8k_loss_shapley_blocks_pruned_3': {'exact_match': 0.017437452615617893}, 'toxigen_loss_shapley_blocks_pruned_3': {'acc_norm': 0.4319148936170213}, '_runtime': 4583.4367735385895, '_timestamp': 1716158197.7910094, 'toxigen_cosine_blocks_pruned_3': {'acc_norm': 0.4319148936170213}, 'mmlu_loss_shapley_blocks_pruned_3': {'acc': 0.30558325024925226}, 'winogrande_cosine_blocks_pruned_3': {'acc': 0.7671665351223362}, 'lambada_loss_shapley_blocks_pruned_3': {'perplexity': 6.665012137930447}, 'arc_easy_loss_shapley_blocks_pruned_3': {'acc_norm': 0.7811447811447811}, 'truthfulqa_mc2_cosine_blocks_pruned_3': {'acc': 0.42956998452911593}, 'mmlu_cosine_blocks_pruned_3': {'acc': 0.6151545363908275}, 'lambada_cosine_blocks_pruned_3': {'perplexity': 5.2812341819125175}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_3': {'acc': 0.34108243677061906}, 'winogrande_loss_shapley_blocks_pruned_3': {'acc': 0.6282557221783741}, 'arc_challenge_loss_shapley_blocks_pruned_3': {'acc_norm': 0.454778156996587}, 'boolq_loss_shapley_blocks_pruned_3': {'acc': 0.6969418960244649}, '_step': 23, 'boolq_cosine_blocks_pruned_3': {'acc': 0.8146788990825689}, 'arc_challenge_cosine_blocks_pruned_3': {'acc_norm': 0.5494880546075085}, 'hellaswag_loss_shapley_blocks_pruned_3': {'acc_norm': 0.719577773351922}, '_wandb': {'runtime': 4584}, 'arc_easy_cosine_blocks_pruned_3': {'acc_norm': 0.7895622895622896}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_3', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '3', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_3
29,"{'_step': 23, '_wandb': {'runtime': 1624}, '_timestamp': 1716155184.85601, 'toxigen_cosine_blocks_pruned_31': {'acc_norm': 0.4319148936170213}, 'winogrande_cosine_blocks_pruned_31': {'acc': 0.5019731649565904}, 'toxigen_loss_shapley_blocks_pruned_31': {'acc_norm': 0.4319148936170213}, 'mmlu_cosine_blocks_pruned_31': {'acc': 0.2294544936618715}, 'lambada_cosine_blocks_pruned_31': {'perplexity': 70266896.90418956}, 'hellaswag_cosine_blocks_pruned_31': {'acc_norm': 0.26090420235012945}, 'piqa_loss_shapley_blocks_pruned_31': {'acc_norm': 0.4945593035908597}, 'arc_challenge_cosine_blocks_pruned_31': {'acc_norm': 0.26621160409556316}, 'truthfulqa_mc2_cosine_blocks_pruned_31': {'acc': 0.4783903531107528}, 'arc_challenge_loss_shapley_blocks_pruned_31': {'acc_norm': 0.26621160409556316}, '_runtime': 1623.2617399692535, 'boolq_cosine_blocks_pruned_31': {'acc': 0.4}, 'mmlu_loss_shapley_blocks_pruned_31': {'acc': 0.2294544936618715}, 'gsm8k_loss_shapley_blocks_pruned_31': {'exact_match': 0}, 'lambada_loss_shapley_blocks_pruned_31': {'perplexity': 70266896.90418956}, 'hellaswag_loss_shapley_blocks_pruned_31': {'acc_norm': 0.26090420235012945}, 'piqa_cosine_blocks_pruned_31': {'acc_norm': 0.4945593035908597}, 'gsm8k_cosine_blocks_pruned_31': {'exact_match': 0}, 'arc_easy_cosine_blocks_pruned_31': {'acc_norm': 0.2609427609427609}, 'boolq_loss_shapley_blocks_pruned_31': {'acc': 0.4}, 'arc_easy_loss_shapley_blocks_pruned_31': {'acc_norm': 0.2609427609427609}, 'winogrande_loss_shapley_blocks_pruned_31': {'acc': 0.5019731649565904}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_31': {'acc': 0.4783903531107528}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_31', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '31', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_31
30,"{'winogrande_loss_shapley_blocks_pruned_2': {'acc': 0.6921862667719021}, '_step': 23, 'mmlu_cosine_blocks_pruned_2': {'acc': 0.6241276171485544}, 'arc_easy_cosine_blocks_pruned_2': {'acc_norm': 0.8177609427609428}, 'boolq_loss_shapley_blocks_pruned_2': {'acc': 0.7559633027522936}, 'arc_challenge_cosine_blocks_pruned_2': {'acc_norm': 0.5733788395904437}, 'lambada_loss_shapley_blocks_pruned_2': {'perplexity': 5.150158881820717}, '_runtime': 4687.837772369385, 'boolq_cosine_blocks_pruned_2': {'acc': 0.8293577981651377}, 'toxigen_cosine_blocks_pruned_2': {'acc_norm': 0.4319148936170213}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_2': {'acc': 0.35228475268059745}, 'arc_challenge_loss_shapley_blocks_pruned_2': {'acc_norm': 0.5119453924914675}, '_wandb': {'runtime': 4689}, '_timestamp': 1716158249.1939285, 'mmlu_loss_shapley_blocks_pruned_2': {'acc': 0.4470873095000712}, 'gsm8k_loss_shapley_blocks_pruned_2': {'exact_match': 0.08946171341925702}, 'arc_easy_loss_shapley_blocks_pruned_2': {'acc_norm': 0.8186026936026936}, 'hellaswag_loss_shapley_blocks_pruned_2': {'acc_norm': 0.7790280820553674}, 'toxigen_loss_shapley_blocks_pruned_2': {'acc_norm': 0.4319148936170213}, 'truthfulqa_mc2_cosine_blocks_pruned_2': {'acc': 0.42690368745095336}, 'piqa_cosine_blocks_pruned_2': {'acc_norm': 0.8210010881392819}, 'gsm8k_cosine_blocks_pruned_2': {'exact_match': 0.2517058377558757}, 'lambada_cosine_blocks_pruned_2': {'perplexity': 4.301685385581104}, 'hellaswag_cosine_blocks_pruned_2': {'acc_norm': 0.808603863772157}, 'piqa_loss_shapley_blocks_pruned_2': {'acc_norm': 0.8106637649619152}, 'winogrande_cosine_blocks_pruned_2': {'acc': 0.7742699289660616}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_2', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '2', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_2
31,"{'_runtime': 4901.596302270889, 'arc_easy_cosine_blocks_pruned_0': {'acc_norm': 0.8556397306397306}, 'boolq_loss_shapley_blocks_pruned_0': {'acc': 0.8370030581039756}, 'hellaswag_loss_shapley_blocks_pruned_0': {'acc_norm': 0.8334993029277037}, 'piqa_cosine_blocks_pruned_0': {'acc_norm': 0.8297062023939065}, 'lambada_loss_shapley_blocks_pruned_0': {'perplexity': 3.4795838672879884}, 'gsm8k_loss_shapley_blocks_pruned_0': {'exact_match': 0.38286580742987114}, '_step': 23, '_wandb': {'runtime': 4903}, '_timestamp': 1716158462.1751623, 'mmlu_cosine_blocks_pruned_0': {'acc': 0.6231306081754736}, 'lambada_cosine_blocks_pruned_0': {'perplexity': 3.4795838672879884}, 'piqa_loss_shapley_blocks_pruned_0': {'acc_norm': 0.8297062023939065}, 'winogrande_cosine_blocks_pruned_0': {'acc': 0.7861089187056038}, 'arc_challenge_cosine_blocks_pruned_0': {'acc_norm': 0.6143344709897611}, 'arc_easy_loss_shapley_blocks_pruned_0': {'acc_norm': 0.8556397306397306}, 'truthfulqa_mc2_cosine_blocks_pruned_0': {'acc': 0.42601015967412154}, 'winogrande_loss_shapley_blocks_pruned_0': {'acc': 0.7861089187056038}, 'arc_challenge_loss_shapley_blocks_pruned_0': {'acc_norm': 0.6143344709897611}, 'boolq_cosine_blocks_pruned_0': {'acc': 0.8370030581039756}, 'gsm8k_cosine_blocks_pruned_0': {'exact_match': 0.38286580742987114}, 'toxigen_cosine_blocks_pruned_0': {'acc_norm': 0.4319148936170213}, 'hellaswag_cosine_blocks_pruned_0': {'acc_norm': 0.8334993029277037}, 'mmlu_loss_shapley_blocks_pruned_0': {'acc': 0.6231306081754736}, 'toxigen_loss_shapley_blocks_pruned_0': {'acc_norm': 0.4319148936170213}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_0': {'acc': 0.42601015967412154}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_0', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '0', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_0
32,"{'_runtime': 4747.221648454666, 'mmlu_loss_shapley_blocks_pruned_1': {'acc': 0.570004272895599}, 'arc_challenge_cosine_blocks_pruned_1': {'acc_norm': 0.6040955631399317}, 'toxigen_loss_shapley_blocks_pruned_1': {'acc_norm': 0.4319148936170213}, 'arc_easy_loss_shapley_blocks_pruned_1': {'acc_norm': 0.8388047138047138}, 'winogrande_loss_shapley_blocks_pruned_1': {'acc': 0.7253354380426204}, '_step': 23, '_wandb': {'runtime': 4748}, '_timestamp': 1716158308.2664697, 'mmlu_cosine_blocks_pruned_1': {'acc': 0.6244124768551489}, 'piqa_loss_shapley_blocks_pruned_1': {'acc_norm': 0.8193688792165397}, 'winogrande_cosine_blocks_pruned_1': {'acc': 0.7861089187056038}, 'lambada_loss_shapley_blocks_pruned_1': {'perplexity': 3.989126499560153}, 'hellaswag_loss_shapley_blocks_pruned_1': {'acc_norm': 0.8050189205337582}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_1': {'acc': 0.39851417778524734}, 'toxigen_cosine_blocks_pruned_1': {'acc_norm': 0.4319148936170213}, 'arc_easy_cosine_blocks_pruned_1': {'acc_norm': 0.8371212121212122}, 'truthfulqa_mc2_cosine_blocks_pruned_1': {'acc': 0.4231271899635449}, 'arc_challenge_loss_shapley_blocks_pruned_1': {'acc_norm': 0.5494880546075085}, 'piqa_cosine_blocks_pruned_1': {'acc_norm': 0.8188248095756256}, 'boolq_cosine_blocks_pruned_1': {'acc': 0.8336391437308869}, 'gsm8k_cosine_blocks_pruned_1': {'exact_match': 0.32676269901440486}, 'lambada_cosine_blocks_pruned_1': {'perplexity': 3.841091032619003}, 'hellaswag_cosine_blocks_pruned_1': {'acc_norm': 0.8227444732125074}, 'boolq_loss_shapley_blocks_pruned_1': {'acc': 0.8116207951070337}, 'gsm8k_loss_shapley_blocks_pruned_1': {'exact_match': 0.2168309325246399}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_1', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '1', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_1
33,"{'_runtime': 2477.158954143524, 'lambada_cosine_blocks_pruned_27': {'perplexity': 142233008.4089904}, 'toxigen_cosine_blocks_pruned_27': {'acc_norm': 0.4319148936170213}, 'toxigen_loss_shapley_blocks_pruned_27': {'acc_norm': 0.4319148936170213}, 'winogrande_loss_shapley_blocks_pruned_27': {'acc': 0.4869771112865035}, 'arc_challenge_loss_shapley_blocks_pruned_27': {'acc_norm': 0.27303754266211605}, '_step': 23, 'piqa_cosine_blocks_pruned_27': {'acc_norm': 0.5119695321001088}, 'mmlu_loss_shapley_blocks_pruned_27': {'acc': 0.2333000997008973}, 'arc_easy_loss_shapley_blocks_pruned_27': {'acc_norm': 0.25462962962962965}, 'truthfulqa_mc2_cosine_blocks_pruned_27': {'acc': 0.4928838962076475}, '_wandb': {'runtime': 2478}, 'boolq_cosine_blocks_pruned_27': {'acc': 0.5685015290519878}, 'arc_easy_cosine_blocks_pruned_27': {'acc_norm': 0.2453703703703704}, 'lambada_loss_shapley_blocks_pruned_27': {'perplexity': 23660478.39621618}, 'hellaswag_loss_shapley_blocks_pruned_27': {'acc_norm': 0.26199960167297354}, 'winogrande_cosine_blocks_pruned_27': {'acc': 0.5019731649565904}, 'boolq_loss_shapley_blocks_pruned_27': {'acc': 0.4452599388379205}, 'gsm8k_loss_shapley_blocks_pruned_27': {'exact_match': 0}, '_timestamp': 1716155836.5179882, 'mmlu_cosine_blocks_pruned_27': {'acc': 0.23265916536105968}, 'gsm8k_cosine_blocks_pruned_27': {'exact_match': 0}, 'hellaswag_cosine_blocks_pruned_27': {'acc_norm': 0.262796255725951}, 'piqa_loss_shapley_blocks_pruned_27': {'acc_norm': 0.4967355821545158}, 'arc_challenge_cosine_blocks_pruned_27': {'acc_norm': 0.28071672354948807}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_27': {'acc': 0.4819726210140675}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_27', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '27', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_27
34,"{'boolq_loss_shapley_blocks_pruned_26': {'acc': 0.5088685015290519}, 'toxigen_loss_shapley_blocks_pruned_26': {'acc_norm': 0.4319148936170213}, 'arc_easy_loss_shapley_blocks_pruned_26': {'acc_norm': 0.2558922558922559}, 'truthfulqa_mc2_cosine_blocks_pruned_26': {'acc': 0.4904611306683452}, 'boolq_cosine_blocks_pruned_26': {'acc': 0.6015290519877676}, 'gsm8k_cosine_blocks_pruned_26': {'exact_match': 0}, 'toxigen_cosine_blocks_pruned_26': {'acc_norm': 0.4329787234042553}, 'hellaswag_cosine_blocks_pruned_26': {'acc_norm': 0.2629954192391954}, 'hellaswag_loss_shapley_blocks_pruned_26': {'acc_norm': 0.25941047600079664}, 'arc_easy_cosine_blocks_pruned_26': {'acc_norm': 0.2638888888888889}, 'mmlu_loss_shapley_blocks_pruned_26': {'acc': 0.2341546788206808}, 'arc_challenge_cosine_blocks_pruned_26': {'acc_norm': 0.27474402730375425}, '_step': 23, '_wandb': {'runtime': 2511}, '_timestamp': 1716155869.4248486, 'lambada_cosine_blocks_pruned_26': {'perplexity': 15920812.718428075}, 'piqa_loss_shapley_blocks_pruned_26': {'acc_norm': 0.499455930359086}, 'winogrande_cosine_blocks_pruned_26': {'acc': 0.5082872928176796}, 'arc_challenge_loss_shapley_blocks_pruned_26': {'acc_norm': 0.26791808873720135}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_26': {'acc': 0.488325207489242}, 'lambada_loss_shapley_blocks_pruned_26': {'perplexity': 18107873.23549725}, 'winogrande_loss_shapley_blocks_pruned_26': {'acc': 0.5114443567482242}, '_runtime': 2509.339175462723, 'mmlu_cosine_blocks_pruned_26': {'acc': 0.2315909414613303}, 'piqa_cosine_blocks_pruned_26': {'acc_norm': 0.5119695321001088}, 'gsm8k_loss_shapley_blocks_pruned_26': {'exact_match': 0}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_26', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '26', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_26
35,"{'_timestamp': 1716155216.200024, 'mmlu_cosine_blocks_pruned_30': {'acc': 0.2294544936618715}, 'boolq_cosine_blocks_pruned_30': {'acc': 0.3782874617737003}, 'toxigen_cosine_blocks_pruned_30': {'acc_norm': 0.4319148936170213}, 'winogrande_cosine_blocks_pruned_30': {'acc': 0.4988161010260458}, 'gsm8k_loss_shapley_blocks_pruned_30': {'exact_match': 0}, 'lambada_loss_shapley_blocks_pruned_30': {'perplexity': 38405100.751461655}, '_wandb': {'runtime': 1858}, 'truthfulqa_mc2_cosine_blocks_pruned_30': {'acc': 0.48975225816765694}, 'arc_easy_cosine_blocks_pruned_30': {'acc_norm': 0.25252525252525254}, 'mmlu_loss_shapley_blocks_pruned_30': {'acc': 0.22981056829511465}, 'boolq_loss_shapley_blocks_pruned_30': {'acc': 0.3782874617737003}, 'arc_challenge_cosine_blocks_pruned_30': {'acc_norm': 0.2636518771331058}, 'arc_easy_loss_shapley_blocks_pruned_30': {'acc_norm': 0.26346801346801346}, 'hellaswag_loss_shapley_blocks_pruned_30': {'acc_norm': 0.2597092212706632}, 'arc_challenge_loss_shapley_blocks_pruned_30': {'acc_norm': 0.2568259385665529}, 'piqa_cosine_blocks_pruned_30': {'acc_norm': 0.49510337323177367}, 'gsm8k_cosine_blocks_pruned_30': {'exact_match': 0}, 'toxigen_loss_shapley_blocks_pruned_30': {'acc_norm': 0.4319148936170213}, 'winogrande_loss_shapley_blocks_pruned_30': {'acc': 0.47908445146014206}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_30': {'acc': 0.4836171071825543}, '_step': 23, 'lambada_cosine_blocks_pruned_30': {'perplexity': 14810982.118197864}, 'hellaswag_cosine_blocks_pruned_30': {'acc_norm': 0.26020713005377416}, 'piqa_loss_shapley_blocks_pruned_30': {'acc_norm': 0.4983677910772578}, '_runtime': 1857.0623211860657}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_30', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '30', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_30
36,"{'arc_challenge_loss_shapley_blocks_pruned_29': {'acc_norm': 0.2764505119453925}, '_runtime': 2001.567153930664, 'gsm8k_cosine_blocks_pruned_29': {'exact_match': 0}, 'boolq_loss_shapley_blocks_pruned_29': {'acc': 0.3782874617737003}, 'gsm8k_loss_shapley_blocks_pruned_29': {'exact_match': 0}, 'arc_easy_cosine_blocks_pruned_29': {'acc_norm': 0.26262626262626265}, 'winogrande_cosine_blocks_pruned_29': {'acc': 0.4980268350434096}, 'lambada_loss_shapley_blocks_pruned_29': {'perplexity': 37118821.97325435}, 'winogrande_loss_shapley_blocks_pruned_29': {'acc': 0.4980268350434096}, '_wandb': {'runtime': 2003}, '_timestamp': 1716155359.218494, 'lambada_cosine_blocks_pruned_29': {'perplexity': 37118821.97325435}, 'toxigen_cosine_blocks_pruned_29': {'acc_norm': 0.4319148936170213}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_29': {'acc': 0.48771442349133526}, 'arc_easy_loss_shapley_blocks_pruned_29': {'acc_norm': 0.26262626262626265}, 'truthfulqa_mc2_cosine_blocks_pruned_29': {'acc': 0.48771442349133526}, 'mmlu_cosine_blocks_pruned_29': {'acc': 0.2294544936618715}, 'boolq_cosine_blocks_pruned_29': {'acc': 0.3782874617737003}, 'hellaswag_cosine_blocks_pruned_29': {'acc_norm': 0.26289583748257317}, 'piqa_loss_shapley_blocks_pruned_29': {'acc_norm': 0.4945593035908597}, 'toxigen_loss_shapley_blocks_pruned_29': {'acc_norm': 0.4319148936170213}, 'hellaswag_loss_shapley_blocks_pruned_29': {'acc_norm': 0.26289583748257317}, '_step': 23, 'piqa_cosine_blocks_pruned_29': {'acc_norm': 0.4945593035908597}, 'mmlu_loss_shapley_blocks_pruned_29': {'acc': 0.2294544936618715}, 'arc_challenge_cosine_blocks_pruned_29': {'acc_norm': 0.2764505119453925}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_29', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '29', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_29
37,"{'boolq_loss_shapley_blocks_pruned_25': {'acc': 0.39235474006116206}, 'lambada_loss_shapley_blocks_pruned_25': {'perplexity': 146039284.21116048}, '_wandb': {'runtime': 2656}, 'boolq_cosine_blocks_pruned_25': {'acc': 0.46085626911314986}, 'toxigen_cosine_blocks_pruned_25': {'acc_norm': 0.4319148936170213}, 'piqa_loss_shapley_blocks_pruned_25': {'acc_norm': 0.4885745375408052}, 'mmlu_loss_shapley_blocks_pruned_25': {'acc': 0.2728243839908845}, 'winogrande_cosine_blocks_pruned_25': {'acc': 0.5122336227308603}, 'gsm8k_loss_shapley_blocks_pruned_25': {'exact_match': 0}, 'arc_easy_loss_shapley_blocks_pruned_25': {'acc_norm': 0.25757575757575757}, '_timestamp': 1716156012.2032008, 'piqa_cosine_blocks_pruned_25': {'acc_norm': 0.5048966267682263}, 'lambada_cosine_blocks_pruned_25': {'perplexity': 14020981.260431912}, 'hellaswag_cosine_blocks_pruned_25': {'acc_norm': 0.26419040031866164}, 'winogrande_loss_shapley_blocks_pruned_25': {'acc': 0.4956590370955012}, 'arc_challenge_loss_shapley_blocks_pruned_25': {'acc_norm': 0.28071672354948807}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_25': {'acc': 0.5010526529589141}, 'hellaswag_loss_shapley_blocks_pruned_25': {'acc_norm': 0.2638916550487951}, 'mmlu_cosine_blocks_pruned_25': {'acc': 0.23451075345392391}, 'gsm8k_cosine_blocks_pruned_25': {'exact_match': 0}, 'toxigen_loss_shapley_blocks_pruned_25': {'acc_norm': 0.4340425531914894}, 'truthfulqa_mc2_cosine_blocks_pruned_25': {'acc': 0.4944692116733463}, '_step': 23, '_runtime': 2654.535411834717, 'arc_easy_cosine_blocks_pruned_25': {'acc_norm': 0.26430976430976433}, 'arc_challenge_cosine_blocks_pruned_25': {'acc_norm': 0.2568259385665529}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_25', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '25', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_25
38,"{'_step': 23, '_timestamp': 1716155547.944671, 'boolq_cosine_blocks_pruned_28': {'acc': 0.5880733944954128}, 'hellaswag_loss_shapley_blocks_pruned_28': {'acc_norm': 0.26269667396932883}, 'arc_challenge_loss_shapley_blocks_pruned_28': {'acc_norm': 0.27474402730375425}, '_runtime': 2190.0195548534393, 'mmlu_cosine_blocks_pruned_28': {'acc': 0.2294544936618715}, 'lambada_cosine_blocks_pruned_28': {'perplexity': 31569522.384628013}, 'mmlu_loss_shapley_blocks_pruned_28': {'acc': 0.2316621563879789}, 'arc_easy_loss_shapley_blocks_pruned_28': {'acc_norm': 0.25673400673400676}, 'winogrande_loss_shapley_blocks_pruned_28': {'acc': 0.4980268350434096}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_28': {'acc': 0.4868887026424665}, 'gsm8k_cosine_blocks_pruned_28': {'exact_match': 0}, 'hellaswag_cosine_blocks_pruned_28': {'acc_norm': 0.261700856403107}, 'gsm8k_loss_shapley_blocks_pruned_28': {'exact_match': 0}, 'arc_challenge_cosine_blocks_pruned_28': {'acc_norm': 0.2790102389078498}, 'toxigen_loss_shapley_blocks_pruned_28': {'acc_norm': 0.4319148936170213}, 'truthfulqa_mc2_cosine_blocks_pruned_28': {'acc': 0.4881103664882632}, '_wandb': {'runtime': 2191}, 'piqa_cosine_blocks_pruned_28': {'acc_norm': 0.5081610446137106}, 'toxigen_cosine_blocks_pruned_28': {'acc_norm': 0.4319148936170213}, 'arc_easy_cosine_blocks_pruned_28': {'acc_norm': 0.2529461279461279}, 'piqa_loss_shapley_blocks_pruned_28': {'acc_norm': 0.4989118607181719}, 'winogrande_cosine_blocks_pruned_28': {'acc': 0.4980268350434096}, 'boolq_loss_shapley_blocks_pruned_28': {'acc': 0.41070336391437307}, 'lambada_loss_shapley_blocks_pruned_28': {'perplexity': 31946867.270266797}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_28', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '28', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_28
39,"{'toxigen_cosine_blocks_pruned_24': {'acc_norm': 0.4319148936170213}, 'hellaswag_cosine_blocks_pruned_24': {'acc_norm': 0.2705636327424816}, 'gsm8k_loss_shapley_blocks_pruned_24': {'exact_match': 0}, 'arc_easy_loss_shapley_blocks_pruned_24': {'acc_norm': 0.26346801346801346}, 'truthfulqa_mc2_cosine_blocks_pruned_24': {'acc': 0.48948966188607346}, '_wandb': {'runtime': 2944}, 'piqa_cosine_blocks_pruned_24': {'acc_norm': 0.5163220892274211}, 'gsm8k_cosine_blocks_pruned_24': {'exact_match': 0}, 'hellaswag_loss_shapley_blocks_pruned_24': {'acc_norm': 0.2625970922127066}, 'winogrande_loss_shapley_blocks_pruned_24': {'acc': 0.49171270718232046}, 'arc_easy_cosine_blocks_pruned_24': {'acc_norm': 0.2680976430976431}, 'boolq_loss_shapley_blocks_pruned_24': {'acc': 0.3889908256880734}, '_step': 23, '_timestamp': 1716156239.214991, 'lambada_cosine_blocks_pruned_24': {'perplexity': 10796367.02001782}, 'arc_challenge_loss_shapley_blocks_pruned_24': {'acc_norm': 0.27474402730375425}, 'mmlu_cosine_blocks_pruned_24': {'acc': 0.23999430280586811}, 'winogrande_cosine_blocks_pruned_24': {'acc': 0.5406471981057617}, 'toxigen_loss_shapley_blocks_pruned_24': {'acc_norm': 0.4297872340425532}, 'piqa_loss_shapley_blocks_pruned_24': {'acc_norm': 0.500544069640914}, 'arc_challenge_cosine_blocks_pruned_24': {'acc_norm': 0.2764505119453925}, 'lambada_loss_shapley_blocks_pruned_24': {'perplexity': 92700236.79984608}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_24': {'acc': 0.4891121066696833}, '_runtime': 2942.530761241913, 'boolq_cosine_blocks_pruned_24': {'acc': 0.43211009174311926}, 'mmlu_loss_shapley_blocks_pruned_24': {'acc': 0.2630679390400228}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_24', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '24', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_24
40,"{'_runtime': 3072.571622133255, 'toxigen_cosine_blocks_pruned_23': {'acc_norm': 0.4319148936170213}, 'winogrande_loss_shapley_blocks_pruned_23': {'acc': 0.5059194948697711}, 'arc_challenge_loss_shapley_blocks_pruned_23': {'acc_norm': 0.2696245733788396}, '_wandb': {'runtime': 3074}, 'piqa_cosine_blocks_pruned_23': {'acc_norm': 0.5174102285092492}, 'boolq_cosine_blocks_pruned_23': {'acc': 0.4883792048929664}, 'winogrande_cosine_blocks_pruned_23': {'acc': 0.5153906866614049}, 'truthfulqa_mc2_cosine_blocks_pruned_23': {'acc': 0.4935403852163026}, 'hellaswag_loss_shapley_blocks_pruned_23': {'acc_norm': 0.27365066719776937}, 'arc_easy_loss_shapley_blocks_pruned_23': {'acc_norm': 0.27904040404040403}, '_step': 23, 'mmlu_cosine_blocks_pruned_23': {'acc': 0.2422019655319755}, 'lambada_cosine_blocks_pruned_23': {'perplexity': 12517517.963678}, 'hellaswag_cosine_blocks_pruned_23': {'acc_norm': 0.27703644692292373}, 'mmlu_loss_shapley_blocks_pruned_23': {'acc': 0.23985187295257085}, 'arc_challenge_cosine_blocks_pruned_23': {'acc_norm': 0.25341296928327645}, 'toxigen_loss_shapley_blocks_pruned_23': {'acc_norm': 0.4308510638297872}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_23': {'acc': 0.5042846164291277}, '_timestamp': 1716156323.316411, 'gsm8k_cosine_blocks_pruned_23': {'exact_match': 0}, 'arc_easy_cosine_blocks_pruned_23': {'acc_norm': 0.26262626262626265}, 'piqa_loss_shapley_blocks_pruned_23': {'acc_norm': 0.5087051142546246}, 'boolq_loss_shapley_blocks_pruned_23': {'acc': 0.43302752293577984}, 'gsm8k_loss_shapley_blocks_pruned_23': {'exact_match': 0}, 'lambada_loss_shapley_blocks_pruned_23': {'perplexity': 22576977.194419134}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_23', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '23', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_23
41,"{'_step': 23, 'piqa_cosine_blocks_pruned_22': {'acc_norm': 0.5223068552774756}, 'boolq_cosine_blocks_pruned_22': {'acc': 0.55565749235474}, 'gsm8k_cosine_blocks_pruned_22': {'exact_match': 0}, 'piqa_loss_shapley_blocks_pruned_22': {'acc_norm': 0.5}, 'boolq_loss_shapley_blocks_pruned_22': {'acc': 0.4688073394495413}, 'arc_challenge_cosine_blocks_pruned_22': {'acc_norm': 0.26621160409556316}, 'lambada_loss_shapley_blocks_pruned_22': {'perplexity': 37257021.213755496}, 'toxigen_loss_shapley_blocks_pruned_22': {'acc_norm': 0.4329787234042553}, 'winogrande_loss_shapley_blocks_pruned_22': {'acc': 0.4972375690607735}, 'toxigen_cosine_blocks_pruned_22': {'acc_norm': 0.4329787234042553}, '_wandb': {'runtime': 3306}, '_runtime': 3304.891858100891, '_timestamp': 1716156523.576579, 'lambada_cosine_blocks_pruned_22': {'perplexity': 10599257.618475176}, 'winogrande_cosine_blocks_pruned_22': {'acc': 0.4940805051302289}, 'truthfulqa_mc2_cosine_blocks_pruned_22': {'acc': 0.5005727538217937}, 'hellaswag_loss_shapley_blocks_pruned_22': {'acc_norm': 0.2649870543716391}, 'mmlu_cosine_blocks_pruned_22': {'acc': 0.23935336846603048}, 'arc_easy_cosine_blocks_pruned_22': {'acc_norm': 0.26346801346801346}, 'hellaswag_cosine_blocks_pruned_22': {'acc_norm': 0.2847042421828321}, 'mmlu_loss_shapley_blocks_pruned_22': {'acc': 0.2550206523287281}, 'gsm8k_loss_shapley_blocks_pruned_22': {'exact_match': 0}, 'arc_easy_loss_shapley_blocks_pruned_22': {'acc_norm': 0.2668350168350168}, 'arc_challenge_loss_shapley_blocks_pruned_22': {'acc_norm': 0.2713310580204778}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_22': {'acc': 0.49187682571208025}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_22', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '22', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_22
42,"{'boolq_loss_shapley_blocks_pruned_20': {'acc': 0.46605504587155966}, 'lambada_loss_shapley_blocks_pruned_20': {'perplexity': 13563973.582716469}, 'hellaswag_loss_shapley_blocks_pruned_20': {'acc_norm': 0.2753435570603465}, 'winogrande_loss_shapley_blocks_pruned_20': {'acc': 0.49013417521704816}, 'arc_challenge_loss_shapley_blocks_pruned_20': {'acc_norm': 0.28498293515358364}, 'lambada_cosine_blocks_pruned_20': {'perplexity': 9528963.226217426}, 'mmlu_cosine_blocks_pruned_20': {'acc': 0.24540663723116363}, 'piqa_cosine_blocks_pruned_20': {'acc_norm': 0.5212187159956474}, 'boolq_cosine_blocks_pruned_20': {'acc': 0.6192660550458715}, 'gsm8k_cosine_blocks_pruned_20': {'exact_match': 0}, 'winogrande_cosine_blocks_pruned_20': {'acc': 0.5146014206787688}, '_step': 23, '_runtime': 3632.503055810928, 'piqa_loss_shapley_blocks_pruned_20': {'acc_norm': 0.5081610446137106}, 'gsm8k_loss_shapley_blocks_pruned_20': {'exact_match': 0}, 'toxigen_loss_shapley_blocks_pruned_20': {'acc_norm': 0.4329787234042553}, 'arc_easy_loss_shapley_blocks_pruned_20': {'acc_norm': 0.26430976430976433}, 'truthfulqa_mc2_cosine_blocks_pruned_20': {'acc': 0.5057035422037461}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_20': {'acc': 0.4848513834436318}, '_wandb': {'runtime': 3633}, 'toxigen_cosine_blocks_pruned_20': {'acc_norm': 0.42872340425531913}, 'arc_easy_cosine_blocks_pruned_20': {'acc_norm': 0.2845117845117845}, 'hellaswag_cosine_blocks_pruned_20': {'acc_norm': 0.297450707030472}, 'mmlu_loss_shapley_blocks_pruned_20': {'acc': 0.24270047001851588}, 'arc_challenge_cosine_blocks_pruned_20': {'acc_norm': 0.26791808873720135}, '_timestamp': 1716156850.00902}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_20', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '20', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_20
43,"{'gsm8k_cosine_blocks_pruned_21': {'exact_match': 0}, 'toxigen_cosine_blocks_pruned_21': {'acc_norm': 0.4297872340425532}, 'mmlu_cosine_blocks_pruned_21': {'acc': 0.23686084603332855}, 'winogrande_cosine_blocks_pruned_21': {'acc': 0.5209155485398579}, 'hellaswag_loss_shapley_blocks_pruned_21': {'acc_norm': 0.2625970922127066}, 'hellaswag_cosine_blocks_pruned_21': {'acc_norm': 0.29685321649073887}, '_runtime': 3440.095438718796, '_timestamp': 1716156656.9002037, 'boolq_cosine_blocks_pruned_21': {'acc': 0.6036697247706422}, 'arc_easy_cosine_blocks_pruned_21': {'acc_norm': 0.273989898989899}, 'mmlu_loss_shapley_blocks_pruned_21': {'acc': 0.2458339267910554}, 'gsm8k_loss_shapley_blocks_pruned_21': {'exact_match': 0}, 'toxigen_loss_shapley_blocks_pruned_21': {'acc_norm': 0.4329787234042553}, '_step': 23, 'truthfulqa_mc2_cosine_blocks_pruned_21': {'acc': 0.4992857243463428}, 'winogrande_loss_shapley_blocks_pruned_21': {'acc': 0.4696132596685083}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_21': {'acc': 0.48482762193683654}, 'arc_easy_loss_shapley_blocks_pruned_21': {'acc_norm': 0.2680976430976431}, 'piqa_cosine_blocks_pruned_21': {'acc_norm': 0.5212187159956474}, 'lambada_cosine_blocks_pruned_21': {'perplexity': 12387586.892094122}, 'piqa_loss_shapley_blocks_pruned_21': {'acc_norm': 0.5081610446137106}, 'boolq_loss_shapley_blocks_pruned_21': {'acc': 0.5266055045871559}, 'arc_challenge_cosine_blocks_pruned_21': {'acc_norm': 0.2713310580204778}, 'lambada_loss_shapley_blocks_pruned_21': {'perplexity': 116036985.4060412}, 'arc_challenge_loss_shapley_blocks_pruned_21': {'acc_norm': 0.2696245733788396}, '_wandb': {'runtime': 3441}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_21', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '21', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_21
44,"{'piqa_loss_shapley_blocks_pruned_19': {'acc_norm': 0.5272034820457019}, 'arc_challenge_cosine_blocks_pruned_19': {'acc_norm': 0.2738907849829352}, 'arc_easy_loss_shapley_blocks_pruned_19': {'acc_norm': 0.2916666666666667}, 'truthfulqa_mc2_cosine_blocks_pruned_19': {'acc': 0.503879137461958}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_19': {'acc': 0.496917616170867}, 'arc_easy_cosine_blocks_pruned_19': {'acc_norm': 0.2975589225589226}, '_timestamp': 1716156967.984228, 'piqa_cosine_blocks_pruned_19': {'acc_norm': 0.5386289445048966}, 'gsm8k_cosine_blocks_pruned_19': {'exact_match': 0}, 'lambada_cosine_blocks_pruned_19': {'perplexity': 5749828.087400377}, 'mmlu_loss_shapley_blocks_pruned_19': {'acc': 0.2507477567298106}, 'winogrande_cosine_blocks_pruned_19': {'acc': 0.5248618784530387}, 'arc_challenge_loss_shapley_blocks_pruned_19': {'acc_norm': 0.25341296928327645}, '_wandb': {'runtime': 3785}, 'boolq_loss_shapley_blocks_pruned_19': {'acc': 0.491131498470948}, 'gsm8k_loss_shapley_blocks_pruned_19': {'exact_match': 0}, 'toxigen_loss_shapley_blocks_pruned_19': {'acc_norm': 0.42872340425531913}, 'hellaswag_loss_shapley_blocks_pruned_19': {'acc_norm': 0.2877912766381199}, 'hellaswag_cosine_blocks_pruned_19': {'acc_norm': 0.30920135431189005}, '_runtime': 3784.0654628276825, 'mmlu_cosine_blocks_pruned_19': {'acc': 0.2669135450790486}, 'boolq_cosine_blocks_pruned_19': {'acc': 0.618348623853211}, 'toxigen_cosine_blocks_pruned_19': {'acc_norm': 0.41808510638297874}, 'lambada_loss_shapley_blocks_pruned_19': {'perplexity': 34286421.218936525}, 'winogrande_loss_shapley_blocks_pruned_19': {'acc': 0.48382004735595896}, '_step': 23}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_19', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '19', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_19
45,"{'arc_easy_cosine_blocks_pruned_18': {'acc_norm': 0.3106060606060606}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_18': {'acc': 0.512733219363475}, '_wandb': {'runtime': 3861}, 'mmlu_cosine_blocks_pruned_18': {'acc': 0.2690499928785073}, 'toxigen_cosine_blocks_pruned_18': {'acc_norm': 0.4382978723404255}, 'mmlu_loss_shapley_blocks_pruned_18': {'acc': 0.24910981341689217}, 'winogrande_cosine_blocks_pruned_18': {'acc': 0.5398579321231255}, 'boolq_loss_shapley_blocks_pruned_18': {'acc': 0.42568807339449544}, 'arc_challenge_cosine_blocks_pruned_18': {'acc_norm': 0.2713310580204778}, 'truthfulqa_mc2_cosine_blocks_pruned_18': {'acc': 0.49420321376645937}, '_step': 23, 'hellaswag_loss_shapley_blocks_pruned_18': {'acc_norm': 0.30521808404700257}, 'boolq_cosine_blocks_pruned_18': {'acc': 0.6217125382262997}, 'lambada_cosine_blocks_pruned_18': {'perplexity': 1690162.7918248472}, 'gsm8k_loss_shapley_blocks_pruned_18': {'exact_match': 0}, 'toxigen_loss_shapley_blocks_pruned_18': {'acc_norm': 0.4319148936170213}, 'arc_easy_loss_shapley_blocks_pruned_18': {'acc_norm': 0.3055555555555556}, '_timestamp': 1716157041.6314714, 'piqa_cosine_blocks_pruned_18': {'acc_norm': 0.5233949945593036}, 'gsm8k_cosine_blocks_pruned_18': {'exact_match': 0}, 'hellaswag_cosine_blocks_pruned_18': {'acc_norm': 0.3064130651264688}, 'piqa_loss_shapley_blocks_pruned_18': {'acc_norm': 0.5272034820457019}, 'lambada_loss_shapley_blocks_pruned_18': {'perplexity': 3932264.67100048}, 'winogrande_loss_shapley_blocks_pruned_18': {'acc': 0.5130228887134964}, 'arc_challenge_loss_shapley_blocks_pruned_18': {'acc_norm': 0.26109215017064846}, '_runtime': 3860.136237382889}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_18', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '18', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_18
46,"{'truthfulqa_mc2_cosine_blocks_pruned_12': {'acc': 0.4759374990859094}, 'hellaswag_loss_shapley_blocks_pruned_12': {'acc_norm': 0.4510057757418841}, 'winogrande_loss_shapley_blocks_pruned_12': {'acc': 0.5067087608524072}, 'mmlu_cosine_blocks_pruned_12': {'acc': 0.3900441532545222}, 'gsm8k_cosine_blocks_pruned_12': {'exact_match': 0}, 'toxigen_cosine_blocks_pruned_12': {'acc_norm': 0.4319148936170213}, 'gsm8k_loss_shapley_blocks_pruned_12': {'exact_match': 0}, 'arc_easy_loss_shapley_blocks_pruned_12': {'acc_norm': 0.4663299663299663}, 'arc_challenge_loss_shapley_blocks_pruned_12': {'acc_norm': 0.28071672354948807}, '_step': 23, '_runtime': 4624.340383768082, 'hellaswag_cosine_blocks_pruned_12': {'acc_norm': 0.4531965743875722}, 'mmlu_loss_shapley_blocks_pruned_12': {'acc': 0.25729952998148414}, 'toxigen_loss_shapley_blocks_pruned_12': {'acc_norm': 0.4319148936170213}, 'arc_easy_cosine_blocks_pruned_12': {'acc_norm': 0.44907407407407407}, 'arc_challenge_cosine_blocks_pruned_12': {'acc_norm': 0.30887372013651876}, 'lambada_loss_shapley_blocks_pruned_12': {'perplexity': 253.2390530303926}, 'piqa_loss_shapley_blocks_pruned_12': {'acc_norm': 0.6577801958650707}, 'winogrande_cosine_blocks_pruned_12': {'acc': 0.6322020520915549}, 'boolq_loss_shapley_blocks_pruned_12': {'acc': 0.5266055045871559}, '_wandb': {'runtime': 4626}, '_timestamp': 1716157665.728408, 'piqa_cosine_blocks_pruned_12': {'acc_norm': 0.6142546245919478}, 'boolq_cosine_blocks_pruned_12': {'acc': 0.6217125382262997}, 'lambada_cosine_blocks_pruned_12': {'perplexity': 1509.704956789388}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_12': {'acc': 0.444475590831161}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_12', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '12', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_12
47,"{'winogrande_cosine_blocks_pruned_13': {'acc': 0.6227308602999211}, 'winogrande_loss_shapley_blocks_pruned_13': {'acc': 0.505130228887135}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_13': {'acc': 0.4660947326893123}, 'piqa_cosine_blocks_pruned_13': {'acc_norm': 0.5984766050054406}, 'boolq_cosine_blocks_pruned_13': {'acc': 0.6217125382262997}, 'arc_easy_cosine_blocks_pruned_13': {'acc_norm': 0.42508417508417506}, 'hellaswag_cosine_blocks_pruned_13': {'acc_norm': 0.4466241784505079}, 'piqa_loss_shapley_blocks_pruned_13': {'acc_norm': 0.6327529923830251}, 'lambada_cosine_blocks_pruned_13': {'perplexity': 4495.141301219588}, 'lambada_loss_shapley_blocks_pruned_13': {'perplexity': 703.2690601391381}, 'toxigen_loss_shapley_blocks_pruned_13': {'acc_norm': 0.4319148936170213}, 'boolq_loss_shapley_blocks_pruned_13': {'acc': 0.3954128440366973}, 'arc_challenge_cosine_blocks_pruned_13': {'acc_norm': 0.3046075085324232}, 'arc_challenge_loss_shapley_blocks_pruned_13': {'acc_norm': 0.2738907849829352}, '_step': 23, '_timestamp': 1716157656.805703, 'gsm8k_cosine_blocks_pruned_13': {'exact_match': 0.000758150113722517}, 'toxigen_cosine_blocks_pruned_13': {'acc_norm': 0.4329787234042553}, 'mmlu_loss_shapley_blocks_pruned_13': {'acc': 0.26071784646061813}, 'truthfulqa_mc2_cosine_blocks_pruned_13': {'acc': 0.4823297291318126}, 'hellaswag_loss_shapley_blocks_pruned_13': {'acc_norm': 0.4314877514439355}, '_wandb': {'runtime': 4618}, '_runtime': 4616.554757833481, 'mmlu_cosine_blocks_pruned_13': {'acc': 0.38107107249679534}, 'gsm8k_loss_shapley_blocks_pruned_13': {'exact_match': 0}, 'arc_easy_loss_shapley_blocks_pruned_13': {'acc_norm': 0.4457070707070707}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_13', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '13', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_13
48,"{'boolq_cosine_blocks_pruned_17': {'acc': 0.6223241590214067}, 'lambada_cosine_blocks_pruned_17': {'perplexity': 1525744.5730401294}, 'gsm8k_loss_shapley_blocks_pruned_17': {'exact_match': 0}, 'lambada_loss_shapley_blocks_pruned_17': {'perplexity': 97229.89558526396}, 'arc_challenge_loss_shapley_blocks_pruned_17': {'acc_norm': 0.2593856655290102}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_17': {'acc': 0.5125202623019388}, '_runtime': 3860.419668197632, 'piqa_cosine_blocks_pruned_17': {'acc_norm': 0.5342763873775843}, 'gsm8k_cosine_blocks_pruned_17': {'exact_match': 0}, 'arc_easy_cosine_blocks_pruned_17': {'acc_norm': 0.3106060606060606}, 'mmlu_loss_shapley_blocks_pruned_17': {'acc': 0.2594359777809429}, 'arc_challenge_cosine_blocks_pruned_17': {'acc_norm': 0.27986348122866894}, 'toxigen_loss_shapley_blocks_pruned_17': {'acc_norm': 0.4319148936170213}, 'arc_easy_loss_shapley_blocks_pruned_17': {'acc_norm': 0.34385521885521886}, '_step': 23, 'mmlu_cosine_blocks_pruned_17': {'acc': 0.2689787779518587}, 'hellaswag_loss_shapley_blocks_pruned_17': {'acc_norm': 0.3337980481975702}, 'winogrande_loss_shapley_blocks_pruned_17': {'acc': 0.48145224940805054}, 'toxigen_cosine_blocks_pruned_17': {'acc_norm': 0.4340425531914894}, 'boolq_loss_shapley_blocks_pruned_17': {'acc': 0.40519877675840976}, 'hellaswag_cosine_blocks_pruned_17': {'acc_norm': 0.33359888468432586}, 'piqa_loss_shapley_blocks_pruned_17': {'acc_norm': 0.5386289445048966}, 'winogrande_cosine_blocks_pruned_17': {'acc': 0.5224940805051302}, 'truthfulqa_mc2_cosine_blocks_pruned_17': {'acc': 0.5029182621974625}, '_wandb': {'runtime': 3862}, '_timestamp': 1716156900.7215333}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_17', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '17', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_17
49,"{'piqa_cosine_blocks_pruned_16': {'acc_norm': 0.5489662676822633}, 'lambada_cosine_blocks_pruned_16': {'perplexity': 89503.70655082018}, 'arc_easy_cosine_blocks_pruned_16': {'acc_norm': 0.3569023569023569}, 'arc_challenge_loss_shapley_blocks_pruned_16': {'acc_norm': 0.27047781569965873}, '_step': 23, '_wandb': {'runtime': 4307}, '_runtime': 4305.149636268616, 'toxigen_cosine_blocks_pruned_16': {'acc_norm': 0.4372340425531915}, 'mmlu_loss_shapley_blocks_pruned_16': {'acc': 0.2516735507762427}, 'winogrande_loss_shapley_blocks_pruned_16': {'acc': 0.500394632991318}, 'lambada_loss_shapley_blocks_pruned_16': {'perplexity': 42071.26061365957}, 'arc_easy_loss_shapley_blocks_pruned_16': {'acc_norm': 0.3867845117845118}, '_timestamp': 1716157345.570079, 'mmlu_cosine_blocks_pruned_16': {'acc': 0.25893747329440253}, 'hellaswag_cosine_blocks_pruned_16': {'acc_norm': 0.3676558454491137}, 'piqa_loss_shapley_blocks_pruned_16': {'acc_norm': 0.5843307943416758}, 'winogrande_cosine_blocks_pruned_16': {'acc': 0.5445935280189423}, 'arc_challenge_cosine_blocks_pruned_16': {'acc_norm': 0.2738907849829352}, 'truthfulqa_mc2_cosine_blocks_pruned_16': {'acc': 0.5004994788721063}, 'hellaswag_loss_shapley_blocks_pruned_16': {'acc_norm': 0.35929097789285}, 'boolq_cosine_blocks_pruned_16': {'acc': 0.6217125382262997}, 'gsm8k_cosine_blocks_pruned_16': {'exact_match': 0}, 'boolq_loss_shapley_blocks_pruned_16': {'acc': 0.3984709480122324}, 'gsm8k_loss_shapley_blocks_pruned_16': {'exact_match': 0}, 'toxigen_loss_shapley_blocks_pruned_16': {'acc_norm': 0.4319148936170213}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_16': {'acc': 0.5015658603696368}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_16', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '16', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_16
50,"{'arc_easy_cosine_blocks_pruned_14': {'acc_norm': 0.3985690235690236}, 'gsm8k_loss_shapley_blocks_pruned_14': {'exact_match': 0}, '_wandb': {'runtime': 4583}, 'piqa_cosine_blocks_pruned_14': {'acc_norm': 0.5707290533188248}, 'gsm8k_cosine_blocks_pruned_14': {'exact_match': 0}, 'toxigen_cosine_blocks_pruned_14': {'acc_norm': 0.4319148936170213}, 'piqa_loss_shapley_blocks_pruned_14': {'acc_norm': 0.6218715995647442}, 'arc_challenge_cosine_blocks_pruned_14': {'acc_norm': 0.30119453924914674}, 'truthfulqa_mc2_cosine_blocks_pruned_14': {'acc': 0.4857900055008801}, 'hellaswag_loss_shapley_blocks_pruned_14': {'acc_norm': 0.4107747460665206}, 'toxigen_loss_shapley_blocks_pruned_14': {'acc_norm': 0.4308510638297872}, 'winogrande_loss_shapley_blocks_pruned_14': {'acc': 0.5027624309392266}, '_step': 23, '_runtime': 4582.16063451767, 'boolq_cosine_blocks_pruned_14': {'acc': 0.6217125382262997}, 'mmlu_loss_shapley_blocks_pruned_14': {'acc': 0.25950719270759154}, 'winogrande_cosine_blocks_pruned_14': {'acc': 0.6345698500394633}, 'boolq_loss_shapley_blocks_pruned_14': {'acc': 0.38868501529051985}, 'lambada_loss_shapley_blocks_pruned_14': {'perplexity': 1166.0534592588162}, 'arc_easy_loss_shapley_blocks_pruned_14': {'acc_norm': 0.4297138047138047}, '_timestamp': 1716157622.2141323, 'mmlu_cosine_blocks_pruned_14': {'acc': 0.35194416749750745}, 'lambada_cosine_blocks_pruned_14': {'perplexity': 12402.140204584168}, 'hellaswag_cosine_blocks_pruned_14': {'acc_norm': 0.4144592710615415}, 'arc_challenge_loss_shapley_blocks_pruned_14': {'acc_norm': 0.28071672354948807}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_14': {'acc': 0.4763968886385432}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_14', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '14', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_14
51,"{'_timestamp': 1716157453.024278, 'piqa_cosine_blocks_pruned_15': {'acc_norm': 0.5571273122959739}, 'boolq_cosine_blocks_pruned_15': {'acc': 0.6217125382262997}, 'arc_easy_loss_shapley_blocks_pruned_15': {'acc_norm': 0.39351851851851855}, 'hellaswag_loss_shapley_blocks_pruned_15': {'acc_norm': 0.3812985461063534}, 'winogrande_loss_shapley_blocks_pruned_15': {'acc': 0.5130228887134964}, 'arc_challenge_loss_shapley_blocks_pruned_15': {'acc_norm': 0.257679180887372}, '_wandb': {'runtime': 4414}, 'gsm8k_cosine_blocks_pruned_15': {'exact_match': 0}, 'lambada_cosine_blocks_pruned_15': {'perplexity': 41023.18321552288}, 'arc_easy_cosine_blocks_pruned_15': {'acc_norm': 0.37542087542087543}, 'piqa_loss_shapley_blocks_pruned_15': {'acc_norm': 0.6099020674646355}, 'gsm8k_loss_shapley_blocks_pruned_15': {'exact_match': 0}, 'arc_challenge_cosine_blocks_pruned_15': {'acc_norm': 0.28668941979522183}, '_step': 23, '_runtime': 4412.839504003525, 'toxigen_cosine_blocks_pruned_15': {'acc_norm': 0.4340425531914894}, 'mmlu_loss_shapley_blocks_pruned_15': {'acc': 0.26335279874661727}, 'winogrande_cosine_blocks_pruned_15': {'acc': 0.590370955011839}, 'lambada_loss_shapley_blocks_pruned_15': {'perplexity': 5677.732804270057}, 'truthfulqa_mc2_cosine_blocks_pruned_15': {'acc': 0.4941500069505684}, 'mmlu_cosine_blocks_pruned_15': {'acc': 0.29048568579974365}, 'hellaswag_cosine_blocks_pruned_15': {'acc_norm': 0.3811989643497311}, 'boolq_loss_shapley_blocks_pruned_15': {'acc': 0.3877675840978594}, 'toxigen_loss_shapley_blocks_pruned_15': {'acc_norm': 0.4319148936170213}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_15': {'acc': 0.487463482586929}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_15', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '15', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_15
52,"{'boolq_cosine_blocks_pruned_0': {'acc': 0.7767584097859327}, 'toxigen_loss_shapley_blocks_pruned_0': {'acc_norm': 0.4319148936170213}, 'truthfulqa_mc2_cosine_blocks_pruned_0': {'acc': 0.389429436022102}, 'winogrande_loss_shapley_blocks_pruned_0': {'acc': 0.7426992896606156}, 'arc_challenge_loss_shapley_blocks_pruned_0': {'acc_norm': 0.5426621160409556}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_0': {'acc': 0.389429436022102}, '_step': 23, '_runtime': 4853.910069704056, '_timestamp': 1716157885.965721, 'piqa_cosine_blocks_pruned_0': {'acc_norm': 0.79379760609358}, 'arc_easy_cosine_blocks_pruned_0': {'acc_norm': 0.8143939393939394}, 'hellaswag_cosine_blocks_pruned_0': {'acc_norm': 0.7870942043417646}, '_wandb': {'runtime': 4855}, 'mmlu_cosine_blocks_pruned_0': {'acc': 0.45734225893747327}, 'gsm8k_cosine_blocks_pruned_0': {'exact_match': 0.1281273692191054}, 'lambada_cosine_blocks_pruned_0': {'perplexity': 3.766768246002049}, 'toxigen_cosine_blocks_pruned_0': {'acc_norm': 0.4319148936170213}, 'piqa_loss_shapley_blocks_pruned_0': {'acc_norm': 0.79379760609358}, 'winogrande_cosine_blocks_pruned_0': {'acc': 0.7426992896606156}, 'gsm8k_loss_shapley_blocks_pruned_0': {'exact_match': 0.1281273692191054}, 'lambada_loss_shapley_blocks_pruned_0': {'perplexity': 3.766768246002049}, 'mmlu_loss_shapley_blocks_pruned_0': {'acc': 0.45734225893747327}, 'boolq_loss_shapley_blocks_pruned_0': {'acc': 0.7767584097859327}, 'arc_challenge_cosine_blocks_pruned_0': {'acc_norm': 0.5426621160409556}, 'arc_easy_loss_shapley_blocks_pruned_0': {'acc_norm': 0.8143939393939394}, 'hellaswag_loss_shapley_blocks_pruned_0': {'acc_norm': 0.7870942043417646}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_0', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '0', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_0
53,"{'toxigen_cosine_blocks_pruned_2': {'acc_norm': 0.4319148936170213}, 'hellaswag_cosine_blocks_pruned_2': {'acc_norm': 0.7683728340967935}, 'mmlu_loss_shapley_blocks_pruned_2': {'acc': 0.31106679960119643}, 'arc_challenge_cosine_blocks_pruned_2': {'acc_norm': 0.492320819112628}, 'lambada_loss_shapley_blocks_pruned_2': {'perplexity': 4.982748477938049}, '_timestamp': 1716157858.1169093, 'mmlu_cosine_blocks_pruned_2': {'acc': 0.44979347671271896}, 'gsm8k_cosine_blocks_pruned_2': {'exact_match': 0.08946171341925702}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_2': {'acc': 0.351457750706613}, 'hellaswag_loss_shapley_blocks_pruned_2': {'acc_norm': 0.7432782314280024}, 'piqa_cosine_blocks_pruned_2': {'acc_norm': 0.7769314472252449}, 'boolq_loss_shapley_blocks_pruned_2': {'acc': 0.6996941896024464}, 'arc_easy_loss_shapley_blocks_pruned_2': {'acc_norm': 0.7904040404040404}, 'toxigen_loss_shapley_blocks_pruned_2': {'acc_norm': 0.4319148936170213}, '_wandb': {'runtime': 4834}, 'boolq_cosine_blocks_pruned_2': {'acc': 0.7785932721712538}, 'gsm8k_loss_shapley_blocks_pruned_2': {'exact_match': 0.032600454890068235}, 'arc_easy_cosine_blocks_pruned_2': {'acc_norm': 0.7887205387205387}, 'piqa_loss_shapley_blocks_pruned_2': {'acc_norm': 0.7840043525571273}, 'winogrande_cosine_blocks_pruned_2': {'acc': 0.7316495659037096}, 'truthfulqa_mc2_cosine_blocks_pruned_2': {'acc': 0.3987206099076764}, 'winogrande_loss_shapley_blocks_pruned_2': {'acc': 0.6764009471191792}, '_step': 23, '_runtime': 4832.945526361465, 'lambada_cosine_blocks_pruned_2': {'perplexity': 4.494700712693591}, 'arc_challenge_loss_shapley_blocks_pruned_2': {'acc_norm': 0.48208191126279865}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_2', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '2', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_2
54,"{'boolq_loss_shapley_blocks_pruned_7': {'acc': 0.5914373088685015}, 'arc_challenge_cosine_blocks_pruned_7': {'acc_norm': 0.4035836177474403}, 'arc_easy_loss_shapley_blocks_pruned_7': {'acc_norm': 0.6123737373737373}, '_wandb': {'runtime': 4993}, 'boolq_cosine_blocks_pruned_7': {'acc': 0.6217125382262997}, 'gsm8k_cosine_blocks_pruned_7': {'exact_match': 0.003032600454890068}, 'lambada_cosine_blocks_pruned_7': {'perplexity': 39.25672540354672}, 'piqa_loss_shapley_blocks_pruned_7': {'acc_norm': 0.735582154515778}, 'winogrande_loss_shapley_blocks_pruned_7': {'acc': 0.5990528808208366}, 'toxigen_loss_shapley_blocks_pruned_7': {'acc_norm': 0.4319148936170213}, 'hellaswag_loss_shapley_blocks_pruned_7': {'acc_norm': 0.6270663214499104}, 'arc_challenge_loss_shapley_blocks_pruned_7': {'acc_norm': 0.3464163822525597}, '_timestamp': 1716158004.4839585, 'arc_easy_cosine_blocks_pruned_7': {'acc_norm': 0.6279461279461279}, 'hellaswag_cosine_blocks_pruned_7': {'acc_norm': 0.6355307707627963}, 'mmlu_loss_shapley_blocks_pruned_7': {'acc': 0.2689787779518587}, 'lambada_loss_shapley_blocks_pruned_7': {'perplexity': 15.785905497451695}, 'gsm8k_loss_shapley_blocks_pruned_7': {'exact_match': 0}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_7': {'acc': 0.39639159619305886}, '_step': 23, 'mmlu_cosine_blocks_pruned_7': {'acc': 0.3946019085600342}, 'piqa_cosine_blocks_pruned_7': {'acc_norm': 0.6882480957562568}, 'toxigen_cosine_blocks_pruned_7': {'acc_norm': 0.4319148936170213}, 'winogrande_cosine_blocks_pruned_7': {'acc': 0.6708760852407262}, '_runtime': 4992.372193574905, 'truthfulqa_mc2_cosine_blocks_pruned_7': {'acc': 0.4687999301112619}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_7', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '7', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_7
55,"{'mmlu_loss_shapley_blocks_pruned_11': {'acc': 0.26157242558040167}, 'truthfulqa_mc2_cosine_blocks_pruned_11': {'acc': 0.4691895164469424}, 'winogrande_loss_shapley_blocks_pruned_11': {'acc': 0.5130228887134964}, 'lambada_loss_shapley_blocks_pruned_11': {'perplexity': 97.12332061849008}, 'arc_easy_loss_shapley_blocks_pruned_11': {'acc_norm': 0.5042087542087542}, '_step': 23, 'piqa_cosine_blocks_pruned_11': {'acc_norm': 0.6240478781284005}, 'lambada_cosine_blocks_pruned_11': {'perplexity': 783.758172731871}, 'gsm8k_loss_shapley_blocks_pruned_11': {'exact_match': 0.000758150113722517}, 'arc_challenge_cosine_blocks_pruned_11': {'acc_norm': 0.3250853242320819}, 'piqa_loss_shapley_blocks_pruned_11': {'acc_norm': 0.6800870511425462}, 'boolq_loss_shapley_blocks_pruned_11': {'acc': 0.5856269113149847}, 'hellaswag_loss_shapley_blocks_pruned_11': {'acc_norm': 0.4777932682732523}, '_wandb': {'runtime': 4734}, '_timestamp': 1716157744.5655365, 'mmlu_cosine_blocks_pruned_11': {'acc': 0.3986611593790058}, 'toxigen_cosine_blocks_pruned_11': {'acc_norm': 0.4319148936170213}, 'arc_easy_cosine_blocks_pruned_11': {'acc_norm': 0.4810606060606061}, 'toxigen_loss_shapley_blocks_pruned_11': {'acc_norm': 0.4319148936170213}, 'arc_challenge_loss_shapley_blocks_pruned_11': {'acc_norm': 0.2832764505119454}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_11': {'acc': 0.4311074060989157}, '_runtime': 4732.760162353516, 'boolq_cosine_blocks_pruned_11': {'acc': 0.6226299694189602}, 'gsm8k_cosine_blocks_pruned_11': {'exact_match': 0}, 'hellaswag_cosine_blocks_pruned_11': {'acc_norm': 0.4572794264090818}, 'winogrande_cosine_blocks_pruned_11': {'acc': 0.6400947119179163}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_11', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '11', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_11
56,"{'_step': 23, '_runtime': 4806.016555547714, 'piqa_cosine_blocks_pruned_10': {'acc_norm': 0.6403699673558215}, 'lambada_cosine_blocks_pruned_10': {'perplexity': 239.5891770964767}, 'hellaswag_cosine_blocks_pruned_10': {'acc_norm': 0.462158932483569}, 'mmlu_loss_shapley_blocks_pruned_10': {'acc': 0.271969804871101}, 'winogrande_cosine_blocks_pruned_10': {'acc': 0.6219415943172849}, 'truthfulqa_mc2_cosine_blocks_pruned_10': {'acc': 0.4742230545580504}, 'hellaswag_loss_shapley_blocks_pruned_10': {'acc_norm': 0.5123481378211512}, 'winogrande_loss_shapley_blocks_pruned_10': {'acc': 0.5438042620363063}, '_timestamp': 1716157817.7723546, 'mmlu_cosine_blocks_pruned_10': {'acc': 0.3876940606751175}, 'boolq_cosine_blocks_pruned_10': {'acc': 0.6217125382262997}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_10': {'acc': 0.43531287191682055}, '_wandb': {'runtime': 4807}, 'arc_easy_cosine_blocks_pruned_10': {'acc_norm': 0.5180976430976431}, 'arc_challenge_cosine_blocks_pruned_10': {'acc_norm': 0.34897610921501704}, 'arc_easy_loss_shapley_blocks_pruned_10': {'acc_norm': 0.5361952861952862}, 'arc_challenge_loss_shapley_blocks_pruned_10': {'acc_norm': 0.3046075085324232}, 'gsm8k_cosine_blocks_pruned_10': {'exact_match': 0}, 'toxigen_cosine_blocks_pruned_10': {'acc_norm': 0.4319148936170213}, 'piqa_loss_shapley_blocks_pruned_10': {'acc_norm': 0.6800870511425462}, 'boolq_loss_shapley_blocks_pruned_10': {'acc': 0.6290519877675841}, 'gsm8k_loss_shapley_blocks_pruned_10': {'exact_match': 0}, 'lambada_loss_shapley_blocks_pruned_10': {'perplexity': 79.32898313574734}, 'toxigen_loss_shapley_blocks_pruned_10': {'acc_norm': 0.4319148936170213}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_10', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '10', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_10
57,"{'truthfulqa_mc2_loss_shapley_blocks_pruned_5': {'acc': 0.3468372623319417}, 'mmlu_cosine_blocks_pruned_5': {'acc': 0.406993305796895}, 'piqa_cosine_blocks_pruned_5': {'acc_norm': 0.7257889009793254}, 'arc_challenge_loss_shapley_blocks_pruned_5': {'acc_norm': 0.4035836177474403}, 'arc_easy_cosine_blocks_pruned_5': {'acc_norm': 0.6666666666666666}, 'boolq_loss_shapley_blocks_pruned_5': {'acc': 0.6097859327217126}, 'arc_easy_loss_shapley_blocks_pruned_5': {'acc_norm': 0.6839225589225589}, 'truthfulqa_mc2_cosine_blocks_pruned_5': {'acc': 0.4441545736819257}, '_wandb': {'runtime': 4886}, 'gsm8k_cosine_blocks_pruned_5': {'exact_match': 0.006823351023502654}, 'toxigen_cosine_blocks_pruned_5': {'acc_norm': 0.4319148936170213}, 'winogrande_cosine_blocks_pruned_5': {'acc': 0.7040252565114443}, 'gsm8k_loss_shapley_blocks_pruned_5': {'exact_match': 0.01592115238817286}, 'arc_challenge_cosine_blocks_pruned_5': {'acc_norm': 0.4334470989761092}, 'lambada_loss_shapley_blocks_pruned_5': {'perplexity': 9.463011434140896}, '_step': 23, '_runtime': 4884.480359792709, '_timestamp': 1716157894.163457, 'mmlu_loss_shapley_blocks_pruned_5': {'acc': 0.28051559606893606}, 'piqa_loss_shapley_blocks_pruned_5': {'acc_norm': 0.7535364526659413}, 'toxigen_loss_shapley_blocks_pruned_5': {'acc_norm': 0.4319148936170213}, 'hellaswag_loss_shapley_blocks_pruned_5': {'acc_norm': 0.6777534355706034}, 'winogrande_loss_shapley_blocks_pruned_5': {'acc': 0.6385161799526441}, 'boolq_cosine_blocks_pruned_5': {'acc': 0.6220183486238532}, 'lambada_cosine_blocks_pruned_5': {'perplexity': 17.447701120772543}, 'hellaswag_cosine_blocks_pruned_5': {'acc_norm': 0.6458872734515037}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_5', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '5', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_5
58,"{'piqa_cosine_blocks_pruned_4': {'acc_norm': 0.7589771490750816}, 'boolq_cosine_blocks_pruned_4': {'acc': 0.7498470948012232}, 'arc_easy_cosine_blocks_pruned_4': {'acc_norm': 0.718013468013468}, 'piqa_loss_shapley_blocks_pruned_4': {'acc_norm': 0.7671381936887922}, 'winogrande_cosine_blocks_pruned_4': {'acc': 0.7174427782162589}, 'boolq_loss_shapley_blocks_pruned_4': {'acc': 0.6388379204892967}, 'toxigen_loss_shapley_blocks_pruned_4': {'acc_norm': 0.4319148936170213}, 'hellaswag_loss_shapley_blocks_pruned_4': {'acc_norm': 0.6850229038040231}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_4': {'acc': 0.3456516967606515}, '_runtime': 5087.088189601898, 'toxigen_cosine_blocks_pruned_4': {'acc_norm': 0.4319148936170213}, 'mmlu_loss_shapley_blocks_pruned_4': {'acc': 0.2703318615581826}, 'lambada_loss_shapley_blocks_pruned_4': {'perplexity': 7.023481393394092}, 'arc_easy_loss_shapley_blocks_pruned_4': {'acc_norm': 0.7129629629629629}, 'winogrande_loss_shapley_blocks_pruned_4': {'acc': 0.6361483820047356}, '_step': 23, 'truthfulqa_mc2_cosine_blocks_pruned_4': {'acc': 0.4370609565677082}, 'arc_challenge_loss_shapley_blocks_pruned_4': {'acc_norm': 0.4104095563139932}, '_wandb': {'runtime': 5088}, '_timestamp': 1716158096.795513, 'mmlu_cosine_blocks_pruned_4': {'acc': 0.46054693063666147}, 'gsm8k_cosine_blocks_pruned_4': {'exact_match': 0.02577710386656558}, 'lambada_cosine_blocks_pruned_4': {'perplexity': 10.664110038878809}, 'hellaswag_cosine_blocks_pruned_4': {'acc_norm': 0.7293367855008962}, 'gsm8k_loss_shapley_blocks_pruned_4': {'exact_match': 0.01288855193328279}, 'arc_challenge_cosine_blocks_pruned_4': {'acc_norm': 0.4564846416382253}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_4', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '4', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_4
59,"{'mmlu_cosine_blocks_pruned_9': {'acc': 0.4443099273607748}, 'piqa_cosine_blocks_pruned_9': {'acc_norm': 0.6305767138193689}, 'arc_easy_cosine_blocks_pruned_9': {'acc_norm': 0.5441919191919192}, 'mmlu_loss_shapley_blocks_pruned_9': {'acc': 0.2703318615581826}, 'winogrande_cosine_blocks_pruned_9': {'acc': 0.6503551696921863}, 'boolq_loss_shapley_blocks_pruned_9': {'acc': 0.6217125382262997}, '_step': 23, '_timestamp': 1716157941.2521255, 'winogrande_loss_shapley_blocks_pruned_9': {'acc': 0.5311760063141279}, 'gsm8k_loss_shapley_blocks_pruned_9': {'exact_match': 0}, 'lambada_loss_shapley_blocks_pruned_9': {'perplexity': 47.75596041363018}, 'lambada_cosine_blocks_pruned_9': {'perplexity': 271.19046466153975}, 'toxigen_cosine_blocks_pruned_9': {'acc_norm': 0.4319148936170213}, 'hellaswag_cosine_blocks_pruned_9': {'acc_norm': 0.5626369249153556}, 'piqa_loss_shapley_blocks_pruned_9': {'acc_norm': 0.6991294885745375}, 'arc_challenge_cosine_blocks_pruned_9': {'acc_norm': 0.3728668941979522}, 'toxigen_loss_shapley_blocks_pruned_9': {'acc_norm': 0.4319148936170213}, '_runtime': 4932.507217645645, 'boolq_cosine_blocks_pruned_9': {'acc': 0.6217125382262997}, 'hellaswag_loss_shapley_blocks_pruned_9': {'acc_norm': 0.5361481776538538}, 'arc_challenge_loss_shapley_blocks_pruned_9': {'acc_norm': 0.3122866894197952}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_9': {'acc': 0.4185057487913652}, 'arc_easy_loss_shapley_blocks_pruned_9': {'acc_norm': 0.5841750841750841}, 'truthfulqa_mc2_cosine_blocks_pruned_9': {'acc': 0.49345599644767274}, '_wandb': {'runtime': 4934}, 'gsm8k_cosine_blocks_pruned_9': {'exact_match': 0.002274450341167551}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_9', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '9', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_9
60,"{'arc_challenge_cosine_blocks_pruned_3': {'acc_norm': 0.4761092150170648}, 'toxigen_loss_shapley_blocks_pruned_3': {'acc_norm': 0.4319148936170213}, 'hellaswag_loss_shapley_blocks_pruned_3': {'acc_norm': 0.7302330213104959}, '_timestamp': 1716157841.301607, 'mmlu_cosine_blocks_pruned_3': {'acc': 0.453211793191853}, 'piqa_loss_shapley_blocks_pruned_3': {'acc_norm': 0.7758433079434167}, 'gsm8k_loss_shapley_blocks_pruned_3': {'exact_match': 0.028051554207733132}, 'boolq_loss_shapley_blocks_pruned_3': {'acc': 0.6948012232415902}, '_wandb': {'runtime': 4834}, '_runtime': 4832.915237665176, 'toxigen_cosine_blocks_pruned_3': {'acc_norm': 0.4319148936170213}, 'mmlu_loss_shapley_blocks_pruned_3': {'acc': 0.3115653040877368}, 'arc_easy_loss_shapley_blocks_pruned_3': {'acc_norm': 0.7765151515151515}, 'truthfulqa_mc2_cosine_blocks_pruned_3': {'acc': 0.4037758624556664}, 'winogrande_loss_shapley_blocks_pruned_3': {'acc': 0.6779794790844514}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_3': {'acc': 0.3580069636498045}, 'gsm8k_cosine_blocks_pruned_3': {'exact_match': 0.056103108415466264}, 'arc_easy_cosine_blocks_pruned_3': {'acc_norm': 0.7575757575757576}, 'hellaswag_cosine_blocks_pruned_3': {'acc_norm': 0.7561242780322645}, 'lambada_loss_shapley_blocks_pruned_3': {'perplexity': 5.574233385572521}, 'winogrande_cosine_blocks_pruned_3': {'acc': 0.7190213101815311}, 'arc_challenge_loss_shapley_blocks_pruned_3': {'acc_norm': 0.4496587030716723}, '_step': 23, 'piqa_cosine_blocks_pruned_3': {'acc_norm': 0.7671381936887922}, 'boolq_cosine_blocks_pruned_3': {'acc': 0.7079510703363915}, 'lambada_cosine_blocks_pruned_3': {'perplexity': 6.066556519914124}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_3', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '3', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_3
61,"{'winogrande_cosine_blocks_pruned_6': {'acc': 0.6669297553275454}, 'arc_challenge_cosine_blocks_pruned_6': {'acc_norm': 0.4343003412969283}, 'truthfulqa_mc2_cosine_blocks_pruned_6': {'acc': 0.46262611844548096}, 'winogrande_loss_shapley_blocks_pruned_6': {'acc': 0.6408839779005525}, '_runtime': 4995.368897438049, '_timestamp': 1716158004.4636197, 'gsm8k_cosine_blocks_pruned_6': {'exact_match': 0.006065200909780136}, 'toxigen_cosine_blocks_pruned_6': {'acc_norm': 0.4319148936170213}, 'arc_challenge_loss_shapley_blocks_pruned_6': {'acc_norm': 0.39334470989761094}, 'boolq_cosine_blocks_pruned_6': {'acc': 0.6214067278287462}, 'piqa_loss_shapley_blocks_pruned_6': {'acc_norm': 0.7426550598476604}, 'gsm8k_loss_shapley_blocks_pruned_6': {'exact_match': 0.002274450341167551}, 'toxigen_loss_shapley_blocks_pruned_6': {'acc_norm': 0.4319148936170213}, 'mmlu_loss_shapley_blocks_pruned_6': {'acc': 0.28137017518871954}, 'boolq_loss_shapley_blocks_pruned_6': {'acc': 0.581039755351682}, 'lambada_loss_shapley_blocks_pruned_6': {'perplexity': 11.199456648797629}, 'hellaswag_loss_shapley_blocks_pruned_6': {'acc_norm': 0.6637124078868751}, '_wandb': {'runtime': 4997}, 'mmlu_cosine_blocks_pruned_6': {'acc': 0.423728813559322}, 'piqa_cosine_blocks_pruned_6': {'acc_norm': 0.7187159956474428}, 'arc_easy_cosine_blocks_pruned_6': {'acc_norm': 0.6443602693602694}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_6': {'acc': 0.3648031056222966}, '_step': 23, 'lambada_cosine_blocks_pruned_6': {'perplexity': 27.26322238870118}, 'hellaswag_cosine_blocks_pruned_6': {'acc_norm': 0.6537542322246565}, 'arc_easy_loss_shapley_blocks_pruned_6': {'acc_norm': 0.6658249158249159}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_6', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '6', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_6
62,"{'truthfulqa_mc2_loss_shapley_blocks_pruned_8': {'acc': 0.40744094717194984}, '_timestamp': 1716157943.7763464, 'boolq_cosine_blocks_pruned_8': {'acc': 0.6217125382262997}, 'arc_easy_cosine_blocks_pruned_8': {'acc_norm': 0.5917508417508418}, 'winogrande_loss_shapley_blocks_pruned_8': {'acc': 0.5880031570639306}, 'arc_challenge_loss_shapley_blocks_pruned_8': {'acc_norm': 0.34812286689419797}, 'mmlu_loss_shapley_blocks_pruned_8': {'acc': 0.2675544794188862}, 'winogrande_cosine_blocks_pruned_8': {'acc': 0.6787687450670876}, 'toxigen_loss_shapley_blocks_pruned_8': {'acc_norm': 0.4319148936170213}, '_step': 23, '_wandb': {'runtime': 4936}, 'mmlu_cosine_blocks_pruned_8': {'acc': 0.3728813559322034}, 'piqa_cosine_blocks_pruned_8': {'acc_norm': 0.6648531011969532}, 'hellaswag_cosine_blocks_pruned_8': {'acc_norm': 0.6048595897231627}, '_runtime': 4934.903098344803, 'boolq_loss_shapley_blocks_pruned_8': {'acc': 0.6048929663608563}, 'lambada_loss_shapley_blocks_pruned_8': {'perplexity': 31.572863517764542}, 'truthfulqa_mc2_cosine_blocks_pruned_8': {'acc': 0.4825222870147118}, 'arc_challenge_cosine_blocks_pruned_8': {'acc_norm': 0.3839590443686007}, 'arc_easy_loss_shapley_blocks_pruned_8': {'acc_norm': 0.6031144781144782}, 'hellaswag_loss_shapley_blocks_pruned_8': {'acc_norm': 0.5844453296156145}, 'gsm8k_cosine_blocks_pruned_8': {'exact_match': 0}, 'lambada_cosine_blocks_pruned_8': {'perplexity': 84.16609413151049}, 'toxigen_cosine_blocks_pruned_8': {'acc_norm': 0.4319148936170213}, 'piqa_loss_shapley_blocks_pruned_8': {'acc_norm': 0.7230685527747551}, 'gsm8k_loss_shapley_blocks_pruned_8': {'exact_match': 0}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_8', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '8', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_8
63,"{'piqa_loss_shapley_blocks_pruned_1': {'acc_norm': 0.7916213275299239}, 'winogrande_cosine_blocks_pruned_1': {'acc': 0.7308602999210734}, 'boolq_loss_shapley_blocks_pruned_1': {'acc': 0.745565749235474}, '_step': 23, 'mmlu_cosine_blocks_pruned_1': {'acc': 0.450932915539097}, 'boolq_cosine_blocks_pruned_1': {'acc': 0.7724770642201835}, 'lambada_cosine_blocks_pruned_1': {'perplexity': 3.822435033821871}, 'toxigen_cosine_blocks_pruned_1': {'acc_norm': 0.4319148936170213}, 'truthfulqa_mc2_loss_shapley_blocks_pruned_1': {'acc': 0.37376365238505177}, '_wandb': {'runtime': 4928}, '_runtime': 4926.834763765335, 'hellaswag_cosine_blocks_pruned_1': {'acc_norm': 0.7754431388169687}, 'arc_easy_loss_shapley_blocks_pruned_1': {'acc_norm': 0.8038720538720538}, 'arc_challenge_loss_shapley_blocks_pruned_1': {'acc_norm': 0.5110921501706485}, 'truthfulqa_mc2_cosine_blocks_pruned_1': {'acc': 0.3898310222772893}, 'winogrande_loss_shapley_blocks_pruned_1': {'acc': 0.7158642462509865}, 'piqa_cosine_blocks_pruned_1': {'acc_norm': 0.7878128400435256}, 'arc_easy_cosine_blocks_pruned_1': {'acc_norm': 0.8127104377104377}, 'arc_challenge_cosine_blocks_pruned_1': {'acc_norm': 0.5093856655290102}, 'lambada_loss_shapley_blocks_pruned_1': {'perplexity': 4.2438916441081656}, 'toxigen_loss_shapley_blocks_pruned_1': {'acc_norm': 0.4319148936170213}, '_timestamp': 1716157935.3002658, 'gsm8k_cosine_blocks_pruned_1': {'exact_match': 0.10159211523881728}, 'mmlu_loss_shapley_blocks_pruned_1': {'acc': 0.4094146133029483}, 'gsm8k_loss_shapley_blocks_pruned_1': {'exact_match': 0.0576194086429113}, 'hellaswag_loss_shapley_blocks_pruned_1': {'acc_norm': 0.7647878908583947}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 8, 'distributed': True, 'num_workers': 8, 'wandb_project': 'block_prune_harness_evals_split', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_1', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'num_blocks_to_prune': '1', 'effective_batch_size': 8, 'limit_shapley_samples': None}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_block_pruning_harness_eval_selected_1


==> figures/layer_influence_12_04_24/layer_influence.csv <==
,summary,config,name
0,"{'layer_8_l2_influence': 0.30925673246383667, 'layer_35_l1_influence': 141.4864501953125, 'layer_45_cosine_influence': 0.043411314487457275, 'eval_relative_l2_layers_pruned_7': {'num_ex': 15232, 'avg_loss': 3.091604793772978, 'avg_seq_perplexity': 65.34974478072479}, 'layer_44_l2_influence': 1.521351933479309, 'layer_46_l2_influence': 1.844409227371216, 'layer_9_relative_l2_influence': 0.580390989780426, 'layer_14_relative_l2_influence': 0.3846260905265808, 'layer_59_cosine_influence': 0.04372125864028931, 'mmlu_relative_l1_layers_pruned_28': {'weighted_acc': 22.911931818181817, 'total': 14080, 'correct': 3226}, 'layer_33_cosine_influence': 0.08849358558654785, 'layer_35_cosine_influence': 0.08279335498809814, 'eval_relative_l1_layers_pruned_24': {'avg_seq_perplexity': 115895.00840336134, 'num_ex': 15232, 'avg_loss': 11.462571600905989}, 'mmlu_relative_l1_layers_pruned_20': {'total': 14080, 'correct': 3365, 'weighted_acc': 23.899147727272727}, 'layer_6_l2_influence': 0.25241780281066895, 'layer_36_l1_influence': 89.0604019165039, 'layer_45_l2_influence': 4.230673313140869, 'layer_5_cosine_influence': 0.1279846429824829, 'layer_35_relative_l1_influence': 0.4915322959423065, 'mmlu_relative_l2_layers_pruned_22': {'total': 14080, 'correct': 3472, 'weighted_acc': 24.65909090909091}, 'layer_0_cosine_influence': 0.26520925760269165, 'mmlu_cosine_layers_pruned_21': {'weighted_acc': 23.188920454545453, 'total': 14080, 'correct': 3265}, 'layer_5_relative_l2_influence': 0.6784128546714783, 'layer_13_relative_l2_influence': 0.5495381951332092, 'layer_27_relative_l2_influence': 0.4046044647693634, 'layer_18_l2_influence': 0.759820818901062, 'layer_4_cosine_influence': 0.0836145281791687, 'eval_cosine_layers_pruned_6': {'avg_seq_perplexity': 21.821650144432773, 'num_ex': 15232, 'avg_loss': 2.5078714835543594}, 'mmlu_cosine_layers_pruned_3': {'total': 14080, 'correct': 8741, 'weighted_acc': 62.08096590909091}, 'mmlu_relative_l1_layers_pruned_7': {'weighted_acc': 57.45738636363637, 'total': 14080, 'correct': 8090}, 'eval_relative_l2_layers_pruned_19': {'avg_seq_perplexity': 103042.50420168068, 'num_ex': 15232, 'avg_loss': 8.297470990349264}, 'mmlu_relative_l1_layers_pruned_25': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'mmlu_relative_l1_layers_pruned_26': {'total': 14080, 'correct': 3275, 'weighted_acc': 23.259943181818183}, 'layer_10_relative_l2_influence': 0.3724425733089447, 'layer_19_relative_l2_influence': 0.4843670129776001, 'layer_51_relative_l1_influence': 0.3035816252231598, 'layer_59_relative_l1_influence': 0.34519651532173157, 'eval_cosine_layers_pruned_2': {'num_ex': 15232, 'avg_loss': 2.019968625878086, 'avg_seq_perplexity': 9.909207384125525}, 'layer_12_relative_l2_influence': 0.3454267084598541, 'layer_20_relative_l2_influence': 0.3746122419834137, 'layer_53_relative_l2_influence': 0.2695726156234741, 'layer_19_l1_influence': 58.80944061279297, 'layer_28_l2_influence': 1.2260104417800903, 'layer_46_l1_influence': 91.6750717163086, 'eval_cosine_layers_pruned_8': {'num_ex': 15232, 'avg_loss': 5.534969554227941, 'avg_seq_perplexity': 27553338.084033612}, 'eval_relative_l1_layers_pruned_13': {'num_ex': 15232, 'avg_loss': 6.618670295266544, 'avg_seq_perplexity': 989827.9663865546}, 'layer_7_l2_influence': 0.3808755278587342, 'layer_17_l1_influence': 53.34184646606445, 'layer_33_l2_influence': 2.497668743133545, 'mmlu_cosine_layers_pruned_8': {'total': 14080, 'correct': 7963, 'weighted_acc': 56.55539772727273}, 'mmlu_cosine_layers_pruned_2': {'total': 14080, 'correct': 8681, 'weighted_acc': 61.65482954545455}, 'layer_40_relative_l1_influence': 0.1834173798561096, 'mmlu_relative_l2_layers_pruned_9': {'correct': 4658, 'weighted_acc': 33.08238636363637, 'total': 14080}, 'layer_23_l2_influence': 1.3222229480743408, 'layer_25_l1_influence': 72.89749145507812, 'mmlu_cosine_layers_pruned_20': {'total': 14080, 'correct': 3249, 'weighted_acc': 23.07528409090909}, 'mmlu_cosine_layers_pruned_31': {'total': 14080, 'correct': 3411, 'weighted_acc': 24.225852272727273}, 'eval_relative_l1_layers_pruned_3': {'num_ex': 15232, 'avg_loss': 2.1123339228269433, 'avg_seq_perplexity': 11.268238740808824}, 'mmlu_relative_l2_layers_pruned_18': {'total': 14080, 'correct': 3388, 'weighted_acc': 24.0625}, 'layer_39_l1_influence': 202.7581024169922, 'eval_cosine_layers_pruned_3': {'avg_loss': 2.1123339228269433, 'avg_seq_perplexity': 11.268238740808824, 'num_ex': 15232}, 'mmlu_cosine_layers_pruned_6': {'total': 14080, 'correct': 8582, 'weighted_acc': 60.95170454545455}, 'eval_cosine_layers_pruned_11': {'num_ex': 15232, 'avg_loss': 5.979467055376838, 'avg_seq_perplexity': 14454.875}, 'mmlu_cosine_layers_pruned_26': {'total': 14080, 'correct': 3618, 'weighted_acc': 25.696022727272727}, 'layer_17_relative_l2_influence': 0.5055680274963379, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15232, 'avg_loss': 1.958481988987001, 'avg_seq_perplexity': 9.15524676667542}, 'eval_relative_l2_layers_pruned_15': {'num_ex': 15232, 'avg_loss': 7.138254886915703, 'avg_seq_perplexity': 5929496.201680672}, 'layer_3_relative_l2_influence': 0.9558939337730408, 'layer_61_relative_l1_influence': 0.35352906584739685, 'mmlu_relative_l2_layers_pruned_4': {'correct': 8680, 'weighted_acc': 61.64772727272727, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_32': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'layer_40_l1_influence': 84.37584686279297, 'layer_4_relative_l1_influence': 0.4649311602115631, 'layer_55_relative_l1_influence': 0.30376774072647095, 'layer_32_l2_influence': 1.5026849508285522, 'layer_1_relative_l1_influence': 0.9895864725112916, 'layer_21_relative_l2_influence': 0.4441305994987488, 'mmlu_relative_l1_layers_pruned_21': {'total': 14080, 'correct': 3466, 'weighted_acc': 24.616477272727273}, 'layer_52_cosine_influence': 0.004449367523193359, 'layer_37_relative_l2_influence': 0.45960408449172974, 'layer_48_relative_l1_influence': 0.12012804299592972, 'eval_relative_l1_layers_pruned_15': {'num_ex': 15232, 'avg_loss': 6.746198894596901, 'avg_seq_perplexity': 6290.686974789916}, 'layer_16_relative_l1_influence': 0.377434104681015, 'layer_13_l1_influence': 41.40541458129883, 'layer_30_l1_influence': 72.10406494140625, 'layer_15_cosine_influence': 0.12824136018753052, 'eval_cosine_layers_pruned_25': {'num_ex': 15232, 'avg_loss': 11.726228088891808, 'avg_seq_perplexity': 152664.90756302522}, 'layer_52_l2_influence': 1.7978925704956057, 'mmlu_cosine_layers_pruned_18': {'total': 14080, 'correct': 3397, 'weighted_acc': 24.126420454545453}, 'mmlu_cosine_layers_pruned_22': {'total': 14080, 'correct': 3472, 'weighted_acc': 24.65909090909091}, 'mmlu_cosine_layers_pruned_28': {'weighted_acc': 24.211647727272727, 'total': 14080, 'correct': 3409}, 'layer_9_l1_influence': 26.681072235107425, 'layer_39_l2_influence': 4.0295586585998535, 'layer_23_cosine_influence': 0.08843076229095459, 'eval_cosine_layers_pruned_30': {'num_ex': 15232, 'avg_loss': 11.938547342765233, 'avg_seq_perplexity': 171696.11764705885}, 'eval_relative_l2_layers_pruned_13': {'num_ex': 15232, 'avg_loss': 6.618670295266544, 'avg_seq_perplexity': 989827.9663865546}, 'layer_5_l2_influence': 0.30080005526542664, 'layer_46_cosine_influence': 0.008055806159973145, 'eval_cosine_layers_pruned_15': {'num_ex': 15232, 'avg_loss': 7.036125631893382, 'avg_seq_perplexity': 306483.19327731093}, 'layer_30_relative_l2_influence': 0.32494863867759705, 'layer_25_l2_influence': 1.4418742656707764, 'mmlu_cosine_layers_pruned_29': {'weighted_acc': 25.724431818181817, 'total': 14080, 'correct': 3622}, 'layer_57_relative_l1_influence': 0.34410032629966736, 'mmlu_relative_l2_layers_pruned_17': {'weighted_acc': 25.36221590909091, 'total': 14080, 'correct': 3571}, 'layer_15_l2_influence': 0.9761607050895692, 'layer_19_l2_influence': 1.1694716215133667, 'layer_26_l2_influence': 1.1506389379501345, 'layer_55_cosine_influence': 0.03454434871673584, 'eval_relative_l1_layers_pruned_7': {'num_ex': 15232, 'avg_loss': 4.200259681509323, 'avg_seq_perplexity': 656485.9159663866}, 'mmlu_relative_l2_layers_pruned_27': {'total': 14080, 'correct': 3227, 'weighted_acc': 22.91903409090909}, 'layer_48_cosine_influence': 0.005629241466522217, 'layer_57_relative_l2_influence': 0.31264129281044006, 'mmlu_relative_l1_layers_pruned_2': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_relative_l2_layers_pruned_16': {'total': 14080, 'correct': 3730, 'weighted_acc': 26.491477272727273}, 'layer_1_l2_influence': 0.1736997365951538, 'layer_24_l1_influence': 53.734493255615234, 'layer_47_l1_influence': 222.20736694335935, 'layer_30_relative_l1_influence': 0.36279627680778503, 'eval_cosine_layers_pruned_27': {'num_ex': 15232, 'avg_loss': 11.042186063878676, 'avg_seq_perplexity': 74799.94957983193}, 'eval_relative_l2_layers_pruned_21': {'num_ex': 15232, 'avg_loss': 10.914500517003676, 'avg_seq_perplexity': 80740.51260504202}, 'eval_relative_l1_layers_pruned_32': {'num_ex': 15232, 'avg_loss': 11.334953756893382, 'avg_seq_perplexity': 93899.11764705884}, 'layer_57_l2_influence': 7.100384712219238, 'layer_24_cosine_influence': 0.05276745557785034, 'layer_41_cosine_influence': 0.06411826610565186, 'mmlu_cosine_layers_pruned_13': {'total': 14080, 'correct': 4308, 'weighted_acc': 30.59659090909091}, 'mmlu_relative_l2_layers_pruned_29': {'total': 14080, 'correct': 3432, 'weighted_acc': 24.375}, 'layer_1_cosine_influence': 0.20278924703598025, 'layer_8_cosine_influence': 0.060181260108947754, 'layer_1_relative_l2_influence': 1.0355620384216309, 'layer_16_relative_l2_influence': 0.3501903712749481, 'layer_48_relative_l2_influence': 0.1056269034743309, 'eval_relative_l2_layers_pruned_2': {'num_ex': 15232, 'avg_loss': 2.019968625878086, 'avg_seq_perplexity': 9.909207384125525}, 'layer_44_cosine_influence': 0.006992220878601074, 'mmlu_cosine_layers_pruned_10': {'correct': 4537, 'weighted_acc': 32.22301136363637, 'total': 14080}, 'layer_4_relative_l2_influence': 0.45345786213874817, 'layer_37_relative_l1_influence': 0.5191972255706787, 'layer_50_l2_influence': 1.5914089679718018, 'layer_3_relative_l1_influence': 0.7602511644363403, 'mmlu_relative_l1_layers_pruned_13': {'total': 14080, 'correct': 3791, 'weighted_acc': 26.92471590909091}, 'layer_54_l2_influence': 2.4125380516052246, 'eval_cosine_layers_pruned_32': {'num_ex': 15232, 'avg_loss': 11.334953756893382, 'avg_seq_perplexity': 93899.11764705884}, 'layer_61_relative_l2_influence': 0.33199021220207214, 'layer_17_l2_influence': 1.075273871421814, 'eval_cosine_layers_pruned_14': {'num_ex': 15232, 'avg_loss': 6.506511271500788, 'avg_seq_perplexity': 117644.72268907564}, 'layer_17_relative_l1_influence': 0.5587623119354248, 'mmlu_relative_l2_layers_pruned_30': {'total': 14080, 'correct': 3498, 'weighted_acc': 24.84375}, 'layer_41_l1_influence': 211.08462524414065, 'layer_30_cosine_influence': 0.04656398296356201, 'layer_21_relative_l1_influence': 0.4944199025630951, 'layer_55_relative_l2_influence': 0.27018648386001587, 'layer_63_cosine_influence': 0.18474119901657104, 'mmlu_relative_l2_layers_pruned_8': {'correct': 7963, 'weighted_acc': 56.55539772727273, 'total': 14080}, 'layer_45_l1_influence': 213.41290283203125, 'layer_6_cosine_influence': 0.07050985097885132, 'eval_relative_l1_layers_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'eval_cosine_layers_pruned_12': {'num_ex': 15232, 'avg_loss': 6.195877716320903, 'avg_seq_perplexity': 95776.38655462184}, 'eval_relative_l1_layers_pruned_21': {'avg_seq_perplexity': 27002.418067226892, 'num_ex': 15232, 'avg_loss': 9.989885602678571}, 'mmlu_relative_l1_layers_pruned_15': {'total': 14080, 'correct': 4674, 'weighted_acc': 33.19602272727273}, 'mmlu_relative_l2_layers_pruned_12': {'total': 14080, 'correct': 4539, 'weighted_acc': 32.23721590909091}, 'layer_56_l1_influence': 132.7456817626953, 'layer_62_l1_influence': 256.5379943847656, 'layer_2_cosine_influence': 0.12315160036087036, 'layer_9_cosine_influence': 0.12770426273345947, 'layer_36_l2_influence': 1.818441152572632, 'layer_40_relative_l2_influence': 0.1677148938179016, 'eval_relative_l2_layers_pruned_32': {'num_ex': 15232, 'avg_loss': 11.334953756893382, 'avg_seq_perplexity': 93899.11764705884}, 'eval_relative_l1_layers_pruned_31': {'avg_loss': 11.982023864233192, 'avg_seq_perplexity': 178300.03361344538, 'num_ex': 15232}, 'eval_relative_l2_layers_pruned_20': {'num_ex': 15232, 'avg_loss': 10.176466485031511, 'avg_seq_perplexity': 32614.802521008405}, 'layer_10_relative_l1_influence': 0.42383959889411926, 'layer_19_relative_l1_influence': 0.5390159487724304, 'layer_51_relative_l2_influence': 0.2735665738582611, 'layer_59_relative_l2_influence': 0.3131203055381775, 'layer_27_relative_l1_influence': 0.4552932977676392, 'layer_53_relative_l1_influence': 0.3020574748516083, 'eval_relative_l1_layers_pruned_2': {'num_ex': 15232, 'avg_loss': 2.021227540088301, 'avg_seq_perplexity': 9.83266827238708}, 'mmlu_relative_l2_layers_pruned_10': {'correct': 4537, 'weighted_acc': 32.22301136363637, 'total': 14080}, 'layer_0_l1_influence': 4.355503559112549, 'layer_51_l1_influence': 243.41490173339844, 'layer_12_relative_l1_influence': 0.3815732002258301, 'layer_20_relative_l1_influence': 0.4093180298805237, 'eval_relative_l2_layers_pruned_28': {'num_ex': 15232, 'avg_loss': 11.28367601923582, 'avg_seq_perplexity': 89669.21848739496}, 'eval_relative_l1_layers_pruned_23': {'num_ex': 15232, 'avg_loss': 11.156066381630778, 'avg_seq_perplexity': 90489.6218487395}, 'layer_15_l1_influence': 49.05146408081055, 'layer_41_l2_influence': 4.182018756866455, 'layer_18_cosine_influence': 0.0540621280670166, 'layer_14_relative_l1_influence': 0.4163406491279602, 'layer_20_l1_influence': 47.18311309814453, 'layer_13_relative_l1_influence': 0.6187999248504639, 'layer_35_relative_l2_influence': 0.43615275621414185, 'eval_relative_l1_layers_pruned_11': {'num_ex': 15232, 'avg_loss': 5.979467055376838, 'avg_seq_perplexity': 14454.875}, 'mmlu_relative_l1_layers_pruned_19': {'total': 14080, 'correct': 3409, 'weighted_acc': 24.211647727272727}, 'layer_27_l2_influence': 1.5513147115707395, 'mmlu_cosine_layers_pruned_16': {'total': 14080, 'correct': 4503, 'weighted_acc': 31.98153409090909}, 'eval_relative_l2_layers_pruned_25': {'num_ex': 15232, 'avg_loss': 11.071694253873424, 'avg_seq_perplexity': 72949.04201680672}, 'eval_relative_l2_layers_pruned_26': {'num_ex': 15232, 'avg_loss': 11.221693022912287, 'avg_seq_perplexity': 82989.64705882352}, 'layer_19_cosine_influence': 0.1098482608795166, 'layer_5_relative_l1_influence': 0.7726064324378967, 'layer_41_relative_l1_influence': 0.43836015462875366, 'layer_46_relative_l1_influence': 0.13856355845928192, 'layer_58_relative_l1_influence': 0.19239576160907745, 'eval_relative_l2_layers_pruned_23': {'num_ex': 15232, 'avg_loss': 11.365603663340336, 'avg_seq_perplexity': 110278.9411764706}, 'layer_15_relative_l2_influence': 0.5353884100914001, 'layer_42_relative_l2_influence': 0.13934537768363953, 'layer_43_relative_l2_influence': 0.3460451662540436, 'layer_56_relative_l2_influence': 0.1249575987458229, 'layer_33_l1_influence': 126.3698501586914, 'layer_12_cosine_influence': 0.05228930711746216, 'eval_relative_l2_layers_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'eval_relative_l2_layers_pruned_11': {'avg_loss': 5.979467055376838, 'avg_seq_perplexity': 14454.875, 'num_ex': 15232}, 'eval_relative_l1_layers_pruned_26': {'num_ex': 15232, 'avg_loss': 11.192060711003151, 'avg_seq_perplexity': 83562.98319327731}, 'layer_30_l2_influence': 1.4500428438186646, 'layer_26_cosine_influence': 0.047027587890625, 'layer_9_relative_l1_influence': 0.6780157089233398, 'eval_relative_l1_layers_pruned_25': {'avg_seq_perplexity': 111072.03361344538, 'num_ex': 15232, 'avg_loss': 11.460928267791491}, 'eval_relative_l2_layers_pruned_31': {'num_ex': 15232, 'avg_loss': 11.982023864233192, 'avg_seq_perplexity': 178300.03361344538}, 'mmlu_relative_l1_layers_pruned_24': {'total': 14080, 'correct': 3341, 'weighted_acc': 23.728693181818183}, 'layer_37_l1_influence': 172.80203247070312, 'layer_32_relative_l1_influence': 0.31685182452201843, 'layer_50_relative_l1_influence': 0.1053440123796463, 'eval_relative_l1_layers_pruned_20': {'avg_seq_perplexity': 5611.606617647059, 'num_ex': 15232, 'avg_loss': 8.419328962053571}, 'mmlu_cosine_layers_pruned_24': {'weighted_acc': 23.59375, 'total': 14080, 'correct': 3322}, 'layer_31_l2_influence': 2.082604169845581, 'layer_53_l1_influence': 260.59210205078125, 'layer_17_cosine_influence': 0.12083137035369872, 'eval_cosine_layers_pruned_17': {'num_ex': 15232, 'avg_loss': 8.251048368566176, 'avg_seq_perplexity': 4750.27468487395}, 'layer_12_l2_influence': 0.4697308838367462, 'layer_52_relative_l2_influence': 0.0954018011689186, 'mmlu_relative_l1_layers_pruned_0': {'weighted_acc': 62.45028409090909, 'total': 14080, 'correct': 8793}, 'eval_relative_l1_layers_pruned_28': {'avg_loss': 11.15249249113708, 'avg_seq_perplexity': 78066.76470588235, 'num_ex': 15232}, 'layer_8_l1_influence': 14.27259922027588, 'layer_11_l1_influence': 34.91197204589844, 'layer_55_l1_influence': 283.5865478515625, 'mmlu_relative_l2_layers_pruned_13': {'weighted_acc': 26.92471590909091, 'total': 14080, 'correct': 3791}, 'layer_31_cosine_influence': 0.0853840708732605, 'eval_cosine_layers_pruned_19': {'num_ex': 15232, 'avg_loss': 8.707171784729518, 'avg_seq_perplexity': 7840.052521008403}, 'eval_cosine_layers_pruned_23': {'num_ex': 15232, 'avg_loss': 11.236269654346112, 'avg_seq_perplexity': 111268.5462184874}, 'mmlu_relative_l1_layers_pruned_8': {'total': 14080, 'correct': 7963, 'weighted_acc': 56.55539772727273}, 'layer_49_l2_influence': 4.599277496337891, 'layer_29_relative_l1_influence': 0.490291029214859, 'eval_relative_l1_layers_pruned_18': {'avg_loss': 7.650572191767332, 'avg_seq_perplexity': 7060.879201680672, 'num_ex': 15232}, 'layer_61_cosine_influence': 0.05094641447067261, 'layer_45_relative_l2_influence': 0.3097829520702362, 'eval_relative_l2_layers_pruned_17': {'num_ex': 15232, 'avg_loss': 7.296897054720326, 'avg_seq_perplexity': 211547.59663865544}, 'mmlu_relative_l1_layers_pruned_29': {'weighted_acc': 24.375, 'total': 14080, 'correct': 3432}, 'layer_36_relative_l2_influence': 0.2578340470790863, 'eval_relative_l2_layers_pruned_8': {'num_ex': 15232, 'avg_loss': 5.534969554227941, 'avg_seq_perplexity': 27553338.084033612}, 'layer_24_l2_influence': 1.089629888534546, 'layer_36_cosine_influence': 0.0307542085647583, 'layer_47_cosine_influence': 0.03914356231689453, 'layer_8_relative_l1_influence': 0.42716872692108154, 'layer_4_l1_influence': 7.540837287902832, 'layer_60_relative_l1_influence': 0.14765168726444244, 'layer_63_relative_l2_influence': 0.6284819841384888, 'layer_54_l1_influence': 117.87527465820312, 'eval_cosine_layers_pruned_1': {'avg_seq_perplexity': 9.15524676667542, 'num_ex': 15232, 'avg_loss': 1.958481988987001}, 'layer_39_relative_l1_influence': 0.5004614591598511, 'layer_3_cosine_influence': 0.1377859115600586, 'mmlu_relative_l1_layers_pruned_16': {'correct': 4009, 'weighted_acc': 28.473011363636363, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_27': {'correct': 3275, 'weighted_acc': 23.259943181818183, 'total': 14080}, 'layer_53_l2_influence': 5.171452522277832, 'eval_cosine_layers_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'mmlu_cosine_layers_pruned_5': {'total': 14080, 'correct': 8593, 'weighted_acc': 61.02982954545455}, 'layer_2_l2_influence': 0.13986870646476746, 'mmlu_relative_l1_layers_pruned_12': {'total': 14080, 'correct': 4539, 'weighted_acc': 32.23721590909091}, 'mmlu_relative_l2_layers_pruned_15': {'weighted_acc': 26.22159090909091, 'total': 14080, 'correct': 3692}, 'layer_22_l1_influence': 49.707725524902344, 'layer_33_relative_l2_influence': 0.44804760813713074, 'layer_54_relative_l2_influence': 0.1170382797718048, 'eval_cosine_layers_pruned_21': {'num_ex': 15232, 'avg_loss': 10.914500517003676, 'avg_seq_perplexity': 80740.51260504202}, 'layer_25_relative_l1_influence': 0.467229962348938, 'layer_34_relative_l2_influence': 0.26474615931510925, 'layer_11_l2_influence': 0.6898346543312073, 'layer_32_l1_influence': 73.82137298583984, 'layer_62_l2_influence': 9.384254455566406, 'mmlu_cosine_layers_pruned_9': {'total': 14080, 'correct': 4658, 'weighted_acc': 33.08238636363637}, 'layer_44_l1_influence': 75.2409896850586, 'layer_29_cosine_influence': 0.08742386102676392, 'layer_54_cosine_influence': 0.007582485675811768, 'layer_42_l2_influence': 1.6551706790924072, 'layer_61_l2_influence': 9.978768348693848, 'layer_31_relative_l2_influence': 0.42839163541793823, 'mmlu_relative_l2_layers_pruned_2': {'total': 14080, 'correct': 8681, 'weighted_acc': 61.65482954545455}, 'layer_27_cosine_influence': 0.07938849925994873, 'layer_24_relative_l2_influence': 0.3415765166282654, 'eval_relative_l2_layers_pruned_18': {'avg_loss': 7.252192649520746, 'avg_seq_perplexity': 6977.543592436975, 'num_ex': 15232}, 'mmlu_relative_l1_layers_pruned_30': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'layer_49_relative_l2_influence': 0.2793344259262085, 'eval_relative_l1_layers_pruned_17': {'num_ex': 15232, 'avg_loss': 7.346280650932248, 'avg_seq_perplexity': 20352.84663865546}, 'layer_59_l2_influence': 8.060256958007812, 'layer_2_relative_l2_influence': 0.5391861796379089, 'layer_22_relative_l1_influence': 0.385593444108963, 'mmlu_relative_l2_layers_pruned_19': {'total': 14080, 'correct': 3242, 'weighted_acc': 23.025568181818183}, 'layer_7_cosine_influence': 0.11933386325836182, 'layer_28_relative_l2_influence': 0.31128668785095215, 'layer_38_relative_l1_influence': 0.2620026171207428, 'mmlu_relative_l2_layers_pruned_0': {'weighted_acc': 62.45028409090909, 'total': 14080, 'correct': 8793}, 'layer_2_l1_influence': 6.1596221923828125, 'eval_cosine_layers_pruned_20': {'avg_loss': 10.357553177521009, 'avg_seq_perplexity': 42362.78991596639, 'num_ex': 15232}, 'eval_cosine_layers_pruned_31': {'num_ex': 15232, 'avg_loss': 11.982023864233192, 'avg_seq_perplexity': 178300.03361344538}, 'layer_11_relative_l1_influence': 0.6555793285369873, 'mmlu_cosine_layers_pruned_11': {'total': 14080, 'correct': 4263, 'weighted_acc': 30.276988636363637}, 'eval_relative_l1_layers_pruned_8': {'num_ex': 15232, 'avg_loss': 5.534969554227941, 'avg_seq_perplexity': 27553338.084033612}, 'eval_relative_l1_layers_pruned_14': {'avg_seq_perplexity': 3200.046218487395, 'num_ex': 15232, 'avg_loss': 6.578822031742384}, 'layer_32_cosine_influence': 0.03744024038314819, 'eval_cosine_layers_pruned_9': {'avg_seq_perplexity': 4428.140231092437, 'num_ex': 15232, 'avg_loss': 5.693704044117647}, 'eval_cosine_layers_pruned_26': {'avg_loss': 11.148794478728991, 'avg_seq_perplexity': 83336.41176470589, 'num_ex': 15232}, 'layer_18_l1_influence': 36.47142028808594, 'layer_37_l2_influence': 3.4254558086395264, 'layer_58_l1_influence': 207.02120971679688, 'layer_25_cosine_influence': 0.08524292707443237, 'layer_44_relative_l2_influence': 0.11319539695978165, 'mmlu_relative_l1_layers_pruned_10': {'total': 14080, 'correct': 4537, 'weighted_acc': 32.22301136363637}, 'layer_21_cosine_influence': 0.0952589511871338, 'layer_18_relative_l2_influence': 0.34673458337783813, 'eval_relative_l2_layers_pruned_22': {'num_ex': 15232, 'avg_loss': 11.064569040506829, 'avg_seq_perplexity': 87006.10084033613}, 'mmlu_cosine_layers_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'layer_0_relative_l1_influence': 0.7593657970428467, 'layer_7_relative_l2_influence': 0.5512937307357788, 'layer_23_relative_l1_influence': 0.4770897924900055, 'layer_34_l2_influence': 1.6160905361175537, 'layer_48_l1_influence': 85.95135498046875, 'layer_13_cosine_influence': 0.12945115566253662, 'eval_cosine_layers_pruned_5': {'num_ex': 15232, 'avg_loss': 2.3319935518152572, 'avg_seq_perplexity': 15.830906972163865}, 'layer_12_l1_influence': 23.020483016967773, 'layer_55_l2_influence': 5.645135879516602, 'layer_62_relative_l1_influence': 0.1820554286241531, 'layer_47_relative_l2_influence': 0.2916932702064514, 'layer_21_l1_influence': 61.715782165527344, 'layer_57_l1_influence': 347.9016418457031, 'mmlu_cosine_layers_pruned_1': {'total': 14080, 'correct': 8802, 'weighted_acc': 62.51420454545455}, 'mmlu_cosine_layers_pruned_25': {'total': 14080, 'correct': 3305, 'weighted_acc': 23.473011363636363}, 'layer_10_cosine_influence': 0.05831336975097656, 'eval_cosine_layers_pruned_18': {'num_ex': 15232, 'avg_loss': 8.42576586298582, 'avg_seq_perplexity': 5654.58981092437}, 'eval_cosine_layers_pruned_22': {'num_ex': 15232, 'avg_loss': 11.064569040506829, 'avg_seq_perplexity': 87006.10084033613}, 'eval_relative_l1_layers_pruned_22': {'avg_seq_perplexity': 93426.50420168068, 'num_ex': 15232, 'avg_loss': 11.059007147780989}, 'mmlu_relative_l2_layers_pruned_24': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'layer_1_l1_influence': 7.448639869689941, 'layer_43_cosine_influence': 0.05295312404632568, 'eval_cosine_layers_pruned_28': {'num_ex': 15232, 'avg_loss': 10.625114889705882, 'avg_seq_perplexity': 48303.50420168067}, 'mmlu_cosine_layers_pruned_30': {'weighted_acc': 24.417613636363637, 'total': 14080, 'correct': 3438}, '_wandb': {'runtime': 3562}, 'layer_50_cosine_influence': 0.0046710968017578125, 'mmlu_cosine_layers_pruned_15': {'weighted_acc': 33.08238636363637, 'total': 14080, 'correct': 4658}, 'layer_26_relative_l2_influence': 0.32648590207099915, 'layer_60_l2_influence': 4.699803352355957, 'layer_34_cosine_influence': 0.032767415046691895, 'eval_cosine_layers_pruned_29': {'num_ex': 15232, 'avg_loss': 11.319555458902313, 'avg_seq_perplexity': 93500.64705882352}, 'layer_6_relative_l2_influence': 0.43640968203544617, 'layer_63_l1_influence': 692.525634765625, 'layer_38_cosine_influence': 0.024851977825164795, 'layer_62_cosine_influence': 0.033142268657684326, '_runtime': 3563.0605113506317, 'layer_4_l2_influence': 0.17341071367263794, 'layer_7_l1_influence': 18.88804817199707, 'layer_29_l2_influence': 1.8350003957748413, 'eval_relative_l2_layers_pruned_14': {'num_ex': 15232, 'avg_loss': 7.066736045003939, 'avg_seq_perplexity': 5977485.445378152}, 'eval_cosine_layers_pruned_7': {'num_ex': 15232, 'avg_loss': 2.8495739848673844, 'avg_seq_perplexity': 24.175608915441178}, 'mmlu_relative_l2_layers_pruned_7': {'total': 14080, 'correct': 8588, 'weighted_acc': 60.99431818181818}, 'layer_31_l1_influence': 105.38761901855467, 'layer_26_relative_l1_influence': 0.36164242029190063, 'mmlu_relative_l2_layers_pruned_31': {'total': 14080, 'correct': 3411, 'weighted_acc': 24.225852272727273}, 'mmlu_cosine_layers_pruned_27': {'total': 14080, 'correct': 3371, 'weighted_acc': 23.941761363636363}, 'layer_61_l1_influence': 453.2690734863281, 'layer_63_l2_influence': 22.27606201171875, 'layer_14_cosine_influence': 0.06412476301193237, 'layer_42_cosine_influence': 0.009446859359741213, 'eval_cosine_layers_pruned_13': {'num_ex': 15232, 'avg_loss': 6.408126702829569, 'avg_seq_perplexity': 234560.35294117648}, 'layer_2_relative_l1_influence': 0.5889666080474854, 'eval_relative_l1_layers_pruned_10': {'num_ex': 15232, 'avg_loss': 5.96466064453125, 'avg_seq_perplexity': 27721.865546218487}, 'layer_7_relative_l1_influence': 0.6584877967834473, 'layer_47_relative_l1_influence': 0.32616540789604187, 'mmlu_relative_l2_layers_pruned_23': {'total': 14080, 'correct': 3340, 'weighted_acc': 23.72159090909091}, 'layer_42_l1_influence': 81.92337036132812, 'layer_40_cosine_influence': 0.013787925243377686, 'eval_cosine_layers_pruned_4': {'num_ex': 15232, 'avg_loss': 2.222923984046744, 'avg_seq_perplexity': 13.538506515887605}, 'layer_0_relative_l2_influence': 0.8722582459449768, 'eval_cosine_layers_pruned_10': {'num_ex': 15232, 'avg_loss': 5.96466064453125, 'avg_seq_perplexity': 27721.865546218487}, 'layer_62_relative_l2_influence': 0.28434446454048157, 'mmlu_relative_l1_layers_pruned_14': {'total': 14080, 'correct': 5627, 'weighted_acc': 39.96448863636363}, 'layer_0_l2_influence': 0.10824017226696014, '_step': 202, 'layer_28_cosine_influence': 0.04482990503311157, 'mmlu_relative_l2_layers_pruned_11': {'correct': 4263, 'weighted_acc': 30.276988636363637, 'total': 14080}, 'layer_11_cosine_influence': 0.13470607995986938, 'mmlu_cosine_layers_pruned_32': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'layer_44_relative_l1_influence': 0.12534169852733612, 'mmlu_relative_l1_layers_pruned_5': {'total': 14080, 'correct': 8593, 'weighted_acc': 61.02982954545455}, 'layer_13_l2_influence': 0.8223159909248352, 'mmlu_cosine_layers_pruned_14': {'total': 14080, 'correct': 4882, 'weighted_acc': 34.67329545454545}, 'mmlu_relative_l1_layers_pruned_6': {'total': 14080, 'correct': 8634, 'weighted_acc': 61.32102272727273}, 'mmlu_relative_l2_layers_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_40_l2_influence': 1.7245776653289795, 'layer_23_relative_l2_influence': 0.4285503625869751, 'eval_relative_l1_layers_pruned_4': {'avg_loss': 2.222923984046744, 'avg_seq_perplexity': 13.538506515887605, 'num_ex': 15232}, 'mmlu_relative_l2_layers_pruned_25': {'total': 14080, 'correct': 3257, 'weighted_acc': 23.132102272727273}, '_timestamp': 1712906717.3770225, 'layer_35_l2_influence': 2.8047850131988525, 'layer_18_relative_l1_influence': 0.3657892048358917, 'mmlu_relative_l2_layers_pruned_1': {'total': 14080, 'correct': 8802, 'weighted_acc': 62.51420454545455}, 'eval_relative_l2_layers_pruned_6': {'avg_seq_perplexity': 21.821650144432773, 'num_ex': 15232, 'avg_loss': 2.5078714835543594}, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 8741, 'weighted_acc': 62.08096590909091}, 'mmlu_relative_l1_layers_pruned_22': {'total': 14080, 'correct': 3367, 'weighted_acc': 23.913352272727273}, 'layer_3_l1_influence': 11.25590991973877, 'layer_49_cosine_influence': 0.03630936145782471, 'layer_28_relative_l1_influence': 0.34319472312927246, 'layer_38_relative_l2_influence': 0.23736724257469177, 'layer_22_relative_l2_influence': 0.35252252221107483, 'eval_relative_l1_layers_pruned_9': {'num_ex': 15232, 'avg_loss': 5.693704044117647, 'avg_seq_perplexity': 4428.140231092437}, 'eval_relative_l2_layers_pruned_5': {'num_ex': 15232, 'avg_loss': 2.3319935518152572, 'avg_seq_perplexity': 15.830906972163865}, 'mmlu_relative_l2_layers_pruned_20': {'total': 14080, 'correct': 3222, 'weighted_acc': 22.883522727272727}, 'layer_27_l1_influence': 78.2805404663086, 'layer_52_l1_influence': 89.98237609863281, 'layer_59_l1_influence': 395.9866943359375, 'layer_60_l1_influence': 181.1128387451172, 'layer_56_cosine_influence': 0.008136868476867676, 'mmlu_cosine_layers_pruned_12': {'total': 14080, 'correct': 4315, 'weighted_acc': 30.646306818181817}, 'layer_6_relative_l1_influence': 0.4674777090549469, 'mmlu_relative_l2_layers_pruned_28': {'total': 14080, 'correct': 3402, 'weighted_acc': 24.161931818181817}, 'layer_16_l2_influence': 0.6878260374069214, 'layer_11_relative_l2_influence': 0.5745759606361389, 'eval_relative_l2_layers_pruned_10': {'avg_loss': 5.96466064453125, 'avg_seq_perplexity': 27721.865546218487, 'num_ex': 15232}, 'layer_31_relative_l1_influence': 0.4832746982574463, 'layer_5_l1_influence': 14.693047523498535, 'layer_23_l1_influence': 66.79180145263672, 'eval_relative_l1_layers_pruned_16': {'num_ex': 15232, 'avg_loss': 7.0516003520548844, 'avg_seq_perplexity': 9694.012605042017}, 'eval_relative_l1_layers_pruned_27': {'num_ex': 15232, 'avg_loss': 11.209067464876576, 'avg_seq_perplexity': 85899.81512605042}, 'layer_10_l1_influence': 19.574304580688477, 'layer_57_cosine_influence': 0.045375823974609375, 'layer_49_relative_l1_influence': 0.310979425907135, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'layer_10_l2_influence': 0.3964846730232239, 'layer_24_relative_l1_influence': 0.3712735176086426, 'eval_relative_l2_layers_pruned_12': {'num_ex': 15232, 'avg_loss': 6.19972036666229, 'avg_seq_perplexity': 39545.91176470588}, 'layer_14_l1_influence': 30.6063175201416, 'layer_16_l1_influence': 33.47279739379883, 'eval_relative_l2_layers_pruned_30': {'num_ex': 15232, 'avg_loss': 11.368176372111344, 'avg_seq_perplexity': 97231.01680672268}, 'mmlu_relative_l1_layers_pruned_18': {'total': 14080, 'correct': 3503, 'weighted_acc': 24.879261363636363}, 'eval_relative_l1_layers_pruned_29': {'num_ex': 15232, 'avg_loss': 11.368726201418069, 'avg_seq_perplexity': 98083.31092436975}, 'layer_39_cosine_influence': 0.07933366298675537, 'layer_25_relative_l2_influence': 0.41680291295051575, 'layer_34_relative_l1_influence': 0.29553747177124023, 'eval_cosine_layers_pruned_16': {'avg_loss': 7.462230009191177, 'avg_seq_perplexity': 5531.4952731092435, 'num_ex': 15232}, 'layer_8_relative_l2_influence': 0.3933408260345459, 'layer_33_relative_l1_influence': 0.5038213729858398, 'layer_54_relative_l1_influence': 0.12915551662445068, 'eval_relative_l1_layers_pruned_30': {'num_ex': 15232, 'avg_loss': 12.116055015756302, 'avg_seq_perplexity': 200488.03361344535}, 'layer_43_l2_influence': 4.242822170257568, 'layer_60_relative_l2_influence': 0.16872631013393402, 'layer_63_relative_l1_influence': 0.476791650056839, 'mmlu_relative_l1_layers_pruned_4': {'total': 14080, 'correct': 8680, 'weighted_acc': 61.64772727272727}, 'layer_36_relative_l1_influence': 0.28360384702682495, 'eval_relative_l2_layers_pruned_29': {'num_ex': 15232, 'avg_loss': 11.368726201418069, 'avg_seq_perplexity': 98083.31092436975}, 'mmlu_relative_l1_layers_pruned_17': {'total': 14080, 'correct': 3775, 'weighted_acc': 26.811079545454547}, 'layer_37_cosine_influence': 0.08690404891967773, 'eval_relative_l1_layers_pruned_5': {'avg_loss': 2.3319935518152572, 'avg_seq_perplexity': 15.830906972163865, 'num_ex': 15232}, 'eval_relative_l2_layers_pruned_9': {'num_ex': 15232, 'avg_loss': 5.693704044117647, 'avg_seq_perplexity': 4428.140231092437}, 'layer_26_l1_influence': 57.29776763916016, 'layer_34_l1_influence': 80.88988494873047, 'layer_58_l2_influence': 4.630796909332275, 'layer_22_cosine_influence': 0.05609714984893799, 'layer_56_l2_influence': 2.754744529724121, 'mmlu_cosine_layers_pruned_4': {'total': 14080, 'correct': 8680, 'weighted_acc': 61.64772727272727}, 'layer_39_relative_l2_influence': 0.44625788927078247, 'eval_relative_l1_layers_pruned_6': {'num_ex': 15232, 'avg_loss': 2.763993463596376, 'avg_seq_perplexity': 31.191658597032564}, 'layer_38_l2_influence': 1.9945166110992432, 'layer_43_l1_influence': 213.51858520507812, 'layer_51_cosine_influence': 0.03485739231109619, 'eval_relative_l2_layers_pruned_27': {'num_ex': 15232, 'avg_loss': 11.052078888195904, 'avg_seq_perplexity': 69840.27731092437}, 'layer_22_l2_influence': 1.0001287460327148, 'layer_51_l2_influence': 4.855771541595459, 'eval_relative_l2_layers_pruned_4': {'num_ex': 15232, 'avg_loss': 2.222923984046744, 'avg_seq_perplexity': 13.538506515887605}, 'eval_relative_l2_layers_pruned_16': {'num_ex': 15232, 'avg_loss': 7.079309800091912, 'avg_seq_perplexity': 2453202.0168067226}, 'mmlu_cosine_layers_pruned_17': {'weighted_acc': 31.988636363636363, 'total': 14080, 'correct': 4504}, 'layer_45_relative_l1_influence': 0.345630943775177, 'layer_21_l2_influence': 1.2271761894226074, 'layer_28_l1_influence': 60.76607894897461, 'layer_60_cosine_influence': 0.013281583786010742, 'eval_cosine_layers_pruned_24': {'avg_loss': 11.572541565454308, 'avg_seq_perplexity': 134817.19327731093, 'num_ex': 15232}, 'eval_relative_l1_layers_pruned_12': {'num_ex': 15232, 'avg_loss': 6.19972036666229, 'avg_seq_perplexity': 39545.91176470588}, 'mmlu_relative_l2_layers_pruned_21': {'total': 14080, 'correct': 3265, 'weighted_acc': 23.188920454545453}, 'layer_38_l1_influence': 98.10577392578124, 'mmlu_cosine_layers_pruned_7': {'total': 14080, 'correct': 8470, 'weighted_acc': 60.15625}, 'layer_29_relative_l2_influence': 0.43538060784339905, 'mmlu_relative_l1_layers_pruned_9': {'total': 14080, 'correct': 4658, 'weighted_acc': 33.08238636363637}, 'mmlu_relative_l1_layers_pruned_11': {'total': 14080, 'correct': 4263, 'weighted_acc': 30.276988636363637}, 'layer_9_l2_influence': 0.5305914878845215, 'layer_14_l2_influence': 0.6303509473800659, 'layer_20_l2_influence': 0.9499136209487916, 'layer_29_l1_influence': 92.0713348388672, 'layer_50_relative_l2_influence': 0.09186404198408128, 'mmlu_relative_l1_layers_pruned_3': {'total': 14080, 'correct': 8741, 'weighted_acc': 62.08096590909091}, 'eval_relative_l1_layers_pruned_19': {'avg_loss': 7.762257808396797, 'avg_seq_perplexity': 4457.569327731092, 'num_ex': 15232}, 'layer_50_l1_influence': 80.14954376220703, 'mmlu_cosine_layers_pruned_19': {'total': 14080, 'correct': 3308, 'weighted_acc': 23.494318181818183}, 'mmlu_cosine_layers_pruned_23': {'total': 14080, 'correct': 3416, 'weighted_acc': 24.261363636363637}, 'layer_32_relative_l2_influence': 0.29007017612457275, 'layer_20_cosine_influence': 0.06210684776306152, 'layer_52_relative_l1_influence': 0.10864386707544328, 'mmlu_relative_l2_layers_pruned_14': {'correct': 3891, 'weighted_acc': 27.634943181818183, 'total': 14080}, 'layer_47_l2_influence': 4.402087211608887, 'eval_relative_l2_layers_pruned_1': {'num_ex': 15232, 'avg_loss': 1.958481988987001, 'avg_seq_perplexity': 9.15524676667542}, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 3441, 'weighted_acc': 24.438920454545453}, 'layer_42_relative_l1_influence': 0.15347671508789062, 'layer_43_relative_l1_influence': 0.38437503576278687, 'layer_56_relative_l1_influence': 0.13688498735427856, 'layer_58_relative_l2_influence': 0.19196027517318728, 'layer_49_l1_influence': 231.7649688720703, 'layer_16_cosine_influence': 0.05513936281204224, 'layer_53_cosine_influence': 0.03408569097518921, 'layer_15_relative_l1_influence': 0.5988457202911377, 'eval_relative_l2_layers_pruned_3': {'avg_loss': 2.1123339228269433, 'avg_seq_perplexity': 11.268238740808824, 'num_ex': 15232}, 'mmlu_relative_l2_layers_pruned_6': {'total': 14080, 'correct': 8582, 'weighted_acc': 60.95170454545455}, 'layer_58_cosine_influence': 0.01659327745437622, 'layer_41_relative_l2_influence': 0.3916425704956054, 'layer_46_relative_l2_influence': 0.12365255504846571, 'mmlu_relative_l2_layers_pruned_5': {'total': 14080, 'correct': 8593, 'weighted_acc': 61.02982954545455}, 'eval_relative_l2_layers_pruned_24': {'num_ex': 15232, 'avg_loss': 11.386470506171218, 'avg_seq_perplexity': 105101.61344537816}, 'mmlu_relative_l1_layers_pruned_31': {'weighted_acc': 24.225852272727273, 'total': 14080, 'correct': 3411}, 'layer_3_l2_influence': 0.7451227903366089, 'layer_6_l1_influence': 11.167387008666992, 'layer_48_l2_influence': 1.7087600231170654, 'mmlu_relative_l1_layers_pruned_1': {'total': 14080, 'correct': 8802, 'weighted_acc': 62.51420454545455}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence', 'pruning_scheme': 'mlp', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp
1,"{'eval_relative_l1_layers_pruned_61': {'num_ex': 15232, 'avg_loss': 10.334711667870272, 'avg_seq_perplexity': 30859.884453781513}, 'mmlu_relative_l1_layers_pruned_33': {'correct': 3231, 'weighted_acc': 22.947443181818183, 'total': 14080}, 'layer_6_l1_influence': 11.167387008666992, 'layer_8_l1_influence': 14.27259922027588, 'layer_18_l2_influence': 0.759820818901062, 'layer_16_relative_l1_influence': 0.377434104681015, 'eval_relative_l1_layers_pruned_36': {'num_ex': 15232, 'avg_loss': 10.060175535057772, 'avg_seq_perplexity': 24031.018907563022}, 'layer_12_relative_l1_influence': 0.3815732002258301, 'layer_50_relative_l1_influence': 0.1053440123796463, 'eval_relative_l2_layers_pruned_36': {'num_ex': 15232, 'avg_loss': 10.050270401129202, 'avg_seq_perplexity': 23763.241596638654}, 'layer_6_l2_influence': 0.25241780281066895, 'layer_10_l1_influence': 19.574304580688477, 'eval_cosine_layers_pruned_64': {'num_ex': 15232, 'avg_loss': 10.447684151785714, 'avg_seq_perplexity': 34513.77521008404}, 'mmlu_cosine_layers_pruned_31': {'total': 14080, 'correct': 3216, 'weighted_acc': 22.84090909090909}, 'mmlu_cosine_layers_pruned_61': {'total': 14080, 'correct': 3574, 'weighted_acc': 25.383522727272727}, 'eval_relative_l2_layers_pruned_61': {'num_ex': 15232, 'avg_loss': 9.962043313419118, 'avg_seq_perplexity': 21389.76050420168}, 'mmlu_relative_l1_layers_pruned_37': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'mmlu_relative_l2_layers_pruned_14': {'total': 14080, 'correct': 6623, 'weighted_acc': 47.03835227272727}, 'mmlu_relative_l1_layers_pruned_5': {'weighted_acc': 62.35085227272727, 'total': 14080, 'correct': 8779}, 'mmlu_relative_l1_layers_pruned_35': {'weighted_acc': 23.302556818181817, 'total': 14080, 'correct': 3281}, 'mmlu_relative_l2_layers_pruned_56': {'weighted_acc': 22.954545454545453, 'total': 14080, 'correct': 3232}, 'layer_2_cosine_influence': 0.12315160036087036, 'mmlu_cosine_layers_pruned_3': {'total': 14080, 'correct': 8791, 'weighted_acc': 62.43607954545455}, 'eval_cosine_layers_pruned_40': {'num_ex': 15232, 'avg_loss': 10.384959501378676, 'avg_seq_perplexity': 33034.21008403361}, 'mmlu_cosine_layers_pruned_27': {'total': 14080, 'correct': 3242, 'weighted_acc': 23.025568181818183}, 'layer_57_relative_l1_influence': 0.34410032629966736, 'layer_44_relative_l1_influence': 0.12534169852733612, 'eval_relative_l2_layers_pruned_4': {'num_ex': 15232, 'avg_loss': 1.9360756753873425, 'avg_seq_perplexity': 8.584177738478203}, 'mmlu_relative_l1_layers_pruned_44': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_47_l2_influence': 4.402087211608887, 'layer_54_l2_influence': 2.4125380516052246, 'eval_cosine_layers_pruned_62': {'avg_loss': 10.089714499080882, 'avg_seq_perplexity': 24242.22899159664, 'num_ex': 15232}, 'layer_6_relative_l1_influence': 0.4674777090549469, 'layer_7_relative_l2_influence': 0.5512937307357788, 'mmlu_relative_l2_layers_pruned_22': {'total': 14080, 'correct': 3308, 'weighted_acc': 23.494318181818183}, 'eval_cosine_layers_pruned_44': {'num_ex': 15232, 'avg_loss': 10.74771861869748, 'avg_seq_perplexity': 47553.294117647056}, 'layer_8_relative_l2_influence': 0.3933408260345459, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15232, 'avg_loss': 1.9154429716222428, 'avg_seq_perplexity': 8.562105579536501}, 'eval_relative_l2_layers_pruned_60': {'num_ex': 15232, 'avg_loss': 10.047860794708509, 'avg_seq_perplexity': 23277.384453781513}, 'mmlu_relative_l1_layers_pruned_17': {'total': 14080, 'correct': 5603, 'weighted_acc': 39.79403409090909}, 'eval_relative_l1_layers_pruned_60': {'num_ex': 15232, 'avg_loss': 10.047860794708509, 'avg_seq_perplexity': 23277.384453781513}, 'mmlu_relative_l1_layers_pruned_39': {'total': 14080, 'correct': 3252, 'weighted_acc': 23.09659090909091}, 'mmlu_relative_l2_layers_pruned_64': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, '_runtime': 5964.755630731583, 'layer_36_l1_influence': 89.0604019165039, 'eval_cosine_layers_pruned_12': {'avg_loss': 2.2678063657103467, 'avg_seq_perplexity': 11.460351767660187, 'num_ex': 15232}, 'layer_5_relative_l2_influence': 0.6784128546714783, 'layer_22_relative_l1_influence': 0.385593444108963, 'layer_9_cosine_influence': 0.12770426273345947, 'layer_12_cosine_influence': 0.05228930711746216, 'eval_cosine_layers_pruned_57': {'num_ex': 15232, 'avg_loss': 11.496165556066176, 'avg_seq_perplexity': 99869.21848739496}, 'layer_51_relative_l1_influence': 0.3035816252231598, 'eval_relative_l1_layers_pruned_59': {'num_ex': 15232, 'avg_loss': 10.32891076352416, 'avg_seq_perplexity': 30784.149159663863}, 'layer_58_l1_influence': 207.02120971679688, 'layer_13_cosine_influence': 0.12945115566253662, 'mmlu_cosine_layers_pruned_36': {'total': 14080, 'correct': 3258, 'weighted_acc': 23.139204545454547}, 'eval_relative_l2_layers_pruned_59': {'num_ex': 15232, 'avg_loss': 11.77349084164916, 'avg_seq_perplexity': 134269.17647058822}, 'eval_cosine_layers_pruned_4': {'num_ex': 15232, 'avg_loss': 1.9360756753873425, 'avg_seq_perplexity': 8.584177738478203}, 'eval_cosine_layers_pruned_11': {'num_ex': 15232, 'avg_loss': 2.1769570743336395, 'avg_seq_perplexity': 10.462984998686975}, 'eval_cosine_layers_pruned_24': {'num_ex': 15232, 'avg_loss': 5.581726587119222, 'avg_seq_perplexity': 281.74402573529414}, 'layer_15_l2_influence': 0.9761607050895692, 'layer_18_l1_influence': 36.47142028808594, 'layer_5_cosine_influence': 0.1279846429824829, 'layer_35_cosine_influence': 0.08279335498809814, 'eval_cosine_layers_pruned_1': {'num_ex': 15232, 'avg_loss': 1.9152969232126444, 'avg_seq_perplexity': 8.66358960576418}, 'mmlu_relative_l1_layers_pruned_41': {'total': 14080, 'correct': 3218, 'weighted_acc': 22.855113636363637}, 'layer_33_relative_l2_influence': 0.44804760813713074, 'eval_relative_l2_layers_pruned_9': {'num_ex': 15232, 'avg_loss': 2.0475306150292147, 'avg_seq_perplexity': 9.156012014180671}, 'mmlu_relative_l2_layers_pruned_2': {'total': 14080, 'correct': 8787, 'weighted_acc': 62.40767045454545}, 'eval_relative_l1_layers_pruned_21': {'num_ex': 15232, 'avg_loss': 4.151539265608587, 'avg_seq_perplexity': 66.9012564009979}, 'mmlu_relative_l1_layers_pruned_30': {'weighted_acc': 22.883522727272727, 'total': 14080, 'correct': 3222}, 'layer_52_l1_influence': 89.98237609863281, 'mmlu_cosine_layers_pruned_38': {'total': 14080, 'correct': 3381, 'weighted_acc': 24.01278409090909}, 'layer_53_relative_l1_influence': 0.3020574748516083, 'eval_relative_l2_layers_pruned_21': {'num_ex': 15232, 'avg_loss': 4.151539265608587, 'avg_seq_perplexity': 66.9012564009979}, 'mmlu_relative_l2_layers_pruned_38': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'eval_relative_l2_layers_pruned_24': {'num_ex': 15232, 'avg_loss': 6.4042712299763656, 'avg_seq_perplexity': 634.7561055672269}, 'eval_relative_l2_layers_pruned_25': {'num_ex': 15232, 'avg_loss': 7.681487780659139, 'avg_seq_perplexity': 2372.2271533613443}, 'mmlu_relative_l1_layers_pruned_49': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_6_cosine_influence': 0.07050985097885132, 'layer_6_relative_l2_influence': 0.43640968203544617, 'layer_7_relative_l1_influence': 0.6584877967834473, 'layer_23_relative_l1_influence': 0.4770897924900055, 'mmlu_relative_l1_layers_pruned_3': {'total': 14080, 'correct': 8791, 'weighted_acc': 62.43607954545455}, 'eval_relative_l1_layers_pruned_24': {'avg_loss': 7.328822544642857, 'avg_seq_perplexity': 1671.37237394958, 'num_ex': 15232}, 'eval_relative_l1_layers_pruned_25': {'num_ex': 15232, 'avg_loss': 7.681487780659139, 'avg_seq_perplexity': 2372.2271533613443}, 'mmlu_relative_l2_layers_pruned_18': {'total': 14080, 'correct': 6829, 'weighted_acc': 48.50142045454545}, 'layer_34_l2_influence': 1.6160905361175537, 'layer_61_l1_influence': 453.2690734863281, 'layer_31_cosine_influence': 0.0853840708732605, 'layer_42_relative_l1_influence': 0.15347671508789062, 'layer_46_relative_l1_influence': 0.13856355845928192, 'layer_40_l2_influence': 1.7245776653289795, 'layer_5_relative_l1_influence': 0.7726064324378967, 'layer_19_relative_l2_influence': 0.4843670129776001, 'eval_relative_l1_layers_pruned_45': {'num_ex': 15232, 'avg_loss': 9.38127892758666, 'avg_seq_perplexity': 11978.797268907563}, 'mmlu_relative_l2_layers_pruned_23': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'eval_relative_l2_layers_pruned_45': {'num_ex': 15232, 'avg_loss': 11.285165482208509, 'avg_seq_perplexity': 81056.76470588235}, 'layer_21_l1_influence': 61.715782165527344, 'layer_23_l1_influence': 66.79180145263672, 'layer_24_l1_influence': 53.734493255615234, 'layer_8_relative_l1_influence': 0.42716872692108154, 'eval_relative_l1_layers_pruned_6': {'avg_loss': 1.9629593536633403, 'avg_seq_perplexity': 8.659680278361344, 'num_ex': 15232}, 'eval_relative_l2_layers_pruned_40': {'num_ex': 15232, 'avg_loss': 10.19205455619748, 'avg_seq_perplexity': 27399.397058823528}, 'eval_relative_l2_layers_pruned_42': {'num_ex': 15232, 'avg_loss': 10.535646582851893, 'avg_seq_perplexity': 38376.878151260506}, 'mmlu_relative_l1_layers_pruned_43': {'weighted_acc': 26.257102272727273, 'total': 14080, 'correct': 3697}, 'layer_0_l2_influence': 0.10824017226696014, 'layer_30_l2_influence': 1.4500428438186646, 'layer_31_l2_influence': 2.082604169845581, 'eval_relative_l1_layers_pruned_40': {'num_ex': 15232, 'avg_loss': 10.19205455619748, 'avg_seq_perplexity': 27399.397058823528}, 'eval_relative_l1_layers_pruned_42': {'num_ex': 15232, 'avg_loss': 10.624996922597164, 'avg_seq_perplexity': 42377.07983193277}, '_timestamp': 1712908359.7677388, 'layer_30_relative_l2_influence': 0.32494863867759705, 'eval_relative_l1_layers_pruned_13': {'num_ex': 15232, 'avg_loss': 2.609709924008666, 'avg_seq_perplexity': 14.119256540506829}, 'eval_relative_l1_layers_pruned_51': {'avg_seq_perplexity': 26617.439075630253, 'num_ex': 15232, 'avg_loss': 10.180787158613445}, 'eval_relative_l2_layers_pruned_51': {'num_ex': 15232, 'avg_loss': 11.891550272452733, 'avg_seq_perplexity': 147354.57142857142}, 'mmlu_cosine_layers_pruned_20': {'total': 14080, 'correct': 3680, 'weighted_acc': 26.136363636363637}, 'mmlu_cosine_layers_pruned_37': {'correct': 3274, 'weighted_acc': 23.25284090909091, 'total': 14080}, 'layer_61_relative_l2_influence': 0.33199021220207214, 'layer_63_relative_l1_influence': 0.476791650056839, 'eval_relative_l2_layers_pruned_13': {'num_ex': 15232, 'avg_loss': 2.4848412265296744, 'avg_seq_perplexity': 14.234469373686975}, 'eval_cosine_layers_pruned_19': {'avg_seq_perplexity': 41.79015395220589, 'num_ex': 15232, 'avg_loss': 3.6745228486902577}, 'layer_17_relative_l1_influence': 0.5587623119354248, 'eval_relative_l2_layers_pruned_57': {'num_ex': 15232, 'avg_loss': 11.400299328715862, 'avg_seq_perplexity': 90620.2268907563}, 'layer_41_cosine_influence': 0.06411826610565186, 'eval_cosine_layers_pruned_55': {'num_ex': 15232, 'avg_loss': 11.450613839285714, 'avg_seq_perplexity': 95648.4705882353}, 'layer_3_relative_l1_influence': 0.7602511644363403, 'eval_relative_l1_layers_pruned_57': {'num_ex': 15232, 'avg_loss': 10.065739479385504, 'avg_seq_perplexity': 23712.42226890756}, 'layer_43_l2_influence': 4.242822170257568, 'eval_cosine_layers_pruned_5': {'num_ex': 15232, 'avg_loss': 1.9468446619370403, 'avg_seq_perplexity': 8.602954511882878}, 'eval_cosine_layers_pruned_29': {'num_ex': 15232, 'avg_loss': 8.950070164784664, 'avg_seq_perplexity': 8286.737920168067}, 'layer_10_relative_l1_influence': 0.42383959889411926, 'layer_38_relative_l2_influence': 0.23736724257469177, 'layer_7_cosine_influence': 0.11933386325836182, 'mmlu_relative_l2_layers_pruned_4': {'total': 14080, 'correct': 8775, 'weighted_acc': 62.32244318181818}, 'mmlu_relative_l2_layers_pruned_47': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'mmlu_relative_l2_layers_pruned_54': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l1_layers_pruned_58': {'num_ex': 15232, 'avg_loss': 10.195950548188025, 'avg_seq_perplexity': 27012.928571428572}, 'mmlu_cosine_layers_pruned_60': {'total': 14080, 'correct': 3238, 'weighted_acc': 22.99715909090909}, 'layer_55_relative_l2_influence': 0.27018648386001587, 'eval_relative_l2_layers_pruned_2': {'num_ex': 15232, 'avg_loss': 1.9208794601825103, 'avg_seq_perplexity': 8.593529965697217}, 'mmlu_relative_l2_layers_pruned_9': {'total': 14080, 'correct': 8741, 'weighted_acc': 62.08096590909091}, 'eval_relative_l1_layers_pruned_19': {'avg_loss': 3.6745228486902577, 'avg_seq_perplexity': 41.79015395220589, 'num_ex': 15232}, 'layer_45_relative_l2_influence': 0.3097829520702362, 'mmlu_relative_l1_layers_pruned_7': {'weighted_acc': 62.58522727272727, 'total': 14080, 'correct': 8812}, 'eval_relative_l2_layers_pruned_19': {'num_ex': 15232, 'avg_loss': 3.6745228486902577, 'avg_seq_perplexity': 41.79015395220589}, 'layer_13_l2_influence': 0.8223159909248352, 'layer_32_l1_influence': 73.82137298583984, 'eval_cosine_layers_pruned_2': {'avg_seq_perplexity': 8.593529965697217, 'num_ex': 15232, 'avg_loss': 1.9208794601825103}, 'layer_25_relative_l1_influence': 0.467229962348938, 'layer_29_relative_l1_influence': 0.490291029214859, 'eval_relative_l2_layers_pruned_58': {'num_ex': 15232, 'avg_loss': 11.951358570772058, 'avg_seq_perplexity': 160867.243697479}, 'mmlu_relative_l2_layers_pruned_53': {'total': 14080, 'correct': 3273, 'weighted_acc': 23.245738636363637}, 'layer_42_l1_influence': 81.92337036132812, 'layer_20_cosine_influence': 0.06210684776306152, 'layer_42_cosine_influence': 0.009446859359741213, 'eval_relative_l2_layers_pruned_27': {'num_ex': 15232, 'avg_loss': 8.619501706932773, 'avg_seq_perplexity': 5983.156512605042}, 'eval_cosine_layers_pruned_14': {'num_ex': 15232, 'avg_loss': 2.5796421595982144, 'avg_seq_perplexity': 15.586702747505251}, 'eval_relative_l1_layers_pruned_27': {'num_ex': 15232, 'avg_loss': 8.356935645351891, 'avg_seq_perplexity': 4666.608718487395}, 'mmlu_relative_l1_layers_pruned_26': {'weighted_acc': 25.333806818181817, 'total': 14080, 'correct': 3567}, 'mmlu_relative_l1_layers_pruned_52': {'total': 14080, 'correct': 3652, 'weighted_acc': 25.9375}, 'mmlu_cosine_layers_pruned_46': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'eval_relative_l1_layers_pruned_34': {'num_ex': 15232, 'avg_loss': 10.05033092338498, 'avg_seq_perplexity': 24090.655462184874}, 'mmlu_relative_l1_layers_pruned_62': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'layer_25_l1_influence': 72.89749145507812, 'layer_36_l2_influence': 1.818441152572632, 'layer_27_cosine_influence': 0.07938849925994873, 'eval_cosine_layers_pruned_42': {'avg_seq_perplexity': 33383.27731092437, 'num_ex': 15232, 'avg_loss': 10.38785944065126}, 'mmlu_cosine_layers_pruned_43': {'total': 14080, 'correct': 3284, 'weighted_acc': 23.323863636363637}, 'mmlu_relative_l2_layers_pruned_31': {'total': 14080, 'correct': 3216, 'weighted_acc': 22.84090909090909}, 'layer_46_l2_influence': 1.844409227371216, 'layer_58_l2_influence': 4.630796909332275, 'layer_43_cosine_influence': 0.05295312404632568, 'layer_62_cosine_influence': 0.033142268657684326, 'eval_relative_l2_layers_pruned_34': {'num_ex': 15232, 'avg_loss': 10.05033092338498, 'avg_seq_perplexity': 24090.655462184874}, 'eval_relative_l1_layers_pruned_10': {'avg_loss': 2.219707328732274, 'avg_seq_perplexity': 9.583704331341911, 'num_ex': 15232}, 'layer_9_l1_influence': 26.681072235107425, 'layer_8_cosine_influence': 0.060181260108947754, 'layer_52_cosine_influence': 0.004449367523193359, 'layer_20_relative_l1_influence': 0.4093180298805237, 'eval_relative_l1_layers_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'layer_3_l1_influence': 11.25590991973877, 'layer_34_l1_influence': 80.88988494873047, 'layer_1_cosine_influence': 0.20278924703598025, 'mmlu_cosine_layers_pruned_39': {'total': 14080, 'correct': 3252, 'weighted_acc': 23.09659090909091}, 'eval_relative_l2_layers_pruned_10': {'num_ex': 15232, 'avg_loss': 2.090829929383863, 'avg_seq_perplexity': 9.502936868106618}, 'layer_17_l2_influence': 1.075273871421814, 'layer_59_l2_influence': 8.060256958007812, 'mmlu_cosine_layers_pruned_41': {'correct': 3216, 'weighted_acc': 22.84090909090909, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_33': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'layer_0_relative_l2_influence': 0.8722582459449768, 'mmlu_relative_l1_layers_pruned_14': {'weighted_acc': 46.25710227272727, 'total': 14080, 'correct': 6513}, 'mmlu_relative_l2_layers_pruned_37': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'layer_2_relative_l2_influence': 0.5391861796379089, 'layer_62_relative_l2_influence': 0.28434446454048157, 'mmlu_relative_l1_layers_pruned_11': {'total': 14080, 'correct': 7711, 'weighted_acc': 54.765625}, 'layer_3_cosine_influence': 0.1377859115600586, 'layer_29_cosine_influence': 0.08742386102676392, 'eval_cosine_layers_pruned_31': {'num_ex': 15232, 'avg_loss': 9.600587989101893, 'avg_seq_perplexity': 15811.218487394955}, 'eval_cosine_layers_pruned_61': {'num_ex': 15232, 'avg_loss': 12.526580554096638, 'avg_seq_perplexity': 288473.2773109244}, 'mmlu_cosine_layers_pruned_64': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l1_layers_pruned_16': {'total': 14080, 'correct': 5276, 'weighted_acc': 37.47159090909091}, 'layer_29_l2_influence': 1.8350003957748413, 'layer_13_relative_l1_influence': 0.6187999248504639, 'mmlu_relative_l1_layers_pruned_55': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'mmlu_relative_l2_layers_pruned_17': {'total': 14080, 'correct': 6732, 'weighted_acc': 47.8125}, 'layer_30_l1_influence': 72.10406494140625, 'mmlu_cosine_layers_pruned_62': {'weighted_acc': 23.004261363636363, 'total': 14080, 'correct': 3239}, 'layer_28_relative_l1_influence': 0.34319472312927246, 'layer_59_relative_l2_influence': 0.3131203055381775, 'mmlu_relative_l1_layers_pruned_22': {'total': 14080, 'correct': 3237, 'weighted_acc': 22.990056818181817}, 'layer_14_relative_l2_influence': 0.3846260905265808, 'eval_relative_l1_layers_pruned_5': {'avg_loss': 1.9468446619370403, 'avg_seq_perplexity': 8.602954511882878, 'num_ex': 15232}, 'eval_relative_l2_layers_pruned_8': {'avg_seq_perplexity': 8.929175625328256, 'num_ex': 15232, 'avg_loss': 2.011020820681789}, 'layer_41_l2_influence': 4.182018756866455, 'layer_62_l2_influence': 9.384254455566406, 'layer_53_cosine_influence': 0.03408569097518921, 'eval_cosine_layers_pruned_27': {'num_ex': 15232, 'avg_loss': 8.619501706932773, 'avg_seq_perplexity': 5983.156512605042}, 'mmlu_cosine_layers_pruned_40': {'weighted_acc': 22.990056818181817, 'total': 14080, 'correct': 3237}, 'mmlu_relative_l1_layers_pruned_64': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_layers_pruned_39': {'correct': 3252, 'weighted_acc': 23.09659090909091, 'total': 14080}, 'layer_56_cosine_influence': 0.008136868476867676, 'mmlu_cosine_layers_pruned_12': {'total': 14080, 'correct': 8373, 'weighted_acc': 59.46732954545455}, 'eval_relative_l1_layers_pruned_46': {'num_ex': 15232, 'avg_loss': 9.5962026900604, 'avg_seq_perplexity': 14835.95588235294}, 'mmlu_relative_l1_layers_pruned_56': {'total': 14080, 'correct': 3591, 'weighted_acc': 25.504261363636363}, 'mmlu_relative_l2_layers_pruned_35': {'weighted_acc': 22.954545454545453, 'total': 14080, 'correct': 3232}, 'layer_37_relative_l2_influence': 0.45960408449172974, 'layer_47_relative_l1_influence': 0.32616540789604187, 'mmlu_relative_l1_layers_pruned_1': {'total': 14080, 'correct': 8825, 'weighted_acc': 62.67755681818182}, 'layer_20_l1_influence': 47.18311309814453, 'layer_42_l2_influence': 1.6551706790924072, 'layer_40_cosine_influence': 0.013787925243377686, 'eval_cosine_layers_pruned_0': {'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975, 'num_ex': 15232}, 'mmlu_cosine_layers_pruned_44': {'total': 14080, 'correct': 3738, 'weighted_acc': 26.548295454545453}, 'eval_relative_l2_layers_pruned_46': {'num_ex': 15232, 'avg_loss': 11.375308766084558, 'avg_seq_perplexity': 88805.15966386555}, 'mmlu_relative_l2_layers_pruned_44': {'total': 14080, 'correct': 3283, 'weighted_acc': 23.316761363636363}, 'layer_53_l2_influence': 5.171452522277832, 'eval_cosine_layers_pruned_36': {'num_ex': 15232, 'avg_loss': 10.381764131433824, 'avg_seq_perplexity': 33191.53151260504}, 'mmlu_relative_l2_layers_pruned_30': {'total': 14080, 'correct': 3221, 'weighted_acc': 22.876420454545453}, 'mmlu_relative_l2_layers_pruned_41': {'total': 14080, 'correct': 3240, 'weighted_acc': 23.011363636363637}, 'layer_22_l1_influence': 49.707725524902344, 'mmlu_cosine_layers_pruned_57': {'correct': 3227, 'weighted_acc': 22.91903409090909, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_38': {'total': 14080, 'correct': 3225, 'weighted_acc': 22.904829545454547}, 'mmlu_cosine_layers_pruned_8': {'total': 14080, 'correct': 8736, 'weighted_acc': 62.04545454545455}, 'eval_cosine_layers_pruned_38': {'num_ex': 15232, 'avg_loss': 10.335185587907038, 'avg_seq_perplexity': 31498.602941176472}, 'layer_15_relative_l1_influence': 0.5988457202911377, 'eval_relative_l1_layers_pruned_50': {'num_ex': 15232, 'avg_loss': 9.920869715073527, 'avg_seq_perplexity': 20517.308823529413}, 'layer_11_relative_l1_influence': 0.6555793285369873, 'layer_24_relative_l1_influence': 0.3712735176086426, 'layer_48_relative_l2_influence': 0.1056269034743309, 'layer_15_l1_influence': 49.05146408081055, 'layer_11_cosine_influence': 0.13470607995986938, 'layer_22_cosine_influence': 0.05609714984893799, 'mmlu_cosine_layers_pruned_11': {'total': 14080, 'correct': 8728, 'weighted_acc': 61.98863636363637}, 'mmlu_cosine_layers_pruned_24': {'correct': 3233, 'weighted_acc': 22.961647727272727, 'total': 14080}, 'eval_relative_l2_layers_pruned_50': {'num_ex': 15232, 'avg_loss': 11.624601989233192, 'avg_seq_perplexity': 113360.35294117648}, 'eval_relative_l2_layers_pruned_17': {'num_ex': 15232, 'avg_loss': 2.85113243295365, 'avg_seq_perplexity': 24.84466706604517}, 'mmlu_relative_l1_layers_pruned_60': {'total': 14080, 'correct': 3480, 'weighted_acc': 24.71590909090909}, 'layer_41_l1_influence': 211.08462524414065, 'layer_49_cosine_influence': 0.03630936145782471, 'mmlu_cosine_layers_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_19_relative_l1_influence': 0.5390159487724304, 'eval_relative_l1_layers_pruned_39': {'num_ex': 15232, 'avg_loss': 10.270768365940128, 'avg_seq_perplexity': 29463.550420168067}, 'layer_9_l2_influence': 0.5305914878845215, 'layer_32_l2_influence': 1.5026849508285522, 'eval_cosine_layers_pruned_25': {'num_ex': 15232, 'avg_loss': 7.681487780659139, 'avg_seq_perplexity': 2372.2271533613443}, 'eval_relative_l1_layers_pruned_17': {'avg_seq_perplexity': 27.206926618303573, 'num_ex': 15232, 'avg_loss': 3.2570854635799633}, 'eval_relative_l2_layers_pruned_39': {'avg_loss': 10.270768365940128, 'avg_seq_perplexity': 29463.550420168067, 'num_ex': 15232}, 'layer_9_relative_l1_influence': 0.6780157089233398, 'layer_23_relative_l2_influence': 0.4285503625869751, 'eval_relative_l1_layers_pruned_44': {'avg_loss': 9.445479705554096, 'avg_seq_perplexity': 12767.627100840336, 'num_ex': 15232}, 'layer_27_l2_influence': 1.5513147115707395, 'layer_38_l1_influence': 98.10577392578124, 'eval_cosine_layers_pruned_63': {'avg_seq_perplexity': 35528.6512605042, 'num_ex': 15232, 'avg_loss': 10.475500796021532}, 'mmlu_cosine_layers_pruned_17': {'total': 14080, 'correct': 5276, 'weighted_acc': 37.47159090909091}, 'mmlu_cosine_layers_pruned_21': {'total': 14080, 'correct': 3345, 'weighted_acc': 23.757102272727273}, 'eval_relative_l2_layers_pruned_35': {'avg_seq_perplexity': 26753.07773109244, 'num_ex': 15232, 'avg_loss': 10.158514968487395}, 'eval_relative_l1_layers_pruned_35': {'num_ex': 15232, 'avg_loss': 9.960314838826156, 'avg_seq_perplexity': 21760.905462184874}, 'eval_relative_l2_layers_pruned_44': {'num_ex': 15232, 'avg_loss': 10.983273289784664, 'avg_seq_perplexity': 59780.31092436975}, 'mmlu_relative_l2_layers_pruned_46': {'correct': 3233, 'weighted_acc': 22.961647727272727, 'total': 14080}, 'layer_26_l1_influence': 57.29776763916016, 'layer_33_cosine_influence': 0.08849358558654785, 'eval_cosine_layers_pruned_50': {'num_ex': 15232, 'avg_loss': 11.862276990874475, 'avg_seq_perplexity': 143961.243697479}, 'layer_42_relative_l2_influence': 0.13934537768363953, 'layer_46_relative_l2_influence': 0.12365255504846571, 'mmlu_cosine_layers_pruned_22': {'total': 14080, 'correct': 3308, 'weighted_acc': 23.494318181818183}, 'layer_4_relative_l2_influence': 0.45345786213874817, 'layer_30_relative_l1_influence': 0.36279627680778503, 'eval_relative_l2_layers_pruned_30': {'avg_loss': 9.487748859309349, 'avg_seq_perplexity': 14068.883403361344, 'num_ex': 15232}, 'eval_relative_l2_layers_pruned_41': {'num_ex': 15232, 'avg_loss': 10.487016437434349, 'avg_seq_perplexity': 36771.98319327731}, 'eval_relative_l1_layers_pruned_41': {'num_ex': 15232, 'avg_loss': 10.374193720456931, 'avg_seq_perplexity': 32965.350840336134}, 'mmlu_relative_l1_layers_pruned_21': {'total': 14080, 'correct': 3345, 'weighted_acc': 23.757102272727273}, 'layer_19_l1_influence': 58.80944061279297, 'layer_56_l2_influence': 2.754744529724121, 'layer_61_relative_l1_influence': 0.35352906584739685, 'layer_63_relative_l2_influence': 0.6284819841384888, 'eval_relative_l1_layers_pruned_30': {'num_ex': 15232, 'avg_loss': 9.465679777770482, 'avg_seq_perplexity': 13763.513655462184}, 'mmlu_cosine_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_layers_pruned_6': {'num_ex': 15232, 'avg_loss': 1.963782430696888, 'avg_seq_perplexity': 8.726080373555673}, 'mmlu_relative_l2_layers_pruned_50': {'total': 14080, 'correct': 3279, 'weighted_acc': 23.288352272727273}, 'layer_10_l2_influence': 0.3964846730232239, 'layer_31_l1_influence': 105.38761901855467, 'layer_46_l1_influence': 91.6750717163086, 'mmlu_cosine_layers_pruned_59': {'total': 14080, 'correct': 3469, 'weighted_acc': 24.63778409090909}, 'mmlu_relative_l1_layers_pruned_59': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l2_layers_pruned_31': {'num_ex': 15232, 'avg_loss': 9.600587989101893, 'avg_seq_perplexity': 15811.218487394955}, 'layer_33_l2_influence': 2.497668743133545, 'mmlu_cosine_layers_pruned_2': {'weighted_acc': 62.40767045454545, 'total': 14080, 'correct': 8787}, 'eval_cosine_layers_pruned_54': {'num_ex': 15232, 'avg_loss': 11.224084164915968, 'avg_seq_perplexity': 75844.67226890757}, 'layer_10_relative_l2_influence': 0.3724425733089447, 'layer_38_relative_l1_influence': 0.2620026171207428, 'eval_relative_l1_layers_pruned_31': {'num_ex': 15232, 'avg_loss': 9.982321346507351, 'avg_seq_perplexity': 23369.710084033613}, 'mmlu_relative_l2_layers_pruned_34': {'total': 14080, 'correct': 3225, 'weighted_acc': 22.904829545454547}, 'layer_33_l1_influence': 126.3698501586914, 'layer_17_cosine_influence': 0.12083137035369872, 'mmlu_cosine_layers_pruned_51': {'correct': 3260, 'weighted_acc': 23.15340909090909, 'total': 14080}, 'mmlu_cosine_layers_pruned_56': {'weighted_acc': 23.011363636363637, 'total': 14080, 'correct': 3240}, 'eval_relative_l1_layers_pruned_2': {'num_ex': 15232, 'avg_loss': 1.9208794601825103, 'avg_seq_perplexity': 8.593529965697217}, 'mmlu_relative_l1_layers_pruned_28': {'weighted_acc': 22.883522727272727, 'total': 14080, 'correct': 3222}, 'layer_49_l1_influence': 231.7649688720703, 'layer_14_cosine_influence': 0.06412476301193237, 'eval_cosine_layers_pruned_48': {'num_ex': 15232, 'avg_loss': 11.191929408482142, 'avg_seq_perplexity': 73593.13445378152}, 'layer_17_relative_l2_influence': 0.5055680274963379, 'mmlu_relative_l1_layers_pruned_12': {'total': 14080, 'correct': 6612, 'weighted_acc': 46.96022727272727}, 'layer_19_l2_influence': 1.1694716215133667, 'mmlu_cosine_layers_pruned_13': {'total': 14080, 'correct': 7415, 'weighted_acc': 52.66335227272727}, 'mmlu_relative_l1_layers_pruned_29': {'total': 14080, 'correct': 3238, 'weighted_acc': 22.99715909090909}, 'mmlu_relative_l1_layers_pruned_63': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_10': {'total': 14080, 'correct': 8788, 'weighted_acc': 62.41477272727273}, 'eval_relative_l2_layers_pruned_33': {'avg_seq_perplexity': 30357.018907563022, 'num_ex': 15232, 'avg_loss': 10.2440298384979}, 'layer_5_l2_influence': 0.30080005526542664, 'layer_48_l2_influence': 1.7087600231170654, 'layer_39_cosine_influence': 0.07933366298675537, 'mmlu_cosine_layers_pruned_33': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'eval_relative_l1_layers_pruned_37': {'avg_loss': 10.113655667345062, 'avg_seq_perplexity': 25260.36974789916, 'num_ex': 15232}, 'mmlu_relative_l1_layers_pruned_61': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_cosine_layers_pruned_18': {'total': 14080, 'correct': 5562, 'weighted_acc': 39.50284090909091}, 'mmlu_relative_l2_layers_pruned_1': {'total': 14080, 'correct': 8825, 'weighted_acc': 62.67755681818182}, 'eval_relative_l1_layers_pruned_33': {'avg_seq_perplexity': 30357.018907563022, 'num_ex': 15232, 'avg_loss': 10.2440298384979}, 'eval_relative_l2_layers_pruned_37': {'avg_loss': 10.113655667345062, 'avg_seq_perplexity': 25260.36974789916, 'num_ex': 15232}, 'mmlu_relative_l1_layers_pruned_36': {'total': 14080, 'correct': 3241, 'weighted_acc': 23.01846590909091}, 'layer_1_relative_l2_influence': 1.0355620384216309, 'layer_55_relative_l1_influence': 0.30376774072647095, 'layer_2_l1_influence': 6.1596221923828125, 'layer_4_l1_influence': 7.540837287902832, 'layer_12_l1_influence': 23.020483016967773, 'layer_37_cosine_influence': 0.08690404891967773, 'mmlu_cosine_layers_pruned_47': {'total': 14080, 'correct': 3247, 'weighted_acc': 23.061079545454547}, 'layer_29_relative_l2_influence': 0.43538060784339905, 'layer_45_relative_l1_influence': 0.345630943775177, 'mmlu_relative_l1_layers_pruned_48': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_5_l1_influence': 14.693047523498535, 'layer_40_l1_influence': 84.37584686279297, 'mmlu_cosine_layers_pruned_5': {'total': 14080, 'correct': 8779, 'weighted_acc': 62.35085227272727}, 'mmlu_cosine_layers_pruned_30': {'correct': 3221, 'weighted_acc': 22.876420454545453, 'total': 14080}, 'layer_25_relative_l2_influence': 0.41680291295051575, 'layer_4_l2_influence': 0.17341071367263794, 'eval_cosine_layers_pruned_35': {'num_ex': 15232, 'avg_loss': 10.158514968487395, 'avg_seq_perplexity': 26753.07773109244}, 'layer_20_relative_l2_influence': 0.3746122419834137, 'mmlu_relative_l2_layers_pruned_57': {'total': 14080, 'correct': 3220, 'weighted_acc': 22.869318181818183}, 'layer_11_l2_influence': 0.6898346543312073, 'layer_21_l2_influence': 1.2271761894226074, 'mmlu_cosine_layers_pruned_16': {'total': 14080, 'correct': 5276, 'weighted_acc': 37.47159090909091}, 'mmlu_relative_l1_layers_pruned_15': {'total': 14080, 'correct': 5739, 'weighted_acc': 40.75994318181818}, 'layer_1_l2_influence': 0.1736997365951538, 'layer_56_l1_influence': 132.7456817626953, 'layer_32_cosine_influence': 0.03744024038314819, 'eval_relative_l1_layers_pruned_47': {'avg_loss': 9.757216509650736, 'avg_seq_perplexity': 17384.904411764706, 'num_ex': 15232}, 'eval_relative_l1_layers_pruned_54': {'num_ex': 15232, 'avg_loss': 9.791025883009452, 'avg_seq_perplexity': 17988.310924369747}, 'eval_relative_l2_layers_pruned_54': {'num_ex': 15232, 'avg_loss': 11.628591329109767, 'avg_seq_perplexity': 115167.11764705884}, 'eval_cosine_layers_pruned_23': {'num_ex': 15232, 'avg_loss': 5.4768553661699055, 'avg_seq_perplexity': 252.56793264180672}, 'eval_cosine_layers_pruned_28': {'num_ex': 15232, 'avg_loss': 8.762116760766807, 'avg_seq_perplexity': 6867.023109243697}, 'eval_cosine_layers_pruned_53': {'num_ex': 15232, 'avg_loss': 11.906975241268382, 'avg_seq_perplexity': 151045.8151260504}, 'mmlu_cosine_layers_pruned_45': {'correct': 3757, 'weighted_acc': 26.683238636363637, 'total': 14080}, 'eval_relative_l2_layers_pruned_47': {'avg_loss': 11.318966649159664, 'avg_seq_perplexity': 83794.74789915966, 'num_ex': 15232}, 'layer_62_relative_l1_influence': 0.1820554286241531, 'eval_relative_l1_layers_pruned_53': {'num_ex': 15232, 'avg_loss': 10.0433462447479, 'avg_seq_perplexity': 23146.516806722688}, 'eval_cosine_layers_pruned_15': {'avg_loss': 3.0036095370765494, 'avg_seq_perplexity': 21.129874606092436, 'num_ex': 15232}, 'layer_13_relative_l2_influence': 0.5495381951332092, 'eval_relative_l2_layers_pruned_53': {'num_ex': 15232, 'avg_loss': 11.460633862920169, 'avg_seq_perplexity': 96728.61344537816}, 'mmlu_relative_l2_layers_pruned_19': {'total': 14080, 'correct': 5716, 'weighted_acc': 40.59659090909091}, 'mmlu_relative_l2_layers_pruned_58': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_layers_pruned_49': {'total': 14080, 'correct': 3741, 'weighted_acc': 26.569602272727273}, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 8791, 'weighted_acc': 62.43607954545455}, 'mmlu_relative_l2_layers_pruned_27': {'total': 14080, 'correct': 3242, 'weighted_acc': 23.025568181818183}, 'layer_46_cosine_influence': 0.008055806159973145, 'eval_relative_l2_layers_pruned_0': {'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975, 'num_ex': 15232}, 'layer_43_l1_influence': 213.51858520507812, 'eval_relative_l1_layers_pruned_18': {'num_ex': 15232, 'avg_loss': 3.479217785747111, 'avg_seq_perplexity': 34.19490628282563}, 'mmlu_relative_l2_layers_pruned_24': {'total': 14080, 'correct': 3241, 'weighted_acc': 23.01846590909091}, 'mmlu_relative_l2_layers_pruned_25': {'total': 14080, 'correct': 3284, 'weighted_acc': 23.323863636363637}, 'mmlu_relative_l1_layers_pruned_20': {'weighted_acc': 26.136363636363637, 'total': 14080, 'correct': 3680}, 'layer_20_l2_influence': 0.9499136209487916, 'layer_63_l2_influence': 22.27606201171875, 'layer_37_relative_l1_influence': 0.5191972255706787, 'layer_47_relative_l2_influence': 0.2916932702064514, 'eval_relative_l2_layers_pruned_18': {'num_ex': 15232, 'avg_loss': 3.0090767996651784, 'avg_seq_perplexity': 33.6902286305147}, 'eval_relative_l2_layers_pruned_23': {'num_ex': 15232, 'avg_loss': 4.580576664259453, 'avg_seq_perplexity': 103.00663077731092}, 'layer_4_cosine_influence': 0.0836145281791687, 'layer_57_cosine_influence': 0.045375823974609375, 'layer_28_relative_l2_influence': 0.31128668785095215, 'layer_59_relative_l1_influence': 0.34519651532173157, 'mmlu_relative_l1_layers_pruned_9': {'correct': 8777, 'weighted_acc': 62.33664772727273, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_7': {'total': 14080, 'correct': 8812, 'weighted_acc': 62.58522727272727}, 'eval_relative_l1_layers_pruned_23': {'num_ex': 15232, 'avg_loss': 5.944467752921481, 'avg_seq_perplexity': 398.3502166491597}, 'mmlu_relative_l2_layers_pruned_45': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_16_l2_influence': 0.6878260374069214, 'layer_39_l1_influence': 202.7581024169922, 'eval_cosine_layers_pruned_8': {'num_ex': 15232, 'avg_loss': 2.011020820681789, 'avg_seq_perplexity': 8.929175625328256}, 'mmlu_cosine_layers_pruned_52': {'total': 14080, 'correct': 3333, 'weighted_acc': 23.671875}, 'layer_14_relative_l1_influence': 0.4163406491279602, 'mmlu_relative_l2_layers_pruned_42': {'correct': 3231, 'weighted_acc': 22.947443181818183, 'total': 14080}, 'eval_cosine_layers_pruned_10': {'num_ex': 15232, 'avg_loss': 2.090829929383863, 'avg_seq_perplexity': 9.502936868106618}, 'layer_15_relative_l2_influence': 0.5353884100914001, 'eval_relative_l1_layers_pruned_8': {'num_ex': 15232, 'avg_loss': 2.017936129529937, 'avg_seq_perplexity': 9.047905929950105}, 'eval_relative_l2_layers_pruned_5': {'num_ex': 15232, 'avg_loss': 1.9468446619370403, 'avg_seq_perplexity': 8.602954511882878}, 'mmlu_relative_l2_layers_pruned_40': {'correct': 3236, 'weighted_acc': 22.982954545454547, 'total': 14080}, 'layer_16_l1_influence': 33.47279739379883, 'layer_11_relative_l2_influence': 0.5745759606361389, 'layer_24_relative_l2_influence': 0.3415765166282654, 'layer_48_relative_l1_influence': 0.12012804299592972, 'mmlu_relative_l1_layers_pruned_4': {'total': 14080, 'correct': 8775, 'weighted_acc': 62.32244318181818}, 'layer_60_l2_influence': 4.699803352355957, 'mmlu_cosine_layers_pruned_0': {'weighted_acc': 62.45028409090909, 'total': 14080, 'correct': 8793}, 'eval_cosine_layers_pruned_58': {'num_ex': 15232, 'avg_loss': 11.564114610688025, 'avg_seq_perplexity': 107222.26050420168}, 'layer_23_cosine_influence': 0.08843076229095459, 'eval_cosine_layers_pruned_34': {'num_ex': 15232, 'avg_loss': 10.05033092338498, 'avg_seq_perplexity': 24090.655462184874}, 'mmlu_relative_l1_layers_pruned_32': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'mmlu_relative_l2_layers_pruned_13': {'total': 14080, 'correct': 7415, 'weighted_acc': 52.66335227272727}, 'mmlu_relative_l2_layers_pruned_51': {'total': 14080, 'correct': 3260, 'weighted_acc': 23.15340909090909}, 'mmlu_cosine_layers_pruned_25': {'total': 14080, 'correct': 3284, 'weighted_acc': 23.323863636363637}, 'eval_relative_l2_layers_pruned_56': {'num_ex': 15232, 'avg_loss': 11.757524249934349, 'avg_seq_perplexity': 129757.3949579832}, 'mmlu_relative_l1_layers_pruned_46': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_50_l1_influence': 80.14954376220703, 'layer_63_cosine_influence': 0.18474119901657104, 'eval_cosine_layers_pruned_9': {'num_ex': 15232, 'avg_loss': 2.0472617269564077, 'avg_seq_perplexity': 9.188642742253151}, 'eval_cosine_layers_pruned_26': {'num_ex': 15232, 'avg_loss': 8.361159893644958, 'avg_seq_perplexity': 4683.408088235294}, 'eval_relative_l1_layers_pruned_56': {'num_ex': 15232, 'avg_loss': 10.058987657563025, 'avg_seq_perplexity': 23513.89075630252}, 'mmlu_cosine_layers_pruned_50': {'total': 14080, 'correct': 3419, 'weighted_acc': 24.282670454545453}, 'eval_relative_l1_layers_pruned_64': {'avg_seq_perplexity': 34513.77521008404, 'num_ex': 15232, 'avg_loss': 10.447684151785714}, 'eval_relative_l2_layers_pruned_22': {'num_ex': 15232, 'avg_loss': 4.463414809283088, 'avg_seq_perplexity': 91.1297268907563}, 'mmlu_relative_l2_layers_pruned_60': {'total': 14080, 'correct': 3480, 'weighted_acc': 24.71590909090909}, 'eval_relative_l2_layers_pruned_64': {'num_ex': 15232, 'avg_loss': 10.447684151785714, 'avg_seq_perplexity': 34513.77521008404}, 'layer_51_l1_influence': 243.41490173339844, 'eval_cosine_layers_pruned_17': {'num_ex': 15232, 'avg_loss': 3.2859650940454306, 'avg_seq_perplexity': 28.11344948135504}, 'eval_cosine_layers_pruned_21': {'avg_loss': 4.151539265608587, 'avg_seq_perplexity': 66.9012564009979, 'num_ex': 15232}, 'mmlu_cosine_layers_pruned_63': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'eval_relative_l1_layers_pruned_22': {'num_ex': 15232, 'avg_loss': 4.276722114627101, 'avg_seq_perplexity': 76.32174041491596}, 'layer_24_l2_influence': 1.089629888534546, 'layer_27_l1_influence': 78.2805404663086, 'layer_39_l2_influence': 4.0295586585998535, 'eval_relative_l2_layers_pruned_3': {'num_ex': 15232, 'avg_loss': 1.9280510910418855, 'avg_seq_perplexity': 8.653261841846113}, 'eval_cosine_layers_pruned_22': {'num_ex': 15232, 'avg_loss': 4.463414809283088, 'avg_seq_perplexity': 91.1297268907563}, 'mmlu_relative_l2_layers_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'mmlu_relative_l1_layers_pruned_50': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, '_wandb': {'runtime': 5963}, 'layer_14_l2_influence': 0.6303509473800659, 'layer_37_l2_influence': 3.4254558086395264, 'layer_28_cosine_influence': 0.04482990503311157, 'layer_60_cosine_influence': 0.013281583786010742, 'mmlu_relative_l2_layers_pruned_59': {'total': 14080, 'correct': 3236, 'weighted_acc': 22.982954545454547}, 'eval_relative_l1_layers_pruned_38': {'avg_loss': 10.188720703125, 'avg_seq_perplexity': 27153.123949579833, 'num_ex': 15232}, 'layer_15_cosine_influence': 0.12824136018753052, 'eval_cosine_layers_pruned_59': {'num_ex': 15232, 'avg_loss': 11.980286157431722, 'avg_seq_perplexity': 164784}, 'layer_18_relative_l2_influence': 0.34673458337783813, 'layer_32_relative_l1_influence': 0.31685182452201843, 'layer_39_relative_l2_influence': 0.44625788927078247, 'eval_cosine_layers_pruned_32': {'avg_loss': 9.775117761948527, 'avg_seq_perplexity': 18824.997899159665, 'num_ex': 15232}, 'layer_26_relative_l1_influence': 0.36164242029190063, 'layer_60_relative_l2_influence': 0.16872631013393402, 'eval_relative_l2_layers_pruned_38': {'num_ex': 15232, 'avg_loss': 10.207152294511555, 'avg_seq_perplexity': 27699.71848739496}, 'mmlu_relative_l2_layers_pruned_21': {'weighted_acc': 23.757102272727273, 'total': 14080, 'correct': 3345}, 'mmlu_relative_l1_layers_pruned_2': {'total': 14080, 'correct': 8787, 'weighted_acc': 62.40767045454545}, 'mmlu_relative_l2_layers_pruned_12': {'correct': 8373, 'weighted_acc': 59.46732954545455, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_28': {'total': 14080, 'correct': 3222, 'weighted_acc': 22.883522727272727}, 'layer_37_l1_influence': 172.80203247070312, 'layer_47_l1_influence': 222.20736694335935, 'layer_47_cosine_influence': 0.03914356231689453, 'eval_cosine_layers_pruned_51': {'num_ex': 15232, 'avg_loss': 11.891550272452733, 'avg_seq_perplexity': 147354.57142857142}, 'eval_cosine_layers_pruned_56': {'num_ex': 15232, 'avg_loss': 11.771433084952733, 'avg_seq_perplexity': 132527.95798319328}, 'mmlu_relative_l2_layers_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_63': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_cosine_layers_pruned_54': {'total': 14080, 'correct': 3261, 'weighted_acc': 23.160511363636363}, 'layer_21_relative_l1_influence': 0.4944199025630951, 'layer_35_relative_l2_influence': 0.43615275621414185, 'eval_relative_l2_layers_pruned_7': {'num_ex': 15232, 'avg_loss': 1.985310017561712, 'avg_seq_perplexity': 8.779870297728467}, 'mmlu_relative_l1_layers_pruned_10': {'weighted_acc': 53.08238636363637, 'total': 14080, 'correct': 7474}, 'eval_cosine_layers_pruned_13': {'num_ex': 15232, 'avg_loss': 2.4848412265296744, 'avg_seq_perplexity': 14.234469373686975}, 'eval_relative_l2_layers_pruned_62': {'avg_loss': 10.23008715204832, 'avg_seq_perplexity': 27816.186974789915, 'num_ex': 15232}, 'eval_relative_l1_layers_pruned_62': {'num_ex': 15232, 'avg_loss': 10.510209796809349, 'avg_seq_perplexity': 36907.50420168067}, 'mmlu_relative_l1_layers_pruned_34': {'total': 14080, 'correct': 3225, 'weighted_acc': 22.904829545454547}, 'layer_25_l2_influence': 1.4418742656707764, 'layer_38_l2_influence': 1.9945166110992432, 'mmlu_cosine_layers_pruned_48': {'total': 14080, 'correct': 3316, 'weighted_acc': 23.551136363636363}, 'layer_34_relative_l2_influence': 0.26474615931510925, 'layer_54_relative_l1_influence': 0.12915551662445068, 'eval_relative_l2_layers_pruned_16': {'num_ex': 15232, 'avg_loss': 2.717223351743041, 'avg_seq_perplexity': 18.198238084296214}, 'layer_7_l2_influence': 0.3808755278587342, 'eval_cosine_layers_pruned_18': {'num_ex': 15232, 'avg_loss': 3.479217785747111, 'avg_seq_perplexity': 34.19490628282563}, 'layer_41_relative_l1_influence': 0.43836015462875366, 'eval_relative_l1_layers_pruned_55': {'avg_loss': 9.983789267660187, 'avg_seq_perplexity': 21773.30462184874, 'num_ex': 15232}, 'eval_relative_l2_layers_pruned_11': {'avg_seq_perplexity': 10.462984998686975, 'num_ex': 15232, 'avg_loss': 2.1769570743336395}, 'eval_relative_l1_layers_pruned_11': {'num_ex': 15232, 'avg_loss': 2.2773086163176206, 'avg_seq_perplexity': 10.137633764443278}, 'eval_relative_l1_layers_pruned_16': {'num_ex': 15232, 'avg_loss': 3.112752706062894, 'avg_seq_perplexity': 23.535656840861343}, 'eval_relative_l2_layers_pruned_55': {'num_ex': 15232, 'avg_loss': 11.911317456670169, 'avg_seq_perplexity': 153203.0588235294}, 'layer_53_l1_influence': 260.59210205078125, 'mmlu_cosine_layers_pruned_6': {'total': 14080, 'correct': 8803, 'weighted_acc': 62.52130681818182}, 'eval_cosine_layers_pruned_33': {'avg_seq_perplexity': 30357.018907563022, 'num_ex': 15232, 'avg_loss': 10.2440298384979}, 'layer_31_relative_l1_influence': 0.4832746982574463, 'layer_40_relative_l2_influence': 0.1677148938179016, 'mmlu_relative_l2_layers_pruned_48': {'weighted_acc': 23.373579545454547, 'total': 14080, 'correct': 3291}, 'eval_relative_l1_layers_pruned_14': {'num_ex': 15232, 'avg_loss': 2.892156777261686, 'avg_seq_perplexity': 18.85970120470063}, 'layer_26_l2_influence': 1.1506389379501345, 'eval_cosine_layers_pruned_30': {'num_ex': 15232, 'avg_loss': 9.487748859309349, 'avg_seq_perplexity': 14068.883403361344}, 'layer_27_relative_l2_influence': 0.4046044647693634, 'layer_36_relative_l1_influence': 0.28360384702682495, 'mmlu_relative_l2_layers_pruned_5': {'total': 14080, 'correct': 8779, 'weighted_acc': 62.35085227272727}, 'mmlu_relative_l2_layers_pruned_61': {'total': 14080, 'correct': 3477, 'weighted_acc': 24.694602272727273}, 'layer_2_l2_influence': 0.13986870646476746, 'eval_cosine_layers_pruned_47': {'num_ex': 15232, 'avg_loss': 11.77890399323792, 'avg_seq_perplexity': 133780.88235294115}, 'layer_43_relative_l2_influence': 0.3460451662540436, 'eval_relative_l2_layers_pruned_14': {'num_ex': 15232, 'avg_loss': 2.5796421595982144, 'avg_seq_perplexity': 15.586702747505251}, 'mmlu_relative_l2_layers_pruned_36': {'total': 14080, 'correct': 3324, 'weighted_acc': 23.607954545454547}, 'eval_cosine_layers_pruned_7': {'num_ex': 15232, 'avg_loss': 1.985310017561712, 'avg_seq_perplexity': 8.779870297728467}, 'eval_cosine_layers_pruned_16': {'num_ex': 15232, 'avg_loss': 3.112752706062894, 'avg_seq_perplexity': 23.535656840861343}, 'layer_55_cosine_influence': 0.03454434871673584, 'mmlu_cosine_layers_pruned_35': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'layer_52_relative_l2_influence': 0.0954018011689186, 'layer_56_relative_l2_influence': 0.1249575987458229, 'mmlu_relative_l1_layers_pruned_57': {'total': 14080, 'correct': 3475, 'weighted_acc': 24.680397727272727}, 'layer_1_l1_influence': 7.448639869689941, 'eval_cosine_layers_pruned_45': {'num_ex': 15232, 'avg_loss': 11.4359243697479, 'avg_seq_perplexity': 94951.38655462184}, 'mmlu_cosine_layers_pruned_23': {'correct': 3255, 'weighted_acc': 23.117897727272727, 'total': 14080}, 'mmlu_cosine_layers_pruned_28': {'total': 14080, 'correct': 3222, 'weighted_acc': 22.883522727272727}, 'mmlu_cosine_layers_pruned_53': {'total': 14080, 'correct': 3219, 'weighted_acc': 22.86221590909091}, 'layer_30_cosine_influence': 0.04656398296356201, 'mmlu_relative_l2_layers_pruned_15': {'total': 14080, 'correct': 6351, 'weighted_acc': 45.10653409090909}, 'layer_12_l2_influence': 0.4697308838367462, 'layer_29_l1_influence': 92.0713348388672, 'layer_16_cosine_influence': 0.05513936281204224, 'layer_18_cosine_influence': 0.0540621280670166, 'layer_26_cosine_influence': 0.047027587890625, 'eval_relative_l1_layers_pruned_52': {'avg_loss': 9.737169281775213, 'avg_seq_perplexity': 17006.600840336134, 'num_ex': 15232}, 'mmlu_relative_l1_layers_pruned_27': {'total': 14080, 'correct': 3601, 'weighted_acc': 25.57528409090909}, 'layer_10_cosine_influence': 0.05831336975097656, 'mmlu_cosine_layers_pruned_15': {'total': 14080, 'correct': 5739, 'weighted_acc': 40.75994318181818}, 'layer_16_relative_l2_influence': 0.3501903712749481, 'mmlu_relative_l2_layers_pruned_6': {'total': 14080, 'correct': 8803, 'weighted_acc': 62.52130681818182}, 'eval_relative_l1_layers_pruned_26': {'num_ex': 15232, 'avg_loss': 8.100926503413865, 'avg_seq_perplexity': 3592.499737394958}, 'layer_12_relative_l2_influence': 0.3454267084598541, 'layer_50_relative_l2_influence': 0.09186404198408128, 'eval_relative_l2_layers_pruned_26': {'num_ex': 15232, 'avg_loss': 8.361159893644958, 'avg_seq_perplexity': 4683.408088235294}, 'eval_relative_l2_layers_pruned_52': {'num_ex': 15232, 'avg_loss': 12.083955652573527, 'avg_seq_perplexity': 181257.5462184874}, 'layer_36_cosine_influence': 0.0307542085647583, 'layer_49_relative_l1_influence': 0.310979425907135, 'mmlu_relative_l1_layers_pruned_58': {'total': 14080, 'correct': 3498, 'weighted_acc': 24.84375}, 'layer_55_l2_influence': 5.645135879516602, 'eval_cosine_layers_pruned_49': {'num_ex': 15232, 'avg_loss': 11.675002667082458, 'avg_seq_perplexity': 119376.80672268909}, 'layer_1_relative_l1_influence': 0.9895864725112916, 'layer_58_relative_l2_influence': 0.19196027517318728, 'mmlu_relative_l1_layers_pruned_19': {'total': 14080, 'correct': 5716, 'weighted_acc': 40.59659090909091}, 'layer_45_l2_influence': 4.230673313140869, 'layer_48_l1_influence': 85.95135498046875, 'layer_51_cosine_influence': 0.03485739231109619, 'layer_7_l1_influence': 18.88804817199707, 'layer_22_relative_l2_influence': 0.35252252221107483, 'mmlu_relative_l1_layers_pruned_45': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_layers_pruned_49': {'num_ex': 15232, 'avg_loss': 11.557814141281511, 'avg_seq_perplexity': 105790.86554621848}, 'mmlu_relative_l1_layers_pruned_24': {'total': 14080, 'correct': 3251, 'weighted_acc': 23.089488636363637}, 'mmlu_relative_l1_layers_pruned_25': {'total': 14080, 'correct': 3284, 'weighted_acc': 23.323863636363637}, 'layer_11_l1_influence': 34.91197204589844, 'layer_50_l2_influence': 1.5914089679718018, 'layer_24_cosine_influence': 0.05276745557785034, 'eval_cosine_layers_pruned_52': {'num_ex': 15232, 'avg_loss': 12.083955652573527, 'avg_seq_perplexity': 181257.5462184874}, 'layer_57_relative_l2_influence': 0.31264129281044006, 'eval_relative_l1_layers_pruned_9': {'num_ex': 15232, 'avg_loss': 2.0472617269564077, 'avg_seq_perplexity': 9.188642742253151}, 'eval_relative_l1_layers_pruned_49': {'num_ex': 15232, 'avg_loss': 10.082188197544642, 'avg_seq_perplexity': 24108.78151260504}, 'mmlu_relative_l2_layers_pruned_20': {'correct': 3680, 'weighted_acc': 26.136363636363637, 'total': 14080}, 'layer_34_cosine_influence': 0.032767415046691895, 'mmlu_cosine_layers_pruned_1': {'total': 14080, 'correct': 8792, 'weighted_acc': 62.44318181818182}, 'mmlu_cosine_layers_pruned_4': {'total': 14080, 'correct': 8775, 'weighted_acc': 62.32244318181818}, 'layer_9_relative_l2_influence': 0.580390989780426, 'layer_44_relative_l2_influence': 0.11319539695978165, 'layer_28_l2_influence': 1.2260104417800903, 'layer_44_l2_influence': 1.521351933479309, 'layer_33_relative_l1_influence': 0.5038213729858398, 'eval_relative_l1_layers_pruned_4': {'num_ex': 15232, 'avg_loss': 1.9360756753873425, 'avg_seq_perplexity': 8.584177738478203}, 'mmlu_relative_l1_layers_pruned_13': {'total': 14080, 'correct': 6838, 'weighted_acc': 48.56534090909091}, 'mmlu_relative_l1_layers_pruned_51': {'total': 14080, 'correct': 3377, 'weighted_acc': 23.984375}, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_cosine_layers_pruned_3': {'num_ex': 15232, 'avg_loss': 1.9280510910418855, 'avg_seq_perplexity': 8.653261841846113}, 'mmlu_cosine_layers_pruned_10': {'total': 14080, 'correct': 8788, 'weighted_acc': 62.41477272727273}, 'layer_4_relative_l1_influence': 0.4649311602115631, 'layer_53_relative_l2_influence': 0.2695726156234741, 'mmlu_relative_l1_layers_pruned_8': {'total': 14080, 'correct': 8781, 'weighted_acc': 62.36505681818182}, 'mmlu_relative_l1_layers_pruned_42': {'total': 14080, 'correct': 3325, 'weighted_acc': 23.615056818181817}, 'layer_58_cosine_influence': 0.01659327745437622, 'mmlu_cosine_layers_pruned_34': {'correct': 3225, 'weighted_acc': 22.904829545454547, 'total': 14080}, 'layer_51_relative_l2_influence': 0.2735665738582611, 'eval_relative_l1_layers_pruned_43': {'num_ex': 15232, 'avg_loss': 10.619923311121324, 'avg_seq_perplexity': 42086.142857142855}, 'mmlu_relative_l1_layers_pruned_40': {'total': 14080, 'correct': 3236, 'weighted_acc': 22.982954545454547}, 'mmlu_cosine_layers_pruned_58': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_relative_l2_layers_pruned_1': {'num_ex': 15232, 'avg_loss': 1.9154429716222428, 'avg_seq_perplexity': 8.562105579536501}, 'eval_relative_l2_layers_pruned_43': {'num_ex': 15232, 'avg_loss': 10.484163685005251, 'avg_seq_perplexity': 36459.878151260506}, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_61_cosine_influence': 0.05094641447067261, 'eval_relative_l1_layers_pruned_3': {'num_ex': 15232, 'avg_loss': 1.9280510910418855, 'avg_seq_perplexity': 8.653261841846113}, 'mmlu_relative_l2_layers_pruned_49': {'total': 14080, 'correct': 3539, 'weighted_acc': 25.134943181818183}, 'layer_51_l2_influence': 4.855771541595459, 'layer_60_l1_influence': 181.1128387451172, 'layer_38_cosine_influence': 0.024851977825164795, 'mmlu_relative_l1_layers_pruned_6': {'total': 14080, 'correct': 8789, 'weighted_acc': 62.421875}, 'eval_relative_l1_layers_pruned_20': {'num_ex': 15232, 'avg_loss': 3.9110810095522583, 'avg_seq_perplexity': 52.88837644432773}, 'eval_relative_l2_layers_pruned_20': {'num_ex': 15232, 'avg_loss': 3.9110810095522583, 'avg_seq_perplexity': 52.88837644432773}, 'mmlu_relative_l1_layers_pruned_18': {'total': 14080, 'correct': 5562, 'weighted_acc': 39.50284090909091}, 'layer_18_relative_l1_influence': 0.3657892048358917, 'layer_32_relative_l2_influence': 0.29007017612457275, 'layer_39_relative_l1_influence': 0.5004614591598511, 'layer_0_l1_influence': 4.355503559112549, 'layer_8_l2_influence': 0.30925673246383667, 'layer_28_l1_influence': 60.76607894897461, 'layer_35_l2_influence': 2.8047850131988525, 'mmlu_cosine_layers_pruned_9': {'total': 14080, 'correct': 8777, 'weighted_acc': 62.33664772727273}, 'eval_relative_l1_layers_pruned_32': {'avg_seq_perplexity': 28082.222689075632, 'num_ex': 15232, 'avg_loss': 10.170775341386555}, 'layer_61_l2_influence': 9.978768348693848, 'layer_50_cosine_influence': 0.0046710968017578125, 'layer_26_relative_l2_influence': 0.32648590207099915, 'layer_60_relative_l1_influence': 0.14765168726444244, 'eval_relative_l2_layers_pruned_32': {'avg_loss': 9.775117761948527, 'avg_seq_perplexity': 18824.997899159665, 'num_ex': 15232}, 'layer_3_l2_influence': 0.7451227903366089, 'layer_44_cosine_influence': 0.006992220878601074, 'eval_cosine_layers_pruned_20': {'num_ex': 15232, 'avg_loss': 3.9110810095522583, 'avg_seq_perplexity': 52.88837644432773}, 'eval_cosine_layers_pruned_37': {'num_ex': 15232, 'avg_loss': 10.09622936088498, 'avg_seq_perplexity': 24771.92226890756}, 'layer_48_cosine_influence': 0.005629241466522217, 'mmlu_relative_l2_layers_pruned_43': {'total': 14080, 'correct': 3565, 'weighted_acc': 25.319602272727273}, '_step': 394, 'layer_59_cosine_influence': 0.04372125864028931, 'eval_cosine_layers_pruned_6': {'avg_seq_perplexity': 8.726080373555673, 'num_ex': 15232, 'avg_loss': 1.963782430696888}, 'mmlu_cosine_layers_pruned_55': {'total': 14080, 'correct': 3221, 'weighted_acc': 22.876420454545453}, 'mmlu_cosine_layers_pruned_19': {'total': 14080, 'correct': 5716, 'weighted_acc': 40.59659090909091}, 'layer_34_relative_l1_influence': 0.29553747177124023, 'layer_54_relative_l2_influence': 0.1170382797718048, 'mmlu_relative_l1_layers_pruned_47': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_relative_l1_layers_pruned_54': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_23_l2_influence': 1.3222229480743408, 'layer_57_l1_influence': 347.9016418457031, 'layer_59_l1_influence': 395.9866943359375, 'eval_relative_l1_layers_pruned_15': {'avg_seq_perplexity': 21.129874606092436, 'num_ex': 15232, 'avg_loss': 3.0036095370765494}, 'mmlu_relative_l2_layers_pruned_8': {'total': 14080, 'correct': 8736, 'weighted_acc': 62.04545454545455}, 'eval_relative_l2_layers_pruned_15': {'num_ex': 15232, 'avg_loss': 2.6377245478269433, 'avg_seq_perplexity': 16.645690405068276}, 'layer_17_l1_influence': 53.34184646606445, 'layer_19_cosine_influence': 0.1098482608795166, 'mmlu_cosine_layers_pruned_29': {'correct': 3212, 'weighted_acc': 22.8125, 'total': 14080}, 'layer_21_relative_l2_influence': 0.4441305994987488, 'layer_35_relative_l1_influence': 0.4915322959423065, 'layer_0_relative_l1_influence': 0.7593657970428467, 'layer_27_relative_l1_influence': 0.4552932977676392, 'layer_36_relative_l2_influence': 0.2578340470790863, 'eval_relative_l1_layers_pruned_7': {'avg_seq_perplexity': 8.779870297728467, 'num_ex': 15232, 'avg_loss': 1.985310017561712}, 'mmlu_relative_l2_layers_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_52': {'correct': 3333, 'weighted_acc': 23.671875, 'total': 14080}, 'layer_54_l1_influence': 117.87527465820312, 'layer_57_l2_influence': 7.100384712219238, 'layer_62_l1_influence': 256.5379943847656, 'eval_cosine_layers_pruned_60': {'num_ex': 15232, 'avg_loss': 11.794573102678571, 'avg_seq_perplexity': 139596.52100840336}, 'layer_43_relative_l1_influence': 0.38437503576278687, 'layer_41_relative_l2_influence': 0.3916425704956054, 'layer_14_l1_influence': 30.6063175201416, 'layer_44_l1_influence': 75.2409896850586, 'layer_45_l1_influence': 213.41290283203125, 'layer_0_cosine_influence': 0.26520925760269165, 'mmlu_cosine_layers_pruned_14': {'total': 14080, 'correct': 6623, 'weighted_acc': 47.03835227272727}, 'layer_13_l1_influence': 41.40541458129883, 'layer_2_relative_l1_influence': 0.5889666080474854, 'layer_31_relative_l2_influence': 0.42839163541793823, 'layer_40_relative_l1_influence': 0.1834173798561096, 'mmlu_relative_l1_layers_pruned_53': {'total': 14080, 'correct': 3617, 'weighted_acc': 25.688920454545453}, 'eval_relative_l1_layers_pruned_63': {'num_ex': 15232, 'avg_loss': 10.319875508797267, 'avg_seq_perplexity': 30495.420168067227}, 'eval_relative_l2_layers_pruned_12': {'avg_seq_perplexity': 11.460351767660187, 'num_ex': 15232, 'avg_loss': 2.2678063657103467}, 'eval_relative_l2_layers_pruned_28': {'avg_loss': 8.762116760766807, 'avg_seq_perplexity': 6867.023109243697, 'num_ex': 15232}, 'layer_55_l1_influence': 283.5865478515625, 'layer_63_l1_influence': 692.525634765625, 'layer_3_relative_l2_influence': 0.9558939337730408, 'layer_56_relative_l1_influence': 0.13688498735427856, 'eval_relative_l1_layers_pruned_29': {'num_ex': 15232, 'avg_loss': 8.898210797991071, 'avg_seq_perplexity': 7858.54306722689}, 'eval_relative_l1_layers_pruned_28': {'avg_loss': 8.762116760766807, 'avg_seq_perplexity': 6867.023109243697, 'num_ex': 15232}, 'eval_relative_l2_layers_pruned_29': {'num_ex': 15232, 'avg_loss': 9.285823020614496, 'avg_seq_perplexity': 11506.54411764706}, 'eval_relative_l2_layers_pruned_63': {'num_ex': 15232, 'avg_loss': 10.319875508797267, 'avg_seq_perplexity': 30495.420168067227}, 'layer_22_l2_influence': 1.0001287460327148, 'eval_cosine_layers_pruned_43': {'num_ex': 15232, 'avg_loss': 10.638367212119222, 'avg_seq_perplexity': 43165.773109243695}, 'eval_cosine_layers_pruned_46': {'num_ex': 15232, 'avg_loss': 11.390714244682249, 'avg_seq_perplexity': 90990.71428571428}, 'mmlu_cosine_layers_pruned_42': {'total': 14080, 'correct': 3320, 'weighted_acc': 23.579545454545453}, 'eval_relative_l1_layers_pruned_12': {'num_ex': 15232, 'avg_loss': 2.4664021980862656, 'avg_seq_perplexity': 12.245282341452208}, 'layer_35_l1_influence': 141.4864501953125, 'layer_52_l2_influence': 1.7978925704956057, 'eval_cosine_layers_pruned_39': {'num_ex': 15232, 'avg_loss': 10.270768365940128, 'avg_seq_perplexity': 29463.550420168067}, 'mmlu_relative_l1_layers_pruned_31': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'mmlu_relative_l2_layers_pruned_62': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'layer_45_cosine_influence': 0.043411314487457275, 'layer_52_relative_l1_influence': 0.10864386707544328, 'mmlu_relative_l1_layers_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'eval_relative_l1_layers_pruned_48': {'num_ex': 15232, 'avg_loss': 10.06007398076418, 'avg_seq_perplexity': 23543.436974789915}, 'mmlu_relative_l2_layers_pruned_11': {'total': 14080, 'correct': 8728, 'weighted_acc': 61.98863636363637}, 'mmlu_relative_l2_layers_pruned_16': {'total': 14080, 'correct': 6601, 'weighted_acc': 46.88210227272727}, 'layer_49_l2_influence': 4.599277496337891, 'layer_21_cosine_influence': 0.0952589511871338, 'layer_25_cosine_influence': 0.08524292707443237, 'layer_54_cosine_influence': 0.007582485675811768, 'layer_49_relative_l2_influence': 0.2793344259262085, 'mmlu_cosine_layers_pruned_7': {'total': 14080, 'correct': 8812, 'weighted_acc': 62.58522727272727}, 'eval_cosine_layers_pruned_41': {'num_ex': 15232, 'avg_loss': 10.494681222098214, 'avg_seq_perplexity': 36925.98319327731}, 'layer_58_relative_l1_influence': 0.19239576160907745, 'eval_relative_l2_layers_pruned_48': {'num_ex': 15232, 'avg_loss': 11.369154986213236, 'avg_seq_perplexity': 88226.65546218488}, 'mmlu_relative_l2_layers_pruned_55': {'total': 14080, 'correct': 3258, 'weighted_acc': 23.139204545454547}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence', 'pruning_scheme': 'both', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both
2,"{'eval_cosine_layers_pruned_29': {'num_ex': 15232, 'avg_loss': 5.8021183815323, 'avg_seq_perplexity': 372.617318802521}, 'eval_relative_l1_layers_pruned_6': {'num_ex': 15232, 'avg_loss': 1.9629593536633403, 'avg_seq_perplexity': 8.659680278361344}, 'mmlu_relative_l2_layers_pruned_9': {'total': 14080, 'correct': 8741, 'weighted_acc': 62.08096590909091}, 'layer_0_l2_influence': 0.10824017226696014, 'layer_46_relative_l2_influence': 0.12365255504846571, 'layer_35_relative_l1_influence': 0.4915322959423065, 'mmlu_relative_l2_layers_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_20_cosine_influence': 0.06210684776306152, 'eval_cosine_layers_pruned_7': {'num_ex': 15232, 'avg_loss': 1.985310017561712, 'avg_seq_perplexity': 8.779870297728467}, 'layer_16_relative_l2_influence': 0.3501903712749481, 'eval_relative_l1_layers_pruned_20': {'avg_seq_perplexity': 64.29217272846638, 'num_ex': 15232, 'avg_loss': 4.1083707408744745}, 'layer_0_cosine_influence': 0.26520925760269165, 'layer_16_relative_l1_influence': 0.377434104681015, 'layer_35_relative_l2_influence': 0.43615275621414185, 'eval_relative_l2_layers_pruned_19': {'num_ex': 15232, 'avg_loss': 4.047207359506302, 'avg_seq_perplexity': 60.56013245141807}, 'layer_30_l2_influence': 1.4500428438186646, 'layer_53_cosine_influence': 0.03408569097518921, 'layer_46_relative_l1_influence': 0.13856355845928192, 'layer_8_l2_influence': 0.30925673246383667, 'layer_16_l1_influence': 33.47279739379883, 'layer_30_relative_l1_influence': 0.36279627680778503, 'layer_58_relative_l1_influence': 0.19239576160907745, 'eval_cosine_layers_pruned_24': {'avg_loss': 4.805659446395746, 'avg_seq_perplexity': 130.00086987920167, 'num_ex': 15232}, 'mmlu_cosine_layers_pruned_27': {'total': 14080, 'correct': 3257, 'weighted_acc': 23.132102272727273}, 'layer_21_relative_l1_influence': 0.4944199025630951, 'layer_58_relative_l2_influence': 0.19196027517318728, 'layer_48_cosine_influence': 0.005629241466522217, 'layer_21_relative_l2_influence': 0.4441305994987488, 'layer_30_relative_l2_influence': 0.32494863867759705, 'eval_relative_l1_layers_pruned_28': {'num_ex': 15232, 'avg_loss': 5.587999872800682, 'avg_seq_perplexity': 301.36964942226894}, 'eval_relative_l2_layers_pruned_10': {'num_ex': 15232, 'avg_loss': 2.090829929383863, 'avg_seq_perplexity': 9.502936868106618}, 'layer_32_l2_influence': 1.5026849508285522, 'layer_37_l1_influence': 172.80203247070312, 'eval_relative_l1_layers_pruned_22': {'num_ex': 15232, 'avg_loss': 4.452241272485557, 'avg_seq_perplexity': 90.15509289653362}, 'layer_55_relative_l1_influence': 0.30376774072647095, 'eval_relative_l2_layers_pruned_8': {'avg_loss': 2.011020820681789, 'avg_seq_perplexity': 8.929175625328256, 'num_ex': 15232}, 'layer_11_l1_influence': 34.91197204589844, 'layer_29_l2_influence': 1.8350003957748413, 'layer_43_l2_influence': 4.242822170257568, 'mmlu_cosine_layers_pruned_12': {'total': 14080, 'correct': 8373, 'weighted_acc': 59.46732954545455}, 'layer_6_relative_l1_influence': 0.4674777090549469, 'eval_relative_l1_layers_pruned_21': {'num_ex': 15232, 'avg_loss': 4.416710092240021, 'avg_seq_perplexity': 87.44249770220588}, 'eval_relative_l2_layers_pruned_24': {'num_ex': 15232, 'avg_loss': 4.805659446395746, 'avg_seq_perplexity': 130.00086987920167}, 'layer_6_l2_influence': 0.25241780281066895, 'layer_32_l1_influence': 73.82137298583984, 'eval_cosine_layers_pruned_1': {'num_ex': 15232, 'avg_loss': 1.9152969232126444, 'avg_seq_perplexity': 8.66358960576418}, 'layer_28_cosine_influence': 0.04482990503311157, 'eval_cosine_layers_pruned_8': {'num_ex': 15232, 'avg_loss': 2.011020820681789, 'avg_seq_perplexity': 8.929175625328256}, 'layer_55_relative_l2_influence': 0.27018648386001587, 'eval_cosine_layers_pruned_17': {'num_ex': 15232, 'avg_loss': 3.3092941155954567, 'avg_seq_perplexity': 28.94927004004727}, 'mmlu_relative_l1_layers_pruned_25': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'layer_1_l1_influence': 7.448639869689941, 'layer_54_relative_l1_influence': 0.12915551662445068, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 8791, 'weighted_acc': 62.43607954545455}, 'layer_54_relative_l2_influence': 0.1170382797718048, 'layer_50_l2_influence': 1.5914089679718018, 'layer_54_l1_influence': 117.87527465820312, 'layer_7_cosine_influence': 0.11933386325836182, 'layer_2_cosine_influence': 0.12315160036087036, 'eval_relative_l2_layers_pruned_17': {'num_ex': 15232, 'avg_loss': 3.3092941155954567, 'avg_seq_perplexity': 28.94927004004727}, 'layer_13_l2_influence': 0.8223159909248352, 'layer_52_cosine_influence': 0.004449367523193359, 'eval_relative_l2_layers_pruned_18': {'num_ex': 15232, 'avg_loss': 3.791101535829175, 'avg_seq_perplexity': 47.06864249606093}, 'mmlu_relative_l2_layers_pruned_14': {'total': 14080, 'correct': 6623, 'weighted_acc': 47.03835227272727}, 'layer_15_l1_influence': 49.05146408081055, 'layer_36_cosine_influence': 0.0307542085647583, 'layer_5_relative_l2_influence': 0.6784128546714783, 'layer_12_l2_influence': 0.4697308838367462, 'layer_27_l1_influence': 78.2805404663086, 'mmlu_cosine_layers_pruned_14': {'total': 14080, 'correct': 6623, 'weighted_acc': 47.03835227272727}, 'mmlu_relative_l1_layers_pruned_12': {'total': 14080, 'correct': 6612, 'weighted_acc': 46.96022727272727}, 'layer_11_cosine_influence': 0.13470607995986938, 'layer_49_cosine_influence': 0.03630936145782471, 'mmlu_relative_l1_layers_pruned_8': {'correct': 8781, 'weighted_acc': 62.36505681818182, 'total': 14080}, 'eval_cosine_layers_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'layer_22_relative_l2_influence': 0.35252252221107483, 'layer_26_relative_l1_influence': 0.36164242029190063, 'layer_31_l1_influence': 105.38761901855467, 'layer_61_l2_influence': 9.978768348693848, 'layer_41_cosine_influence': 0.06411826610565186, 'eval_relative_l2_layers_pruned_31': {'num_ex': 15232, 'avg_loss': 6.3407659450498945, 'avg_seq_perplexity': 622.2989101890756}, '_runtime': 4187.338018894196, 'layer_53_l1_influence': 260.59210205078125, 'layer_45_relative_l1_influence': 0.345630943775177, 'layer_51_l1_influence': 243.41490173339844, 'layer_45_relative_l2_influence': 0.3097829520702362, 'layer_26_relative_l2_influence': 0.32648590207099915, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15232, 'avg_loss': 1.9154429716222428, 'avg_seq_perplexity': 8.562105579536501}, 'mmlu_relative_l1_layers_pruned_9': {'total': 14080, 'correct': 8777, 'weighted_acc': 62.33664772727273}, 'layer_11_l2_influence': 0.6898346543312073, 'layer_25_l1_influence': 72.89749145507812, 'layer_22_relative_l1_influence': 0.385593444108963, 'layer_15_relative_l1_influence': 0.5988457202911377, 'eval_relative_l2_layers_pruned_2': {'num_ex': 15232, 'avg_loss': 1.9208794601825103, 'avg_seq_perplexity': 8.593529965697217}, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'layer_44_cosine_influence': 0.006992220878601074, 'layer_59_cosine_influence': 0.04372125864028931, 'eval_cosine_layers_pruned_11': {'num_ex': 15232, 'avg_loss': 2.1769570743336395, 'avg_seq_perplexity': 10.462984998686975}, 'eval_cosine_layers_pruned_19': {'avg_seq_perplexity': 60.56013245141807, 'num_ex': 15232, 'avg_loss': 4.047207359506302}, 'layer_4_relative_l2_influence': 0.45345786213874817, 'layer_9_relative_l1_influence': 0.6780157089233398, 'layer_40_relative_l1_influence': 0.1834173798561096, 'eval_relative_l1_layers_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'layer_43_l1_influence': 213.51858520507812, 'layer_61_cosine_influence': 0.05094641447067261, 'eval_cosine_layers_pruned_10': {'num_ex': 15232, 'avg_loss': 2.090829929383863, 'avg_seq_perplexity': 9.502936868106618}, 'eval_relative_l2_layers_pruned_16': {'avg_loss': 3.1919701840697217, 'avg_seq_perplexity': 25.551784483324575, 'num_ex': 15232}, 'mmlu_relative_l1_layers_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_layers_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_40_relative_l2_influence': 0.1677148938179016, 'eval_relative_l1_layers_pruned_26': {'num_ex': 15232, 'avg_loss': 5.2823819713432245, 'avg_seq_perplexity': 219.16058298319328}, 'layer_12_l1_influence': 23.020483016967773, 'eval_cosine_layers_pruned_28': {'num_ex': 15232, 'avg_loss': 5.587999872800682, 'avg_seq_perplexity': 301.36964942226894}, 'layer_7_relative_l1_influence': 0.6584877967834473, 'layer_37_cosine_influence': 0.08690404891967773, 'layer_15_relative_l2_influence': 0.5353884100914001, 'layer_48_relative_l2_influence': 0.1056269034743309, 'eval_relative_l2_layers_pruned_9': {'num_ex': 15232, 'avg_loss': 2.0475306150292147, 'avg_seq_perplexity': 9.156012014180671}, 'eval_relative_l1_layers_pruned_32': {'num_ex': 15232, 'avg_loss': 7.141287154510241, 'avg_seq_perplexity': 1312.9812237394958}, 'mmlu_relative_l2_layers_pruned_13': {'total': 14080, 'correct': 7415, 'weighted_acc': 52.66335227272727}, 'layer_44_l1_influence': 75.2409896850586, 'layer_0_relative_l2_influence': 0.8722582459449768, 'layer_3_relative_l1_influence': 0.7602511644363403, 'layer_50_cosine_influence': 0.0046710968017578125, 'eval_relative_l1_layers_pruned_11': {'avg_seq_perplexity': 10.137633764443278, 'num_ex': 15232, 'avg_loss': 2.2773086163176206}, 'layer_36_l2_influence': 1.818441152572632, 'eval_relative_l2_layers_pruned_15': {'avg_seq_perplexity': 21.129874606092436, 'num_ex': 15232, 'avg_loss': 3.0036095370765494}, 'layer_30_cosine_influence': 0.04656398296356201, 'layer_48_relative_l1_influence': 0.12012804299592972, 'layer_63_l2_influence': 22.27606201171875, 'mmlu_cosine_layers_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l1_layers_pruned_30': {'num_ex': 15232, 'avg_loss': 5.9889382755055145, 'avg_seq_perplexity': 443.9775144432773}, 'layer_14_l1_influence': 30.6063175201416, 'layer_19_l2_influence': 1.1694716215133667, 'layer_54_l2_influence': 2.4125380516052246, 'eval_cosine_layers_pruned_13': {'num_ex': 15232, 'avg_loss': 2.4848412265296744, 'avg_seq_perplexity': 14.234469373686975}, 'layer_25_l2_influence': 1.4418742656707764, 'layer_57_l1_influence': 347.9016418457031, 'layer_56_cosine_influence': 0.008136868476867676, 'layer_28_l2_influence': 1.2260104417800903, 'layer_32_cosine_influence': 0.03744024038314819, 'eval_cosine_layers_pruned_18': {'num_ex': 15232, 'avg_loss': 3.791101535829175, 'avg_seq_perplexity': 47.06864249606093}, 'mmlu_relative_l1_layers_pruned_2': {'total': 14080, 'correct': 8787, 'weighted_acc': 62.40767045454545}, 'mmlu_relative_l1_layers_pruned_19': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'mmlu_relative_l2_layers_pruned_20': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'layer_40_l1_influence': 84.37584686279297, 'layer_59_l1_influence': 395.9866943359375, 'eval_relative_l1_layers_pruned_4': {'num_ex': 15232, 'avg_loss': 1.9360756753873425, 'avg_seq_perplexity': 8.584177738478203}, 'layer_33_relative_l2_influence': 0.44804760813713074, 'layer_43_relative_l2_influence': 0.3460451662540436, 'eval_relative_l1_layers_pruned_5': {'num_ex': 15232, 'avg_loss': 1.9468446619370403, 'avg_seq_perplexity': 8.602954511882878}, 'layer_39_cosine_influence': 0.07933366298675537, 'layer_57_cosine_influence': 0.045375823974609375, 'eval_cosine_layers_pruned_5': {'num_ex': 15232, 'avg_loss': 1.9468446619370403, 'avg_seq_perplexity': 8.602954511882878}, 'layer_2_relative_l2_influence': 0.5391861796379089, 'mmlu_relative_l1_layers_pruned_3': {'total': 14080, 'correct': 8791, 'weighted_acc': 62.43607954545455}, 'layer_44_l2_influence': 1.521351933479309, 'layer_58_l1_influence': 207.02120971679688, 'layer_38_cosine_influence': 0.024851977825164795, 'mmlu_relative_l2_layers_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_21_l2_influence': 1.2271761894226074, 'layer_42_l2_influence': 1.6551706790924072, 'eval_cosine_layers_pruned_12': {'num_ex': 15232, 'avg_loss': 2.2678063657103467, 'avg_seq_perplexity': 11.460351767660187}, 'layer_31_cosine_influence': 0.0853840708732605, 'layer_33_relative_l1_influence': 0.5038213729858398, 'layer_43_relative_l1_influence': 0.38437503576278687, 'mmlu_relative_l1_layers_pruned_10': {'correct': 7474, 'weighted_acc': 53.08238636363637, 'total': 14080}, 'layer_17_l1_influence': 53.34184646606445, 'layer_48_l1_influence': 85.95135498046875, 'layer_27_cosine_influence': 0.07938849925994873, 'layer_8_relative_l1_influence': 0.42716872692108154, 'layer_57_relative_l2_influence': 0.31264129281044006, 'mmlu_relative_l2_layers_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_12_relative_l2_influence': 0.3454267084598541, 'layer_26_cosine_influence': 0.047027587890625, 'eval_cosine_layers_pruned_27': {'num_ex': 15232, 'avg_loss': 5.315895401129202, 'avg_seq_perplexity': 231.26674107142856}, 'mmlu_cosine_layers_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_12_relative_l1_influence': 0.3815732002258301, 'mmlu_relative_l1_layers_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_20_l2_influence': 0.9499136209487916, 'layer_35_l1_influence': 141.4864501953125, 'layer_51_l2_influence': 4.855771541595459, 'mmlu_relative_l2_layers_pruned_8': {'total': 14080, 'correct': 8736, 'weighted_acc': 62.04545454545455}, 'layer_21_l1_influence': 61.715782165527344, 'layer_4_cosine_influence': 0.0836145281791687, 'layer_57_relative_l1_influence': 0.34410032629966736, 'layer_25_cosine_influence': 0.08524292707443237, 'layer_62_relative_l1_influence': 0.1820554286241531, 'eval_relative_l2_layers_pruned_25': {'num_ex': 15232, 'avg_loss': 4.981307855173319, 'avg_seq_perplexity': 154.6730074842437}, 'layer_27_relative_l1_influence': 0.4552932977676392, 'layer_60_relative_l2_influence': 0.16872631013393402, 'layer_29_cosine_influence': 0.08742386102676392, 'mmlu_cosine_layers_pruned_3': {'total': 14080, 'correct': 8791, 'weighted_acc': 62.43607954545455}, 'eval_cosine_layers_pruned_14': {'avg_loss': 2.5796421595982144, 'avg_seq_perplexity': 15.586702747505251, 'num_ex': 15232}, 'layer_60_relative_l1_influence': 0.14765168726444244, 'eval_relative_l2_layers_pruned_3': {'avg_seq_perplexity': 8.653261841846113, 'num_ex': 15232, 'avg_loss': 1.9280510910418855}, 'layer_33_l2_influence': 2.497668743133545, 'layer_48_l2_influence': 1.7087600231170654, 'layer_27_relative_l2_influence': 0.4046044647693634, 'layer_62_relative_l2_influence': 0.28434446454048157, 'mmlu_relative_l1_layers_pruned_17': {'total': 14080, 'correct': 3577, 'weighted_acc': 25.404829545454547}, 'eval_relative_l1_layers_pruned_14': {'num_ex': 15232, 'avg_loss': 2.892156777261686, 'avg_seq_perplexity': 18.85970120470063}, 'mmlu_relative_l1_layers_pruned_18': {'total': 14080, 'correct': 3391, 'weighted_acc': 24.083806818181817}, '_step': 202, 'layer_3_l2_influence': 0.7451227903366089, 'layer_58_l2_influence': 4.630796909332275, 'layer_44_relative_l1_influence': 0.12534169852733612, 'layer_59_relative_l1_influence': 0.34519651532173157, 'eval_relative_l1_layers_pruned_7': {'num_ex': 15232, 'avg_loss': 1.985310017561712, 'avg_seq_perplexity': 8.779870297728467}, 'layer_46_l2_influence': 1.844409227371216, 'layer_47_l1_influence': 222.20736694335935, 'mmlu_cosine_layers_pruned_4': {'total': 14080, 'correct': 8775, 'weighted_acc': 62.32244318181818}, 'layer_59_relative_l2_influence': 0.3131203055381775, 'layer_60_l1_influence': 181.1128387451172, 'mmlu_cosine_layers_pruned_2': {'total': 14080, 'correct': 8787, 'weighted_acc': 62.40767045454545}, 'layer_44_relative_l2_influence': 0.11319539695978165, 'eval_relative_l2_layers_pruned_12': {'num_ex': 15232, 'avg_loss': 2.2678063657103467, 'avg_seq_perplexity': 11.460351767660187}, 'layer_1_l2_influence': 0.1736997365951538, 'layer_52_l1_influence': 89.98237609863281, 'mmlu_cosine_layers_pruned_17': {'total': 14080, 'correct': 3577, 'weighted_acc': 25.404829545454547}, 'layer_62_l2_influence': 9.384254455566406, 'layer_29_relative_l2_influence': 0.43538060784339905, 'mmlu_relative_l2_layers_pruned_7': {'total': 14080, 'correct': 8812, 'weighted_acc': 62.58522727272727}, 'mmlu_relative_l2_layers_pruned_12': {'correct': 8373, 'weighted_acc': 59.46732954545455, 'total': 14080}, 'mmlu_cosine_layers_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_0_relative_l1_influence': 0.7593657970428467, 'layer_3_relative_l2_influence': 0.9558939337730408, 'layer_38_l1_influence': 98.10577392578124, 'eval_cosine_layers_pruned_3': {'avg_seq_perplexity': 8.653261841846113, 'num_ex': 15232, 'avg_loss': 1.9280510910418855}, 'eval_cosine_layers_pruned_15': {'num_ex': 15232, 'avg_loss': 3.0036095370765494, 'avg_seq_perplexity': 21.129874606092436}, 'mmlu_relative_l1_layers_pruned_14': {'total': 14080, 'correct': 6513, 'weighted_acc': 46.25710227272727}, 'layer_40_l2_influence': 1.7245776653289795, 'layer_29_relative_l1_influence': 0.490291029214859, 'eval_relative_l1_layers_pruned_18': {'num_ex': 15232, 'avg_loss': 3.4624741498161766, 'avg_seq_perplexity': 33.58888770351891}, 'layer_24_l1_influence': 53.734493255615234, 'eval_relative_l1_layers_pruned_17': {'num_ex': 15232, 'avg_loss': 3.3092941155954567, 'avg_seq_perplexity': 28.94927004004727}, 'mmlu_cosine_layers_pruned_23': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'layer_11_relative_l2_influence': 0.5745759606361389, 'layer_22_l1_influence': 49.707725524902344, 'layer_39_l1_influence': 202.7581024169922, 'eval_cosine_layers_pruned_2': {'num_ex': 15232, 'avg_loss': 1.9208794601825103, 'avg_seq_perplexity': 8.593529965697217}, 'eval_cosine_layers_pruned_4': {'num_ex': 15232, 'avg_loss': 1.9360756753873425, 'avg_seq_perplexity': 8.584177738478203}, 'eval_cosine_layers_pruned_22': {'num_ex': 15232, 'avg_loss': 4.499915371422007, 'avg_seq_perplexity': 95.28385143119748}, 'layer_11_relative_l1_influence': 0.6555793285369873, 'mmlu_relative_l2_layers_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_3_l1_influence': 11.25590991973877, 'layer_14_l2_influence': 0.6303509473800659, 'layer_24_l2_influence': 1.089629888534546, 'layer_33_cosine_influence': 0.08849358558654785, 'layer_19_relative_l1_influence': 0.5390159487724304, 'layer_25_relative_l1_influence': 0.467229962348938, 'layer_42_relative_l2_influence': 0.13934537768363953, 'eval_cosine_layers_pruned_30': {'num_ex': 15232, 'avg_loss': 5.9889382755055145, 'avg_seq_perplexity': 443.9775144432773}, 'layer_38_relative_l2_influence': 0.23736724257469177, 'eval_relative_l1_layers_pruned_24': {'num_ex': 15232, 'avg_loss': 4.805659446395746, 'avg_seq_perplexity': 130.00086987920167}, 'eval_relative_l2_layers_pruned_21': {'avg_seq_perplexity': 90.26504234506302, 'num_ex': 15232, 'avg_loss': 4.444558536305147}, 'layer_9_l2_influence': 0.5305914878845215, 'mmlu_cosine_layers_pruned_5': {'total': 14080, 'correct': 8779, 'weighted_acc': 62.35085227272727}, 'layer_38_relative_l1_influence': 0.2620026171207428, 'eval_relative_l1_layers_pruned_8': {'num_ex': 15232, 'avg_loss': 2.017936129529937, 'avg_seq_perplexity': 9.047905929950105}, 'layer_19_relative_l2_influence': 0.4843670129776001, 'layer_25_relative_l2_influence': 0.41680291295051575, 'layer_42_relative_l1_influence': 0.15347671508789062, 'layer_9_relative_l2_influence': 0.580390989780426, 'mmlu_relative_l2_layers_pruned_5': {'total': 14080, 'correct': 8779, 'weighted_acc': 62.35085227272727}, 'eval_relative_l1_layers_pruned_10': {'num_ex': 15232, 'avg_loss': 2.219707328732274, 'avg_seq_perplexity': 9.583704331341911}, 'eval_relative_l2_layers_pruned_22': {'num_ex': 15232, 'avg_loss': 4.499915371422007, 'avg_seq_perplexity': 95.28385143119748}, 'eval_relative_l2_layers_pruned_28': {'avg_loss': 5.587999872800682, 'avg_seq_perplexity': 301.36964942226894, 'num_ex': 15232}, 'layer_18_l2_influence': 0.759820818901062, 'layer_54_cosine_influence': 0.007582485675811768, 'layer_4_relative_l1_influence': 0.4649311602115631, 'layer_45_cosine_influence': 0.043411314487457275, 'layer_24_relative_l1_influence': 0.3712735176086426, 'layer_34_relative_l1_influence': 0.29553747177124023, 'layer_24_relative_l2_influence': 0.3415765166282654, 'layer_34_relative_l2_influence': 0.26474615931510925, 'layer_49_l1_influence': 231.7649688720703, 'layer_61_l1_influence': 453.2690734863281, 'mmlu_cosine_layers_pruned_31': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'layer_30_l1_influence': 72.10406494140625, 'layer_14_cosine_influence': 0.06412476301193237, 'layer_7_relative_l2_influence': 0.5512937307357788, 'eval_relative_l1_layers_pruned_19': {'num_ex': 15232, 'avg_loss': 4.047207359506302, 'avg_seq_perplexity': 60.56013245141807}, 'layer_36_relative_l2_influence': 0.2578340470790863, 'eval_relative_l2_layers_pruned_20': {'avg_seq_perplexity': 82.85181689863445, 'num_ex': 15232, 'avg_loss': 4.3602648823201156}, 'layer_17_l2_influence': 1.075273871421814, 'layer_55_l1_influence': 283.5865478515625, 'eval_cosine_layers_pruned_32': {'avg_loss': 7.141287154510241, 'avg_seq_perplexity': 1312.9812237394958, 'num_ex': 15232}, 'layer_36_relative_l1_influence': 0.28360384702682495, 'mmlu_relative_l1_layers_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_55_l2_influence': 5.645135879516602, 'mmlu_cosine_layers_pruned_20': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'mmlu_relative_l2_layers_pruned_4': {'total': 14080, 'correct': 8775, 'weighted_acc': 62.32244318181818}, 'mmlu_relative_l2_layers_pruned_15': {'total': 14080, 'correct': 5739, 'weighted_acc': 40.75994318181818}, 'layer_23_relative_l2_influence': 0.4285503625869751, 'layer_52_relative_l1_influence': 0.10864386707544328, 'eval_relative_l2_layers_pruned_6': {'num_ex': 15232, 'avg_loss': 1.963782430696888, 'avg_seq_perplexity': 8.726080373555673}, 'layer_42_cosine_influence': 0.009446859359741213, 'layer_10_relative_l2_influence': 0.3724425733089447, 'layer_13_relative_l1_influence': 0.6187999248504639, 'layer_50_relative_l2_influence': 0.09186404198408128, 'layer_20_l1_influence': 47.18311309814453, 'layer_45_l2_influence': 4.230673313140869, 'layer_8_cosine_influence': 0.060181260108947754, 'layer_10_relative_l1_influence': 0.42383959889411926, 'layer_13_relative_l2_influence': 0.5495381951332092, 'layer_50_relative_l1_influence': 0.1053440123796463, 'eval_relative_l2_layers_pruned_13': {'avg_loss': 2.4848412265296744, 'avg_seq_perplexity': 14.234469373686975, 'num_ex': 15232}, 'mmlu_relative_l1_layers_pruned_11': {'correct': 7711, 'weighted_acc': 54.765625, 'total': 14080}, 'layer_23_l2_influence': 1.3222229480743408, 'layer_13_cosine_influence': 0.12945115566253662, 'mmlu_cosine_layers_pruned_26': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'layer_23_relative_l1_influence': 0.4770897924900055, 'layer_52_relative_l2_influence': 0.0954018011689186, 'mmlu_relative_l1_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_29_l1_influence': 92.0713348388672, 'layer_37_l2_influence': 3.4254558086395264, 'layer_1_cosine_influence': 0.20278924703598025, 'layer_23_cosine_influence': 0.08843076229095459, 'layer_2_relative_l1_influence': 0.5889666080474854, 'mmlu_relative_l1_layers_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_15_l2_influence': 0.9761607050895692, 'layer_14_relative_l2_influence': 0.3846260905265808, 'mmlu_relative_l2_layers_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'layer_14_relative_l1_influence': 0.4163406491279602, 'eval_relative_l1_layers_pruned_27': {'num_ex': 15232, 'avg_loss': 5.42183499376313, 'avg_seq_perplexity': 252.5853466386555}, 'eval_relative_l1_layers_pruned_29': {'num_ex': 15232, 'avg_loss': 5.701549369747899, 'avg_seq_perplexity': 330.4562762605042}, 'mmlu_relative_l2_layers_pruned_16': {'total': 14080, 'correct': 3506, 'weighted_acc': 24.900568181818183}, 'mmlu_cosine_layers_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'eval_cosine_layers_pruned_21': {'avg_loss': 4.444558536305147, 'avg_seq_perplexity': 90.26504234506302, 'num_ex': 15232}, 'eval_relative_l1_layers_pruned_23': {'num_ex': 15232, 'avg_loss': 4.522639426864496, 'avg_seq_perplexity': 96.88724396008404}, 'layer_17_relative_l1_influence': 0.5587623119354248, 'eval_cosine_layers_pruned_16': {'num_ex': 15232, 'avg_loss': 3.1919701840697217, 'avg_seq_perplexity': 25.551784483324575}, 'layer_8_relative_l2_influence': 0.3933408260345459, 'layer_4_l1_influence': 7.540837287902832, 'layer_16_l2_influence': 0.6878260374069214, 'layer_22_l2_influence': 1.0001287460327148, 'layer_47_cosine_influence': 0.03914356231689453, 'layer_17_relative_l2_influence': 0.5055680274963379, 'mmlu_relative_l1_layers_pruned_6': {'total': 14080, 'correct': 8789, 'weighted_acc': 62.421875}, 'mmlu_relative_l2_layers_pruned_1': {'total': 14080, 'correct': 8825, 'weighted_acc': 62.67755681818182}, 'mmlu_relative_l2_layers_pruned_31': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'layer_23_l1_influence': 66.79180145263672, 'layer_28_l1_influence': 60.76607894897461, 'layer_38_l2_influence': 1.9945166110992432, 'layer_5_l2_influence': 0.30080005526542664, 'eval_relative_l1_layers_pruned_12': {'avg_seq_perplexity': 12.245282341452208, 'num_ex': 15232, 'avg_loss': 2.4664021980862656}, 'layer_19_cosine_influence': 0.1098482608795166, 'mmlu_cosine_layers_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_31_relative_l1_influence': 0.4832746982574463, 'eval_cosine_layers_pruned_23': {'num_ex': 15232, 'avg_loss': 4.522639426864496, 'avg_seq_perplexity': 96.88724396008404}, 'layer_31_relative_l2_influence': 0.42839163541793823, 'eval_relative_l2_layers_pruned_7': {'num_ex': 15232, 'avg_loss': 1.985310017561712, 'avg_seq_perplexity': 8.779870297728467}, 'mmlu_relative_l2_layers_pruned_18': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'layer_2_l2_influence': 0.13986870646476746, 'layer_7_l2_influence': 0.3808755278587342, 'layer_47_l2_influence': 4.402087211608887, 'layer_34_l2_influence': 1.6160905361175537, 'eval_relative_l2_layers_pruned_14': {'avg_seq_perplexity': 15.586702747505251, 'num_ex': 15232, 'avg_loss': 2.5796421595982144}, 'layer_35_l2_influence': 2.8047850131988525, 'layer_52_l2_influence': 1.7978925704956057, 'mmlu_relative_l1_layers_pruned_5': {'total': 14080, 'correct': 8779, 'weighted_acc': 62.35085227272727}, 'layer_18_relative_l2_influence': 0.34673458337783813, 'layer_39_relative_l1_influence': 0.5004614591598511, 'layer_56_relative_l1_influence': 0.13688498735427856, 'eval_relative_l1_layers_pruned_3': {'avg_seq_perplexity': 8.653261841846113, 'num_ex': 15232, 'avg_loss': 1.9280510910418855}, 'mmlu_relative_l2_layers_pruned_17': {'total': 14080, 'correct': 3577, 'weighted_acc': 25.404829545454547}, '_wandb': {'runtime': 4186}, 'layer_10_l2_influence': 0.3964846730232239, 'mmlu_cosine_layers_pruned_15': {'weighted_acc': 40.75994318181818, 'total': 14080, 'correct': 5739}, 'layer_39_relative_l2_influence': 0.44625788927078247, 'layer_56_relative_l2_influence': 0.1249575987458229, 'layer_41_l2_influence': 4.182018756866455, 'eval_cosine_layers_pruned_25': {'num_ex': 15232, 'avg_loss': 4.981307855173319, 'avg_seq_perplexity': 154.6730074842437}, 'layer_18_relative_l1_influence': 0.3657892048358917, 'layer_41_l1_influence': 211.08462524414065, 'layer_60_l2_influence': 4.699803352355957, 'eval_relative_l1_layers_pruned_25': {'num_ex': 15232, 'avg_loss': 5.120127445509453, 'avg_seq_perplexity': 182.99878545168067}, 'layer_1_relative_l2_influence': 1.0355620384216309, 'layer_41_relative_l1_influence': 0.43836015462875366, 'mmlu_relative_l2_layers_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_33_l1_influence': 126.3698501586914, 'eval_cosine_layers_pruned_31': {'avg_loss': 6.3407659450498945, 'avg_seq_perplexity': 622.2989101890756, 'num_ex': 15232}, 'mmlu_relative_l1_layers_pruned_7': {'correct': 8812, 'weighted_acc': 62.58522727272727, 'total': 14080}, 'layer_43_cosine_influence': 0.05295312404632568, 'mmlu_relative_l1_layers_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_17_cosine_influence': 0.12083137035369872, 'layer_51_cosine_influence': 0.03485739231109619, 'layer_62_cosine_influence': 0.033142268657684326, 'layer_63_cosine_influence': 0.18474119901657104, 'layer_41_relative_l2_influence': 0.3916425704956054, 'layer_7_l1_influence': 18.88804817199707, 'layer_36_l1_influence': 89.0604019165039, 'layer_10_cosine_influence': 0.05831336975097656, 'mmlu_relative_l1_layers_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_layers_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_63_l1_influence': 692.525634765625, 'mmlu_cosine_layers_pruned_8': {'weighted_acc': 62.04545454545455, 'total': 14080, 'correct': 8736}, 'layer_49_relative_l1_influence': 0.310979425907135, 'mmlu_relative_l2_layers_pruned_10': {'total': 14080, 'correct': 8788, 'weighted_acc': 62.41477272727273}, 'layer_59_l2_influence': 8.060256958007812, 'layer_60_cosine_influence': 0.013281583786010742, 'mmlu_cosine_layers_pruned_1': {'weighted_acc': 62.44318181818182, 'total': 14080, 'correct': 8792}, 'layer_9_cosine_influence': 0.12770426273345947, 'mmlu_cosine_layers_pruned_30': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'layer_49_relative_l2_influence': 0.2793344259262085, 'eval_relative_l2_layers_pruned_5': {'avg_seq_perplexity': 8.602954511882878, 'num_ex': 15232, 'avg_loss': 1.9468446619370403}, 'eval_relative_l2_layers_pruned_4': {'num_ex': 15232, 'avg_loss': 1.9360756753873425, 'avg_seq_perplexity': 8.584177738478203}, 'layer_4_l2_influence': 0.17341071367263794, 'layer_40_cosine_influence': 0.013787925243377686, 'layer_20_relative_l2_influence': 0.3746122419834137, 'eval_cosine_layers_pruned_26': {'num_ex': 15232, 'avg_loss': 5.2564820361738445, 'avg_seq_perplexity': 204.01299894957984}, 'layer_37_relative_l2_influence': 0.45960408449172974, 'mmlu_relative_l1_layers_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'mmlu_relative_l1_layers_pruned_20': {'weighted_acc': 22.961647727272727, 'total': 14080, 'correct': 3233}, 'mmlu_relative_l2_layers_pruned_19': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'layer_13_l1_influence': 41.40541458129883, 'layer_18_l1_influence': 36.47142028808594, 'layer_31_l2_influence': 2.082604169845581, 'layer_24_cosine_influence': 0.05276745557785034, 'layer_34_cosine_influence': 0.032767415046691895, 'layer_37_relative_l1_influence': 0.5191972255706787, 'eval_relative_l2_layers_pruned_30': {'avg_loss': 5.9889382755055145, 'avg_seq_perplexity': 443.9775144432773, 'num_ex': 15232}, 'layer_26_l1_influence': 57.29776763916016, 'layer_42_l1_influence': 81.92337036132812, 'layer_20_relative_l1_influence': 0.4093180298805237, 'layer_5_relative_l1_influence': 0.7726064324378967, 'layer_9_l1_influence': 26.681072235107425, 'layer_18_cosine_influence': 0.0540621280670166, 'eval_cosine_layers_pruned_20': {'num_ex': 15232, 'avg_loss': 4.132172400210084, 'avg_seq_perplexity': 66.00647485556723}, 'layer_27_l2_influence': 1.5513147115707395, 'layer_62_l1_influence': 256.5379943847656, 'eval_relative_l1_layers_pruned_15': {'avg_seq_perplexity': 21.129874606092436, 'num_ex': 15232, 'avg_loss': 3.0036095370765494}, 'mmlu_cosine_layers_pruned_32': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_relative_l2_layers_pruned_11': {'avg_loss': 2.1769570743336395, 'avg_seq_perplexity': 10.462984998686975, 'num_ex': 15232}, 'mmlu_relative_l1_layers_pruned_13': {'total': 14080, 'correct': 6838, 'weighted_acc': 48.56534090909091}, 'layer_5_l1_influence': 14.693047523498535, 'layer_22_cosine_influence': 0.05609714984893799, 'mmlu_cosine_layers_pruned_7': {'total': 14080, 'correct': 8812, 'weighted_acc': 62.58522727272727}, 'mmlu_relative_l2_layers_pruned_6': {'total': 14080, 'correct': 8803, 'weighted_acc': 62.52130681818182}, 'eval_relative_l2_layers_pruned_32': {'avg_loss': 7.141287154510241, 'avg_seq_perplexity': 1312.9812237394958, 'num_ex': 15232}, 'layer_49_l2_influence': 4.599277496337891, 'eval_relative_l1_layers_pruned_9': {'num_ex': 15232, 'avg_loss': 2.0472617269564077, 'avg_seq_perplexity': 9.188642742253151}, 'mmlu_relative_l1_layers_pruned_1': {'total': 14080, 'correct': 8825, 'weighted_acc': 62.67755681818182}, 'layer_57_l2_influence': 7.100384712219238, 'layer_21_cosine_influence': 0.0952589511871338, 'mmlu_cosine_layers_pruned_9': {'correct': 8777, 'weighted_acc': 62.33664772727273, 'total': 14080}, 'layer_19_l1_influence': 58.80944061279297, 'layer_56_l1_influence': 132.7456817626953, 'eval_relative_l2_layers_pruned_26': {'num_ex': 15232, 'avg_loss': 5.208044741334033, 'avg_seq_perplexity': 201.17650341386553}, 'eval_relative_l1_layers_pruned_16': {'num_ex': 15232, 'avg_loss': 3.1919701840697217, 'avg_seq_perplexity': 25.551784483324575}, 'mmlu_relative_l2_layers_pruned_23': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'layer_5_cosine_influence': 0.1279846429824829, 'mmlu_cosine_layers_pruned_16': {'total': 14080, 'correct': 3506, 'weighted_acc': 24.900568181818183}, 'eval_relative_l2_layers_pruned_0': {'avg_seq_perplexity': 8.642184217436975, 'num_ex': 15232, 'avg_loss': 1.9101939481847428}, 'layer_6_cosine_influence': 0.07050985097885132, 'eval_relative_l1_layers_pruned_2': {'avg_loss': 1.9208794601825103, 'avg_seq_perplexity': 8.593529965697217, 'num_ex': 15232}, 'mmlu_relative_l1_layers_pruned_4': {'total': 14080, 'correct': 8775, 'weighted_acc': 62.32244318181818}, 'mmlu_relative_l2_layers_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_29': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'layer_10_l1_influence': 19.574304580688477, 'layer_34_l1_influence': 80.88988494873047, 'layer_56_l2_influence': 2.754744529724121, 'layer_53_relative_l2_influence': 0.2695726156234741, 'eval_relative_l2_layers_pruned_1': {'num_ex': 15232, 'avg_loss': 1.9154429716222428, 'avg_seq_perplexity': 8.562105579536501}, 'mmlu_cosine_layers_pruned_6': {'correct': 8803, 'weighted_acc': 62.52130681818182, 'total': 14080}, 'mmlu_cosine_layers_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_6_relative_l2_influence': 0.43640968203544617, 'layer_16_cosine_influence': 0.05513936281204224, 'layer_28_relative_l2_influence': 0.31128668785095215, 'layer_51_relative_l2_influence': 0.2735665738582611, 'layer_51_relative_l1_influence': 0.3035816252231598, 'eval_relative_l1_layers_pruned_31': {'avg_loss': 6.3407659450498945, 'avg_seq_perplexity': 622.2989101890756, 'num_ex': 15232}, 'layer_46_l1_influence': 91.6750717163086, 'layer_55_cosine_influence': 0.03454434871673584, 'layer_28_relative_l1_influence': 0.34319472312927246, 'layer_0_l1_influence': 4.355503559112549, 'layer_53_relative_l1_influence': 0.3020574748516083, 'layer_2_l1_influence': 6.1596221923828125, 'layer_50_l1_influence': 80.14954376220703, 'layer_46_cosine_influence': 0.008055806159973145, 'mmlu_cosine_layers_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_1_relative_l1_influence': 0.9895864725112916, 'layer_32_relative_l1_influence': 0.31685182452201843, 'layer_61_relative_l1_influence': 0.35352906584739685, 'layer_6_l1_influence': 11.167387008666992, 'layer_45_l1_influence': 213.41290283203125, 'layer_12_cosine_influence': 0.05228930711746216, 'mmlu_relative_l1_layers_pruned_31': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'layer_32_relative_l2_influence': 0.29007017612457275, 'layer_61_relative_l2_influence': 0.33199021220207214, 'layer_39_l2_influence': 4.0295586585998535, 'mmlu_cosine_layers_pruned_10': {'total': 14080, 'correct': 8788, 'weighted_acc': 62.41477272727273}, 'mmlu_cosine_layers_pruned_19': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'layer_35_cosine_influence': 0.08279335498809814, 'eval_cosine_layers_pruned_9': {'num_ex': 15232, 'avg_loss': 2.0472617269564077, 'avg_seq_perplexity': 9.188642742253151}, 'mmlu_cosine_layers_pruned_11': {'correct': 8728, 'weighted_acc': 61.98863636363637, 'total': 14080}, 'layer_47_relative_l2_influence': 0.2916932702064514, 'eval_relative_l2_layers_pruned_23': {'avg_seq_perplexity': 96.88724396008404, 'num_ex': 15232, 'avg_loss': 4.522639426864496}, 'mmlu_relative_l1_layers_pruned_16': {'total': 14080, 'correct': 3506, 'weighted_acc': 24.900568181818183}, 'layer_63_relative_l2_influence': 0.6284819841384888, 'eval_relative_l2_layers_pruned_27': {'num_ex': 15232, 'avg_loss': 5.42183499376313, 'avg_seq_perplexity': 252.5853466386555}, 'eval_relative_l2_layers_pruned_29': {'num_ex': 15232, 'avg_loss': 5.8021183815323, 'avg_seq_perplexity': 372.617318802521}, 'layer_8_l1_influence': 14.27259922027588, 'layer_58_cosine_influence': 0.01659327745437622, 'layer_63_relative_l1_influence': 0.476791650056839, 'mmlu_relative_l2_layers_pruned_26': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'eval_cosine_layers_pruned_6': {'avg_loss': 1.963782430696888, 'avg_seq_perplexity': 8.726080373555673, 'num_ex': 15232}, 'layer_47_relative_l1_influence': 0.32616540789604187, 'mmlu_relative_l2_layers_pruned_2': {'correct': 8787, 'weighted_acc': 62.40767045454545, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_11': {'total': 14080, 'correct': 8728, 'weighted_acc': 61.98863636363637}, 'layer_53_l2_influence': 5.171452522277832, 'layer_3_cosine_influence': 0.1377859115600586, 'layer_15_cosine_influence': 0.12824136018753052, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, '_timestamp': 1712906579.260959, 'mmlu_cosine_layers_pruned_18': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'eval_relative_l1_layers_pruned_13': {'num_ex': 15232, 'avg_loss': 2.609709924008666, 'avg_seq_perplexity': 14.119256540506829}, 'layer_26_l2_influence': 1.1506389379501345, 'mmlu_cosine_layers_pruned_13': {'weighted_acc': 52.66335227272727, 'total': 14080, 'correct': 7415}, 'mmlu_relative_l1_layers_pruned_15': {'total': 14080, 'correct': 5739, 'weighted_acc': 40.75994318181818}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence', 'pruning_scheme': 'mhsa', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa
3,"{'layer_56_l1_influence': 600.076416015625, 'layer_33_cosine_influence': 0.0754510760307312, 'mmlu_cosine_layers_pruned_30': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'layer_4_relative_l1_influence': 0.5092307925224304, 'layer_1_l2_influence': 0.765566885471344, 'layer_7_l1_influence': 116.51677703857422, 'layer_33_l1_influence': 631.0161743164062, 'mmlu_cosine_layers_pruned_21': {'total': 14080, 'correct': 3533, 'weighted_acc': 25.092329545454547}, 'layer_60_relative_l1_influence': 0.1270669549703598, 'mmlu_cosine_layers_pruned_18': {'total': 14080, 'correct': 4347, 'weighted_acc': 30.873579545454547}, 'layer_25_relative_l1_influence': 0.4498288631439209, 'layer_12_l1_influence': 145.51463317871094, 'layer_48_l2_influence': 10.853487968444824, 'layer_16_cosine_influence': 0.05872488021850586, 'layer_28_relative_l2_influence': 0.3038126528263092, 'mmlu_relative_l1_layers_pruned_8': {'total': 14080, 'correct': 4060, 'weighted_acc': 28.835227272727273}, 'layer_20_l1_influence': 277.55120849609375, 'layer_61_l1_influence': 1996.2210693359375, 'mmlu_cosine_layers_pruned_28': {'total': 14080, 'correct': 3579, 'weighted_acc': 25.41903409090909}, 'eval_cosine_layers_pruned_21': {'avg_seq_perplexity': 2033.9613217213112, 'num_ex': 15616, 'avg_loss': 7.074706530961834}, 'mmlu_relative_l1_layers_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'eval_relative_l1_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 6.293444023757685, 'avg_seq_perplexity': 580.5763960040983}, 'eval_relative_l1_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 9.704495789574796, 'avg_seq_perplexity': 34696.102459016394}, 'mmlu_relative_l1_layers_pruned_27': {'correct': 3466, 'weighted_acc': 24.616477272727273, 'total': 14080}, '_wandb': {'runtime': 5100}, 'layer_52_l2_influence': 13.25619411468506, 'layer_63_l1_influence': 5452.734375, 'eval_relative_l2_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 3.055445436571465, 'avg_seq_perplexity': 22.27780601626537}, '_runtime': 5101.270314455032, 'eval_cosine_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 11.62149498110912, 'avg_seq_perplexity': 212012.49180327868}, 'layer_26_relative_l1_influence': 0.35103753209114075, 'layer_5_l1_influence': 79.80436706542969, 'eval_cosine_layers_pruned_28': {'avg_loss': 10.622978835809429, 'avg_seq_perplexity': 76009.45901639345, 'num_ex': 15616}, 'eval_relative_l1_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 3.599489055696081, 'avg_seq_perplexity': 60.10004562628074}, 'eval_cosine_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 6.243933005411117, 'avg_seq_perplexity': 806.9046490778688}, 'layer_11_relative_l2_influence': 0.5062707662582397, 'layer_20_relative_l2_influence': 0.3915901482105255, 'layer_45_l2_influence': 17.844804763793945, 'layer_56_l2_influence': 12.806403160095217, 'mmlu_cosine_layers_pruned_8': {'weighted_acc': 28.835227272727273, 'total': 14080, 'correct': 4060}, 'layer_54_l2_influence': 10.31833267211914, 'layer_58_relative_l2_influence': 0.11845440417528152, 'layer_62_relative_l1_influence': 0.1484772115945816, 'layer_50_relative_l1_influence': 0.10616215318441392, 'layer_2_l2_influence': 1.0346767902374268, 'layer_30_relative_l1_influence': 0.32317888736724854, 'layer_38_relative_l2_influence': 0.17562824487686157, 'layer_23_cosine_influence': 0.09089785814285278, 'mmlu_cosine_layers_pruned_32': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_cosine_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'layer_17_relative_l2_influence': 0.48111942410469055, 'layer_27_relative_l1_influence': 0.45114821195602417, 'layer_37_relative_l1_influence': 0.3888024091720581, 'mmlu_relative_l1_layers_pruned_5': {'total': 14080, 'correct': 6482, 'weighted_acc': 46.03693181818182}, 'layer_18_l2_influence': 4.737434387207031, 'layer_48_l1_influence': 484.4686584472656, 'layer_56_cosine_influence': 0.008224070072174072, 'mmlu_relative_l1_layers_pruned_31': {'total': 14080, 'correct': 3753, 'weighted_acc': 26.654829545454547}, 'layer_40_relative_l1_influence': 0.19770970940589905, 'eval_relative_l1_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 5.232402864049693, 'avg_seq_perplexity': 206.0348840932377}, 'layer_24_l2_influence': 5.847779750823975, 'layer_28_cosine_influence': 0.04364585876464844, 'layer_15_relative_l1_influence': 0.5610914826393127, 'layer_11_cosine_influence': 0.11758416891098022, 'layer_19_relative_l2_influence': 0.4566211402416229, 'layer_43_relative_l2_influence': 0.29260632395744324, 'layer_55_relative_l2_influence': 0.22005939483642575, 'eval_relative_l2_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 6.591793372982838, 'avg_seq_perplexity': 776.2840035860655}, 'layer_32_l1_influence': 452.3272705078125, 'eval_cosine_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.720490502529457, 'avg_seq_perplexity': 15.799146308273563}, 'mmlu_relative_l1_layers_pruned_13': {'total': 14080, 'correct': 5363, 'weighted_acc': 38.08948863636363}, 'eval_cosine_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 11.007834512679302, 'avg_seq_perplexity': 139210.50819672132}, 'layer_36_l1_influence': 392.6715698242187, 'layer_40_cosine_influence': 0.016847670078277588, 'eval_cosine_layers_pruned_27': {'avg_loss': 10.571302069992315, 'avg_seq_perplexity': 66574.8237704918, 'num_ex': 15616}, 'layer_51_cosine_influence': 0.025647997856140137, 'mmlu_relative_l1_layers_pruned_24': {'total': 14080, 'correct': 3392, 'weighted_acc': 24.09090909090909}, 'layer_40_l1_influence': 456.0510559082031, 'layer_53_l1_influence': 1013.2360229492188, 'layer_59_l2_influence': 27.407726287841797, 'layer_3_cosine_influence': 0.1206510066986084, 'mmlu_cosine_layers_pruned_12': {'total': 14080, 'correct': 5365, 'weighted_acc': 38.10369318181818}, 'mmlu_relative_l1_layers_pruned_6': {'total': 14080, 'correct': 6114, 'weighted_acc': 43.42329545454545}, 'layer_42_cosine_influence': 0.00978851318359375, 'mmlu_cosine_layers_pruned_0': {'weighted_acc': 45.67471590909091, 'total': 14080, 'correct': 6431}, 'mmlu_relative_l1_layers_pruned_18': {'total': 14080, 'correct': 4434, 'weighted_acc': 31.491477272727273}, 'layer_47_l2_influence': 18.005504608154297, 'layer_57_l1_influence': 1218.7659912109375, 'eval_cosine_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 5.926242515689037, 'avg_seq_perplexity': 597.5124231557377}, 'layer_35_relative_l2_influence': 0.384464830160141, 'eval_relative_l2_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'eval_relative_l2_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 8.889706470927255, 'avg_seq_perplexity': 10491.220286885246}, 'layer_60_l2_influence': 14.924118041992188, 'layer_60_cosine_influence': 0.008489847183227539, 'eval_cosine_layers_pruned_6': {'avg_seq_perplexity': 12.121787149398052, 'num_ex': 15616, 'avg_loss': 2.45772940213563}, 'eval_cosine_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 3.214172613425333, 'avg_seq_perplexity': 26.78617883901127}, 'layer_52_relative_l1_influence': 0.13511750102043152, 'eval_relative_l1_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 3.806385728179431, 'avg_seq_perplexity': 727.240906762295}, 'layer_13_cosine_influence': 0.12203574180603027, 'layer_47_relative_l1_influence': 0.26866623759269714, 'eval_relative_l2_layers_pruned_5': {'avg_loss': 2.2875233634573515, 'avg_seq_perplexity': 10.2160894675333, 'num_ex': 15616}, 'eval_relative_l1_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 7.873754282466701, 'avg_seq_perplexity': 3363.01818647541}, 'layer_58_l2_influence': 12.891983032226562, 'layer_47_cosine_influence': 0.02947753667831421, 'layer_36_relative_l2_influence': 0.2146155834197998, 'layer_6_l2_influence': 1.6795281171798706, 'layer_17_l2_influence': 5.991340637207031, 'layer_28_l2_influence': 6.60377836227417, 'layer_25_l1_influence': 404.71392822265625, 'layer_2_cosine_influence': 0.14639627933502197, 'mmlu_relative_l2_layers_pruned_16': {'total': 14080, 'correct': 4691, 'weighted_acc': 33.31676136363637}, 'eval_relative_l1_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 10.655357485911884, 'avg_seq_perplexity': 80513.47540983607}, 'mmlu_relative_l1_layers_pruned_21': {'total': 14080, 'correct': 3344, 'weighted_acc': 23.75}, 'mmlu_relative_l1_layers_pruned_26': {'total': 14080, 'correct': 3518, 'weighted_acc': 24.985795454545453}, 'layer_18_l1_influence': 234.00518798828125, 'layer_37_l1_influence': 724.2137451171875, 'eval_relative_l1_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.8901552294121413, 'avg_seq_perplexity': 18.758777055584016}, 'layer_57_l2_influence': 24.15291404724121, 'layer_21_relative_l1_influence': 0.4739983677864074, 'layer_24_cosine_influence': 0.0493239164352417, 'layer_52_cosine_influence': 0.010252654552459717, 'mmlu_cosine_layers_pruned_6': {'total': 14080, 'correct': 6114, 'weighted_acc': 43.42329545454545}, 'mmlu_cosine_layers_pruned_20': {'total': 14080, 'correct': 3853, 'weighted_acc': 27.365056818181817}, 'eval_relative_l2_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 4.324422367283555, 'avg_seq_perplexity': 448.93327356557376}, 'layer_15_l1_influence': 271.1224060058594, 'layer_17_l1_influence': 299.72381591796875, 'layer_14_cosine_influence': 0.05761367082595825, 'mmlu_relative_l1_layers_pruned_12': {'total': 14080, 'correct': 5365, 'weighted_acc': 38.10369318181818}, 'layer_44_relative_l1_influence': 0.14800989627838135, 'mmlu_relative_l2_layers_pruned_9': {'total': 14080, 'correct': 4848, 'weighted_acc': 34.43181818181818}, 'mmlu_relative_l2_layers_pruned_14': {'total': 14080, 'correct': 5321, 'weighted_acc': 37.79119318181818}, 'layer_23_l1_influence': 376.7882080078125, 'layer_44_cosine_influence': 0.012051105499267578, 'eval_cosine_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 3.055445436571465, 'avg_seq_perplexity': 22.27780601626537}, 'layer_36_l2_influence': 7.833204746246338, 'eval_relative_l2_layers_pruned_6': {'avg_seq_perplexity': 12.121787149398052, 'num_ex': 15616, 'avg_loss': 2.45772940213563}, 'mmlu_relative_l2_layers_pruned_25': {'total': 14080, 'correct': 3515, 'weighted_acc': 24.964488636363637}, 'eval_cosine_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 5.609182889344262, 'avg_seq_perplexity': 411.9646836577869}, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 6329, 'weighted_acc': 44.95028409090909}, 'eval_relative_l1_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 2.066352969310323, 'avg_seq_perplexity': 8.18656946401127}, 'eval_relative_l2_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 5.016895231653432, 'avg_seq_perplexity': 165.99884733606558}, 'layer_32_l2_influence': 8.983319282531738, 'eval_cosine_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 3.806385728179431, 'avg_seq_perplexity': 727.240906762295}, 'layer_54_relative_l2_influence': 0.11029347032308578, 'layer_41_relative_l1_influence': 0.34697940945625305, 'layer_45_relative_l2_influence': 0.2729174792766571, 'layer_48_relative_l2_influence': 0.1421503871679306, 'eval_relative_l1_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 11.196327084400616, 'avg_seq_perplexity': 102689.9262295082}, 'eval_relative_l2_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 10.475965155929815, 'avg_seq_perplexity': 54997.95491803279}, 'layer_0_l1_influence': 16.417232513427734, 'layer_11_l1_influence': 191.82339477539065, 'eval_cosine_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 7.605465748271004, 'avg_seq_perplexity': 3663.3091700819673}, 'mmlu_cosine_layers_pruned_16': {'total': 14080, 'correct': 4340, 'weighted_acc': 30.823863636363637}, 'layer_53_relative_l1_influence': 0.23648840188980105, 'layer_63_relative_l2_influence': 0.945912778377533, 'mmlu_relative_l2_layers_pruned_30': {'total': 14080, 'correct': 3775, 'weighted_acc': 26.811079545454547}, 'layer_10_l2_influence': 2.692541122436523, 'layer_55_l2_influence': 21.41812515258789, 'mmlu_cosine_layers_pruned_7': {'total': 14080, 'correct': 5846, 'weighted_acc': 41.51988636363637}, 'layer_33_relative_l1_influence': 0.4361429810523987, 'mmlu_relative_l2_layers_pruned_11': {'total': 14080, 'correct': 5554, 'weighted_acc': 39.44602272727273}, 'layer_46_l1_influence': 412.7528381347656, 'layer_59_l1_influence': 1374.5008544921875, 'layer_16_relative_l1_influence': 0.39260828495025635, 'eval_relative_l2_layers_pruned_1': {'avg_seq_perplexity': 7.3503903248271, 'num_ex': 15616, 'avg_loss': 1.956585493244109}, 'eval_relative_l1_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 10.37626672963627, 'avg_seq_perplexity': 57977.70491803279}, 'mmlu_relative_l1_layers_pruned_22': {'total': 14080, 'correct': 3282, 'weighted_acc': 23.30965909090909}, 'layer_7_l2_influence': 2.338228702545166, 'layer_14_l1_influence': 167.8852996826172, 'mmlu_cosine_layers_pruned_23': {'total': 14080, 'correct': 3303, 'weighted_acc': 23.458806818181817}, 'mmlu_cosine_layers_pruned_13': {'correct': 5363, 'weighted_acc': 38.08948863636363, 'total': 14080}, 'layer_29_relative_l1_influence': 0.4435041844844818, 'eval_relative_l2_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 3.806385728179431, 'avg_seq_perplexity': 727.240906762295}, 'layer_38_l1_influence': 367.3739318847656, 'layer_55_l1_influence': 1087.3460693359375, 'layer_63_cosine_influence': 0.2816888689994812, 'layer_4_relative_l2_influence': 0.40507981181144714, 'layer_8_l2_influence': 2.1365716457366943, 'layer_20_l2_influence': 5.630589485168457, 'layer_31_l2_influence': 10.727365493774414, 'layer_57_relative_l2_influence': 0.2322184145450592, 'eval_relative_l2_layers_pruned_24': {'avg_seq_perplexity': 3363.01818647541, 'num_ex': 15616, 'avg_loss': 7.873754282466701}, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_38_l2_influence': 7.368281841278076, 'layer_29_cosine_influence': 0.08163142204284668, 'mmlu_cosine_layers_pruned_10': {'correct': 4516, 'weighted_acc': 32.07386363636363, 'total': 14080}, 'layer_13_relative_l2_influence': 0.5112909078598022, 'layer_4_l1_influence': 49.406036376953125, 'layer_16_l1_influence': 200.1047821044922, 'eval_cosine_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 7.079382724449283, 'avg_seq_perplexity': 2029.232069672131}, 'eval_cosine_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.584896400326588, 'avg_seq_perplexity': 13.76986244076588}, 'layer_7_relative_l2_influence': 0.5267553925514221, 'layer_8_relative_l2_influence': 0.43254098296165466, 'layer_18_relative_l2_influence': 0.3723626434803009, 'eval_relative_l2_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 9.554471375512296, 'avg_seq_perplexity': 27824.13524590164}, 'layer_19_l1_influence': 323.8090515136719, 'layer_27_l2_influence': 8.895549774169922, 'layer_62_cosine_influence': 0.012003958225250244, 'mmlu_relative_l2_layers_pruned_19': {'total': 14080, 'correct': 4475, 'weighted_acc': 31.782670454545453}, 'mmlu_relative_l1_layers_pruned_10': {'total': 14080, 'correct': 4516, 'weighted_acc': 32.07386363636363}, 'eval_relative_l1_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 4.324422367283555, 'avg_seq_perplexity': 448.93327356557376}, 'layer_8_l1_influence': 95.61775970458984, 'layer_49_l2_influence': 18.43683624267578, 'layer_1_relative_l2_influence': 0.618891179561615, 'layer_35_l1_influence': 662.5325927734375, 'layer_53_cosine_influence': 0.023239970207214355, 'layer_27_l1_influence': 448.9019775390625, 'mmlu_relative_l2_layers_pruned_4': {'weighted_acc': 45.49005681818182, 'total': 14080, 'correct': 6405}, 'layer_43_cosine_influence': 0.03800743818283081, 'mmlu_cosine_layers_pruned_17': {'correct': 4403, 'weighted_acc': 31.271306818181817, 'total': 14080}, 'layer_14_relative_l2_influence': 0.37069764733314514, 'layer_32_relative_l2_influence': 0.3269561231136322, 'eval_relative_l2_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.720490502529457, 'avg_seq_perplexity': 15.799146308273563}, 'layer_30_l2_influence': 7.323512554168701, 'layer_22_cosine_influence': 0.0547027587890625, 'layer_41_cosine_influence': 0.04691874980926514, 'layer_6_relative_l1_influence': 0.4728577733039856, 'eval_relative_l1_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 5.016895231653432, 'avg_seq_perplexity': 165.99884733606558}, '_timestamp': 1712887619.8065534, 'mmlu_cosine_layers_pruned_11': {'weighted_acc': 28.196022727272727, 'total': 14080, 'correct': 3970}, 'layer_3_relative_l2_influence': 1.3676656484603882, 'eval_relative_l1_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 2.1905024794281505, 'avg_seq_perplexity': 9.270888031506148}, 'eval_relative_l1_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 10.475965155929815, 'avg_seq_perplexity': 54997.95491803279}, 'eval_relative_l2_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 11.196327084400616, 'avg_seq_perplexity': 102689.9262295082}, 'layer_23_l2_influence': 7.476009368896484, 'layer_58_cosine_influence': 0.007003843784332275, 'layer_42_relative_l1_influence': 0.13976214826107025, 'layer_22_l1_influence': 272.4124755859375, 'layer_2_relative_l1_influence': 0.7014003992080688, 'mmlu_relative_l2_layers_pruned_6': {'total': 14080, 'correct': 6114, 'weighted_acc': 43.42329545454545}, 'mmlu_cosine_layers_pruned_31': {'total': 14080, 'correct': 3258, 'weighted_acc': 23.139204545454547}, 'layer_29_relative_l2_influence': 0.4127957820892334, 'eval_relative_l2_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 2.066352969310323, 'avg_seq_perplexity': 8.18656946401127}, 'eval_relative_l2_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 4.579102062788166, 'avg_seq_perplexity': 127.9283107069672}, 'layer_61_l2_influence': 45.28624725341797, 'eval_cosine_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 2.066352969310323, 'avg_seq_perplexity': 8.18656946401127}, 'eval_cosine_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.8901552294121413, 'avg_seq_perplexity': 18.758777055584016}, 'layer_53_relative_l2_influence': 0.2180461436510086, 'layer_63_relative_l1_influence': 0.8563986420631409, 'layer_41_l1_influence': 851.8507080078125, 'layer_43_l2_influence': 16.867156982421875, 'layer_38_cosine_influence': 0.01569420099258423, 'mmlu_cosine_layers_pruned_26': {'total': 14080, 'correct': 3779, 'weighted_acc': 26.839488636363637}, 'layer_16_relative_l2_influence': 0.36984071135520935, 'layer_33_relative_l2_influence': 0.4104312062263489, 'eval_relative_l1_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.45772940213563, 'avg_seq_perplexity': 12.121787149398052}, 'eval_relative_l1_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 12.563773733670594, 'avg_seq_perplexity': 446018.5573770492}, '_step': 202, 'layer_54_l1_influence': 504.8612365722656, 'layer_54_cosine_influence': 0.007053673267364502, 'layer_40_l2_influence': 9.378488540649414, 'layer_42_l1_influence': 370.5245666503906, 'mmlu_relative_l2_layers_pruned_28': {'total': 14080, 'correct': 3429, 'weighted_acc': 24.353693181818183}, 'layer_17_cosine_influence': 0.11119025945663452, 'layer_13_relative_l1_influence': 0.5736011266708374, 'layer_4_cosine_influence': 0.06533318758010864, 'eval_relative_l1_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 10.524990394467212, 'avg_seq_perplexity': 63999.32377049181}, 'eval_relative_l1_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 3.477866501104636, 'avg_seq_perplexity': 61.37287877817623}, 'layer_20_cosine_influence': 0.06514847278594971, 'layer_57_relative_l1_influence': 0.2512025535106659, 'eval_relative_l2_layers_pruned_9': {'avg_loss': 2.8901552294121413, 'avg_seq_perplexity': 18.758777055584016, 'num_ex': 15616}, 'layer_47_l1_influence': 917.01220703125, 'mmlu_relative_l2_layers_pruned_17': {'total': 14080, 'correct': 4569, 'weighted_acc': 32.45028409090909}, 'mmlu_relative_l2_layers_pruned_5': {'total': 14080, 'correct': 6482, 'weighted_acc': 46.03693181818182}, 'mmlu_relative_l1_layers_pruned_20': {'weighted_acc': 26.61221590909091, 'total': 14080, 'correct': 3747}, 'mmlu_relative_l2_layers_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'layer_39_l2_influence': 15.244550704956056, 'mmlu_cosine_layers_pruned_3': {'total': 14080, 'correct': 6329, 'weighted_acc': 44.95028409090909}, 'mmlu_cosine_layers_pruned_9': {'total': 14080, 'correct': 4848, 'weighted_acc': 34.43181818181818}, 'eval_relative_l1_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 2.2875233634573515, 'avg_seq_perplexity': 10.2160894675333}, 'eval_relative_l2_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 7.890753073770492, 'avg_seq_perplexity': 3012.0704405737706}, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'layer_21_cosine_influence': 0.09748882055282591, 'mmlu_cosine_layers_pruned_22': {'total': 14080, 'correct': 3352, 'weighted_acc': 23.806818181818183}, 'layer_18_relative_l1_influence': 0.3995320498943329, 'layer_36_cosine_influence': 0.021081387996673584, 'mmlu_relative_l2_layers_pruned_15': {'weighted_acc': 35.26278409090909, 'total': 14080, 'correct': 4965}, 'layer_22_l2_influence': 5.562995910644531, 'layer_62_l2_influence': 20.297122955322266, 'layer_32_cosine_influence': 0.04473006725311279, 'layer_42_relative_l2_influence': 0.13953658938407898, 'eval_relative_l1_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'eval_relative_l2_layers_pruned_14': {'avg_loss': 4.04071295065958, 'avg_seq_perplexity': 18266.766393442624, 'num_ex': 15616}, 'layer_11_l2_influence': 3.871309995651245, 'layer_31_l1_influence': 543.259765625, 'layer_51_l2_influence': 19.267135620117188, 'layer_5_relative_l2_influence': 0.5207408666610718, 'mmlu_relative_l2_layers_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'eval_relative_l1_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 5.700508492891906, 'avg_seq_perplexity': 324.73299820696724}, 'layer_32_relative_l1_influence': 0.34771525859832764, 'layer_25_l2_influence': 8.008111000061035, 'layer_31_cosine_influence': 0.08002936840057373, 'layer_14_relative_l1_influence': 0.3856014013290405, 'layer_35_relative_l1_influence': 0.4087263941764831, 'eval_relative_l2_layers_pruned_4': {'avg_loss': 2.1905024794281505, 'avg_seq_perplexity': 9.270888031506148, 'num_ex': 15616}, 'layer_13_l2_influence': 4.698244571685791, 'layer_5_cosine_influence': 0.1033673882484436, 'layer_50_cosine_influence': 0.005516946315765381, 'mmlu_relative_l2_layers_pruned_8': {'total': 14080, 'correct': 4060, 'weighted_acc': 28.835227272727273}, 'eval_relative_l1_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 4.579102062788166, 'avg_seq_perplexity': 127.9283107069672}, 'layer_7_cosine_influence': 0.11376827955245972, 'layer_0_relative_l2_influence': 1.5170245170593262, 'layer_52_relative_l2_influence': 0.1514325588941574, 'eval_relative_l1_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.720490502529457, 'avg_seq_perplexity': 15.799146308273563}, 'layer_26_l1_influence': 320.1653747558594, 'eval_relative_l2_layers_pruned_32': {'avg_seq_perplexity': 446018.5573770492, 'num_ex': 15616, 'avg_loss': 12.563773733670594}, 'mmlu_relative_l2_layers_pruned_24': {'total': 14080, 'correct': 3392, 'weighted_acc': 24.09090909090909}, 'layer_43_l1_influence': 857.063720703125, 'mmlu_relative_l2_layers_pruned_13': {'total': 14080, 'correct': 5363, 'weighted_acc': 38.08948863636363}, 'layer_61_cosine_influence': 0.05337041616439819, 'mmlu_cosine_layers_pruned_4': {'total': 14080, 'correct': 6405, 'weighted_acc': 45.49005681818182}, 'eval_relative_l2_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 10.524990394467212, 'avg_seq_perplexity': 63999.32377049181}, 'eval_cosine_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 7.302010958311988, 'avg_seq_perplexity': 2694.1711065573772}, 'layer_36_relative_l1_influence': 0.22513535618782043, 'layer_47_relative_l2_influence': 0.25137853622436523, 'eval_relative_l2_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 3.477866501104636, 'avg_seq_perplexity': 61.37287877817623}, 'layer_39_l1_influence': 772.7188720703125, 'layer_42_l2_influence': 7.746740818023682, 'layer_60_l1_influence': 677.9965209960938, 'layer_2_l1_influence': 39.31193923950195, 'layer_1_cosine_influence': 0.06641018390655518, 'layer_9_relative_l1_influence': 0.6526021361351013, 'layer_44_relative_l2_influence': 0.15932944416999817, 'mmlu_relative_l2_layers_pruned_31': {'total': 14080, 'correct': 3753, 'weighted_acc': 26.654829545454547}, 'eval_relative_l1_layers_pruned_25': {'avg_loss': 8.977266905737705, 'avg_seq_perplexity': 14402.274590163934, 'num_ex': 15616}, 'layer_45_l1_influence': 908.5966186523438, 'layer_21_relative_l2_influence': 0.4426935911178589, 'mmlu_relative_l1_layers_pruned_2': {'total': 14080, 'correct': 6340, 'weighted_acc': 45.02840909090909}, 'mmlu_relative_l1_layers_pruned_7': {'total': 14080, 'correct': 5846, 'weighted_acc': 41.51988636363637}, 'layer_63_l2_influence': 130.44827270507812, 'eval_cosine_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 12.122928806992828, 'avg_seq_perplexity': 302468.65573770495}, 'layer_54_relative_l1_influence': 0.116445392370224, 'layer_9_cosine_influence': 0.12702560424804688, 'layer_41_relative_l2_influence': 0.3305395841598511, 'layer_45_relative_l1_influence': 0.2908429503440857, 'layer_48_relative_l1_influence': 0.1347617357969284, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.956585493244109, 'avg_seq_perplexity': 7.3503903248271}, 'layer_12_l2_influence': 3.1092827320098877, 'layer_58_l1_influence': 559.9176635742188, 'layer_6_cosine_influence': 0.07061409950256348, 'eval_relative_l1_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 4.04071295065958, 'avg_seq_perplexity': 18266.766393442624}, 'mmlu_relative_l2_layers_pruned_1': {'weighted_acc': 46.07954545454545, 'total': 14080, 'correct': 6488}, 'eval_relative_l2_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 5.700508492891906, 'avg_seq_perplexity': 324.73299820696724}, 'mmlu_relative_l2_layers_pruned_27': {'total': 14080, 'correct': 3450, 'weighted_acc': 24.50284090909091}, 'layer_45_cosine_influence': 0.03331881761550903, 'eval_cosine_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 2.1905024794281505, 'avg_seq_perplexity': 9.270888031506148}, 'eval_cosine_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 10.468975129674693, 'avg_seq_perplexity': 56066.30327868852}, 'layer_30_l1_influence': 368.4044494628906, 'layer_9_l2_influence': 3.2822556495666504, 'layer_16_l2_influence': 4.121683120727539, 'layer_29_l1_influence': 484.7862243652344, 'layer_9_l1_influence': 159.53875732421875, 'layer_34_l1_influence': 359.4623107910156, 'layer_11_relative_l1_influence': 0.5800329446792603, 'layer_20_relative_l1_influence': 0.4150019884109497, 'eval_relative_l2_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 5.987966568743596, 'avg_seq_perplexity': 430.6119684938525}, 'layer_37_l2_influence': 14.274415969848633, 'eval_cosine_layers_pruned_24': {'avg_loss': 9.780892794249487, 'avg_seq_perplexity': 31602.088114754097, 'num_ex': 15616}, 'layer_9_relative_l2_influence': 0.543310284614563, 'mmlu_relative_l1_layers_pruned_4': {'total': 14080, 'correct': 6405, 'weighted_acc': 45.49005681818182}, 'eval_relative_l2_layers_pruned_23': {'avg_seq_perplexity': 1353.186987704918, 'num_ex': 15616, 'avg_loss': 7.130835861456199}, 'mmlu_relative_l1_layers_pruned_25': {'total': 14080, 'correct': 3375, 'weighted_acc': 23.970170454545453}, 'layer_28_l1_influence': 329.3181457519531, 'layer_26_relative_l2_influence': 0.3323189616203308, 'mmlu_relative_l2_layers_pruned_12': {'total': 14080, 'correct': 5365, 'weighted_acc': 38.10369318181818}, 'layer_14_l2_influence': 3.5467026233673096, 'layer_26_l2_influence': 6.423330783843994, 'mmlu_cosine_layers_pruned_25': {'total': 14080, 'correct': 3557, 'weighted_acc': 25.26278409090909}, 'layer_37_relative_l2_influence': 0.3686165809631348, 'mmlu_relative_l1_layers_pruned_14': {'total': 14080, 'correct': 5321, 'weighted_acc': 37.79119318181818}, 'layer_15_l2_influence': 5.4181365966796875, 'layer_17_relative_l1_influence': 0.5302388072013855, 'layer_27_relative_l2_influence': 0.42109349370002747, 'layer_58_relative_l1_influence': 0.1119111031293869, 'layer_62_relative_l2_influence': 0.15457762777805328, 'mmlu_relative_l2_layers_pruned_21': {'total': 14080, 'correct': 3344, 'weighted_acc': 23.75}, 'mmlu_relative_l2_layers_pruned_26': {'weighted_acc': 24.985795454545453, 'total': 14080, 'correct': 3518}, 'layer_21_l1_influence': 352.8712463378906, 'layer_30_cosine_influence': 0.04198235273361206, 'eval_cosine_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0091322601818646, 'avg_seq_perplexity': 7.739646536404969}, 'layer_50_relative_l2_influence': 0.09869049489498138, 'layer_51_l1_influence': 968.5594482421876, 'layer_30_relative_l2_influence': 0.3038976788520813, 'layer_38_relative_l1_influence': 0.1826934665441513, 'layer_55_relative_l1_influence': 0.23873233795166016, 'layer_44_l1_influence': 434.2471618652344, 'mmlu_cosine_layers_pruned_14': {'total': 14080, 'correct': 4002, 'weighted_acc': 28.423295454545453}, 'layer_43_relative_l1_influence': 0.3092697858810425, 'mmlu_relative_l1_layers_pruned_16': {'total': 14080, 'correct': 4691, 'weighted_acc': 33.31676136363637}, 'layer_3_l2_influence': 6.416240215301514, 'mmlu_cosine_layers_pruned_15': {'total': 14080, 'correct': 4066, 'weighted_acc': 28.87784090909091}, 'layer_0_relative_l1_influence': 0.6563640832901001, 'layer_59_cosine_influence': 0.027909398078918457, 'layer_15_relative_l2_influence': 0.5035321116447449, 'layer_40_relative_l2_influence': 0.19496750831604004, 'layer_3_l1_influence': 75.4958724975586, 'layer_29_l2_influence': 9.542275428771973, 'layer_48_cosine_influence': 0.009034216403961182, 'layer_19_relative_l1_influence': 0.4995364844799042, 'layer_33_l2_influence': 12.43618392944336, 'layer_41_l2_influence': 16.845272064208984, 'mmlu_cosine_layers_pruned_19': {'total': 14080, 'correct': 3966, 'weighted_acc': 28.167613636363637}, 'layer_1_l1_influence': 29.4791259765625, 'layer_10_l1_influence': 129.03977966308594, 'layer_19_cosine_influence': 0.10193002223968506, 'mmlu_relative_l2_layers_pruned_18': {'total': 14080, 'correct': 4434, 'weighted_acc': 31.491477272727273}, 'mmlu_cosine_layers_pruned_2': {'weighted_acc': 45.02840909090909, 'total': 14080, 'correct': 6340}, 'eval_relative_l2_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0091322601818646, 'avg_seq_perplexity': 7.739646536404969}, 'eval_relative_l2_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.584896400326588, 'avg_seq_perplexity': 13.76986244076588}, 'layer_44_l2_influence': 9.861949920654297, 'layer_0_cosine_influence': 0.40978312492370605, 'layer_27_cosine_influence': 0.08614200353622437, 'layer_59_relative_l1_influence': 0.2644556760787964, 'layer_12_cosine_influence': 0.06126636266708374, 'layer_23_relative_l2_influence': 0.4283506572246551, 'eval_relative_l1_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 5.987966568743596, 'avg_seq_perplexity': 430.6119684938525}, 'eval_relative_l1_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 7.130835861456199, 'avg_seq_perplexity': 1353.186987704918}, 'layer_56_relative_l2_influence': 0.12683901190757751, 'mmlu_relative_l1_layers_pruned_3': {'total': 14080, 'correct': 6329, 'weighted_acc': 44.95028409090909}, 'layer_15_cosine_influence': 0.1190679669380188, 'eval_cosine_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 2.2875233634573515, 'avg_seq_perplexity': 10.2160894675333}, 'layer_22_relative_l1_influence': 0.3612303137779236, 'layer_39_relative_l1_influence': 0.3655094504356384, 'layer_46_relative_l2_influence': 0.12239573895931244, 'layer_13_l1_influence': 233.98895263671875, 'layer_19_l2_influence': 6.438872814178467, 'eval_cosine_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 5.261483114273822, 'avg_seq_perplexity': 258.4466252561475}, 'mmlu_relative_l1_layers_pruned_9': {'correct': 4848, 'weighted_acc': 34.43181818181818, 'total': 14080}, 'layer_49_cosine_influence': 0.02601855993270874, 'eval_cosine_layers_pruned_14': {'avg_loss': 5.023252893666752, 'avg_seq_perplexity': 202.9758580942623, 'num_ex': 15616}, 'layer_51_relative_l1_influence': 0.24333535134792328, 'layer_31_relative_l1_influence': 0.4444301724433899, 'layer_49_relative_l2_influence': 0.23390018939971924, 'mmlu_relative_l1_layers_pruned_19': {'total': 14080, 'correct': 4475, 'weighted_acc': 31.782670454545453}, 'layer_34_cosine_influence': 0.023606300354003903, 'eval_cosine_layers_pruned_19': {'avg_loss': 6.618433217533299, 'avg_seq_perplexity': 1235.2029969262296, 'num_ex': 15616}, 'layer_5_relative_l1_influence': 0.6746358871459961, 'mmlu_relative_l2_layers_pruned_10': {'weighted_acc': 32.07386363636363, 'total': 14080, 'correct': 4516}, 'layer_35_cosine_influence': 0.06664413213729858, 'layer_24_relative_l2_influence': 0.33126115798950195, 'layer_61_relative_l2_influence': 0.3365756869316101, 'layer_2_relative_l2_influence': 0.5958111882209778, 'layer_4_l2_influence': 1.057178258895874, 'layer_49_l1_influence': 939.0592651367188, 'layer_53_l2_influence': 19.90357208251953, 'layer_34_relative_l1_influence': 0.2313709855079651, 'layer_50_l2_influence': 7.992580413818359, 'eval_cosine_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 10.09103443583504, 'avg_seq_perplexity': 38425.76229508197}, 'layer_10_relative_l2_influence': 0.41429680585861206, 'layer_24_l1_influence': 290.59454345703125, 'mmlu_cosine_layers_pruned_5': {'total': 14080, 'correct': 6482, 'weighted_acc': 46.03693181818182}, 'layer_12_relative_l1_influence': 0.40552809834480286, 'mmlu_relative_l1_layers_pruned_32': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'layer_25_relative_l2_influence': 0.4179222881793976, 'mmlu_relative_l2_layers_pruned_22': {'total': 14080, 'correct': 3282, 'weighted_acc': 23.30965909090909}, 'layer_6_l1_influence': 68.18321228027344, 'layer_25_cosine_influence': 0.08732974529266357, 'mmlu_cosine_layers_pruned_24': {'total': 14080, 'correct': 3451, 'weighted_acc': 24.509943181818183}, 'layer_5_l2_influence': 1.5900962352752686, 'layer_28_relative_l1_influence': 0.32190296053886414, 'layer_50_l1_influence': 398.7380676269531, 'mmlu_relative_l1_layers_pruned_30': {'correct': 3775, 'weighted_acc': 26.811079545454547, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_11': {'weighted_acc': 39.44602272727273, 'total': 14080, 'correct': 5554}, 'layer_35_l2_influence': 13.023512840270996, 'layer_39_cosine_influence': 0.051620304584503174, 'layer_60_relative_l2_influence': 0.12794271111488342, 'layer_7_relative_l1_influence': 0.6776175498962402, 'layer_8_relative_l1_influence': 0.4759365320205689, 'mmlu_relative_l1_layers_pruned_1': {'total': 14080, 'correct': 6488, 'weighted_acc': 46.07954545454545}, 'eval_relative_l2_layers_pruned_21': {'avg_seq_perplexity': 580.5763960040983, 'num_ex': 15616, 'avg_loss': 6.293444023757685}, 'eval_relative_l2_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 9.704495789574796, 'avg_seq_perplexity': 34696.102459016394}, 'layer_52_l1_influence': 551.2284545898438, 'layer_18_cosine_influence': 0.0610274076461792, 'layer_46_cosine_influence': 0.008120536804199219, 'layer_22_relative_l2_influence': 0.34666040539741516, 'layer_56_relative_l1_influence': 0.12813575565814972, 'eval_relative_l1_layers_pruned_2': {'avg_seq_perplexity': 7.739646536404969, 'num_ex': 15616, 'avg_loss': 2.0091322601818646}, 'eval_relative_l1_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.584896400326588, 'avg_seq_perplexity': 13.76986244076588}, 'eval_relative_l1_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 3.055445436571465, 'avg_seq_perplexity': 22.27780601626537}, 'mmlu_cosine_layers_pruned_1': {'total': 14080, 'correct': 6488, 'weighted_acc': 46.07954545454545}, 'mmlu_cosine_layers_pruned_27': {'total': 14080, 'correct': 3640, 'weighted_acc': 25.852272727272727}, 'mmlu_cosine_layers_pruned_29': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'layer_59_relative_l2_influence': 0.24169133603572843, 'mmlu_relative_l2_layers_pruned_2': {'total': 14080, 'correct': 6340, 'weighted_acc': 45.02840909090909}, 'mmlu_relative_l2_layers_pruned_7': {'correct': 5846, 'weighted_acc': 41.51988636363637, 'total': 14080}, 'eval_relative_l2_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 3.599489055696081, 'avg_seq_perplexity': 60.10004562628074}, 'mmlu_relative_l1_layers_pruned_15': {'total': 14080, 'correct': 4965, 'weighted_acc': 35.26278409090909}, 'layer_46_l2_influence': 8.46118450164795, 'layer_62_l1_influence': 885.508056640625, 'layer_1_relative_l1_influence': 0.734287440776825, 'eval_cosine_layers_pruned_12': {'avg_seq_perplexity': 60.10004562628074, 'num_ex': 15616, 'avg_loss': 3.599489055696081}, 'layer_23_relative_l1_influence': 0.4618200361728668, 'layer_31_relative_l2_influence': 0.4159914553165436, 'layer_49_relative_l1_influence': 0.2513423562049866, 'mmlu_relative_l2_layers_pruned_23': {'correct': 3234, 'weighted_acc': 22.96875, 'total': 14080}, 'layer_10_cosine_influence': 0.06508737802505493, 'layer_37_cosine_influence': 0.05949193239212036, 'layer_55_cosine_influence': 0.02387380599975586, 'layer_24_relative_l1_influence': 0.3513790965080261, 'layer_61_relative_l1_influence': 0.3512744605541229, 'layer_39_relative_l2_influence': 0.347102552652359, 'layer_46_relative_l1_influence': 0.1263018548488617, 'mmlu_relative_l1_layers_pruned_17': {'total': 14080, 'correct': 4569, 'weighted_acc': 32.45028409090909}, 'layer_0_l2_influence': 0.9737563133239746, 'layer_3_relative_l1_influence': 0.9159587025642396, 'layer_6_relative_l2_influence': 0.468232661485672, 'mmlu_relative_l2_layers_pruned_20': {'total': 14080, 'correct': 3747, 'weighted_acc': 26.61221590909091}, 'layer_34_l2_influence': 7.200479030609131, 'layer_51_relative_l2_influence': 0.22901451587677, 'mmlu_relative_l1_layers_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'layer_8_cosine_influence': 0.06628340482711792, 'eval_relative_l2_layers_pruned_18': {'avg_loss': 5.232402864049693, 'avg_seq_perplexity': 206.0348840932377, 'num_ex': 15616}, 'layer_21_l2_influence': 7.09874153137207, 'eval_cosine_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.956585493244109, 'avg_seq_perplexity': 7.3503903248271}, 'layer_12_relative_l2_influence': 0.3882972002029419, 'eval_relative_l1_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 6.591793372982838, 'avg_seq_perplexity': 776.2840035860655}, 'mmlu_relative_l1_layers_pruned_28': {'total': 14080, 'correct': 3479, 'weighted_acc': 24.708806818181817}, 'layer_10_relative_l1_influence': 0.4632691144943238, 'layer_34_relative_l2_influence': 0.22019894421100616, 'layer_26_cosine_influence': 0.04819893836975098, 'layer_57_cosine_influence': 0.02566438913345337, 'eval_cosine_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 12.563773733670594, 'avg_seq_perplexity': 446018.5573770492}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence', 'pruning_scheme': 'mlp', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp
4,"{'eval_relative_l2_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 2.43310546875, 'avg_seq_perplexity': 11.825162293481045}, 'eval_relative_l2_layers_pruned_42': {'num_ex': 15616, 'avg_loss': 8.731738481365266, 'avg_seq_perplexity': 6481.920081967213}, 'mmlu_relative_l1_layers_pruned_61': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_cosine_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 2.2739750596343495, 'avg_seq_perplexity': 10.086513831967212}, 'mmlu_cosine_layers_pruned_45': {'total': 14080, 'correct': 3388, 'weighted_acc': 24.0625}, 'layer_41_relative_l1_influence': 0.34697940945625305, 'mmlu_relative_l2_layers_pruned_48': {'correct': 3305, 'weighted_acc': 23.473011363636363, 'total': 14080}, 'layer_37_cosine_influence': 0.05949193239212036, 'eval_cosine_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 6.18848656826332, 'avg_seq_perplexity': 531.1194608094262}, 'mmlu_relative_l1_layers_pruned_54': {'total': 14080, 'correct': 3404, 'weighted_acc': 24.176136363636363}, 'mmlu_relative_l2_layers_pruned_54': {'total': 14080, 'correct': 3404, 'weighted_acc': 24.176136363636363}, 'layer_6_relative_l1_influence': 0.4728577733039856, 'eval_relative_l2_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 5.734352487032531, 'avg_seq_perplexity': 336.14561987704917}, 'mmlu_relative_l1_layers_pruned_48': {'total': 14080, 'correct': 3242, 'weighted_acc': 23.025568181818183}, 'eval_cosine_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9549929509397412, 'avg_seq_perplexity': 7.336426281538166}, 'layer_60_relative_l1_influence': 0.1270669549703598, 'mmlu_relative_l2_layers_pruned_61': {'total': 14080, 'correct': 3273, 'weighted_acc': 23.245738636363637}, 'layer_33_relative_l2_influence': 0.4104312062263489, 'eval_relative_l1_layers_pruned_61': {'num_ex': 15616, 'avg_loss': 10.02752685546875, 'avg_seq_perplexity': 23784.73155737705}, 'layer_31_l1_influence': 543.259765625, 'mmlu_cosine_layers_pruned_4': {'total': 14080, 'correct': 6436, 'weighted_acc': 45.71022727272727}, 'layer_32_relative_l2_influence': 0.3269561231136322, 'eval_relative_l1_layers_pruned_54': {'num_ex': 15616, 'avg_loss': 10.258545922451331, 'avg_seq_perplexity': 29846.678278688523}, 'eval_relative_l2_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 2.6578129002305326, 'avg_seq_perplexity': 14.812468982133709}, 'layer_14_l1_influence': 167.8852996826172, 'eval_cosine_layers_pruned_35': {'avg_loss': 7.150363609439037, 'avg_seq_perplexity': 1343.1209016393443, 'num_ex': 15616}, 'layer_50_relative_l1_influence': 0.10616215318441392, 'layer_0_relative_l2_influence': 1.5170245170593262, 'mmlu_relative_l2_layers_pruned_39': {'total': 14080, 'correct': 3689, 'weighted_acc': 26.20028409090909}, 'mmlu_cosine_layers_pruned_15': {'weighted_acc': 41.93892045454545, 'total': 14080, 'correct': 5905}, 'mmlu_cosine_layers_pruned_38': {'correct': 3571, 'weighted_acc': 25.36221590909091, 'total': 14080}, 'mmlu_cosine_layers_pruned_64': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_cosine_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 4.021524648197362, 'avg_seq_perplexity': 57.62223840932377}, 'eval_relative_l2_layers_pruned_26': {'avg_seq_perplexity': 128.74950371413934, 'num_ex': 15616, 'avg_loss': 4.80608630571209}, 'eval_relative_l2_layers_pruned_63': {'num_ex': 15616, 'avg_loss': 10.44164538774334, 'avg_seq_perplexity': 35429.78278688525}, 'eval_cosine_layers_pruned_1': {'avg_loss': 1.9299091276575304, 'avg_seq_perplexity': 7.159410320344518, 'num_ex': 15616}, 'eval_cosine_layers_pruned_34': {'avg_seq_perplexity': 1317.311475409836, 'num_ex': 15616, 'avg_loss': 7.121695596663678}, 'mmlu_cosine_layers_pruned_10': {'total': 14080, 'correct': 5326, 'weighted_acc': 37.82670454545455}, 'mmlu_cosine_layers_pruned_56': {'total': 14080, 'correct': 3536, 'weighted_acc': 25.113636363636363}, 'layer_18_l1_influence': 234.00518798828125, 'layer_16_cosine_influence': 0.05872488021850586, 'layer_29_cosine_influence': 0.08163142204284668, 'mmlu_cosine_layers_pruned_40': {'total': 14080, 'correct': 3514, 'weighted_acc': 24.957386363636363}, 'layer_30_relative_l1_influence': 0.32317888736724854, 'eval_relative_l1_layers_pruned_39': {'num_ex': 15616, 'avg_loss': 8.715381059490266, 'avg_seq_perplexity': 6504.764856557377}, 'layer_26_l2_influence': 6.423330783843994, 'layer_23_cosine_influence': 0.09089785814285278, 'layer_28_cosine_influence': 0.04364585876464844, 'eval_cosine_layers_pruned_18': {'avg_loss': 2.8748238985655736, 'avg_seq_perplexity': 18.43506859951332, 'num_ex': 15616}, 'layer_9_relative_l2_influence': 0.543310284614563, 'mmlu_relative_l2_layers_pruned_9': {'total': 14080, 'correct': 6027, 'weighted_acc': 42.80539772727273}, 'layer_39_l1_influence': 772.7188720703125, 'mmlu_cosine_layers_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'eval_cosine_layers_pruned_60': {'avg_seq_perplexity': 5772.876024590164, 'num_ex': 15616, 'avg_loss': 8.615596583632172}, 'mmlu_relative_l1_layers_pruned_26': {'total': 14080, 'correct': 3717, 'weighted_acc': 26.399147727272727}, 'mmlu_relative_l1_layers_pruned_63': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_22_cosine_influence': 0.0547027587890625, 'mmlu_cosine_layers_pruned_21': {'total': 14080, 'correct': 4052, 'weighted_acc': 28.77840909090909}, 'layer_28_relative_l1_influence': 0.32190296053886414, 'mmlu_relative_l1_layers_pruned_6': {'total': 14080, 'correct': 6239, 'weighted_acc': 44.31107954545455}, 'layer_13_l2_influence': 4.698244571685791, 'layer_39_relative_l2_influence': 0.347102552652359, 'mmlu_relative_l1_layers_pruned_4': {'total': 14080, 'correct': 6436, 'weighted_acc': 45.71022727272727}, 'eval_cosine_layers_pruned_51': {'num_ex': 15616, 'avg_loss': 10.082460497246414, 'avg_seq_perplexity': 24630.305327868853}, 'layer_24_relative_l1_influence': 0.3513790965080261, 'layer_52_relative_l1_influence': 0.13511750102043152, 'mmlu_relative_l1_layers_pruned_16': {'total': 14080, 'correct': 5573, 'weighted_acc': 39.58096590909091}, 'mmlu_relative_l2_layers_pruned_64': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_11_l1_influence': 191.82339477539065, 'layer_44_l2_influence': 9.861949920654297, 'layer_24_cosine_influence': 0.0493239164352417, 'eval_relative_l1_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.103394555263832, 'avg_seq_perplexity': 8.505593221695698}, 'eval_relative_l1_layers_pruned_13': {'avg_loss': 2.43310546875, 'avg_seq_perplexity': 11.825162293481045, 'num_ex': 15616}, 'eval_relative_l1_layers_pruned_42': {'avg_seq_perplexity': 6660.943135245901, 'num_ex': 15616, 'avg_loss': 8.760833239946209}, 'mmlu_relative_l2_layers_pruned_51': {'correct': 3365, 'weighted_acc': 23.899147727272727, 'total': 14080}, 'layer_50_l2_influence': 7.992580413818359, 'layer_26_relative_l1_influence': 0.35103753209114075, 'layer_37_relative_l2_influence': 0.3686165809631348, 'layer_58_relative_l2_influence': 0.11845440417528152, 'eval_relative_l1_layers_pruned_51': {'avg_seq_perplexity': 18311.987704918032, 'num_ex': 15616, 'avg_loss': 9.76990746670082}, 'mmlu_relative_l2_layers_pruned_13': {'total': 14080, 'correct': 5975, 'weighted_acc': 42.43607954545455}, 'mmlu_relative_l2_layers_pruned_42': {'total': 14080, 'correct': 3422, 'weighted_acc': 24.303977272727273}, 'layer_53_cosine_influence': 0.023239970207214355, 'layer_14_relative_l2_influence': 0.37069764733314514, 'layer_48_relative_l2_influence': 0.1421503871679306, 'layer_61_relative_l2_influence': 0.3365756869316101, 'eval_relative_l1_layers_pruned_64': {'avg_seq_perplexity': 101227.08196721312, 'num_ex': 15616, 'avg_loss': 11.49994396772541}, 'eval_relative_l2_layers_pruned_48': {'num_ex': 15616, 'avg_loss': 9.321356101114242, 'avg_seq_perplexity': 11790.50512295082}, 'mmlu_relative_l1_layers_pruned_29': {'correct': 3687, 'weighted_acc': 26.186079545454547, 'total': 14080}, 'layer_19_l1_influence': 323.8090515136719, 'eval_cosine_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 1.983776780425525, 'avg_seq_perplexity': 7.547683965964396}, 'eval_cosine_layers_pruned_43': {'num_ex': 15616, 'avg_loss': 9.221922827548669, 'avg_seq_perplexity': 10694.196721311477}, 'layer_19_relative_l1_influence': 0.4995364844799042, 'layer_35_relative_l2_influence': 0.384464830160141, 'mmlu_relative_l2_layers_pruned_1': {'correct': 6430, 'weighted_acc': 45.66761363636363, 'total': 14080}, 'eval_relative_l2_layers_pruned_37': {'num_ex': 15616, 'avg_loss': 8.09716546730917, 'avg_seq_perplexity': 3478.137038934426}, 'mmlu_relative_l1_layers_pruned_44': {'total': 14080, 'correct': 3458, 'weighted_acc': 24.55965909090909}, 'layer_12_l1_influence': 145.51463317871094, 'layer_31_cosine_influence': 0.08002936840057373, 'mmlu_cosine_layers_pruned_7': {'total': 14080, 'correct': 6247, 'weighted_acc': 44.36789772727273}, 'layer_23_relative_l1_influence': 0.4618200361728668, 'layer_47_relative_l1_influence': 0.26866623759269714, 'layer_53_relative_l1_influence': 0.23648840188980105, 'layer_55_relative_l2_influence': 0.22005939483642575, 'eval_relative_l1_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.512790867539703, 'avg_seq_perplexity': 12.817314773309429}, 'layer_4_l1_influence': 49.406036376953125, 'layer_9_l1_influence': 159.53875732421875, 'eval_cosine_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.2940261090388065, 'avg_seq_perplexity': 27.933899926357583}, 'mmlu_cosine_layers_pruned_58': {'total': 14080, 'correct': 3479, 'weighted_acc': 24.708806818181817}, 'mmlu_cosine_layers_pruned_63': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'layer_3_relative_l1_influence': 0.9159587025642396, 'eval_relative_l2_layers_pruned_45': {'num_ex': 15616, 'avg_loss': 9.150313580622438, 'avg_seq_perplexity': 9809.857581967211}, 'mmlu_relative_l1_layers_pruned_17': {'total': 14080, 'correct': 5482, 'weighted_acc': 38.93465909090909}, 'layer_47_cosine_influence': 0.02947753667831421, 'layer_50_cosine_influence': 0.005516946315765381, 'mmlu_cosine_layers_pruned_17': {'total': 14080, 'correct': 5482, 'weighted_acc': 38.93465909090909}, 'mmlu_relative_l1_layers_pruned_46': {'weighted_acc': 22.954545454545453, 'total': 14080, 'correct': 3232}, 'mmlu_relative_l2_layers_pruned_14': {'correct': 5737, 'weighted_acc': 40.74573863636363, 'total': 14080}, 'layer_49_relative_l2_influence': 0.23390018939971924, 'eval_cosine_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 4.313286452996926, 'avg_seq_perplexity': 77.43875672387296}, 'eval_cosine_layers_pruned_41': {'num_ex': 15616, 'avg_loss': 8.597710281121927, 'avg_seq_perplexity': 5590.095799180328}, 'layer_46_relative_l1_influence': 0.1263018548488617, 'layer_55_cosine_influence': 0.02387380599975586, 'layer_8_relative_l1_influence': 0.4759365320205689, 'layer_22_relative_l2_influence': 0.34666040539741516, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9299091276575304, 'avg_seq_perplexity': 7.159410320344518}, 'layer_35_l2_influence': 13.023512840270996, 'layer_37_l2_influence': 14.274415969848633, 'layer_47_l1_influence': 917.01220703125, 'eval_cosine_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 6.519758380827357, 'avg_seq_perplexity': 734.8804431352459}, 'mmlu_cosine_layers_pruned_12': {'weighted_acc': 40.71732954545455, 'total': 14080, 'correct': 5733}, 'layer_44_relative_l2_influence': 0.15932944416999817, 'layer_28_l1_influence': 329.3181457519531, 'mmlu_cosine_layers_pruned_9': {'total': 14080, 'correct': 6027, 'weighted_acc': 42.80539772727273}, 'eval_cosine_layers_pruned_29': {'avg_loss': 5.970016229348104, 'avg_seq_perplexity': 418.0617955942623, 'num_ex': 15616}, 'layer_8_l1_influence': 95.61775970458984, 'eval_cosine_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.0515271796554817, 'avg_seq_perplexity': 8.074022136750768}, 'layer_40_relative_l2_influence': 0.19496750831604004, 'mmlu_relative_l1_layers_pruned_3': {'total': 14080, 'correct': 6391, 'weighted_acc': 45.390625}, 'eval_relative_l2_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.3326571104956453, 'avg_seq_perplexity': 10.694995317302766}, 'eval_relative_l2_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 2.8748238985655736, 'avg_seq_perplexity': 18.43506859951332}, 'eval_cosine_layers_pruned_42': {'num_ex': 15616, 'avg_loss': 8.778697529777151, 'avg_seq_perplexity': 6701.921106557377}, 'mmlu_cosine_layers_pruned_53': {'total': 14080, 'correct': 3477, 'weighted_acc': 24.694602272727273}, 'layer_4_relative_l2_influence': 0.40507981181144714, 'layer_25_l1_influence': 404.71392822265625, 'layer_59_l1_influence': 1374.5008544921875, 'eval_cosine_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 6.834036404969262, 'avg_seq_perplexity': 1009.1948642418032}, 'mmlu_relative_l2_layers_pruned_2': {'correct': 6445, 'weighted_acc': 45.77414772727273, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_12': {'total': 14080, 'correct': 5733, 'weighted_acc': 40.71732954545455}, 'layer_0_l1_influence': 16.417232513427734, 'layer_5_l2_influence': 1.5900962352752686, 'layer_7_l1_influence': 116.51677703857422, 'mmlu_relative_l1_layers_pruned_18': {'total': 14080, 'correct': 5257, 'weighted_acc': 37.33664772727273}, 'mmlu_relative_l2_layers_pruned_56': {'correct': 3229, 'weighted_acc': 22.933238636363637, 'total': 14080}, 'layer_63_l2_influence': 130.44827270507812, 'eval_relative_l1_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'eval_relative_l1_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.0290327228483607, 'avg_seq_perplexity': 7.894325631563781}, 'eval_cosine_layers_pruned_50': {'num_ex': 15616, 'avg_loss': 9.960772404905226, 'avg_seq_perplexity': 21786.59426229508}, 'eval_relative_l2_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 1.983776780425525, 'avg_seq_perplexity': 7.547683965964396}, 'layer_57_relative_l1_influence': 0.2512025535106659, 'eval_relative_l1_layers_pruned_56': {'num_ex': 15616, 'avg_loss': 9.367597736296108, 'avg_seq_perplexity': 12249.21106557377}, 'layer_19_l2_influence': 6.438872814178467, 'eval_cosine_layers_pruned_47': {'num_ex': 15616, 'avg_loss': 9.81656334048412, 'avg_seq_perplexity': 19003.561475409835}, 'mmlu_cosine_layers_pruned_26': {'total': 14080, 'correct': 3717, 'weighted_acc': 26.399147727272727}, 'layer_17_relative_l2_influence': 0.48111942410469055, 'eval_relative_l1_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9409883843093625, 'avg_seq_perplexity': 7.237064549180328}, 'eval_relative_l1_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 4.313286452996926, 'avg_seq_perplexity': 77.43875672387296}, 'eval_relative_l1_layers_pruned_60': {'num_ex': 15616, 'avg_loss': 9.241580150166495, 'avg_seq_perplexity': 10961.980532786883}, 'layer_41_cosine_influence': 0.04691874980926514, 'layer_52_cosine_influence': 0.010252654552459717, 'eval_cosine_layers_pruned_54': {'num_ex': 15616, 'avg_loss': 9.969882652407788, 'avg_seq_perplexity': 22082.53073770492}, 'mmlu_relative_l2_layers_pruned_7': {'total': 14080, 'correct': 6151, 'weighted_acc': 43.68607954545455}, 'eval_relative_l1_layers_pruned_35': {'num_ex': 15616, 'avg_loss': 7.657940974001025, 'avg_seq_perplexity': 2282.389600409836}, 'eval_relative_l2_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.7540033059042006, 'avg_seq_perplexity': 16.340666223744876}, 'eval_relative_l2_layers_pruned_46': {'num_ex': 15616, 'avg_loss': 9.23921678887039, 'avg_seq_perplexity': 10855.36987704918}, 'mmlu_relative_l1_layers_pruned_45': {'total': 14080, 'correct': 3216, 'weighted_acc': 22.84090909090909}, 'layer_7_l2_influence': 2.338228702545166, 'layer_32_cosine_influence': 0.04473006725311279, 'mmlu_relative_l2_layers_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'layer_53_l2_influence': 19.90357208251953, 'mmlu_relative_l2_layers_pruned_35': {'total': 14080, 'correct': 3584, 'weighted_acc': 25.454545454545453}, 'eval_relative_l2_layers_pruned_44': {'avg_loss': 9.04294273501537, 'avg_seq_perplexity': 8828.444672131147, 'num_ex': 15616}, 'mmlu_relative_l1_layers_pruned_37': {'total': 14080, 'correct': 3460, 'weighted_acc': 24.573863636363637}, 'mmlu_relative_l2_layers_pruned_23': {'total': 14080, 'correct': 4437, 'weighted_acc': 31.51278409090909}, 'mmlu_relative_l2_layers_pruned_60': {'total': 14080, 'correct': 3289, 'weighted_acc': 23.359375}, 'eval_cosine_layers_pruned_57': {'num_ex': 15616, 'avg_loss': 10.14353467597336, 'avg_seq_perplexity': 27067.06557377049}, 'layer_20_relative_l2_influence': 0.3915901482105255, 'layer_54_relative_l2_influence': 0.11029347032308578, 'eval_cosine_layers_pruned_46': {'num_ex': 15616, 'avg_loss': 10.011725754034323, 'avg_seq_perplexity': 23067.79098360656}, 'layer_12_relative_l2_influence': 0.3882972002029419, 'layer_43_relative_l1_influence': 0.3092697858810425, 'eval_relative_l1_layers_pruned_5': {'avg_seq_perplexity': 7.550389024077869, 'num_ex': 15616, 'avg_loss': 1.9844585481237191}, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 4437, 'weighted_acc': 31.51278409090909}, '_timestamp': 1712888089.8114033, 'layer_6_l2_influence': 1.6795281171798706, 'layer_48_l1_influence': 484.4686584472656, 'mmlu_relative_l1_layers_pruned_60': {'total': 14080, 'correct': 3402, 'weighted_acc': 24.161931818181817}, 'mmlu_relative_l2_layers_pruned_37': {'total': 14080, 'correct': 3460, 'weighted_acc': 24.573863636363637}, 'mmlu_relative_l1_layers_pruned_35': {'total': 14080, 'correct': 3604, 'weighted_acc': 25.59659090909091}, 'eval_cosine_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 4.685392285956711, 'avg_seq_perplexity': 113.16355020491804}, 'layer_16_relative_l2_influence': 0.36984071135520935, 'eval_relative_l1_layers_pruned_45': {'num_ex': 15616, 'avg_loss': 8.9364013671875, 'avg_seq_perplexity': 7990.079405737705}, 'eval_relative_l2_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.512790867539703, 'avg_seq_perplexity': 12.817314773309429}, 'mmlu_relative_l2_layers_pruned_45': {'total': 14080, 'correct': 3505, 'weighted_acc': 24.89346590909091}, 'layer_12_l2_influence': 3.1092827320098877, 'layer_23_l2_influence': 7.476009368896484, 'layer_32_l1_influence': 452.3272705078125, 'mmlu_cosine_layers_pruned_44': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'layer_10_relative_l2_influence': 0.41429680585861206, 'eval_relative_l2_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'eval_relative_l2_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.0233653334320567, 'avg_seq_perplexity': 7.846831274814293}, 'eval_relative_l1_layers_pruned_37': {'num_ex': 15616, 'avg_loss': 8.09716546730917, 'avg_seq_perplexity': 3478.137038934426}, 'layer_34_l2_influence': 7.200479030609131, 'layer_2_cosine_influence': 0.14639627933502197, 'mmlu_cosine_layers_pruned_37': {'total': 14080, 'correct': 3460, 'weighted_acc': 24.573863636363637}, 'mmlu_relative_l2_layers_pruned_5': {'total': 14080, 'correct': 6299, 'weighted_acc': 44.73721590909091}, 'eval_relative_l1_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.3326571104956453, 'avg_seq_perplexity': 10.694995317302766}, 'eval_relative_l1_layers_pruned_18': {'avg_loss': 2.8748238985655736, 'avg_seq_perplexity': 18.43506859951332, 'num_ex': 15616}, 'layer_41_l1_influence': 851.8507080078125, 'layer_48_l2_influence': 10.853487968444824, 'layer_25_relative_l2_influence': 0.4179222881793976, 'eval_cosine_layers_pruned_33': {'num_ex': 15616, 'avg_loss': 7.034705990650615, 'avg_seq_perplexity': 1212.962730532787}, 'eval_relative_l2_layers_pruned_2': {'avg_loss': 1.9417148027263704, 'avg_seq_perplexity': 7.242238029104764, 'num_ex': 15616}, '_wandb': {'runtime': 6322}, 'layer_1_l1_influence': 29.4791259765625, 'layer_16_l2_influence': 4.121683120727539, 'mmlu_relative_l2_layers_pruned_12': {'total': 14080, 'correct': 5733, 'weighted_acc': 40.71732954545455}, 'mmlu_relative_l2_layers_pruned_18': {'correct': 5257, 'weighted_acc': 37.33664772727273, 'total': 14080}, 'layer_61_cosine_influence': 0.05337041616439819, 'mmlu_cosine_layers_pruned_39': {'weighted_acc': 24.289772727272727, 'total': 14080, 'correct': 3420}, 'mmlu_relative_l1_layers_pruned_56': {'weighted_acc': 22.933238636363637, 'total': 14080, 'correct': 3229}, 'layer_57_l1_influence': 1218.7659912109375, 'eval_relative_l2_layers_pruned_56': {'avg_seq_perplexity': 12249.21106557377, 'num_ex': 15616, 'avg_loss': 9.367597736296108}, 'layer_8_relative_l2_influence': 0.43254098296165466, 'layer_10_l1_influence': 129.03977966308594, 'layer_55_l2_influence': 21.41812515258789, 'eval_cosine_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 2.43310546875, 'avg_seq_perplexity': 11.825162293481045}, 'layer_24_l2_influence': 5.847779750823975, 'layer_4_relative_l1_influence': 0.5092307925224304, 'layer_6_l1_influence': 68.18321228027344, 'layer_22_l1_influence': 272.4124755859375, 'eval_cosine_layers_pruned_49': {'avg_seq_perplexity': 33950.225409836065, 'num_ex': 15616, 'avg_loss': 10.404916231749487}, 'layer_8_cosine_influence': 0.06628340482711792, 'layer_11_relative_l1_influence': 0.5800329446792603, 'layer_56_relative_l1_influence': 0.12813575565814972, 'eval_relative_l1_layers_pruned_44': {'num_ex': 15616, 'avg_loss': 8.792707599577357, 'avg_seq_perplexity': 6983.481557377049}, '_step': 394, 'layer_18_l2_influence': 4.737434387207031, 'layer_32_l2_influence': 8.983319282531738, 'eval_cosine_layers_pruned_28': {'avg_loss': 5.616050845286885, 'avg_seq_perplexity': 294.0986808401639, 'num_ex': 15616}, 'mmlu_relative_l1_layers_pruned_14': {'total': 14080, 'correct': 5737, 'weighted_acc': 40.74573863636363}, 'mmlu_relative_l2_layers_pruned_17': {'correct': 5482, 'weighted_acc': 38.93465909090909, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_46': {'total': 14080, 'correct': 3460, 'weighted_acc': 24.573863636363637}, 'layer_62_l1_influence': 885.508056640625, 'layer_17_cosine_influence': 0.11119025945663452, 'eval_cosine_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 2.6647221299468495, 'avg_seq_perplexity': 14.949693023181352}, 'eval_cosine_layers_pruned_61': {'num_ex': 15616, 'avg_loss': 8.46007300204918, 'avg_seq_perplexity': 5132.5599385245905}, 'layer_62_relative_l1_influence': 0.1484772115945816, 'eval_relative_l2_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9299091276575304, 'avg_seq_perplexity': 7.159410320344518}, 'eval_relative_l1_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.7540033059042006, 'avg_seq_perplexity': 16.340666223744876}, 'eval_relative_l1_layers_pruned_46': {'num_ex': 15616, 'avg_loss': 8.806942799052255, 'avg_seq_perplexity': 7098.25512295082}, 'layer_10_l2_influence': 2.692541122436523, 'layer_51_l2_influence': 19.267135620117188, 'layer_42_cosine_influence': 0.00978851318359375, 'eval_relative_l2_layers_pruned_35': {'num_ex': 15616, 'avg_loss': 7.701927810418801, 'avg_seq_perplexity': 2374.8606557377047}, 'layer_3_relative_l2_influence': 1.3676656484603882, 'layer_45_relative_l2_influence': 0.2729174792766571, 'eval_relative_l2_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 4.313286452996926, 'avg_seq_perplexity': 77.43875672387296}, 'eval_relative_l2_layers_pruned_60': {'num_ex': 15616, 'avg_loss': 8.388317670978484, 'avg_seq_perplexity': 4643.365778688524}, 'mmlu_relative_l2_layers_pruned_44': {'total': 14080, 'correct': 3237, 'weighted_acc': 22.990056818181817}, 'layer_1_l2_influence': 0.765566885471344, 'eval_cosine_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 5.32129156394083, 'avg_seq_perplexity': 216.53592469262296}, 'mmlu_cosine_layers_pruned_52': {'weighted_acc': 24.651988636363637, 'total': 14080, 'correct': 3471}, 'layer_60_cosine_influence': 0.008489847183227539, 'mmlu_relative_l1_layers_pruned_19': {'total': 14080, 'correct': 5448, 'weighted_acc': 38.69318181818182}, 'layer_46_cosine_influence': 0.008120536804199219, 'mmlu_cosine_layers_pruned_55': {'total': 14080, 'correct': 3507, 'weighted_acc': 24.907670454545453}, 'layer_34_relative_l1_influence': 0.2313709855079651, 'layer_42_relative_l2_influence': 0.13953658938407898, 'eval_relative_l2_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9549929509397412, 'avg_seq_perplexity': 7.336426281538166}, 'layer_15_l2_influence': 5.4181365966796875, 'layer_37_l1_influence': 724.2137451171875, 'layer_40_cosine_influence': 0.016847670078277588, 'eval_relative_l1_layers_pruned_22': {'avg_loss': 4.021524648197362, 'avg_seq_perplexity': 57.62223840932377, 'num_ex': 15616}, 'layer_63_relative_l1_influence': 0.8563986420631409, 'eval_relative_l2_layers_pruned_11': {'avg_loss': 2.2739750596343495, 'avg_seq_perplexity': 10.086513831967212, 'num_ex': 15616}, 'eval_relative_l2_layers_pruned_53': {'avg_loss': 10.00809766425461, 'avg_seq_perplexity': 23359.57786885246, 'num_ex': 15616}, 'mmlu_relative_l2_layers_pruned_22': {'correct': 4240, 'weighted_acc': 30.113636363636363, 'total': 14080}, 'eval_cosine_layers_pruned_7': {'avg_loss': 2.0290327228483607, 'avg_seq_perplexity': 7.894325631563781, 'num_ex': 15616}, 'mmlu_cosine_layers_pruned_14': {'total': 14080, 'correct': 5737, 'weighted_acc': 40.74573863636363}, 'layer_51_relative_l1_influence': 0.24333535134792328, 'layer_63_l1_influence': 5452.734375, 'layer_39_cosine_influence': 0.051620304584503174, 'layer_54_cosine_influence': 0.007053673267364502, 'mmlu_relative_l1_layers_pruned_52': {'correct': 3306, 'weighted_acc': 23.480113636363637, 'total': 14080}, 'layer_17_l2_influence': 5.991340637207031, 'layer_20_l2_influence': 5.630589485168457, 'layer_38_l2_influence': 7.368281841278076, 'eval_cosine_layers_pruned_48': {'num_ex': 15616, 'avg_loss': 9.90096495581455, 'avg_seq_perplexity': 20697.89344262295}, 'layer_29_relative_l1_influence': 0.4435041844844818, 'eval_relative_l2_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 6.18848656826332, 'avg_seq_perplexity': 531.1194608094262}, 'mmlu_relative_l1_layers_pruned_59': {'total': 14080, 'correct': 3553, 'weighted_acc': 25.234375}, 'layer_45_l1_influence': 908.5966186523438, 'mmlu_cosine_layers_pruned_8': {'correct': 6180, 'weighted_acc': 43.89204545454545, 'total': 14080}, 'eval_cosine_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 4.53557599177126, 'avg_seq_perplexity': 97.1803038550205}, 'layer_24_l1_influence': 290.59454345703125, 'layer_49_l1_influence': 939.0592651367188, 'eval_cosine_layers_pruned_59': {'num_ex': 15616, 'avg_loss': 11.073960601306352, 'avg_seq_perplexity': 71488.54918032787}, 'layer_28_l2_influence': 6.60377836227417, 'layer_49_l2_influence': 18.43683624267578, 'eval_relative_l2_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 5.32129156394083, 'avg_seq_perplexity': 216.53592469262296}, 'layer_13_relative_l1_influence': 0.5736011266708374, 'eval_relative_l2_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 6.544255991451076, 'avg_seq_perplexity': 749.9315445696722}, 'eval_relative_l2_layers_pruned_32': {'avg_seq_perplexity': 920.387999487705, 'num_ex': 15616, 'avg_loss': 6.76493610319544}, 'eval_relative_l2_layers_pruned_36': {'num_ex': 15616, 'avg_loss': 7.758284271740522, 'avg_seq_perplexity': 2492.186475409836}, 'layer_16_l1_influence': 200.1047821044922, 'eval_cosine_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.103394555263832, 'avg_seq_perplexity': 8.505593221695698}, 'eval_cosine_layers_pruned_36': {'num_ex': 15616, 'avg_loss': 7.758284271740522, 'avg_seq_perplexity': 2492.186475409836}, 'mmlu_relative_l1_layers_pruned_32': {'total': 14080, 'correct': 3681, 'weighted_acc': 26.14346590909091}, 'mmlu_relative_l1_layers_pruned_36': {'total': 14080, 'correct': 3533, 'weighted_acc': 25.092329545454547}, 'layer_25_cosine_influence': 0.08732974529266357, 'mmlu_cosine_layers_pruned_62': {'total': 14080, 'correct': 3496, 'weighted_acc': 24.829545454545453}, 'mmlu_relative_l1_layers_pruned_31': {'total': 14080, 'correct': 3781, 'weighted_acc': 26.853693181818183}, 'layer_54_l2_influence': 10.31833267211914, 'layer_18_cosine_influence': 0.0610274076461792, 'eval_cosine_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 3.5489937203829407, 'avg_seq_perplexity': 36.07870533427254}, 'layer_41_relative_l2_influence': 0.3305395841598511, 'eval_relative_l1_layers_pruned_41': {'num_ex': 15616, 'avg_loss': 8.65870141201332, 'avg_seq_perplexity': 5998.436475409836}, 'layer_5_l1_influence': 79.80436706542969, 'layer_27_l2_influence': 8.895549774169922, 'layer_47_l2_influence': 18.005504608154297, 'mmlu_relative_l1_layers_pruned_27': {'total': 14080, 'correct': 3660, 'weighted_acc': 25.994318181818183}, 'mmlu_relative_l2_layers_pruned_20': {'weighted_acc': 38.47301136363637, 'total': 14080, 'correct': 5417}, 'mmlu_cosine_layers_pruned_11': {'total': 14080, 'correct': 5645, 'weighted_acc': 40.09232954545455}, 'eval_relative_l1_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 3.5489937203829407, 'avg_seq_perplexity': 36.07870533427254}, 'mmlu_relative_l2_layers_pruned_41': {'correct': 3276, 'weighted_acc': 23.267045454545453, 'total': 14080}, 'layer_13_l1_influence': 233.98895263671875, 'layer_35_cosine_influence': 0.06664413213729858, 'eval_cosine_layers_pruned_45': {'avg_loss': 9.819012751344774, 'avg_seq_perplexity': 19047.92213114754, 'num_ex': 15616}, 'layer_5_relative_l2_influence': 0.5207408666610718, 'eval_relative_l2_layers_pruned_59': {'num_ex': 15616, 'avg_loss': 7.848536757172131, 'avg_seq_perplexity': 2700.7377049180327}, 'mmlu_relative_l1_layers_pruned_30': {'total': 14080, 'correct': 3807, 'weighted_acc': 27.038352272727273}, 'layer_51_cosine_influence': 0.025647997856140137, 'mmlu_cosine_layers_pruned_30': {'total': 14080, 'correct': 3717, 'weighted_acc': 26.399147727272727}, 'layer_1_relative_l2_influence': 0.618891179561615, 'eval_relative_l1_layers_pruned_38': {'num_ex': 15616, 'avg_loss': 8.559719398373463, 'avg_seq_perplexity': 5549.700819672131}, 'eval_relative_l1_layers_pruned_40': {'num_ex': 15616, 'avg_loss': 8.455077124423669, 'avg_seq_perplexity': 4871.665983606557}, 'eval_relative_l2_layers_pruned_52': {'num_ex': 15616, 'avg_loss': 9.968638936027151, 'avg_seq_perplexity': 22284.94262295082}, 'layer_40_l1_influence': 456.0510559082031, 'layer_10_cosine_influence': 0.06508737802505493, 'mmlu_relative_l1_layers_pruned_5': {'total': 14080, 'correct': 6317, 'weighted_acc': 44.86505681818182}, 'layer_59_relative_l1_influence': 0.2644556760787964, 'mmlu_relative_l1_layers_pruned_11': {'total': 14080, 'correct': 5645, 'weighted_acc': 40.09232954545455}, 'mmlu_relative_l1_layers_pruned_53': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'layer_3_l2_influence': 6.416240215301514, 'layer_15_relative_l2_influence': 0.5035321116447449, 'layer_38_relative_l2_influence': 0.17562824487686157, 'layer_8_l2_influence': 2.1365716457366943, 'layer_27_relative_l1_influence': 0.45114821195602417, 'layer_36_relative_l2_influence': 0.2146155834197998, 'eval_relative_l2_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.2940261090388065, 'avg_seq_perplexity': 27.933899926357583}, 'mmlu_relative_l2_layers_pruned_38': {'weighted_acc': 25.490056818181817, 'total': 14080, 'correct': 3589}, 'mmlu_relative_l2_layers_pruned_40': {'total': 14080, 'correct': 3235, 'weighted_acc': 22.975852272727273}, 'layer_18_relative_l2_influence': 0.3723626434803009, 'layer_21_relative_l1_influence': 0.4739983677864074, 'layer_31_relative_l2_influence': 0.4159914553165436, 'eval_cosine_layers_pruned_64': {'avg_seq_perplexity': 101227.08196721312, 'num_ex': 15616, 'avg_loss': 11.49994396772541}, 'layer_30_relative_l2_influence': 0.3038976788520813, 'mmlu_relative_l1_layers_pruned_2': {'correct': 6415, 'weighted_acc': 45.56107954545455, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_38': {'total': 14080, 'correct': 3571, 'weighted_acc': 25.36221590909091}, 'mmlu_relative_l1_layers_pruned_40': {'total': 14080, 'correct': 3235, 'weighted_acc': 22.975852272727273}, 'layer_43_l2_influence': 16.867156982421875, 'eval_cosine_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 2.5706852146836576, 'avg_seq_perplexity': 13.57798792104252}, 'eval_cosine_layers_pruned_38': {'num_ex': 15616, 'avg_loss': 8.559719398373463, 'avg_seq_perplexity': 5549.700819672131}, 'eval_relative_l1_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 2.2739750596343495, 'avg_seq_perplexity': 10.086513831967212}, 'eval_relative_l1_layers_pruned_53': {'num_ex': 15616, 'avg_loss': 10.00809766425461, 'avg_seq_perplexity': 23359.57786885246}, 'layer_55_l1_influence': 1087.3460693359375, 'layer_0_cosine_influence': 0.40978312492370605, 'mmlu_cosine_layers_pruned_22': {'total': 14080, 'correct': 4240, 'weighted_acc': 30.113636363636363}, 'eval_relative_l2_layers_pruned_22': {'avg_seq_perplexity': 57.62223840932377, 'num_ex': 15616, 'avg_loss': 4.021524648197362}, 'mmlu_relative_l2_layers_pruned_11': {'correct': 5645, 'weighted_acc': 40.09232954545455, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_53': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'eval_cosine_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 2.200988269243084, 'avg_seq_perplexity': 9.372084320568648}, 'eval_cosine_layers_pruned_56': {'avg_seq_perplexity': 63000.0368852459, 'num_ex': 15616, 'avg_loss': 10.986304111168034}, 'mmlu_cosine_layers_pruned_34': {'total': 14080, 'correct': 3689, 'weighted_acc': 26.20028409090909}, 'layer_60_l2_influence': 14.924118041992188, 'layer_1_cosine_influence': 0.06641018390655518, 'eval_cosine_layers_pruned_40': {'num_ex': 15616, 'avg_loss': 8.43812536020748, 'avg_seq_perplexity': 4757.4702868852455}, 'eval_relative_l1_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 6.76493610319544, 'avg_seq_perplexity': 920.387999487705}, 'eval_relative_l1_layers_pruned_36': {'avg_loss': 7.758284271740522, 'avg_seq_perplexity': 2492.186475409836, 'num_ex': 15616}, 'mmlu_relative_l2_layers_pruned_30': {'weighted_acc': 26.399147727272727, 'total': 14080, 'correct': 3717}, 'layer_52_l2_influence': 13.25619411468506, 'layer_50_relative_l2_influence': 0.09869049489498138, 'eval_relative_l1_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 6.544255991451076, 'avg_seq_perplexity': 749.9315445696722}, 'mmlu_relative_l1_layers_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'mmlu_relative_l1_layers_pruned_7': {'total': 14080, 'correct': 6247, 'weighted_acc': 44.36789772727273}, 'eval_relative_l1_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 5.132033051037397, 'avg_seq_perplexity': 182.08310386782787}, 'mmlu_relative_l1_layers_pruned_41': {'correct': 3522, 'weighted_acc': 25.014204545454547, 'total': 14080}, 'layer_39_l2_influence': 15.244550704956056, 'layer_32_relative_l1_influence': 0.34771525859832764, 'layer_33_relative_l1_influence': 0.4361429810523987, 'layer_5_relative_l1_influence': 0.6746358871459961, 'layer_60_relative_l2_influence': 0.12794271111488342, 'mmlu_relative_l1_layers_pruned_20': {'total': 14080, 'correct': 5417, 'weighted_acc': 38.47301136363637}, 'mmlu_relative_l2_layers_pruned_27': {'correct': 3684, 'weighted_acc': 26.164772727272727, 'total': 14080}, 'layer_45_l2_influence': 17.844804763793945, 'layer_57_cosine_influence': 0.02566438913345337, 'layer_1_relative_l1_influence': 0.734287440776825, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3681, 'weighted_acc': 26.14346590909091}, 'mmlu_relative_l2_layers_pruned_36': {'total': 14080, 'correct': 3533, 'weighted_acc': 25.092329545454547}, 'mmlu_cosine_layers_pruned_35': {'total': 14080, 'correct': 3562, 'weighted_acc': 25.298295454545453}, 'eval_relative_l1_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 6.3592529296875, 'avg_seq_perplexity': 628.1370389344262}, 'mmlu_relative_l2_layers_pruned_31': {'correct': 3781, 'weighted_acc': 26.853693181818183, 'total': 14080}, 'mmlu_cosine_layers_pruned_51': {'weighted_acc': 24.55965909090909, 'total': 14080, 'correct': 3458}, 'layer_61_relative_l1_influence': 0.3512744605541229, 'mmlu_relative_l1_layers_pruned_1': {'total': 14080, 'correct': 6430, 'weighted_acc': 45.66761363636363}, 'eval_relative_l1_layers_pruned_59': {'num_ex': 15616, 'avg_loss': 10.23161340932377, 'avg_seq_perplexity': 29649.93237704918}, 'layer_29_l1_influence': 484.7862243652344, 'layer_52_l1_influence': 551.2284545898438, 'layer_33_cosine_influence': 0.0754510760307312, 'layer_14_relative_l1_influence': 0.3856014013290405, 'layer_48_relative_l1_influence': 0.1347617357969284, 'layer_58_relative_l1_influence': 0.1119111031293869, 'eval_relative_l2_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 3.5489937203829407, 'avg_seq_perplexity': 36.07870533427254}, 'layer_46_l1_influence': 412.7528381347656, 'layer_59_l2_influence': 27.407726287841797, 'layer_44_cosine_influence': 0.012051105499267578, 'layer_37_relative_l1_influence': 0.3888024091720581, 'eval_relative_l2_layers_pruned_41': {'num_ex': 15616, 'avg_loss': 8.550884309362193, 'avg_seq_perplexity': 5375.627049180328}, 'layer_56_l1_influence': 600.076416015625, 'layer_36_cosine_influence': 0.021081387996673584, 'layer_26_relative_l2_influence': 0.3323189616203308, 'layer_52_relative_l2_influence': 0.1514325588941574, 'eval_relative_l1_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9549929509397412, 'avg_seq_perplexity': 7.336426281538166}, 'mmlu_relative_l2_layers_pruned_59': {'total': 14080, 'correct': 3235, 'weighted_acc': 22.975852272727273}, 'layer_13_cosine_influence': 0.12203574180603027, 'mmlu_cosine_layers_pruned_43': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'layer_24_relative_l2_influence': 0.33126115798950195, 'mmlu_relative_l2_layers_pruned_52': {'total': 14080, 'correct': 3306, 'weighted_acc': 23.480113636363637}, 'mmlu_cosine_layers_pruned_18': {'correct': 5257, 'weighted_acc': 37.33664772727273, 'total': 14080}, 'layer_39_relative_l1_influence': 0.3655094504356384, 'eval_relative_l1_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.2940261090388065, 'avg_seq_perplexity': 27.933899926357583}, 'layer_28_relative_l2_influence': 0.3038126528263092, 'mmlu_relative_l1_layers_pruned_22': {'total': 14080, 'correct': 4240, 'weighted_acc': 30.113636363636363}, 'layer_27_l1_influence': 448.9019775390625, 'layer_54_l1_influence': 504.8612365722656, 'mmlu_cosine_layers_pruned_60': {'total': 14080, 'correct': 3283, 'weighted_acc': 23.316761363636363}, 'layer_3_l1_influence': 75.4958724975586, 'layer_34_cosine_influence': 0.023606300354003903, 'eval_cosine_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 3.933137987480789, 'avg_seq_perplexity': 52.71392321977459}, 'eval_relative_l2_layers_pruned_38': {'avg_seq_perplexity': 3998.8501536885246, 'num_ex': 15616, 'avg_loss': 8.23510241899334}, 'eval_relative_l2_layers_pruned_40': {'num_ex': 15616, 'avg_loss': 8.455077124423669, 'avg_seq_perplexity': 4871.665983606557}, 'mmlu_relative_l2_layers_pruned_19': {'total': 14080, 'correct': 5448, 'weighted_acc': 38.69318181818182}, 'layer_0_l2_influence': 0.9737563133239746, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 6391, 'weighted_acc': 45.390625}, 'eval_relative_l1_layers_pruned_52': {'num_ex': 15616, 'avg_loss': 9.968638936027151, 'avg_seq_perplexity': 22284.94262295082}, 'layer_40_relative_l1_influence': 0.19770970940589905, 'mmlu_relative_l2_layers_pruned_62': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_36_l2_influence': 7.833204746246338, 'layer_42_l2_influence': 7.746740818023682, 'layer_2_relative_l1_influence': 0.7014003992080688, 'layer_63_cosine_influence': 0.2816888689994812, 'mmlu_cosine_layers_pruned_6': {'correct': 6239, 'weighted_acc': 44.31107954545455, 'total': 14080}, 'eval_cosine_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.3326571104956453, 'avg_seq_perplexity': 10.694995317302766}, 'mmlu_cosine_layers_pruned_29': {'total': 14080, 'correct': 3687, 'weighted_acc': 26.186079545454547}, 'mmlu_cosine_layers_pruned_31': {'total': 14080, 'correct': 3604, 'weighted_acc': 25.59659090909091}, 'layer_21_l2_influence': 7.09874153137207, 'layer_51_l1_influence': 968.5594482421876, 'layer_15_cosine_influence': 0.1190679669380188, 'mmlu_relative_l1_layers_pruned_43': {'total': 14080, 'correct': 3433, 'weighted_acc': 24.382102272727273}, 'mmlu_relative_l2_layers_pruned_10': {'total': 14080, 'correct': 5326, 'weighted_acc': 37.82670454545455}, 'mmlu_relative_l2_layers_pruned_50': {'total': 14080, 'correct': 3447, 'weighted_acc': 24.48153409090909}, 'mmlu_relative_l1_layers_pruned_9': {'total': 14080, 'correct': 6027, 'weighted_acc': 42.80539772727273}, 'eval_relative_l2_layers_pruned_57': {'num_ex': 15616, 'avg_loss': 9.231856549372438, 'avg_seq_perplexity': 10751.38012295082}, 'mmlu_relative_l1_layers_pruned_28': {'total': 14080, 'correct': 3619, 'weighted_acc': 25.703125}, 'layer_44_relative_l1_influence': 0.14800989627838135, 'eval_relative_l1_layers_pruned_10': {'avg_seq_perplexity': 9.033023021260243, 'num_ex': 15616, 'avg_loss': 2.1634381403688523}, 'eval_relative_l1_layers_pruned_50': {'num_ex': 15616, 'avg_loss': 9.88859583119877, 'avg_seq_perplexity': 20603.75204918033}, 'layer_56_l2_influence': 12.806403160095217, 'layer_3_cosine_influence': 0.1206510066986084, 'layer_59_cosine_influence': 0.027909398078918457, 'eval_cosine_layers_pruned_53': {'avg_seq_perplexity': 35569.54508196721, 'num_ex': 15616, 'avg_loss': 10.449648997822743}, 'mmlu_cosine_layers_pruned_42': {'total': 14080, 'correct': 3238, 'weighted_acc': 22.99715909090909}, 'layer_22_relative_l1_influence': 0.3612303137779236, 'mmlu_relative_l2_layers_pruned_4': {'total': 14080, 'correct': 6436, 'weighted_acc': 45.71022727272727}, 'mmlu_relative_l2_layers_pruned_6': {'total': 14080, 'correct': 6239, 'weighted_acc': 44.31107954545455}, 'layer_38_l1_influence': 367.3739318847656, 'layer_11_cosine_influence': 0.11758416891098022, 'layer_49_cosine_influence': 0.02601855993270874, 'eval_relative_l1_layers_pruned_62': {'num_ex': 15616, 'avg_loss': 9.991559138063524, 'avg_seq_perplexity': 22981.108606557376}, 'mmlu_relative_l1_layers_pruned_47': {'weighted_acc': 22.826704545454547, 'total': 14080, 'correct': 3214}, 'mmlu_relative_l1_layers_pruned_58': {'total': 14080, 'correct': 3586, 'weighted_acc': 25.46875}, 'eval_relative_l1_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 2.6073188156378073, 'avg_seq_perplexity': 14.12270667904713}, 'mmlu_relative_l1_layers_pruned_34': {'total': 14080, 'correct': 3689, 'weighted_acc': 26.20028409090909}, 'mmlu_relative_l2_layers_pruned_55': {'total': 14080, 'correct': 3254, 'weighted_acc': 23.110795454545453}, 'eval_cosine_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9409883843093625, 'avg_seq_perplexity': 7.237064549180328}, 'layer_46_relative_l2_influence': 0.12239573895931244, 'layer_49_relative_l1_influence': 0.2513423562049866, 'eval_relative_l2_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 3.933137987480789, 'avg_seq_perplexity': 52.71392321977459}, 'eval_relative_l2_layers_pruned_25': {'avg_seq_perplexity': 104.4876648949795, 'num_ex': 15616, 'avg_loss': 4.606583892321978}, 'mmlu_relative_l1_layers_pruned_33': {'total': 14080, 'correct': 3746, 'weighted_acc': 26.605113636363637}, 'mmlu_relative_l1_layers_pruned_49': {'total': 14080, 'correct': 3265, 'weighted_acc': 23.188920454545453}, 'layer_58_l1_influence': 559.9176635742188, 'layer_56_cosine_influence': 0.008224070072174072, 'mmlu_cosine_layers_pruned_19': {'weighted_acc': 38.69318181818182, 'total': 14080, 'correct': 5448}, 'layer_7_relative_l2_influence': 0.5267553925514221, 'layer_23_relative_l2_influence': 0.4283506572246551, 'layer_47_relative_l2_influence': 0.25137853622436523, 'layer_53_relative_l2_influence': 0.2180461436510086, 'layer_55_relative_l1_influence': 0.23873233795166016, 'eval_cosine_layers_pruned_17': {'avg_loss': 2.7540033059042006, 'avg_seq_perplexity': 16.340666223744876, 'num_ex': 15616}, 'eval_cosine_layers_pruned_58': {'num_ex': 15616, 'avg_loss': 11.136741763255635, 'avg_seq_perplexity': 77811.72950819672}, 'eval_cosine_layers_pruned_63': {'num_ex': 15616, 'avg_loss': 10.44164538774334, 'avg_seq_perplexity': 35429.78278688525}, 'layer_19_relative_l2_influence': 0.4566211402416229, 'layer_35_relative_l1_influence': 0.4087263941764831, 'eval_relative_l1_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.9666307793288935, 'avg_seq_perplexity': 7.420678810995133}, 'eval_relative_l1_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.0076620383340806, 'avg_seq_perplexity': 7.725246742123463}, 'eval_relative_l1_layers_pruned_55': {'num_ex': 15616, 'avg_loss': 9.807965388063524, 'avg_seq_perplexity': 19012.575819672133}, '_runtime': 6323.672626256943, 'mmlu_cosine_layers_pruned_23': {'total': 14080, 'correct': 4437, 'weighted_acc': 31.51278409090909}, 'mmlu_cosine_layers_pruned_41': {'total': 14080, 'correct': 3280, 'weighted_acc': 23.295454545454547}, 'mmlu_relative_l2_layers_pruned_15': {'total': 14080, 'correct': 5905, 'weighted_acc': 41.93892045454545}, 'mmlu_cosine_layers_pruned_54': {'total': 14080, 'correct': 3527, 'weighted_acc': 25.04971590909091}, 'layer_20_relative_l1_influence': 0.4150019884109497, 'layer_54_relative_l1_influence': 0.116445392370224, 'layer_44_l1_influence': 434.2471618652344, 'layer_60_l1_influence': 677.9965209960938, 'layer_9_cosine_influence': 0.12702560424804688, 'eval_relative_l2_layers_pruned_49': {'num_ex': 15616, 'avg_loss': 9.61412073354252, 'avg_seq_perplexity': 15845.9631147541}, 'mmlu_relative_l1_layers_pruned_21': {'weighted_acc': 28.77840909090909, 'total': 14080, 'correct': 4052}, 'mmlu_relative_l1_layers_pruned_25': {'total': 14080, 'correct': 3881, 'weighted_acc': 27.563920454545453}, 'layer_62_l2_influence': 20.297122955322266, 'eval_relative_l2_layers_pruned_8': {'avg_loss': 2.0515271796554817, 'avg_seq_perplexity': 8.074022136750768, 'num_ex': 15616}, 'eval_relative_l2_layers_pruned_33': {'num_ex': 15616, 'avg_loss': 7.034705990650615, 'avg_seq_perplexity': 1212.962730532787}, 'layer_17_relative_l1_influence': 0.5302388072013855, 'eval_relative_l2_layers_pruned_34': {'avg_seq_perplexity': 1960.197745901639, 'num_ex': 15616, 'avg_loss': 7.500928534836065}, 'layer_17_l1_influence': 299.72381591796875, 'layer_30_l2_influence': 7.323512554168701, 'mmlu_cosine_layers_pruned_57': {'correct': 3420, 'weighted_acc': 24.289772727272727, 'total': 14080}, 'mmlu_cosine_layers_pruned_32': {'total': 14080, 'correct': 3766, 'weighted_acc': 26.74715909090909}, 'layer_57_relative_l2_influence': 0.2322184145450592, 'eval_relative_l2_layers_pruned_47': {'num_ex': 15616, 'avg_loss': 9.343483846695698, 'avg_seq_perplexity': 11954.623975409835}, 'eval_relative_l2_layers_pruned_58': {'num_ex': 15616, 'avg_loss': 8.490622598616802, 'avg_seq_perplexity': 5090.515881147541}, 'layer_2_l2_influence': 1.0346767902374268, 'layer_35_l1_influence': 662.5325927734375, 'layer_41_l2_influence': 16.845272064208984, 'layer_5_cosine_influence': 0.1033673882484436, 'mmlu_relative_l2_layers_pruned_24': {'total': 14080, 'correct': 4874, 'weighted_acc': 34.61647727272727}, 'mmlu_cosine_layers_pruned_50': {'correct': 3556, 'weighted_acc': 25.255681818181817, 'total': 14080}, 'eval_relative_l1_layers_pruned_24': {'avg_seq_perplexity': 97.1803038550205, 'num_ex': 15616, 'avg_loss': 4.53557599177126}, 'eval_relative_l2_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 5.616050845286885, 'avg_seq_perplexity': 294.0986808401639}, 'eval_relative_l2_layers_pruned_43': {'num_ex': 15616, 'avg_loss': 8.884696585233094, 'avg_seq_perplexity': 7559.949795081967}, 'mmlu_relative_l1_layers_pruned_57': {'total': 14080, 'correct': 3358, 'weighted_acc': 23.849431818181817}, 'layer_14_l2_influence': 3.5467026233673096, 'layer_57_l2_influence': 24.15291404724121, 'layer_7_cosine_influence': 0.11376827955245972, 'mmlu_cosine_layers_pruned_47': {'correct': 3415, 'weighted_acc': 24.254261363636363, 'total': 14080}, 'layer_21_cosine_influence': 0.09748882055282591, 'layer_27_cosine_influence': 0.08614200353622437, 'eval_cosine_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 4.80608630571209, 'avg_seq_perplexity': 128.74950371413934}, 'eval_cosine_layers_pruned_4': {'avg_loss': 1.9666307793288935, 'avg_seq_perplexity': 7.420678810995133, 'num_ex': 15616}, 'eval_relative_l1_layers_pruned_8': {'avg_loss': 2.0732940923972207, 'avg_seq_perplexity': 8.254002805616034, 'num_ex': 15616}, 'eval_relative_l2_layers_pruned_62': {'avg_loss': 10.619916071657274, 'avg_seq_perplexity': 41795.565573770495, 'num_ex': 15616}, 'eval_relative_l2_layers_pruned_50': {'num_ex': 15616, 'avg_loss': 9.788958440061476, 'avg_seq_perplexity': 18824.069672131147}, 'mmlu_relative_l2_layers_pruned_57': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_20_l1_influence': 277.55120849609375, 'layer_58_l2_influence': 12.891983032226562, 'eval_relative_l2_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 2.200988269243084, 'avg_seq_perplexity': 9.372084320568648}, 'mmlu_relative_l1_layers_pruned_24': {'total': 14080, 'correct': 4874, 'weighted_acc': 34.61647727272727}, 'layer_34_l1_influence': 359.4623107910156, 'mmlu_cosine_layers_pruned_33': {'total': 14080, 'correct': 3746, 'weighted_acc': 26.605113636363637}, 'eval_relative_l1_layers_pruned_57': {'num_ex': 15616, 'avg_loss': 9.259921714907788, 'avg_seq_perplexity': 11178.004098360656}, 'layer_25_relative_l1_influence': 0.4498288631439209, 'layer_58_cosine_influence': 0.007003843784332275, 'mmlu_cosine_layers_pruned_3': {'total': 14080, 'correct': 6391, 'weighted_acc': 45.390625}, 'eval_cosine_layers_pruned_39': {'num_ex': 15616, 'avg_loss': 9.042923724065062, 'avg_seq_perplexity': 9155.451844262296}, 'layer_12_cosine_influence': 0.06126636266708374, 'layer_62_cosine_influence': 0.012003958225250244, 'mmlu_cosine_layers_pruned_1': {'correct': 6430, 'weighted_acc': 45.66761363636363, 'total': 14080}, 'mmlu_cosine_layers_pruned_46': {'correct': 3411, 'weighted_acc': 24.225852272727273, 'total': 14080}, 'layer_10_relative_l1_influence': 0.4632691144943238, 'layer_11_l2_influence': 3.871309995651245, 'layer_61_l2_influence': 45.28624725341797, 'layer_4_cosine_influence': 0.06533318758010864, 'mmlu_relative_l2_layers_pruned_8': {'weighted_acc': 43.89204545454545, 'total': 14080, 'correct': 6180}, 'eval_relative_l2_layers_pruned_55': {'avg_seq_perplexity': 39339.016393442624, 'num_ex': 15616, 'avg_loss': 10.514133140689037}, 'mmlu_cosine_layers_pruned_25': {'total': 14080, 'correct': 4745, 'weighted_acc': 33.70028409090909}, 'mmlu_relative_l2_layers_pruned_21': {'total': 14080, 'correct': 4052, 'weighted_acc': 28.77840909090909}, 'mmlu_relative_l2_layers_pruned_25': {'total': 14080, 'correct': 3881, 'weighted_acc': 27.563920454545453}, 'layer_16_relative_l1_influence': 0.39260828495025635, 'eval_relative_l1_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 3.933137987480789, 'avg_seq_perplexity': 52.71392321977459}, 'eval_relative_l1_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 4.606583892321978, 'avg_seq_perplexity': 104.4876648949795}, 'layer_12_relative_l1_influence': 0.40552809834480286, 'layer_43_relative_l2_influence': 0.29260632395744324, 'eval_relative_l2_layers_pruned_15': {'avg_seq_perplexity': 13.57798792104252, 'num_ex': 15616, 'avg_loss': 2.5706852146836576}, 'layer_33_l1_influence': 631.0161743164062, 'eval_cosine_layers_pruned_37': {'num_ex': 15616, 'avg_loss': 8.09716546730917, 'avg_seq_perplexity': 3478.137038934426}, 'eval_cosine_layers_pruned_44': {'num_ex': 15616, 'avg_loss': 9.491469086193648, 'avg_seq_perplexity': 14257.451844262296}, 'eval_relative_l1_layers_pruned_34': {'num_ex': 15616, 'avg_loss': 7.121695596663678, 'avg_seq_perplexity': 1317.311475409836}, 'mmlu_relative_l1_layers_pruned_15': {'correct': 5447, 'weighted_acc': 38.68607954545455, 'total': 14080}, 'layer_21_l1_influence': 352.8712463378906, 'layer_14_cosine_influence': 0.05761367082595825, 'layer_45_relative_l1_influence': 0.2908429503440857, 'layer_62_relative_l2_influence': 0.15457762777805328, 'eval_relative_l1_layers_pruned_33': {'avg_loss': 7.034705990650615, 'avg_seq_perplexity': 1212.962730532787, 'num_ex': 15616}, 'eval_relative_l1_layers_pruned_49': {'avg_seq_perplexity': 14608.344262295082, 'num_ex': 15616, 'avg_loss': 9.53670814389088}, 'layer_15_l1_influence': 271.1224060058594, 'mmlu_cosine_layers_pruned_16': {'correct': 5573, 'weighted_acc': 39.58096590909091, 'total': 14080}, 'mmlu_cosine_layers_pruned_28': {'total': 14080, 'correct': 3619, 'weighted_acc': 25.703125}, 'mmlu_relative_l2_layers_pruned_33': {'total': 14080, 'correct': 3746, 'weighted_acc': 26.605113636363637}, 'mmlu_relative_l2_layers_pruned_49': {'total': 14080, 'correct': 3493, 'weighted_acc': 24.808238636363637}, 'layer_22_l2_influence': 5.562995910644531, 'layer_40_l2_influence': 9.378488540649414, 'mmlu_cosine_layers_pruned_61': {'total': 14080, 'correct': 3393, 'weighted_acc': 24.098011363636363}, 'mmlu_cosine_layers_pruned_27': {'total': 14080, 'correct': 3684, 'weighted_acc': 26.164772727272727}, 'layer_7_relative_l1_influence': 0.6776175498962402, 'layer_11_relative_l2_influence': 0.5062707662582397, 'layer_56_relative_l2_influence': 0.12683901190757751, 'mmlu_relative_l1_layers_pruned_55': {'total': 14080, 'correct': 3514, 'weighted_acc': 24.957386363636363}, 'layer_48_cosine_influence': 0.009034216403961182, 'eval_cosine_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'eval_cosine_layers_pruned_52': {'num_ex': 15616, 'avg_loss': 10.3499255571209, 'avg_seq_perplexity': 32024.321721311477}, 'mmlu_relative_l2_layers_pruned_34': {'total': 14080, 'correct': 3630, 'weighted_acc': 25.78125}, 'mmlu_relative_l2_layers_pruned_47': {'correct': 3540, 'weighted_acc': 25.142045454545453, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_58': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'layer_31_l2_influence': 10.727365493774414, 'layer_43_cosine_influence': 0.03800743818283081, 'mmlu_cosine_layers_pruned_5': {'total': 14080, 'correct': 6299, 'weighted_acc': 44.73721590909091}, 'mmlu_cosine_layers_pruned_13': {'total': 14080, 'correct': 5975, 'weighted_acc': 42.43607954545455}, 'layer_2_relative_l2_influence': 0.5958111882209778, 'layer_4_l2_influence': 1.057178258895874, 'layer_25_l2_influence': 8.008111000061035, 'layer_30_l1_influence': 368.4044494628906, 'eval_relative_l1_layers_pruned_43': {'avg_loss': 8.808368620325307, 'avg_seq_perplexity': 7010.9651639344265, 'num_ex': 15616}, 'eval_relative_l2_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 4.53557599177126, 'avg_seq_perplexity': 97.1803038550205}, 'eval_relative_l2_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.9666307793288935, 'avg_seq_perplexity': 7.420678810995133}, 'eval_relative_l2_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.0076620383340806, 'avg_seq_perplexity': 7.725246742123463}, 'eval_relative_l1_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 5.616050845286885, 'avg_seq_perplexity': 294.0986808401639}, 'mmlu_relative_l2_layers_pruned_43': {'total': 14080, 'correct': 3299, 'weighted_acc': 23.430397727272727}, 'mmlu_relative_l1_layers_pruned_10': {'total': 14080, 'correct': 5831, 'weighted_acc': 41.41335227272727}, 'mmlu_relative_l1_layers_pruned_50': {'weighted_acc': 24.48153409090909, 'total': 14080, 'correct': 3447}, 'mmlu_relative_l2_layers_pruned_28': {'correct': 3619, 'weighted_acc': 25.703125, 'total': 14080}, 'eval_relative_l1_layers_pruned_58': {'num_ex': 15616, 'avg_loss': 10.492240530545594, 'avg_seq_perplexity': 38534.67213114754}, 'mmlu_relative_l1_layers_pruned_62': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_43_l1_influence': 857.063720703125, 'mmlu_cosine_layers_pruned_49': {'correct': 3550, 'weighted_acc': 25.213068181818183, 'total': 14080}, 'eval_relative_l1_layers_pruned_47': {'avg_seq_perplexity': 9523.353483606556, 'num_ex': 15616, 'avg_loss': 9.109707191342212}, 'mmlu_cosine_layers_pruned_24': {'total': 14080, 'correct': 4874, 'weighted_acc': 34.61647727272727}, 'mmlu_cosine_layers_pruned_48': {'total': 14080, 'correct': 3503, 'weighted_acc': 24.879261363636363}, 'layer_13_relative_l2_influence': 0.5112909078598022, 'eval_relative_l1_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 2.6647221299468495, 'avg_seq_perplexity': 14.949693023181352}, 'eval_relative_l2_layers_pruned_54': {'num_ex': 15616, 'avg_loss': 10.258545922451331, 'avg_seq_perplexity': 29846.678278688523}, 'layer_42_l1_influence': 370.5245666503906, 'layer_38_cosine_influence': 0.01569420099258423, 'layer_45_cosine_influence': 0.03331881761550903, 'mmlu_relative_l2_layers_pruned_29': {'total': 14080, 'correct': 3642, 'weighted_acc': 25.866477272727273}, 'mmlu_cosine_layers_pruned_59': {'total': 14080, 'correct': 3759, 'weighted_acc': 26.697443181818183}, 'eval_relative_l2_layers_pruned_61': {'num_ex': 15616, 'avg_loss': 8.237637879418545, 'avg_seq_perplexity': 4026.8081454918033}, 'mmlu_relative_l1_layers_pruned_13': {'total': 14080, 'correct': 5975, 'weighted_acc': 42.43607954545455}, 'mmlu_relative_l1_layers_pruned_42': {'total': 14080, 'correct': 3408, 'weighted_acc': 24.204545454545453}, 'layer_36_l1_influence': 392.6715698242187, 'layer_20_cosine_influence': 0.06514847278594971, 'layer_26_cosine_influence': 0.04819893836975098, 'mmlu_relative_l1_layers_pruned_51': {'total': 14080, 'correct': 3262, 'weighted_acc': 23.167613636363637}, 'layer_29_relative_l2_influence': 0.4127957820892334, 'eval_relative_l1_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 5.970016229348104, 'avg_seq_perplexity': 418.0617955942623}, 'mmlu_relative_l1_layers_pruned_64': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_16': {'total': 14080, 'correct': 5878, 'weighted_acc': 41.74715909090909}, 'layer_53_l1_influence': 1013.2360229492188, 'eval_cosine_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.0076620383340806, 'avg_seq_perplexity': 7.725246742123463}, 'mmlu_cosine_layers_pruned_36': {'total': 14080, 'correct': 3533, 'weighted_acc': 25.092329545454547}, 'eval_relative_l2_layers_pruned_39': {'num_ex': 15616, 'avg_loss': 8.715381059490266, 'avg_seq_perplexity': 6504.764856557377}, 'layer_9_l2_influence': 3.2822556495666504, 'layer_26_l1_influence': 320.1653747558594, 'layer_33_l2_influence': 12.43618392944336, 'layer_63_relative_l2_influence': 0.945912778377533, 'mmlu_relative_l2_layers_pruned_26': {'total': 14080, 'correct': 3717, 'weighted_acc': 26.399147727272727}, 'mmlu_relative_l2_layers_pruned_63': {'weighted_acc': 22.947443181818183, 'total': 14080, 'correct': 3231}, 'eval_cosine_layers_pruned_55': {'num_ex': 15616, 'avg_loss': 10.469005146964651, 'avg_seq_perplexity': 36818.35655737705}, 'layer_9_relative_l1_influence': 0.6526021361351013, 'layer_51_relative_l2_influence': 0.22901451587677, 'layer_42_relative_l1_influence': 0.13976214826107025, 'eval_relative_l1_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 4.80608630571209, 'avg_seq_perplexity': 128.74950371413934}, 'eval_relative_l1_layers_pruned_63': {'num_ex': 15616, 'avg_loss': 11.55484459048412, 'avg_seq_perplexity': 106543.9262295082}, 'mmlu_cosine_layers_pruned_2': {'total': 14080, 'correct': 6415, 'weighted_acc': 45.56107954545455}, 'eval_cosine_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.512790867539703, 'avg_seq_perplexity': 12.817314773309429}, 'layer_34_relative_l2_influence': 0.22019894421100616, 'eval_relative_l2_layers_pruned_9': {'avg_loss': 2.103394555263832, 'avg_seq_perplexity': 8.505593221695698, 'num_ex': 15616}, 'layer_23_l1_influence': 376.7882080078125, 'layer_50_l1_influence': 398.7380676269531, 'layer_6_cosine_influence': 0.07061409950256348, 'layer_31_relative_l1_influence': 0.4444301724433899, 'layer_36_relative_l1_influence': 0.22513535618782043, 'layer_29_l2_influence': 9.542275428771973, 'layer_18_relative_l1_influence': 0.3995320498943329, 'layer_21_relative_l2_influence': 0.4426935911178589, 'layer_0_relative_l1_influence': 0.6563640832901001, 'layer_27_relative_l2_influence': 0.42109349370002747, 'layer_15_relative_l1_influence': 0.5610914826393127, 'layer_38_relative_l1_influence': 0.1826934665441513, 'layer_59_relative_l2_influence': 0.24169133603572843, 'layer_30_cosine_influence': 0.04198235273361206, 'mmlu_relative_l1_layers_pruned_39': {'total': 14080, 'correct': 3689, 'weighted_acc': 26.20028409090909}, 'eval_relative_l1_layers_pruned_48': {'num_ex': 15616, 'avg_loss': 9.340910364369876, 'avg_seq_perplexity': 11976.72643442623}, 'eval_relative_l2_layers_pruned_64': {'num_ex': 15616, 'avg_loss': 11.49994396772541, 'avg_seq_perplexity': 101227.08196721312}, 'layer_19_cosine_influence': 0.10193002223968506, 'eval_cosine_layers_pruned_62': {'num_ex': 15616, 'avg_loss': 8.385821233030226, 'avg_seq_perplexity': 4682.9702868852455}, 'mmlu_relative_l1_layers_pruned_8': {'total': 14080, 'correct': 6125, 'weighted_acc': 43.50142045454545}, 'mmlu_cosine_layers_pruned_20': {'correct': 5417, 'weighted_acc': 38.47301136363637, 'total': 14080}, 'layer_6_relative_l2_influence': 0.468232661485672, 'eval_relative_l2_layers_pruned_51': {'avg_seq_perplexity': 16541.605532786885, 'num_ex': 15616, 'avg_loss': 9.656002857646005}, 'layer_2_l1_influence': 39.31193923950195, 'layer_46_l2_influence': 8.46118450164795, 'layer_61_l1_influence': 1996.2210693359375}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence', 'pruning_scheme': 'both', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both
5,"{'layer_29_cosine_influence': 0.08163142204284668, 'layer_42_cosine_influence': 0.00978851318359375, 'layer_2_relative_l1_influence': 0.7014003992080688, 'layer_5_relative_l1_influence': 0.6746358871459961, 'layer_47_relative_l1_influence': 0.26866623759269714, 'mmlu_relative_l1_layers_pruned_4': {'total': 14080, 'correct': 6436, 'weighted_acc': 45.71022727272727}, 'layer_61_cosine_influence': 0.05337041616439819, 'layer_0_relative_l1_influence': 0.6563640832901001, 'layer_7_relative_l2_influence': 0.5267553925514221, 'layer_23_relative_l1_influence': 0.4618200361728668, 'mmlu_relative_l2_layers_pruned_1': {'total': 14080, 'correct': 6430, 'weighted_acc': 45.66761363636363}, 'eval_relative_l2_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 6.811591476690574, 'avg_seq_perplexity': 1159.9610655737704}, 'layer_23_cosine_influence': 0.09089785814285278, 'layer_56_cosine_influence': 0.008224070072174072, 'eval_relative_l2_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 5.292759629546619, 'avg_seq_perplexity': 261.3434618340164}, 'mmlu_relative_l1_layers_pruned_10': {'correct': 5831, 'weighted_acc': 41.41335227272727, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_5': {'total': 14080, 'correct': 6299, 'weighted_acc': 44.73721590909091}, 'eval_relative_l2_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.3326571104956453, 'avg_seq_perplexity': 10.694995317302766}, 'mmlu_relative_l1_layers_pruned_18': {'total': 14080, 'correct': 3461, 'weighted_acc': 24.58096590909091}, 'layer_11_l1_influence': 191.82339477539065, 'eval_cosine_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 2.43310546875, 'avg_seq_perplexity': 11.825162293481045}, 'eval_relative_l1_layers_pruned_27': {'avg_loss': 6.559177086001537, 'avg_seq_perplexity': 912.9638831967212, 'num_ex': 15616}, 'layer_31_l1_influence': 543.259765625, 'layer_48_cosine_influence': 0.009034216403961182, 'mmlu_relative_l2_layers_pruned_15': {'weighted_acc': 38.68607954545455, 'total': 14080, 'correct': 5447}, 'layer_9_l1_influence': 159.53875732421875, 'mmlu_cosine_layers_pruned_26': {'total': 14080, 'correct': 3253, 'weighted_acc': 23.103693181818183}, 'eval_relative_l1_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 4.940109503073771, 'avg_seq_perplexity': 180.4814293032787}, 'mmlu_relative_l1_layers_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_3_l1_influence': 75.4958724975586, 'layer_45_l1_influence': 908.5966186523438, 'layer_16_relative_l1_influence': 0.39260828495025635, 'layer_46_relative_l2_influence': 0.12239573895931244, 'layer_49_cosine_influence': 0.02601855993270874, 'mmlu_relative_l1_layers_pruned_26': {'total': 14080, 'correct': 3273, 'weighted_acc': 23.245738636363637}, 'layer_2_l1_influence': 39.31193923950195, 'layer_54_l1_influence': 504.8612365722656, 'layer_56_l2_influence': 12.806403160095217, 'layer_62_l2_influence': 20.297122955322266, 'mmlu_cosine_layers_pruned_8': {'total': 14080, 'correct': 6180, 'weighted_acc': 43.89204545454545}, 'layer_37_relative_l1_influence': 0.3888024091720581, 'mmlu_relative_l2_layers_pruned_24': {'total': 14080, 'correct': 3254, 'weighted_acc': 23.110795454545453}, 'layer_46_l2_influence': 8.46118450164795, 'layer_41_relative_l2_influence': 0.3305395841598511, 'layer_10_l1_influence': 129.03977966308594, 'eval_cosine_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.0515271796554817, 'avg_seq_perplexity': 8.074022136750768}, 'layer_17_relative_l2_influence': 0.48111942410469055, 'layer_24_relative_l2_influence': 0.33126115798950195, 'eval_relative_l2_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.9666307793288935, 'avg_seq_perplexity': 7.420678810995133}, 'layer_60_l2_influence': 14.924118041992188, 'layer_24_cosine_influence': 0.0493239164352417, 'layer_15_relative_l2_influence': 0.5035321116447449, 'layer_33_relative_l1_influence': 0.4361429810523987, 'eval_relative_l2_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 7.335838943231301, 'avg_seq_perplexity': 1996.547899590164}, 'layer_37_l2_influence': 14.274415969848633, 'eval_cosine_layers_pruned_0': {'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267, 'num_ex': 15616}, 'eval_cosine_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 4.354612256659836, 'avg_seq_perplexity': 102.74542136270492}, 'eval_relative_l1_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 5.83838390913166, 'avg_seq_perplexity': 479.3202804815574}, 'layer_26_l2_influence': 6.423330783843994, 'layer_31_l2_influence': 10.727365493774414, 'layer_55_l2_influence': 21.41812515258789, 'layer_43_cosine_influence': 0.03800743818283081, 'mmlu_cosine_layers_pruned_27': {'total': 14080, 'correct': 3383, 'weighted_acc': 24.026988636363637}, 'mmlu_cosine_layers_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'layer_30_relative_l1_influence': 0.32317888736724854, 'eval_cosine_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.9666307793288935, 'avg_seq_perplexity': 7.420678810995133}, 'mmlu_cosine_layers_pruned_2': {'total': 14080, 'correct': 6415, 'weighted_acc': 45.56107954545455}, 'layer_63_relative_l1_influence': 0.8563986420631409, 'mmlu_relative_l2_layers_pruned_17': {'total': 14080, 'correct': 3602, 'weighted_acc': 25.582386363636363}, 'layer_5_l2_influence': 1.5900962352752686, 'layer_22_l2_influence': 5.562995910644531, 'layer_20_l1_influence': 277.55120849609375, 'layer_55_cosine_influence': 0.02387380599975586, 'eval_cosine_layers_pruned_2': {'avg_loss': 1.9409883843093625, 'avg_seq_perplexity': 7.237064549180328, 'num_ex': 15616}, 'mmlu_cosine_layers_pruned_4': {'total': 14080, 'correct': 6436, 'weighted_acc': 45.71022727272727}, 'layer_27_relative_l1_influence': 0.45114821195602417, 'layer_54_cosine_influence': 0.007053673267364502, 'layer_36_l1_influence': 392.6715698242187, 'mmlu_cosine_layers_pruned_14': {'total': 14080, 'correct': 5737, 'weighted_acc': 40.74573863636363}, 'eval_relative_l1_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.9666307793288935, 'avg_seq_perplexity': 7.420678810995133}, 'mmlu_relative_l1_layers_pruned_11': {'correct': 5645, 'weighted_acc': 40.09232954545455, 'total': 14080}, 'layer_27_l2_influence': 8.895549774169922, 'layer_6_cosine_influence': 0.07061409950256348, 'layer_52_relative_l2_influence': 0.1514325588941574, 'eval_relative_l1_layers_pruned_31': {'avg_seq_perplexity': 4422.254610655737, 'num_ex': 15616, 'avg_loss': 8.239968221695698}, 'layer_13_l1_influence': 233.98895263671875, 'layer_21_l1_influence': 352.8712463378906, 'layer_28_l2_influence': 6.60377836227417, 'layer_32_l2_influence': 8.983319282531738, 'layer_45_l2_influence': 17.844804763793945, 'layer_42_l1_influence': 370.5245666503906, 'layer_48_l1_influence': 484.4686584472656, 'layer_17_cosine_influence': 0.11119025945663452, 'layer_6_relative_l1_influence': 0.4728577733039856, 'layer_48_relative_l1_influence': 0.1347617357969284, 'mmlu_relative_l2_layers_pruned_29': {'total': 14080, 'correct': 3298, 'weighted_acc': 23.423295454545453}, 'layer_33_l2_influence': 12.43618392944336, 'layer_63_l1_influence': 5452.734375, 'eval_cosine_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 4.940109503073771, 'avg_seq_perplexity': 180.4814293032787}, 'layer_40_relative_l1_influence': 0.19770970940589905, 'eval_relative_l1_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 4.354612256659836, 'avg_seq_perplexity': 102.74542136270492}, 'mmlu_relative_l1_layers_pruned_13': {'total': 14080, 'correct': 5975, 'weighted_acc': 42.43607954545455}, 'layer_49_l1_influence': 939.0592651367188, 'layer_53_cosine_influence': 0.023239970207214355, 'mmlu_cosine_layers_pruned_29': {'weighted_acc': 23.423295454545453, 'total': 14080, 'correct': 3298}, 'layer_18_relative_l1_influence': 0.3995320498943329, 'layer_29_relative_l2_influence': 0.4127957820892334, 'layer_60_relative_l1_influence': 0.1270669549703598, '_timestamp': 1712886181.9273958, 'layer_14_l2_influence': 3.5467026233673096, 'layer_50_l1_influence': 398.7380676269531, 'layer_21_cosine_influence': 0.09748882055282591, 'mmlu_cosine_layers_pruned_23': {'correct': 3361, 'weighted_acc': 23.870738636363637, 'total': 14080}, 'layer_13_relative_l1_influence': 0.5736011266708374, 'eval_relative_l2_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 4.770772965227971, 'avg_seq_perplexity': 154.3228419569672}, 'layer_16_relative_l2_influence': 0.36984071135520935, 'layer_46_relative_l1_influence': 0.1263018548488617, 'eval_relative_l1_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.0732940923972207, 'avg_seq_perplexity': 8.254002805616034}, 'layer_12_l2_influence': 3.1092827320098877, 'layer_24_l2_influence': 5.847779750823975, 'layer_9_cosine_influence': 0.12702560424804688, 'mmlu_relative_l2_layers_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'mmlu_relative_l1_layers_pruned_15': {'total': 14080, 'correct': 5447, 'weighted_acc': 38.68607954545455}, 'layer_50_cosine_influence': 0.005516946315765381, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_52_l1_influence': 551.2284545898438, 'eval_cosine_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.3326571104956453, 'avg_seq_perplexity': 10.694995317302766}, 'eval_relative_l1_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 2.662270217645364, 'avg_seq_perplexity': 14.94820616675205}, 'layer_22_cosine_influence': 0.0547027587890625, 'eval_cosine_layers_pruned_18': {'avg_loss': 3.4812807176933913, 'avg_seq_perplexity': 35.938600633965166, 'num_ex': 15616}, 'eval_cosine_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 5.412035332351435, 'avg_seq_perplexity': 318.38444544057376}, 'mmlu_cosine_layers_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_17_relative_l1_influence': 0.5302388072013855, 'layer_24_relative_l1_influence': 0.3513790965080261, 'eval_relative_l2_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.0076620383340806, 'avg_seq_perplexity': 7.725246742123463}, 'mmlu_relative_l1_layers_pruned_7': {'total': 14080, 'correct': 6247, 'weighted_acc': 44.36789772727273}, 'eval_relative_l1_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.3326571104956453, 'avg_seq_perplexity': 10.694995317302766}, 'mmlu_relative_l2_layers_pruned_26': {'total': 14080, 'correct': 3273, 'weighted_acc': 23.245738636363637}, 'layer_0_l1_influence': 16.417232513427734, 'layer_8_relative_l2_influence': 0.43254098296165466, 'layer_41_relative_l1_influence': 0.34697940945625305, 'mmlu_relative_l1_layers_pruned_24': {'total': 14080, 'correct': 3254, 'weighted_acc': 23.110795454545453}, 'eval_cosine_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.798189757300205, 'avg_seq_perplexity': 17.254956855148567}, 'eval_cosine_layers_pruned_25': {'avg_seq_perplexity': 479.3202804815574, 'num_ex': 15616, 'avg_loss': 5.83838390913166}, 'layer_1_relative_l1_influence': 0.734287440776825, 'layer_37_relative_l2_influence': 0.3686165809631348, 'eval_relative_l1_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 6.761915363249232, 'avg_seq_perplexity': 1110.8247950819673}, 'layer_23_l1_influence': 376.7882080078125, 'layer_62_cosine_influence': 0.012003958225250244, 'eval_relative_l1_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 5.292759629546619, 'avg_seq_perplexity': 261.3434618340164}, 'layer_0_l2_influence': 0.9737563133239746, 'eval_cosine_layers_pruned_21': {'avg_seq_perplexity': 154.3228419569672, 'num_ex': 15616, 'avg_loss': 4.770772965227971}, 'layer_47_relative_l2_influence': 0.25137853622436523, 'eval_relative_l2_layers_pruned_7': {'avg_loss': 2.0233653334320567, 'avg_seq_perplexity': 7.846831274814293, 'num_ex': 15616}, 'mmlu_relative_l1_layers_pruned_6': {'total': 14080, 'correct': 6239, 'weighted_acc': 44.31107954545455}, 'eval_relative_l2_layers_pruned_22': {'avg_loss': 5.05003882236168, 'avg_seq_perplexity': 204.5919729764344, 'num_ex': 15616}, 'layer_20_relative_l1_influence': 0.4150019884109497, 'eval_relative_l1_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9409883843093625, 'avg_seq_perplexity': 7.237064549180328}, 'mmlu_relative_l1_layers_pruned_19': {'total': 14080, 'correct': 3465, 'weighted_acc': 24.609375}, 'eval_relative_l2_layers_pruned_27': {'avg_loss': 6.484475057633197, 'avg_seq_perplexity': 846.6327484631148, 'num_ex': 15616}, 'mmlu_relative_l1_layers_pruned_14': {'total': 14080, 'correct': 5737, 'weighted_acc': 40.74573863636363}, 'layer_58_cosine_influence': 0.007003843784332275, 'layer_36_relative_l1_influence': 0.22513535618782043, 'layer_7_cosine_influence': 0.11376827955245972, 'layer_3_relative_l1_influence': 0.9159587025642396, 'layer_38_cosine_influence': 0.01569420099258423, 'eval_cosine_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 2.692451101834657, 'avg_seq_perplexity': 15.410697561795594}, 'eval_cosine_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 6.811591476690574, 'avg_seq_perplexity': 1159.9610655737704}, 'mmlu_relative_l2_layers_pruned_10': {'total': 14080, 'correct': 5326, 'weighted_acc': 37.82670454545455}, 'layer_26_l1_influence': 320.1653747558594, 'layer_4_cosine_influence': 0.06533318758010864, 'layer_28_cosine_influence': 0.04364585876464844, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 6391, 'weighted_acc': 45.390625}, 'mmlu_relative_l2_layers_pruned_18': {'total': 14080, 'correct': 3461, 'weighted_acc': 24.58096590909091}, 'layer_13_l2_influence': 4.698244571685791, 'layer_45_cosine_influence': 0.03331881761550903, 'mmlu_cosine_layers_pruned_31': {'total': 14080, 'correct': 3509, 'weighted_acc': 24.921875}, 'layer_23_relative_l2_influence': 0.4283506572246551, 'eval_cosine_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 7.335838943231301, 'avg_seq_perplexity': 1996.547899590164}, 'layer_9_relative_l1_influence': 0.6526021361351013, 'layer_48_relative_l2_influence': 0.1421503871679306, 'mmlu_relative_l2_layers_pruned_11': {'total': 14080, 'correct': 5645, 'weighted_acc': 40.09232954545455}, 'layer_1_l1_influence': 29.4791259765625, 'layer_7_l2_influence': 2.338228702545166, 'layer_36_l2_influence': 7.833204746246338, 'layer_16_cosine_influence': 0.05872488021850586, 'layer_35_cosine_influence': 0.06664413213729858, 'layer_17_l1_influence': 299.72381591796875, 'layer_39_l1_influence': 772.7188720703125, 'layer_50_l2_influence': 7.992580413818359, 'layer_52_relative_l1_influence': 0.13511750102043152, 'mmlu_relative_l1_layers_pruned_2': {'total': 14080, 'correct': 6415, 'weighted_acc': 45.56107954545455}, 'eval_relative_l1_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 7.335838943231301, 'avg_seq_perplexity': 1996.547899590164}, 'layer_47_l2_influence': 18.005504608154297, 'layer_58_l1_influence': 559.9176635742188, 'eval_relative_l1_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.0076620383340806, 'avg_seq_perplexity': 7.725246742123463}, 'eval_relative_l2_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 5.83838390913166, 'avg_seq_perplexity': 479.3202804815574}, 'mmlu_relative_l1_layers_pruned_29': {'total': 14080, 'correct': 3242, 'weighted_acc': 23.025568181818183}, 'layer_60_cosine_influence': 0.008489847183227539, 'layer_13_relative_l2_influence': 0.5112909078598022, 'layer_29_l2_influence': 9.542275428771973, 'layer_5_cosine_influence': 0.1033673882484436, 'layer_8_cosine_influence': 0.06628340482711792, 'layer_18_relative_l2_influence': 0.3723626434803009, 'layer_29_relative_l1_influence': 0.4435041844844818, 'layer_60_relative_l2_influence': 0.12794271111488342, 'mmlu_relative_l2_layers_pruned_13': {'total': 14080, 'correct': 5975, 'weighted_acc': 42.43607954545455}, 'layer_21_l2_influence': 7.09874153137207, 'layer_29_l1_influence': 484.7862243652344, 'layer_47_l1_influence': 917.01220703125, 'layer_63_cosine_influence': 0.2816888689994812, 'eval_cosine_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 2.200988269243084, 'avg_seq_perplexity': 9.372084320568648}, 'layer_61_l1_influence': 1996.2210693359375, 'eval_cosine_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 2.6073188156378073, 'avg_seq_perplexity': 14.12270667904713}, 'layer_40_relative_l2_influence': 0.19496750831604004, 'eval_relative_l2_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.0515271796554817, 'avg_seq_perplexity': 8.074022136750768}, 'layer_23_l2_influence': 7.476009368896484, 'layer_46_cosine_influence': 0.008120536804199219, 'layer_30_relative_l2_influence': 0.3038976788520813, 'layer_30_l1_influence': 368.4044494628906, 'layer_53_l1_influence': 1013.2360229492188, 'layer_20_cosine_influence': 0.06514847278594971, 'layer_20_l2_influence': 5.630589485168457, 'layer_25_cosine_influence': 0.08732974529266357, 'mmlu_relative_l2_layers_pruned_9': {'correct': 6027, 'weighted_acc': 42.80539772727273, 'total': 14080}, 'layer_38_l2_influence': 7.368281841278076, 'layer_15_relative_l1_influence': 0.5610914826393127, 'layer_33_relative_l2_influence': 0.4104312062263489, 'mmlu_relative_l1_layers_pruned_8': {'correct': 6125, 'weighted_acc': 43.50142045454545, 'total': 14080}, 'eval_relative_l2_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 8.026920506211578, 'avg_seq_perplexity': 3553.2266905737706}, 'layer_3_cosine_influence': 0.1206510066986084, 'eval_cosine_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.913814857357838, 'avg_seq_perplexity': 55.86626296746926}, 'mmlu_cosine_layers_pruned_11': {'total': 14080, 'correct': 5645, 'weighted_acc': 40.09232954545455}, 'mmlu_relative_l1_layers_pruned_17': {'total': 14080, 'correct': 3602, 'weighted_acc': 25.582386363636363}, 'layer_33_l1_influence': 631.0161743164062, 'layer_35_l1_influence': 662.5325927734375, 'eval_cosine_layers_pruned_9': {'avg_seq_perplexity': 8.505593221695698, 'num_ex': 15616, 'avg_loss': 2.103394555263832}, 'layer_27_relative_l2_influence': 0.42109349370002747, 'eval_relative_l1_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 4.770772965227971, 'avg_seq_perplexity': 154.3228419569672}, 'eval_relative_l2_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9417148027263704, 'avg_seq_perplexity': 7.242238029104764}, 'layer_54_l2_influence': 10.31833267211914, 'mmlu_cosine_layers_pruned_9': {'total': 14080, 'correct': 6027, 'weighted_acc': 42.80539772727273}, 'layer_63_relative_l2_influence': 0.945912778377533, 'eval_relative_l1_layers_pruned_7': {'avg_loss': 2.0290327228483607, 'avg_seq_perplexity': 7.894325631563781, 'num_ex': 15616}, 'eval_relative_l2_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 4.354612256659836, 'avg_seq_perplexity': 102.74542136270492}, 'layer_22_relative_l2_influence': 0.34666040539741516, 'layer_39_relative_l2_influence': 0.347102552652359, 'layer_54_relative_l2_influence': 0.11029347032308578, 'layer_55_relative_l2_influence': 0.22005939483642575, 'layer_57_relative_l1_influence': 0.2512025535106659, 'mmlu_relative_l2_layers_pruned_25': {'total': 14080, 'correct': 3207, 'weighted_acc': 22.776988636363637}, 'layer_3_l2_influence': 6.416240215301514, 'layer_56_l1_influence': 600.076416015625, 'layer_57_l1_influence': 1218.7659912109375, 'layer_60_l1_influence': 677.9965209960938, 'layer_51_cosine_influence': 0.025647997856140137, 'mmlu_cosine_layers_pruned_12': {'total': 14080, 'correct': 5733, 'weighted_acc': 40.71732954545455}, 'layer_8_relative_l1_influence': 0.4759365320205689, 'layer_31_relative_l2_influence': 0.4159914553165436, 'layer_42_relative_l2_influence': 0.13953658938407898, 'layer_17_l2_influence': 5.991340637207031, 'layer_37_l1_influence': 724.2137451171875, 'layer_51_l2_influence': 19.267135620117188, 'layer_40_cosine_influence': 0.016847670078277588, 'layer_1_relative_l2_influence': 0.618891179561615, 'layer_28_relative_l1_influence': 0.32190296053886414, 'layer_7_l1_influence': 116.51677703857422, 'layer_43_relative_l2_influence': 0.29260632395744324, 'layer_45_relative_l2_influence': 0.2729174792766571, 'eval_relative_l2_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 2.2739750596343495, 'avg_seq_perplexity': 10.086513831967212}, 'eval_cosine_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.0290327228483607, 'avg_seq_perplexity': 7.894325631563781}, 'mmlu_cosine_layers_pruned_17': {'total': 14080, 'correct': 3602, 'weighted_acc': 25.582386363636363}, 'mmlu_cosine_layers_pruned_25': {'total': 14080, 'correct': 3207, 'weighted_acc': 22.776988636363637}, 'mmlu_relative_l1_layers_pruned_21': {'total': 14080, 'correct': 3486, 'weighted_acc': 24.758522727272727}, 'layer_12_l1_influence': 145.51463317871094, 'layer_30_cosine_influence': 0.04198235273361206, 'layer_32_cosine_influence': 0.04473006725311279, 'mmlu_cosine_layers_pruned_5': {'total': 14080, 'correct': 6299, 'weighted_acc': 44.73721590909091}, 'eval_relative_l1_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.798189757300205, 'avg_seq_perplexity': 17.254956855148567}, 'layer_5_l1_influence': 79.80436706542969, 'layer_44_l2_influence': 9.861949920654297, 'layer_15_cosine_influence': 0.1190679669380188, 'mmlu_cosine_layers_pruned_7': {'total': 14080, 'correct': 6247, 'weighted_acc': 44.36789772727273}, 'eval_cosine_layers_pruned_32': {'avg_loss': 8.209672771516393, 'avg_seq_perplexity': 3944.289959016394, 'num_ex': 15616}, 'mmlu_cosine_layers_pruned_18': {'correct': 3461, 'weighted_acc': 24.58096590909091, 'total': 14080}, 'mmlu_cosine_layers_pruned_24': {'weighted_acc': 23.110795454545453, 'total': 14080, 'correct': 3254}, 'layer_49_relative_l1_influence': 0.2513423562049866, 'eval_relative_l2_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 2.43310546875, 'avg_seq_perplexity': 11.825162293481045}, 'eval_cosine_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 1.983776780425525, 'avg_seq_perplexity': 7.547683965964396}, 'layer_62_relative_l2_influence': 0.15457762777805328, 'layer_4_l1_influence': 49.406036376953125, 'layer_16_l1_influence': 200.1047821044922, 'layer_22_l1_influence': 272.4124755859375, 'layer_32_l1_influence': 452.3272705078125, 'layer_37_cosine_influence': 0.05949193239212036, 'layer_3_relative_l2_influence': 1.3676656484603882, 'layer_34_relative_l1_influence': 0.2313709855079651, 'mmlu_relative_l2_layers_pruned_31': {'correct': 3509, 'weighted_acc': 24.921875, 'total': 14080}, 'layer_34_l2_influence': 7.200479030609131, 'layer_4_l2_influence': 1.057178258895874, 'mmlu_cosine_layers_pruned_21': {'correct': 3486, 'weighted_acc': 24.758522727272727, 'total': 14080}, 'layer_53_relative_l1_influence': 0.23648840188980105, 'eval_relative_l1_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 7.007164626825051, 'avg_seq_perplexity': 1424.4188012295083}, 'mmlu_relative_l1_layers_pruned_30': {'total': 14080, 'correct': 3303, 'weighted_acc': 23.458806818181817}, 'layer_63_l2_influence': 130.44827270507812, 'mmlu_relative_l2_layers_pruned_20': {'total': 14080, 'correct': 3601, 'weighted_acc': 25.57528409090909}, 'layer_25_l1_influence': 404.71392822265625, 'eval_cosine_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 8.026920506211578, 'avg_seq_perplexity': 3553.2266905737706}, 'layer_50_relative_l1_influence': 0.10616215318441392, 'layer_59_relative_l1_influence': 0.2644556760787964, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9299091276575304, 'avg_seq_perplexity': 7.159410320344518}, 'layer_35_l2_influence': 13.023512840270996, 'layer_62_l1_influence': 885.508056640625, 'layer_19_relative_l2_influence': 0.4566211402416229, 'layer_19_l1_influence': 323.8090515136719, 'mmlu_cosine_layers_pruned_16': {'total': 14080, 'correct': 5409, 'weighted_acc': 38.41619318181818}, 'mmlu_cosine_layers_pruned_28': {'correct': 3313, 'weighted_acc': 23.529829545454547, 'total': 14080}, 'layer_44_relative_l2_influence': 0.15932944416999817, 'eval_relative_l1_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 1.9844585481237191, 'avg_seq_perplexity': 7.550389024077869}, 'layer_39_l2_influence': 15.244550704956056, 'layer_42_l2_influence': 7.746740818023682, 'eval_relative_l1_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.913814857357838, 'avg_seq_perplexity': 55.86626296746926}, 'layer_21_relative_l1_influence': 0.4739983677864074, 'layer_61_relative_l2_influence': 0.3365756869316101, 'mmlu_relative_l2_layers_pruned_4': {'total': 14080, 'correct': 6436, 'weighted_acc': 45.71022727272727}, 'eval_relative_l2_layers_pruned_32': {'avg_seq_perplexity': 3944.289959016394, 'num_ex': 15616, 'avg_loss': 8.209672771516393}, '_runtime': 4416.397409915924, 'mmlu_cosine_layers_pruned_30': {'weighted_acc': 23.458806818181817, 'total': 14080, 'correct': 3303}, 'layer_32_relative_l1_influence': 0.34771525859832764, 'layer_11_relative_l2_influence': 0.5062707662582397, 'layer_14_relative_l1_influence': 0.3856014013290405, 'layer_51_relative_l1_influence': 0.24333535134792328, 'eval_relative_l1_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.512790867539703, 'avg_seq_perplexity': 12.817314773309429}, 'layer_19_cosine_influence': 0.10193002223968506, 'layer_26_cosine_influence': 0.04819893836975098, 'mmlu_cosine_layers_pruned_10': {'weighted_acc': 37.82670454545455, 'total': 14080, 'correct': 5326}, 'layer_9_relative_l2_influence': 0.543310284614563, 'layer_25_relative_l2_influence': 0.4179222881793976, 'mmlu_relative_l1_layers_pruned_5': {'total': 14080, 'correct': 6317, 'weighted_acc': 44.86505681818182}, 'layer_57_cosine_influence': 0.02566438913345337, 'mmlu_cosine_layers_pruned_15': {'total': 14080, 'correct': 5447, 'weighted_acc': 38.68607954545455}, 'layer_51_l1_influence': 968.5594482421876, 'layer_2_cosine_influence': 0.14639627933502197, 'layer_38_relative_l1_influence': 0.1826934665441513, 'mmlu_relative_l1_layers_pruned_1': {'total': 14080, 'correct': 6430, 'weighted_acc': 45.66761363636363}, 'layer_8_l1_influence': 95.61775970458984, 'layer_40_l2_influence': 9.378488540649414, 'layer_44_l1_influence': 434.2471618652344, 'eval_relative_l2_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 6.262787365522541, 'avg_seq_perplexity': 701.2063268442623}, 'layer_34_l1_influence': 359.4623107910156, 'mmlu_cosine_layers_pruned_1': {'correct': 6430, 'weighted_acc': 45.66761363636363, 'total': 14080}, 'eval_relative_l2_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 1.983776780425525, 'avg_seq_perplexity': 7.547683965964396}, 'eval_relative_l1_layers_pruned_15': {'avg_seq_perplexity': 14.12270667904713, 'num_ex': 15616, 'avg_loss': 2.6073188156378073}, 'layer_10_relative_l2_influence': 0.41429680585861206, 'layer_35_relative_l1_influence': 0.4087263941764831, 'mmlu_relative_l2_layers_pruned_27': {'total': 14080, 'correct': 3338, 'weighted_acc': 23.707386363636363}, 'layer_49_l2_influence': 18.43683624267578, 'layer_10_cosine_influence': 0.06508737802505493, 'eval_cosine_layers_pruned_1': {'avg_seq_perplexity': 7.159410320344518, 'num_ex': 15616, 'avg_loss': 1.9299091276575304}, 'eval_relative_l2_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9299091276575304, 'avg_seq_perplexity': 7.159410320344518}, 'mmlu_relative_l1_layers_pruned_16': {'total': 14080, 'correct': 3939, 'weighted_acc': 27.975852272727273}, 'layer_6_l2_influence': 1.6795281171798706, 'layer_61_l2_influence': 45.28624725341797, 'mmlu_relative_l2_layers_pruned_22': {'total': 14080, 'correct': 3514, 'weighted_acc': 24.957386363636363}, 'layer_55_l1_influence': 1087.3460693359375, 'layer_12_relative_l2_influence': 0.3882972002029419, 'eval_relative_l1_layers_pruned_24': {'avg_seq_perplexity': 318.38444544057376, 'num_ex': 15616, 'avg_loss': 5.412035332351435}, 'layer_41_l1_influence': 851.8507080078125, 'eval_cosine_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9549929509397412, 'avg_seq_perplexity': 7.336426281538166}, 'layer_58_relative_l1_influence': 0.1119111031293869, 'eval_relative_l2_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 3.4812807176933913, 'avg_seq_perplexity': 35.938600633965166}, 'mmlu_relative_l1_layers_pruned_12': {'total': 14080, 'correct': 5733, 'weighted_acc': 40.71732954545455}, 'layer_53_l2_influence': 19.90357208251953, 'eval_cosine_layers_pruned_11': {'avg_loss': 2.2739750596343495, 'avg_seq_perplexity': 10.086513831967212, 'num_ex': 15616}, 'mmlu_cosine_layers_pruned_19': {'total': 14080, 'correct': 3465, 'weighted_acc': 24.609375}, 'layer_26_relative_l2_influence': 0.3323189616203308, 'layer_56_relative_l2_influence': 0.12683901190757751, 'eval_relative_l2_layers_pruned_10': {'avg_loss': 2.200988269243084, 'avg_seq_perplexity': 9.372084320568648, 'num_ex': 15616}, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 3361, 'weighted_acc': 23.870738636363637}, 'layer_31_cosine_influence': 0.08002936840057373, 'mmlu_cosine_layers_pruned_3': {'total': 14080, 'correct': 6391, 'weighted_acc': 45.390625}, 'mmlu_relative_l1_layers_pruned_28': {'total': 14080, 'correct': 3298, 'weighted_acc': 23.423295454545453}, 'layer_40_l1_influence': 456.0510559082031, 'layer_0_relative_l2_influence': 1.5170245170593262, 'layer_7_relative_l1_influence': 0.6776175498962402, 'mmlu_relative_l2_layers_pruned_2': {'total': 14080, 'correct': 6445, 'weighted_acc': 45.77414772727273}, 'mmlu_relative_l1_layers_pruned_31': {'total': 14080, 'correct': 3269, 'weighted_acc': 23.217329545454547}, 'layer_11_l2_influence': 3.871309995651245, 'layer_53_relative_l2_influence': 0.2180461436510086, 'eval_relative_l1_layers_pruned_11': {'avg_loss': 2.2739750596343495, 'avg_seq_perplexity': 10.086513831967212, 'num_ex': 15616}, 'layer_1_l2_influence': 0.765566885471344, 'layer_9_l2_influence': 3.2822556495666504, 'layer_28_l1_influence': 329.3181457519531, 'layer_38_l1_influence': 367.3739318847656, 'layer_19_l2_influence': 6.438872814178467, 'layer_58_l2_influence': 12.891983032226562, 'layer_11_cosine_influence': 0.11758416891098022, 'layer_34_relative_l2_influence': 0.22019894421100616, 'mmlu_relative_l2_layers_pruned_30': {'total': 14080, 'correct': 3303, 'weighted_acc': 23.458806818181817}, 'layer_15_l1_influence': 271.1224060058594, 'layer_41_l2_influence': 16.845272064208984, 'layer_44_relative_l1_influence': 0.14800989627838135, 'eval_relative_l2_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.103394555263832, 'avg_seq_perplexity': 8.505593221695698}, 'eval_relative_l1_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 2.43310546875, 'avg_seq_perplexity': 11.825162293481045}, 'mmlu_relative_l1_layers_pruned_20': {'correct': 3601, 'weighted_acc': 25.57528409090909, 'total': 14080}, 'layer_25_l2_influence': 8.008111000061035, 'mmlu_cosine_layers_pruned_13': {'total': 14080, 'correct': 5975, 'weighted_acc': 42.43607954545455}, 'layer_4_relative_l1_influence': 0.5092307925224304, 'layer_19_relative_l1_influence': 0.4995364844799042, 'layer_57_l2_influence': 24.15291404724121, 'layer_50_relative_l2_influence': 0.09869049489498138, 'layer_59_relative_l2_influence': 0.24169133603572843, 'layer_15_l2_influence': 5.4181365966796875, 'layer_2_relative_l2_influence': 0.5958111882209778, 'layer_5_relative_l2_influence': 0.5207408666610718, 'eval_relative_l1_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9549929509397412, 'avg_seq_perplexity': 7.336426281538166}, 'eval_relative_l2_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.798189757300205, 'avg_seq_perplexity': 17.254956855148567}, 'layer_16_l2_influence': 4.121683120727539, 'layer_52_l2_influence': 13.25619411468506, 'eval_cosine_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 6.311964691662397, 'avg_seq_perplexity': 732.7792648565573}, 'layer_43_relative_l1_influence': 0.3092697858810425, 'layer_45_relative_l1_influence': 0.2908429503440857, 'eval_relative_l1_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'mmlu_relative_l1_layers_pruned_9': {'correct': 6027, 'weighted_acc': 42.80539772727273, 'total': 14080}, 'eval_relative_l2_layers_pruned_29': {'avg_loss': 7.004683697809939, 'avg_seq_perplexity': 1430.6725153688524, 'num_ex': 15616}, 'mmlu_relative_l1_layers_pruned_25': {'total': 14080, 'correct': 3207, 'weighted_acc': 22.776988636363637}, 'layer_41_cosine_influence': 0.04691874980926514, 'layer_28_relative_l2_influence': 0.3038126528263092, 'mmlu_relative_l2_layers_pruned_8': {'total': 14080, 'correct': 6180, 'weighted_acc': 43.89204545454545}, 'layer_46_l1_influence': 412.7528381347656, 'layer_31_relative_l1_influence': 0.4444301724433899, 'layer_42_relative_l1_influence': 0.13976214826107025, 'layer_2_l2_influence': 1.0346767902374268, 'layer_22_relative_l1_influence': 0.3612303137779236, 'layer_39_relative_l1_influence': 0.3655094504356384, 'layer_54_relative_l1_influence': 0.116445392370224, 'layer_55_relative_l1_influence': 0.23873233795166016, 'layer_57_relative_l2_influence': 0.2322184145450592, 'layer_6_l1_influence': 68.18321228027344, 'layer_48_l2_influence': 10.853487968444824, 'layer_27_cosine_influence': 0.08614200353622437, 'layer_59_cosine_influence': 0.027909398078918457, 'mmlu_cosine_layers_pruned_6': {'total': 14080, 'correct': 6239, 'weighted_acc': 44.31107954545455}, 'layer_62_relative_l1_influence': 0.1484772115945816, 'mmlu_relative_l2_layers_pruned_21': {'total': 14080, 'correct': 3486, 'weighted_acc': 24.758522727272727}, 'layer_43_l2_influence': 16.867156982421875, 'layer_12_cosine_influence': 0.06126636266708374, 'layer_49_relative_l2_influence': 0.23390018939971924, 'eval_cosine_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.0076620383340806, 'avg_seq_perplexity': 7.725246742123463}, 'layer_24_l1_influence': 290.59454345703125, 'layer_33_cosine_influence': 0.0754510760307312, 'layer_44_cosine_influence': 0.012051105499267578, 'eval_cosine_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 6.559177086001537, 'avg_seq_perplexity': 912.9638831967212}, 'eval_relative_l2_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9549929509397412, 'avg_seq_perplexity': 7.336426281538166}, 'layer_8_l2_influence': 2.1365716457366943, 'layer_43_l1_influence': 857.063720703125, 'layer_18_cosine_influence': 0.0610274076461792, 'eval_relative_l2_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.512790867539703, 'avg_seq_perplexity': 12.817314773309429}, 'mmlu_relative_l1_layers_pruned_27': {'total': 14080, 'correct': 3383, 'weighted_acc': 24.026988636363637}, '_wandb': {'runtime': 4415}, 'layer_10_relative_l1_influence': 0.4632691144943238, 'layer_35_relative_l2_influence': 0.384464830160141, 'eval_relative_l2_layers_pruned_19': {'avg_loss': 3.696905667664575, 'avg_seq_perplexity': 50.85640929175205, 'num_ex': 15616}, 'mmlu_relative_l2_layers_pruned_16': {'total': 14080, 'correct': 3939, 'weighted_acc': 27.975852272727273}, 'layer_13_cosine_influence': 0.12203574180603027, 'layer_39_cosine_influence': 0.051620304584503174, 'mmlu_cosine_layers_pruned_20': {'total': 14080, 'correct': 3601, 'weighted_acc': 25.57528409090909}, 'eval_relative_l1_layers_pruned_9': {'avg_seq_perplexity': 8.505593221695698, 'num_ex': 15616, 'avg_loss': 2.103394555263832}, 'mmlu_relative_l1_layers_pruned_0': {'weighted_acc': 45.67471590909091, 'total': 14080, 'correct': 6431}, 'eval_relative_l1_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 8.209672771516393, 'avg_seq_perplexity': 3944.289959016394}, 'mmlu_relative_l1_layers_pruned_22': {'total': 14080, 'correct': 3564, 'weighted_acc': 25.3125}, 'layer_27_l1_influence': 448.9019775390625, 'layer_30_l2_influence': 7.323512554168701, 'layer_18_l1_influence': 234.00518798828125, 'layer_26_relative_l1_influence': 0.35103753209114075, 'layer_56_relative_l1_influence': 0.12813575565814972, 'eval_relative_l1_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 6.262787365522541, 'avg_seq_perplexity': 701.2063268442623}, 'mmlu_relative_l2_layers_pruned_12': {'total': 14080, 'correct': 5733, 'weighted_acc': 40.71732954545455}, 'layer_14_cosine_influence': 0.05761367082595825, 'layer_52_cosine_influence': 0.010252654552459717, 'layer_58_relative_l2_influence': 0.11845440417528152, 'mmlu_relative_l2_layers_pruned_7': {'correct': 6151, 'weighted_acc': 43.68607954545455, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_23': {'total': 14080, 'correct': 3361, 'weighted_acc': 23.870738636363637}, 'layer_12_relative_l1_influence': 0.40552809834480286, 'mmlu_relative_l2_layers_pruned_28': {'correct': 3313, 'weighted_acc': 23.529829545454547, 'total': 14080}, 'layer_10_l2_influence': 2.692541122436523, 'layer_11_relative_l1_influence': 0.5800329446792603, 'layer_14_relative_l2_influence': 0.37069764733314514, 'layer_51_relative_l2_influence': 0.22901451587677, 'layer_32_relative_l2_influence': 0.3269561231136322, 'layer_59_l1_influence': 1374.5008544921875, 'eval_cosine_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.512790867539703, 'avg_seq_perplexity': 12.817314773309429}, 'layer_21_relative_l2_influence': 0.4426935911178589, 'layer_61_relative_l1_influence': 0.3512744605541229, 'mmlu_relative_l2_layers_pruned_6': {'total': 14080, 'correct': 6239, 'weighted_acc': 44.31107954545455}, 'eval_relative_l2_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 2.6073188156378073, 'avg_seq_perplexity': 14.12270667904713}, 'layer_14_l1_influence': 167.8852996826172, 'layer_18_l2_influence': 4.737434387207031, 'eval_cosine_layers_pruned_29': {'avg_seq_perplexity': 1430.6725153688524, 'num_ex': 15616, 'avg_loss': 7.004683697809939}, 'mmlu_relative_l1_layers_pruned_3': {'total': 14080, 'correct': 6391, 'weighted_acc': 45.390625}, 'eval_relative_l1_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 2.1634381403688523, 'avg_seq_perplexity': 9.033023021260243}, 'layer_59_l2_influence': 27.407726287841797, 'layer_0_cosine_influence': 0.40978312492370605, 'layer_36_cosine_influence': 0.021081387996673584, 'eval_cosine_layers_pruned_23': {'avg_loss': 5.292759629546619, 'avg_seq_perplexity': 261.3434618340164, 'num_ex': 15616}, 'layer_38_relative_l2_influence': 0.17562824487686157, 'mmlu_cosine_layers_pruned_22': {'total': 14080, 'correct': 3564, 'weighted_acc': 25.3125}, 'eval_relative_l2_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 5.412035332351435, 'avg_seq_perplexity': 318.38444544057376}, 'layer_1_cosine_influence': 0.06641018390655518, 'layer_47_cosine_influence': 0.02947753667831421, 'layer_6_relative_l2_influence': 0.468232661485672, 'layer_25_relative_l1_influence': 0.4498288631439209, 'eval_relative_l2_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'eval_relative_l1_layers_pruned_18': {'avg_loss': 3.4812807176933913, 'avg_seq_perplexity': 35.938600633965166, 'num_ex': 15616}, 'layer_34_cosine_influence': 0.023606300354003903, 'layer_36_relative_l2_influence': 0.2146155834197998, 'layer_4_relative_l2_influence': 0.40507981181144714, 'eval_relative_l2_layers_pruned_16': {'avg_seq_perplexity': 14.94820616675205, 'num_ex': 15616, 'avg_loss': 2.662270217645364}, 'mmlu_relative_l2_layers_pruned_19': {'total': 14080, 'correct': 3465, 'weighted_acc': 24.609375}, '_step': 202, 'layer_20_relative_l2_influence': 0.3915901482105255, 'mmlu_relative_l2_layers_pruned_14': {'total': 14080, 'correct': 5737, 'weighted_acc': 40.74573863636363}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence', 'pruning_scheme': 'mhsa', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa


==> figures/layer_influence_30_04_24/layer_influence_shapley.csv <==
,summary,config,name
0,"{'layer_8_cosine_influence': 0.0601801872253418, 'layer_43_shapley_influence': -2.6161215517154375, 'layer_50_relative_l1_influence': 0.10534505546092988, 'layer_29_l2_influence': 1.8349759578704832, 'layer_28_shapley': 32.03962980179318, 'mmlu_shapley_layers_pruned_39': {'total': 14080, 'correct': 3258, 'weighted_acc': 23.139204545454547}, 'mmlu_relative_l1_layers_pruned_7': {'correct': 8804, 'weighted_acc': 62.52840909090909, 'total': 14080}, 'eval_relative_l1_layers_pruned_35': {'num_ex': 15104, 'avg_loss': 9.959987834348516, 'avg_seq_perplexity': 21755.78601694915}, 'mmlu_relative_l1_layers_pruned_25': {'total': 14080, 'correct': 3284, 'weighted_acc': 23.323863636363637}, 'layer_18_shapley': 32.163876875066464, 'layer_39_shapley': -4.151586284170207, 'layer_46_l2_influence': 1.8442853689193728, 'eval_shapley_layers_pruned_12': {'num_ex': 15104, 'avg_loss': 2.134163937326205, 'avg_seq_perplexity': 9.73997368246822}, 'layer_32_relative_l2_influence': 0.29006630182266235, 'eval_relative_l1_layers_pruned_52': {'avg_loss': 9.73719606561176, 'avg_seq_perplexity': 17006.658898305086, 'num_ex': 15104}, 'layer_37_cosine_influence': 0.08690440654754639, 'eval_cosine_layers_pruned_28': {'avg_seq_perplexity': 6862.3659957627115, 'num_ex': 15104, 'avg_loss': 8.761068053164724}, 'layer_10_relative_l2_influence': 0.37242391705513, 'layer_56_relative_l1_influence': 0.13687996566295624, 'layer_53_l1_influence': 260.5926818847656, 'layer_25_cosine_influence': 0.08524692058563232, 'layer_31_cosine_influence': 0.08538097143173218, 'mmlu_shapley_layers_pruned_9': {'total': 14080, 'correct': 8742, 'weighted_acc': 62.08806818181818}, 'eval_shapley_layers_pruned_4': {'num_ex': 15104, 'avg_loss': 1.934617252673133, 'avg_seq_perplexity': 8.24546012231859}, 'eval_shapley_layers_pruned_10': {'num_ex': 15104, 'avg_loss': 2.075388116351629, 'avg_seq_perplexity': 9.22205417439089}, 'mmlu_shapley_layers_pruned_16': {'total': 14080, 'correct': 3586, 'weighted_acc': 25.46875}, 'eval_relative_l2_layers_pruned_48': {'avg_seq_perplexity': 88251.40677966102, 'num_ex': 15104, 'avg_loss': 11.369293730137713}, 'mmlu_relative_l1_layers_pruned_13': {'total': 14080, 'correct': 6854, 'weighted_acc': 48.67897727272727}, 'layer_62_l2_influence': 9.421143531799316, 'layer_14_shapley_influence': -23.762158597199303, 'mmlu_cosine_layers_pruned_20': {'correct': 3676, 'weighted_acc': 26.107954545454547, 'total': 14080}, 'layer_33_l1_influence': 126.36790466308594, 'eval_relative_l1_layers_pruned_38': {'num_ex': 15104, 'avg_loss': 10.188396906448624, 'avg_seq_perplexity': 27143.209745762713}, 'mmlu_relative_l1_layers_pruned_34': {'weighted_acc': 22.911931818181817, 'total': 14080, 'correct': 3226}, 'mmlu_cosine_layers_pruned_10': {'correct': 8773, 'weighted_acc': 62.30823863636363, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_1': {'weighted_acc': 62.48579545454545, 'total': 14080, 'correct': 8798}, 'layer_39_l1_influence': 202.75357055664065, 'mmlu_shapley_layers_pruned_56': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'eval_relative_l1_layers_pruned_54': {'num_ex': 15104, 'avg_loss': 9.791211144398837, 'avg_seq_perplexity': 17990.881355932204}, 'layer_57_l1_influence': 347.900146484375, 'eval_cosine_layers_pruned_24': {'num_ex': 15104, 'avg_loss': 5.581811419988083, 'avg_seq_perplexity': 281.92541710805085}, 'mmlu_relative_l1_layers_pruned_4': {'total': 14080, 'correct': 8767, 'weighted_acc': 62.265625}, 'eval_cosine_layers_pruned_39': {'num_ex': 15104, 'avg_loss': 10.270345396914724, 'avg_seq_perplexity': 29451.46186440678}, 'layer_22_relative_l2_influence': 0.3525468409061432, 'layer_40_relative_l2_influence': 0.1677021086215973, 'layer_55_relative_l2_influence': 0.2701840102672577, 'eval_relative_l2_layers_pruned_64': {'avg_seq_perplexity': 34516.97245762712, 'num_ex': 15104, 'avg_loss': 10.447785975569383}, 'layer_48_cosine_influence': 0.005632638931274414, 'layer_28_relative_l1_influence': 0.34320124983787537, 'mmlu_relative_l2_layers_pruned_27': {'total': 14080, 'correct': 3241, 'weighted_acc': 23.01846590909091}, 'eval_cosine_layers_pruned_52': {'num_ex': 15104, 'avg_loss': 12.083785752118644, 'avg_seq_perplexity': 181221.2372881356}, 'eval_shapley_layers_pruned_7': {'num_ex': 15104, 'avg_loss': 1.981715574102887, 'avg_seq_perplexity': 8.504620050979874}, 'mmlu_relative_l1_layers_pruned_26': {'weighted_acc': 25.291193181818183, 'total': 14080, 'correct': 3561}, 'mmlu_cosine_layers_pruned_22': {'total': 14080, 'correct': 3306, 'weighted_acc': 23.480113636363637}, 'layer_14_relative_l2_influence': 0.38463470339775085, 'layer_34_l1_influence': 80.89354705810547, 'layer_23_cosine_influence': 0.0884358286857605, 'eval_shapley_layers_pruned_25': {'num_ex': 15104, 'avg_loss': 4.226259134583554, 'avg_seq_perplexity': 74.74358613612289}, 'mmlu_relative_l1_layers_pruned_49': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_35_shapley': 9.860776845089667, 'layer_1_shapley_influence': 304.16026930452944, 'layer_54_shapley': 41.71373489029146, 'layer_11_cosine_influence': 0.1347026824951172, 'layer_28_cosine_influence': 0.044830501079559326, 'eval_cosine_layers_pruned_34': {'avg_seq_perplexity': 24077.26694915254, 'num_ex': 15104, 'avg_loss': 10.049714686506883}, 'mmlu_cosine_layers_pruned_27': {'weighted_acc': 23.01846590909091, 'total': 14080, 'correct': 3241}, 'mmlu_relative_l2_layers_pruned_15': {'weighted_acc': 44.99289772727273, 'total': 14080, 'correct': 6335}, 'layer_59_l1_influence': 395.99603271484375, 'eval_cosine_layers_pruned_50': {'num_ex': 15104, 'avg_loss': 11.862155720338984, 'avg_seq_perplexity': 143952.40677966102}, 'eval_relative_l1_layers_pruned_26': {'avg_loss': 8.09959127135196, 'avg_seq_perplexity': 3590.242319915254, 'num_ex': 15104}, 'mmlu_relative_l2_layers_pruned_20': {'correct': 3676, 'weighted_acc': 26.107954545454547, 'total': 14080}, 'layer_55_l1_influence': 283.5896911621094, 'layer_7_cosine_influence': 0.11934077739715576, 'eval_cosine_layers_pruned_29': {'num_ex': 15104, 'avg_loss': 8.94890529826536, 'avg_seq_perplexity': 8280.21027542373}, 'mmlu_cosine_layers_pruned_43': {'total': 14080, 'correct': 3292, 'weighted_acc': 23.380681818181817}, 'layer_3_relative_l1_influence': 0.76023268699646, 'layer_50_relative_l2_influence': 0.09186412394046783, 'mmlu_relative_l2_layers_pruned_5': {'weighted_acc': 62.34375, 'total': 14080, 'correct': 8778}, 'layer_23_l1_influence': 66.7923812866211, 'layer_43_cosine_influence': 0.05295085906982422, 'eval_relative_l1_layers_pruned_49': {'num_ex': 15104, 'avg_loss': 10.082354012182204, 'avg_seq_perplexity': 24113.044491525423}, 'layer_18_l2_influence': 0.7598262429237366, 'layer_29_shapley_influence': -22.25629334945578, 'eval_shapley_layers_pruned_19': {'num_ex': 15104, 'avg_loss': 3.288270853333554, 'avg_seq_perplexity': 29.290376307600635}, 'eval_relative_l2_layers_pruned_33': {'num_ex': 15104, 'avg_loss': 10.24308337195445, 'avg_seq_perplexity': 30336.705508474577}, 'eval_relative_l2_layers_pruned_47': {'num_ex': 15104, 'avg_loss': 11.318976968021715, 'avg_seq_perplexity': 83802.83050847458}, 'mmlu_shapley_layers_pruned_64': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_10_shapley': 27.544978101058028, 'layer_32_l2_influence': 1.502638816833496, 'layer_40_l1_influence': 84.36837005615234, 'eval_cosine_layers_pruned_30': {'num_ex': 15104, 'avg_loss': 9.486716060315148, 'avg_seq_perplexity': 14058.022245762711}, 'eval_cosine_layers_pruned_54': {'avg_loss': 11.224428338519598, 'avg_seq_perplexity': 75871.51694915254, 'num_ex': 15104}, 'mmlu_cosine_layers_pruned_14': {'total': 14080, 'correct': 6624, 'weighted_acc': 47.04545454545455}, 'mmlu_shapley_layers_pruned_62': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'layer_55_shapley': 3.3526152803003555, 'layer_24_l2_influence': 1.089626669883728, 'layer_38_shapley_influence': -28.508128979703436, 'mmlu_shapley_layers_pruned_3': {'correct': 8778, 'weighted_acc': 62.34375, 'total': 14080}, 'mmlu_shapley_layers_pruned_47': {'total': 14080, 'correct': 3603, 'weighted_acc': 25.589488636363637}, 'mmlu_relative_l2_layers_pruned_28': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'layer_61_l2_influence': 9.979118347167969, 'layer_31_relative_l1_influence': 0.4832665622234345, 'mmlu_relative_l2_layers_pruned_58': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_layers_pruned_38': {'total': 14080, 'correct': 3224, 'weighted_acc': 22.897727272727273}, 'layer_27_l1_influence': 78.2798843383789, 'layer_38_l1_influence': 98.10482788085938, 'mmlu_cosine_layers_pruned_57': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'eval_shapley_layers_pruned_27': {'num_ex': 15104, 'avg_loss': 4.949057368908898, 'avg_seq_perplexity': 149.66752184851694}, 'mmlu_shapley_layers_pruned_51': {'total': 14080, 'correct': 3519, 'weighted_acc': 24.992897727272727}, 'eval_relative_l2_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 2.045917575642214, 'avg_seq_perplexity': 8.967644125728285}, 'eval_relative_l1_layers_pruned_34': {'num_ex': 15104, 'avg_loss': 10.049714686506883, 'avg_seq_perplexity': 24077.26694915254}, 'layer_29_cosine_influence': 0.08742201328277588, 'eval_shapley_layers_pruned_30': {'num_ex': 15104, 'avg_loss': 5.1650545799126055, 'avg_seq_perplexity': 187.78648040254237}, 'layer_25_relative_l2_influence': 0.41680312156677246, 'layer_44_relative_l2_influence': 0.1131989136338234, 'mmlu_relative_l1_layers_pruned_54': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_cosine_layers_pruned_15': {'num_ex': 15104, 'avg_loss': 3.003220380362818, 'avg_seq_perplexity': 21.139325675317796}, 'layer_7_shapley': -12.347690338200051, 'layer_6_cosine_influence': 0.07050371170043945, 'layer_61_relative_l1_influence': 0.3535381257534027, 'eval_relative_l1_layers_pruned_7': {'num_ex': 15104, 'avg_loss': 1.983755984548795, 'avg_seq_perplexity': 8.564274157507946}, 'eval_relative_l2_layers_pruned_18': {'num_ex': 15104, 'avg_loss': 3.009145704366393, 'avg_seq_perplexity': 34.81395242981991}, 'layer_42_l2_influence': 1.6550817489624023, 'layer_49_cosine_influence': 0.03631383180618286, 'eval_shapley_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 5.377289852853549, 'avg_seq_perplexity': 259.1456071239407}, 'eval_relative_l2_layers_pruned_57': {'num_ex': 15104, 'avg_loss': 11.400109242584746, 'avg_seq_perplexity': 90610.83898305084}, 'mmlu_relative_l1_layers_pruned_52': {'weighted_acc': 25.83096590909091, 'total': 14080, 'correct': 3637}, 'layer_21_l1_influence': 61.71476745605469, 'layer_31_shapley_influence': -21.518247290214138, 'eval_shapley_layers_pruned_24': {'num_ex': 15104, 'avg_loss': 4.125429056458554, 'avg_seq_perplexity': 67.89407607256356}, 'layer_0_relative_l1_influence': 0.7592589259147644, 'eval_relative_l1_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 2.6090036165916315, 'avg_seq_perplexity': 14.106599452131883}, 'layer_25_shapley_influence': -27.68004962982616, 'mmlu_relative_l2_layers_pruned_60': {'correct': 3479, 'weighted_acc': 24.708806818181817, 'total': 14080}, 'layer_16_shapley': 31.295132795823633, 'mmlu_shapley_layers_pruned_53': {'total': 14080, 'correct': 3373, 'weighted_acc': 23.95596590909091}, 'layer_58_cosine_influence': 0.016599416732788086, 'layer_12_shapley_influence': -32.05817136938175, 'eval_relative_l1_layers_pruned_39': {'num_ex': 15104, 'avg_loss': 10.270345396914724, 'avg_seq_perplexity': 29451.46186440678}, 'layer_15_l2_influence': 0.976144552230835, 'layer_8_relative_l2_influence': 0.3933455348014831, 'mmlu_shapley_layers_pruned_20': {'total': 14080, 'correct': 3446, 'weighted_acc': 24.474431818181817}, 'layer_14_relative_l1_influence': 0.4163468480110169, 'eval_relative_l1_layers_pruned_25': {'num_ex': 15104, 'avg_loss': 7.68178907491393, 'avg_seq_perplexity': 2378.153336864407}, 'mmlu_relative_l1_layers_pruned_35': {'total': 14080, 'correct': 3269, 'weighted_acc': 23.217329545454547}, 'layer_41_shapley': -0.8394808974462649, 'eval_cosine_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 9.599724203853285, 'avg_seq_perplexity': 15800.316737288136}, 'eval_cosine_layers_pruned_51': {'num_ex': 15104, 'avg_loss': 11.891489837129235, 'avg_seq_perplexity': 147347.57627118644}, 'eval_shapley_layers_pruned_32': {'avg_seq_perplexity': 336.92468882415255, 'num_ex': 15104, 'avg_loss': 5.712883900787871}, 'layer_28_relative_l2_influence': 0.3112938702106476, 'eval_relative_l2_layers_pruned_5': {'num_ex': 15104, 'avg_loss': 1.945362543655654, 'avg_seq_perplexity': 8.275424763307733}, 'mmlu_relative_l2_layers_pruned_18': {'total': 14080, 'correct': 6821, 'weighted_acc': 48.44460227272727}, 'layer_19_shapley': 20.435912666031182, 'layer_55_relative_l1_influence': 0.3037678003311157, 'eval_relative_l1_layers_pruned_53': {'avg_loss': 10.043496342028602, 'avg_seq_perplexity': 23150.523305084746, 'num_ex': 15104}, 'eval_relative_l1_layers_pruned_55': {'num_ex': 15104, 'avg_loss': 9.984283964512713, 'avg_seq_perplexity': 21784.381355932204}, 'mmlu_relative_l2_layers_pruned_57': {'total': 14080, 'correct': 3220, 'weighted_acc': 22.869318181818183}, 'layer_59_l2_influence': 8.060470581054688, 'layer_45_cosine_influence': 0.04341346025466919, 'layer_22_relative_l1_influence': 0.3856202363967895, 'layer_40_relative_l1_influence': 0.1834041029214859, 'eval_relative_l1_layers_pruned_40': {'num_ex': 15104, 'avg_loss': 10.191615217823092, 'avg_seq_perplexity': 27390.16101694915}, 'layer_32_l1_influence': 73.81858825683594, 'layer_20_shapley_influence': -3.849565488640579, 'eval_shapley_layers_pruned_45': {'num_ex': 15104, 'avg_loss': 9.209948523569915, 'avg_seq_perplexity': 10795.740466101695}, 'eval_relative_l2_layers_pruned_60': {'avg_loss': 10.048286050052964, 'avg_seq_perplexity': 23288.521186440677, 'num_ex': 15104}, 'layer_52_l2_influence': 1.797812819480896, 'eval_relative_l2_layers_pruned_15': {'avg_loss': 2.636409953489142, 'avg_seq_perplexity': 16.128344519663667, 'num_ex': 15104}, 'mmlu_relative_l1_layers_pruned_41': {'total': 14080, 'correct': 3208, 'weighted_acc': 22.78409090909091}, 'eval_relative_l2_layers_pruned_20': {'num_ex': 15104, 'avg_loss': 3.9108589301675054, 'avg_seq_perplexity': 52.92100602489407}, 'eval_shapley_layers_pruned_0': {'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104}, 'layer_31_l2_influence': 2.0825109481811523, 'mmlu_cosine_layers_pruned_11': {'total': 14080, 'correct': 8708, 'weighted_acc': 61.84659090909091}, 'mmlu_shapley_layers_pruned_40': {'total': 14080, 'correct': 3249, 'weighted_acc': 23.07528409090909}, 'mmlu_shapley_layers_pruned_54': {'total': 14080, 'correct': 3325, 'weighted_acc': 23.615056818181817}, 'eval_relative_l1_layers_pruned_4': {'num_ex': 15104, 'avg_loss': 1.934617252673133, 'avg_seq_perplexity': 8.24546012231859}, 'mmlu_relative_l1_layers_pruned_21': {'weighted_acc': 23.75, 'total': 14080, 'correct': 3344}, 'mmlu_relative_l2_layers_pruned_33': {'correct': 3231, 'weighted_acc': 22.947443181818183, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_47': {'correct': 3229, 'weighted_acc': 22.933238636363637, 'total': 14080}, 'layer_59_shapley': -24.778077998402395, 'layer_63_l2_influence': 22.275768280029297, 'layer_48_shapley_influence': -47.63046049438023, 'layer_50_shapley_influence': -50.91546810890101, 'eval_shapley_layers_pruned_41': {'avg_seq_perplexity': 9812.047669491523, 'num_ex': 15104, 'avg_loss': 9.118089578919491}, 'eval_relative_l1_layers_pruned_46': {'num_ex': 15104, 'avg_loss': 9.59620795815678, 'avg_seq_perplexity': 14835.705508474575}, 'layer_10_relative_l1_influence': 0.4238109290599823, 'layer_56_relative_l2_influence': 0.12495317310094832, 'mmlu_relative_l2_layers_pruned_9': {'total': 14080, 'correct': 8742, 'weighted_acc': 62.08806818181818}, 'eval_relative_l2_layers_pruned_28': {'num_ex': 15104, 'avg_loss': 8.761068053164724, 'avg_seq_perplexity': 6862.3659957627115}, 'layer_12_l2_influence': 0.4697582721710205, 'mmlu_cosine_layers_pruned_40': {'total': 14080, 'correct': 3236, 'weighted_acc': 22.982954545454547}, 'mmlu_shapley_layers_pruned_33': {'total': 14080, 'correct': 3548, 'weighted_acc': 25.198863636363637}, 'layer_32_relative_l1_influence': 0.31684353947639465, 'eval_relative_l2_layers_pruned_58': {'avg_seq_perplexity': 160816.10169491524, 'num_ex': 15104, 'avg_loss': 11.950962907176908}, 'layer_6_shapley': 14.203167410705682, 'layer_28_l1_influence': 60.76737594604492, 'eval_cosine_layers_pruned_45': {'num_ex': 15104, 'avg_loss': 11.436277227886652, 'avg_seq_perplexity': 94995.83050847458}, 'layer_33_l2_influence': 2.497641086578369, 'eval_cosine_layers_pruned_16': {'num_ex': 15104, 'avg_loss': 3.1124598616260593, 'avg_seq_perplexity': 23.54575153932733}, 'mmlu_shapley_layers_pruned_45': {'total': 14080, 'correct': 3606, 'weighted_acc': 25.610795454545453}, 'layer_14_shapley': 23.762158597199303, 'layer_5_l2_influence': 0.30081430077552795, 'eval_cosine_layers_pruned_19': {'num_ex': 15104, 'avg_loss': 3.674316147626457, 'avg_seq_perplexity': 41.82783947960805}, 'mmlu_shapley_layers_pruned_32': {'total': 14080, 'correct': 3459, 'weighted_acc': 24.566761363636363}, 'layer_36_l2_influence': 1.8184449672698977, 'mmlu_cosine_layers_pruned_60': {'total': 14080, 'correct': 3236, 'weighted_acc': 22.982954545454547}, 'layer_60_relative_l1_influence': 0.14765235781669617, 'mmlu_relative_l2_layers_pruned_50': {'total': 14080, 'correct': 3299, 'weighted_acc': 23.430397727272727}, 'eval_shapley_layers_pruned_20': {'avg_seq_perplexity': 28.96129336599576, 'num_ex': 15104, 'avg_loss': 3.254632982157045}, 'layer_11_relative_l1_influence': 0.6555633544921875, 'mmlu_relative_l1_layers_pruned_32': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'layer_42_shapley': 45.49706310016771, 'layer_56_shapley': 41.190040179049575, 'layer_58_relative_l2_influence': 0.19195634126663208, 'mmlu_relative_l1_layers_pruned_2': {'total': 14080, 'correct': 8797, 'weighted_acc': 62.47869318181818}, 'eval_relative_l2_layers_pruned_37': {'num_ex': 15104, 'avg_loss': 10.11322849079714, 'avg_seq_perplexity': 25249.697033898305}, 'mmlu_relative_l2_layers_pruned_45': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_layers_pruned_53': {'num_ex': 15104, 'avg_loss': 10.022275763042902, 'avg_seq_perplexity': 23305.71398305085}, 'layer_35_cosine_influence': 0.0827869176864624, 'layer_38_cosine_influence': 0.024852633476257324, 'eval_cosine_layers_pruned_59': {'num_ex': 15104, 'avg_loss': 11.981000480005296, 'avg_seq_perplexity': 164937.0338983051}, 'layer_12_relative_l1_influence': 0.3816054165363312, 'layer_59_relative_l2_influence': 0.31312069296836853, 'mmlu_relative_l2_layers_pruned_61': {'total': 14080, 'correct': 3477, 'weighted_acc': 24.694602272727273}, 'eval_shapley_layers_pruned_33': {'num_ex': 15104, 'avg_loss': 5.966239799887447, 'avg_seq_perplexity': 464.9643471927966}, 'layer_23_relative_l1_influence': 0.4770928919315338, 'mmlu_relative_l2_layers_pruned_11': {'total': 14080, 'correct': 8708, 'weighted_acc': 61.84659090909091}, 'layer_52_cosine_influence': 0.00445026159286499, 'layer_35_l2_influence': 2.804781198501587, 'mmlu_shapley_layers_pruned_41': {'total': 14080, 'correct': 3514, 'weighted_acc': 24.957386363636363}, 'mmlu_relative_l2_layers_pruned_62': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'layer_26_shapley': 14.430916311539576, 'layer_20_relative_l1_influence': 0.4092921018600464, 'mmlu_relative_l1_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'layer_62_l1_influence': 256.9788513183594, 'eval_shapley_layers_pruned_40': {'num_ex': 15104, 'avg_loss': 8.818480410818326, 'avg_seq_perplexity': 7318.126059322034}, 'eval_shapley_layers_pruned_54': {'num_ex': 15104, 'avg_loss': 9.521169888771189, 'avg_seq_perplexity': 14486.52436440678}, 'layer_34_relative_l2_influence': 0.26475679874420166, 'eval_relative_l1_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 1.9614701351876984, 'avg_seq_perplexity': 8.409384000099312}, 'layer_22_l2_influence': 1.0001939535140991, 'layer_18_shapley_influence': -32.163876875066464, 'layer_27_shapley_influence': -29.559354701554064, 'eval_relative_l1_layers_pruned_42': {'num_ex': 15104, 'avg_loss': 10.624306888903602, 'avg_seq_perplexity': 42356.22881355932}, 'eval_shapley_layers_pruned_47': {'num_ex': 15104, 'avg_loss': 9.011097019001587, 'avg_seq_perplexity': 8668.609639830509}, 'mmlu_cosine_layers_pruned_42': {'total': 14080, 'correct': 3324, 'weighted_acc': 23.607954545454547}, 'mmlu_cosine_layers_pruned_46': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'layer_30_relative_l2_influence': 0.3249342739582062, 'layer_52_relative_l1_influence': 0.1086377650499344, 'eval_relative_l1_layers_pruned_51': {'num_ex': 15104, 'avg_loss': 10.180919582560913, 'avg_seq_perplexity': 26622.90254237288}, 'eval_relative_l2_layers_pruned_11': {'num_ex': 15104, 'avg_loss': 2.175401332014698, 'avg_seq_perplexity': 10.218624826204978}, 'mmlu_relative_l1_layers_pruned_14': {'total': 14080, 'correct': 6496, 'weighted_acc': 46.13636363636363}, 'layer_47_shapley': 7.395633429931294, 'layer_14_l1_influence': 30.60625457763672, 'eval_cosine_layers_pruned_18': {'num_ex': 15104, 'avg_loss': 3.47896019887116, 'avg_seq_perplexity': 34.21077404992055}, 'eval_cosine_layers_pruned_49': {'num_ex': 15104, 'avg_loss': 11.67492055084746, 'avg_seq_perplexity': 119366.16949152542}, 'mmlu_shapley_layers_pruned_19': {'total': 14080, 'correct': 3607, 'weighted_acc': 25.617897727272727}, 'layer_63_shapley_influence': 122.0630167420729, 'eval_shapley_layers_pruned_62': {'avg_seq_perplexity': 27817.531779661014, 'num_ex': 15104, 'avg_loss': 10.230133573887713}, 'eval_shapley_layers_pruned_64': {'avg_seq_perplexity': 34516.97245762712, 'num_ex': 15104, 'avg_loss': 10.447785975569383}, 'eval_relative_l2_layers_pruned_62': {'num_ex': 15104, 'avg_loss': 10.230133573887713, 'avg_seq_perplexity': 27817.531779661014}, 'eval_shapley_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 2.009420362569518, 'avg_seq_perplexity': 8.72261487023305}, 'layer_17_relative_l1_influence': 0.5587689280509949, 'layer_26_relative_l1_influence': 0.3616487085819245, 'mmlu_relative_l1_layers_pruned_17': {'total': 14080, 'correct': 5621, 'weighted_acc': 39.921875}, 'layer_32_shapley_influence': -34.91229354502616, 'layer_53_relative_l1_influence': 0.30205732583999634, 'layer_16_l2_influence': 0.6878442764282227, 'layer_36_cosine_influence': 0.030754029750823975, 'mmlu_relative_l1_layers_pruned_36': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'layer_24_l1_influence': 53.7340202331543, 'mmlu_shapley_layers_pruned_24': {'total': 14080, 'correct': 3267, 'weighted_acc': 23.203125}, 'layer_26_l2_influence': 1.1506569385528564, 'layer_1_relative_l2_influence': 1.0356791019439695, 'mmlu_relative_l1_layers_pruned_16': {'total': 14080, 'correct': 5267, 'weighted_acc': 37.40767045454545}, 'mmlu_relative_l1_layers_pruned_19': {'correct': 5739, 'weighted_acc': 40.75994318181818, 'total': 14080}, 'layer_48_shapley': 47.63046049438023, 'layer_6_relative_l2_influence': 0.43637657165527344, 'mmlu_relative_l1_layers_pruned_44': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_13_l1_influence': 41.405792236328125, 'layer_53_l2_influence': 5.171469688415527, 'mmlu_shapley_layers_pruned_31': {'total': 14080, 'correct': 3308, 'weighted_acc': 23.494318181818183}, 'layer_57_relative_l1_influence': 0.3440999388694763, 'eval_relative_l1_layers_pruned_56': {'num_ex': 15104, 'avg_loss': 10.05945444915254, 'avg_seq_perplexity': 23525.26694915254}, 'eval_relative_l2_layers_pruned_50': {'num_ex': 15104, 'avg_loss': 11.624188956567796, 'avg_seq_perplexity': 113318.27966101696}, 'mmlu_relative_l1_layers_pruned_43': {'total': 14080, 'correct': 3692, 'weighted_acc': 26.22159090909091}, 'eval_cosine_layers_pruned_58': {'avg_loss': 11.564030016882946, 'avg_seq_perplexity': 107220.52542372882, 'num_ex': 15104}, 'mmlu_cosine_layers_pruned_25': {'total': 14080, 'correct': 3284, 'weighted_acc': 23.323863636363637}, 'mmlu_shapley_layers_pruned_30': {'total': 14080, 'correct': 3260, 'weighted_acc': 23.15340909090909}, 'eval_cosine_layers_pruned_35': {'avg_loss': 10.15787001787606, 'avg_seq_perplexity': 26732.491525423728, 'num_ex': 15104}, 'eval_relative_l2_layers_pruned_45': {'num_ex': 15104, 'avg_loss': 11.284620382018009, 'avg_seq_perplexity': 81001.90677966102}, 'mmlu_relative_l2_layers_pruned_37': {'correct': 3234, 'weighted_acc': 22.96875, 'total': 14080}, 'layer_9_shapley': 1.9781940857370728, 'eval_shapley_layers_pruned_51': {'num_ex': 15104, 'avg_loss': 9.649293026681674, 'avg_seq_perplexity': 16536.335805084746}, 'mmlu_shapley_layers_pruned_27': {'total': 14080, 'correct': 3237, 'weighted_acc': 22.990056818181817}, 'layer_31_l1_influence': 105.385498046875, 'layer_54_l2_influence': 2.4124460220336914, 'mmlu_relative_l1_layers_pruned_8': {'total': 14080, 'correct': 8791, 'weighted_acc': 62.43607954545455}, 'eval_relative_l2_layers_pruned_61': {'num_ex': 15104, 'avg_loss': 9.962461309917902, 'avg_seq_perplexity': 21399.860169491527}, 'layer_30_l1_influence': 72.10015106201172, 'eval_cosine_layers_pruned_55': {'num_ex': 15104, 'avg_loss': 11.45069186970339, 'avg_seq_perplexity': 95655.50847457629}, 'eval_relative_l2_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 9.599724203853285, 'avg_seq_perplexity': 15800.316737288136}, 'layer_63_shapley': -122.0630167420729, 'layer_12_l1_influence': 23.021808624267575, 'layer_19_shapley_influence': -20.435912666031182, 'eval_shapley_layers_pruned_56': {'num_ex': 15104, 'avg_loss': 10.300790560447563, 'avg_seq_perplexity': 31106.599576271183}, 'layer_4_relative_l1_influence': 0.4649590849876404, 'layer_60_shapley': 25.63290674715497, 'layer_34_relative_l1_influence': 0.2955535054206848, 'layer_20_relative_l2_influence': 0.3745906352996826, 'eval_relative_l2_layers_pruned_12': {'avg_seq_perplexity': 11.16541044590837, 'num_ex': 15104, 'avg_loss': 2.266277765823623}, 'eval_relative_l1_layers_pruned_16': {'avg_seq_perplexity': 23.54575153932733, 'num_ex': 15104, 'avg_loss': 3.1124598616260593}, 'eval_relative_l1_layers_pruned_19': {'avg_loss': 3.674316147626457, 'avg_seq_perplexity': 41.82783947960805, 'num_ex': 15104}, 'layer_2_shapley': -93.44131833977217, 'eval_shapley_layers_pruned_16': {'num_ex': 15104, 'avg_loss': 2.691954531912076, 'avg_seq_perplexity': 16.581634004237287}, 'mmlu_shapley_layers_pruned_10': {'correct': 8397, 'weighted_acc': 59.63778409090909, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 8788, 'weighted_acc': 62.41477272727273}, 'eval_relative_l2_layers_pruned_22': {'avg_loss': 4.46291700460143, 'avg_seq_perplexity': 91.14181673728814, 'num_ex': 15104}, 'eval_relative_l1_layers_pruned_2': {'num_ex': 15104, 'avg_loss': 1.919450404280323, 'avg_seq_perplexity': 8.183725130760063}, 'layer_25_shapley': 27.68004962982616, 'layer_2_l2_influence': 0.13987353444099426, 'layer_55_cosine_influence': 0.03453934192657471, 'layer_6_shapley_influence': -14.203167410705682, 'layer_53_shapley_influence': -3.285764607627783, 'mmlu_shapley_layers_pruned_12': {'total': 14080, 'correct': 7075, 'weighted_acc': 50.24857954545455}, 'layer_23_relative_l2_influence': 0.4285484552383423, 'eval_relative_l1_layers_pruned_43': {'avg_loss': 10.619461318193856, 'avg_seq_perplexity': 42081.38559322034, 'num_ex': 15104}, 'mmlu_relative_l1_layers_pruned_56': {'total': 14080, 'correct': 3591, 'weighted_acc': 25.504261363636363}, 'eval_relative_l1_layers_pruned_44': {'num_ex': 15104, 'avg_loss': 9.445633193193856, 'avg_seq_perplexity': 12769.422669491523}, 'eval_relative_l2_layers_pruned_10': {'avg_loss': 2.089284993834415, 'avg_seq_perplexity': 9.298962609242585, 'num_ex': 15104}, 'eval_relative_l2_layers_pruned_23': {'num_ex': 15104, 'avg_loss': 4.580614510229078, 'avg_seq_perplexity': 103.08746855137711}, 'layer_59_relative_l1_influence': 0.34520354866981506, 'layer_21_shapley': 27.64639371570896, 'layer_63_l1_influence': 692.5274658203125, 'layer_15_shapley_influence': -13.22042735962014, 'eval_cosine_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 2.483593439651748, 'avg_seq_perplexity': 13.825870837195446}, 'eval_cosine_layers_pruned_32': {'num_ex': 15104, 'avg_loss': 9.77430026814089, 'avg_seq_perplexity': 18810.377118644068}, 'mmlu_shapley_layers_pruned_25': {'weighted_acc': 22.961647727272727, 'total': 14080, 'correct': 3233}, 'layer_12_relative_l2_influence': 0.34545865654945374, 'layer_8_shapley': 22.088387403644894, 'layer_50_l1_influence': 80.15199279785156, 'layer_13_cosine_influence': 0.12944895029067993, 'eval_relative_l1_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 3.256766109143274, 'avg_seq_perplexity': 27.21906862420551}, 'layer_25_l1_influence': 72.89783477783203, 'layer_58_l2_influence': 4.630721569061279, 'layer_58_relative_l1_influence': 0.19239020347595215, 'layer_2_cosine_influence': 0.12313616275787354, 'layer_42_shapley_influence': -45.49706310016771, 'layer_11_relative_l2_influence': 0.5745706558227539, 'eval_relative_l1_layers_pruned_36': {'num_ex': 15104, 'avg_loss': 10.059772038863876, 'avg_seq_perplexity': 24021.110169491527}, 'eval_relative_l2_layers_pruned_29': {'num_ex': 15104, 'avg_loss': 9.284927626787606, 'avg_seq_perplexity': 11498.900423728814}, 'layer_4_l1_influence': 7.5414347648620605, 'layer_56_cosine_influence': 0.008136272430419922, 'eval_cosine_layers_pruned_41': {'num_ex': 15104, 'avg_loss': 10.49425648834746, 'avg_seq_perplexity': 36920.84322033898}, 'layer_60_relative_l2_influence': 0.16872936487197876, 'eval_relative_l1_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 2.89174173646054, 'avg_seq_perplexity': 18.860676393670552}, 'eval_relative_l2_layers_pruned_59': {'num_ex': 15104, 'avg_loss': 11.773052668167374, 'avg_seq_perplexity': 134215.38983050847}, 'mmlu_relative_l1_layers_pruned_51': {'weighted_acc': 23.948863636363637, 'total': 14080, 'correct': 3372}, 'layer_33_shapley': 10.377823586098614, 'layer_49_shapley': 7.906639948626321, 'layer_5_l1_influence': 14.69391632080078, 'eval_relative_l2_layers_pruned_30': {'num_ex': 15104, 'avg_loss': 9.486716060315148, 'avg_seq_perplexity': 14058.022245762711}, 'mmlu_relative_l2_layers_pruned_24': {'total': 14080, 'correct': 3241, 'weighted_acc': 23.01846590909091}, 'layer_30_shapley': 27.171391185153382, 'layer_50_shapley': 50.91546810890101, 'layer_45_l2_influence': 4.230605125427246, 'layer_49_shapley_influence': -7.906639948626321, 'eval_cosine_layers_pruned_53': {'num_ex': 15104, 'avg_loss': 11.907092078257415, 'avg_seq_perplexity': 151062.5593220339}, 'mmlu_relative_l1_layers_pruned_6': {'total': 14080, 'correct': 8782, 'weighted_acc': 62.37215909090909}, 'eval_shapley_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.914052025746491, 'avg_seq_perplexity': 8.133286298331567}, 'eval_relative_l1_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_relative_l2_layers_pruned_63': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_29_l1_influence': 92.07072448730467, 'layer_13_shapley': 7.81001200244107, 'layer_31_shapley': 21.518247290214138, 'layer_58_shapley_influence': -19.35565694775728, 'eval_cosine_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 2.009420362569518, 'avg_seq_perplexity': 8.72261487023305}, 'mmlu_relative_l1_layers_pruned_42': {'total': 14080, 'correct': 3324, 'weighted_acc': 23.607954545454547}, 'layer_9_l1_influence': 26.681520462036133, 'layer_37_l2_influence': 3.425405263900757, 'mmlu_cosine_layers_pruned_33': {'weighted_acc': 22.947443181818183, 'total': 14080, 'correct': 3231}, 'layer_9_relative_l2_influence': 0.5803975462913513, 'eval_relative_l2_layers_pruned_3': {'avg_loss': 1.9265898365085408, 'avg_seq_perplexity': 8.243556135791843, 'num_ex': 15104}, 'mmlu_relative_l2_layers_pruned_29': {'total': 14080, 'correct': 3215, 'weighted_acc': 22.833806818181817}, 'layer_58_shapley': 19.35565694775728, 'layer_2_shapley_influence': 93.44131833977217, 'mmlu_cosine_layers_pruned_37': {'weighted_acc': 23.160511363636363, 'total': 14080, 'correct': 3261}, 'eval_shapley_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 2.80897806458554, 'avg_seq_perplexity': 18.50756008342161}, 'layer_57_relative_l2_influence': 0.3126327693462372, 'mmlu_relative_l2_layers_pruned_59': {'total': 14080, 'correct': 3236, 'weighted_acc': 22.982954545454547}, 'mmlu_cosine_layers_pruned_8': {'total': 14080, 'correct': 8726, 'weighted_acc': 61.97443181818182}, 'mmlu_cosine_layers_pruned_47': {'weighted_acc': 23.025568181818183, 'total': 14080, 'correct': 3242}, 'eval_shapley_layers_pruned_23': {'num_ex': 15104, 'avg_loss': 4.029955071918035, 'avg_seq_perplexity': 61.15836036811441}, 'mmlu_shapley_layers_pruned_48': {'total': 14080, 'correct': 3337, 'weighted_acc': 23.70028409090909}, 'eval_relative_l2_layers_pruned_24': {'num_ex': 15104, 'avg_loss': 6.403662212824417, 'avg_seq_perplexity': 634.5565413135594}, 'mmlu_relative_l2_layers_pruned_30': {'total': 14080, 'correct': 3220, 'weighted_acc': 22.869318181818183}, 'layer_12_cosine_influence': 0.05229365825653076, 'layer_62_shapley_influence': 1.9867032641363949, 'eval_cosine_layers_pruned_36': {'avg_loss': 10.381521451271189, 'avg_seq_perplexity': 33186.08050847457, 'num_ex': 15104}, 'mmlu_shapley_layers_pruned_28': {'weighted_acc': 23.032670454545453, 'total': 14080, 'correct': 3243}, 'mmlu_shapley_layers_pruned_35': {'total': 14080, 'correct': 3777, 'weighted_acc': 26.82528409090909}, 'layer_42_l1_influence': 81.91757202148438, 'layer_55_shapley_influence': -3.3526152803003555, 'layer_61_shapley_influence': 31.869097103129832, 'eval_relative_l2_layers_pruned_63': {'num_ex': 15104, 'avg_loss': 10.31995146153337, 'avg_seq_perplexity': 30496.377118644068}, 'layer_26_shapley_influence': -14.430916311539576, 'mmlu_cosine_layers_pruned_23': {'correct': 3253, 'weighted_acc': 23.103693181818183, 'total': 14080}, 'layer_2_relative_l2_influence': 0.5392166972160339, 'mmlu_relative_l2_layers_pruned_31': {'total': 14080, 'correct': 3224, 'weighted_acc': 22.897727272727273}, 'layer_1_shapley': -304.16026930452944, 'layer_37_l1_influence': 172.80148315429688, 'layer_47_l2_influence': 4.401993274688721, 'eval_shapley_layers_pruned_39': {'num_ex': 15104, 'avg_loss': 8.806242344743115, 'avg_seq_perplexity': 7209.2891949152545}, 'eval_relative_l1_layers_pruned_32': {'num_ex': 15104, 'avg_loss': 10.169689113810913, 'avg_seq_perplexity': 28057.877118644068}, 'layer_11_l2_influence': 0.6898231506347656, 'layer_26_l1_influence': 57.298641204833984, 'layer_24_shapley_influence': -21.580803021066437, 'layer_44_shapley_influence': -49.10990937842897, 'mmlu_cosine_layers_pruned_62': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'mmlu_cosine_layers_pruned_63': {'correct': 3229, 'weighted_acc': 22.933238636363637, 'total': 14080}, 'layer_53_relative_l2_influence': 0.26956838369369507, 'layer_30_l2_influence': 1.4499781131744385, 'layer_48_l2_influence': 1.708746075630188, 'eval_cosine_layers_pruned_48': {'num_ex': 15104, 'avg_loss': 11.19202487751589, 'avg_seq_perplexity': 73602.7627118644}, 'layer_17_relative_l2_influence': 0.5055738091468811, 'layer_26_relative_l2_influence': 0.3264904320240021, 'mmlu_relative_l2_layers_pruned_12': {'total': 14080, 'correct': 8385, 'weighted_acc': 59.55255681818182}, 'eval_cosine_layers_pruned_21': {'avg_loss': 4.151127184851695, 'avg_seq_perplexity': 66.92552469544492, 'num_ex': 15104}, 'mmlu_shapley_layers_pruned_46': {'total': 14080, 'correct': 3409, 'weighted_acc': 24.211647727272727}, 'eval_relative_l1_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 2.0164213018902277, 'avg_seq_perplexity': 8.807675119173728}, 'layer_45_shapley': 6.276738990269735, 'layer_23_shapley_influence': -24.214944772609243, 'eval_cosine_layers_pruned_64': {'num_ex': 15104, 'avg_loss': 10.447785975569383, 'avg_seq_perplexity': 34516.97245762712}, 'mmlu_relative_l2_layers_pruned_22': {'total': 14080, 'correct': 3306, 'weighted_acc': 23.480113636363637}, 'layer_4_l2_influence': 0.1734139770269394, 'layer_16_l1_influence': 33.47410583496094, 'layer_40_shapley_influence': -40.74468049997184, 'eval_shapley_layers_pruned_5': {'num_ex': 15104, 'avg_loss': 1.94742235086732, 'avg_seq_perplexity': 8.334367655091366}, 'mmlu_shapley_layers_pruned_26': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'layer_30_relative_l1_influence': 0.36278292536735535, 'layer_52_relative_l2_influence': 0.09539621323347092, 'layer_5_cosine_influence': 0.1279941201210022, 'layer_22_shapley_influence': -24.06907041581271, 'mmlu_relative_l2_layers_pruned_10': {'total': 14080, 'correct': 8773, 'weighted_acc': 62.30823863636363}, 'mmlu_relative_l2_layers_pruned_23': {'total': 14080, 'correct': 3235, 'weighted_acc': 22.975852272727273}, 'mmlu_relative_l1_layers_pruned_12': {'total': 14080, 'correct': 6591, 'weighted_acc': 46.81107954545455}, 'layer_16_shapley_influence': -31.295132795823633, 'mmlu_cosine_layers_pruned_7': {'correct': 8804, 'weighted_acc': 62.52840909090909, 'total': 14080}, 'eval_relative_l1_layers_pruned_61': {'num_ex': 15104, 'avg_loss': 10.334790245961337, 'avg_seq_perplexity': 30862.542372881355}, 'layer_7_l2_influence': 0.3808877766132355, 'mmlu_cosine_layers_pruned_64': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'mmlu_cosine_layers_pruned_21': {'total': 14080, 'correct': 3344, 'weighted_acc': 23.75}, 'layer_7_relative_l2_influence': 0.551304042339325, 'eval_relative_l1_layers_pruned_45': {'num_ex': 15104, 'avg_loss': 9.381476968021715, 'avg_seq_perplexity': 11980.36122881356}, 'mmlu_relative_l1_layers_pruned_31': {'correct': 3228, 'weighted_acc': 22.926136363636363, 'total': 14080}, 'layer_27_shapley': 29.559354701554064, 'mmlu_cosine_layers_pruned_48': {'total': 14080, 'correct': 3309, 'weighted_acc': 23.501420454545453}, 'mmlu_relative_l1_layers_pruned_10': {'total': 14080, 'correct': 7500, 'weighted_acc': 53.26704545454545}, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'layer_49_relative_l1_influence': 0.31097516417503357, 'layer_4_shapley': 11.881343644325668, 'layer_23_shapley': 24.214944772609243, 'layer_46_cosine_influence': 0.00805366039276123, 'eval_cosine_layers_pruned_62': {'num_ex': 15104, 'avg_loss': 10.090056855799787, 'avg_seq_perplexity': 24251.569915254237}, 'eval_cosine_layers_pruned_63': {'num_ex': 15104, 'avg_loss': 10.475690421411546, 'avg_seq_perplexity': 35535.48093220339}, 'mmlu_shapley_layers_pruned_5': {'total': 14080, 'correct': 8790, 'weighted_acc': 62.42897727272727}, 'layer_27_relative_l2_influence': 0.40460434556007385, 'mmlu_relative_l1_layers_pruned_1': {'total': 14080, 'correct': 8798, 'weighted_acc': 62.48579545454545}, 'eval_relative_l1_layers_pruned_50': {'avg_loss': 9.921002921411546, 'avg_seq_perplexity': 20521.15466101695, 'num_ex': 15104}, 'eval_relative_l2_layers_pruned_56': {'num_ex': 15104, 'avg_loss': 11.75729421841896, 'avg_seq_perplexity': 129742.87288135591}, 'layer_8_l2_influence': 0.30926424264907837, 'layer_46_shapley_influence': -46.83833003050874, 'eval_cosine_layers_pruned_7': {'num_ex': 15104, 'avg_loss': 1.983755984548795, 'avg_seq_perplexity': 8.564274157507946}, 'eval_shapley_layers_pruned_34': {'avg_loss': 6.363625736559852, 'avg_seq_perplexity': 700.9114141949152, 'num_ex': 15104}, 'eval_shapley_layers_pruned_58': {'avg_loss': 11.7741895772643, 'avg_seq_perplexity': 134931.61864406778, 'num_ex': 15104}, 'mmlu_relative_l1_layers_pruned_22': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'eval_cosine_layers_pruned_23': {'avg_loss': 5.476677846100371, 'avg_seq_perplexity': 252.6801012976695, 'num_ex': 15104}, 'layer_62_shapley': -1.9867032641363949, 'layer_54_shapley_influence': -41.71373489029146, 'eval_shapley_layers_pruned_55': {'num_ex': 15104, 'avg_loss': 9.230047710871291, 'avg_seq_perplexity': 11011.34216101695}, 'mmlu_shapley_layers_pruned_14': {'total': 14080, 'correct': 4717, 'weighted_acc': 33.50142045454545}, 'mmlu_relative_l1_layers_pruned_29': {'total': 14080, 'correct': 3236, 'weighted_acc': 22.982954545454547}, 'layer_36_l1_influence': 89.0626220703125, 'mmlu_cosine_layers_pruned_36': {'total': 14080, 'correct': 3268, 'weighted_acc': 23.210227272727273}, 'mmlu_relative_l2_layers_pruned_42': {'weighted_acc': 22.947443181818183, 'total': 14080, 'correct': 3231}, 'eval_cosine_layers_pruned_47': {'avg_loss': 11.778941009004235, 'avg_seq_perplexity': 133819.10169491524, 'num_ex': 15104}, 'eval_relative_l2_layers_pruned_7': {'num_ex': 15104, 'avg_loss': 1.983755984548795, 'avg_seq_perplexity': 8.564274157507946}, 'layer_18_cosine_influence': 0.05406087636947632, 'layer_59_shapley_influence': 24.778077998402395, 'eval_cosine_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 1.9622376005528337, 'avg_seq_perplexity': 8.411956787109375}, 'eval_cosine_layers_pruned_37': {'avg_seq_perplexity': 24758.3093220339, 'num_ex': 15104, 'avg_loss': 10.095748642743644}, 'mmlu_relative_l2_layers_pruned_4': {'total': 14080, 'correct': 8767, 'weighted_acc': 62.265625}, 'layer_28_shapley_influence': -32.03962980179318, 'mmlu_cosine_layers_pruned_6': {'total': 14080, 'correct': 8794, 'weighted_acc': 62.45738636363637}, 'eval_cosine_layers_pruned_33': {'num_ex': 15104, 'avg_loss': 10.24308337195445, 'avg_seq_perplexity': 30336.705508474577}, 'mmlu_shapley_layers_pruned_37': {'total': 14080, 'correct': 3566, 'weighted_acc': 25.326704545454547}, 'layer_36_relative_l1_influence': 0.28361251950263977, 'layer_29_shapley': 22.25629334945578, 'layer_21_cosine_influence': 0.09525394439697266, 'layer_5_relative_l1_influence': 0.7726098895072937, 'eval_relative_l1_layers_pruned_62': {'num_ex': 15104, 'avg_loss': 10.510276665121822, 'avg_seq_perplexity': 36908.47881355932}, 'layer_19_l1_influence': 58.80940246582031, 'layer_33_cosine_influence': 0.0884937047958374, 'eval_shapley_layers_pruned_43': {'num_ex': 15104, 'avg_loss': 8.995103739075741, 'avg_seq_perplexity': 8856.139830508475}, 'eval_shapley_layers_pruned_59': {'num_ex': 15104, 'avg_loss': 11.43932277873411, 'avg_seq_perplexity': 96196.70338983052}, 'eval_relative_l1_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 2.045732142561573, 'avg_seq_perplexity': 8.987701933262711}, 'mmlu_relative_l1_layers_pruned_30': {'total': 14080, 'correct': 3226, 'weighted_acc': 22.911931818181817}, 'layer_52_shapley_influence': -49.0119663531765, 'mmlu_shapley_layers_pruned_13': {'total': 14080, 'correct': 6641, 'weighted_acc': 47.16619318181818}, 'eval_relative_l1_layers_pruned_11': {'num_ex': 15104, 'avg_loss': 2.27649830963652, 'avg_seq_perplexity': 10.127117609573624}, 'eval_relative_l2_layers_pruned_51': {'avg_loss': 11.891489837129235, 'avg_seq_perplexity': 147347.57627118644, 'num_ex': 15104}, 'mmlu_relative_l1_layers_pruned_59': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_32_cosine_influence': 0.03744399547576904, 'layer_33_shapley_influence': -10.377823586098614, 'layer_63_relative_l1_influence': 0.4767720401287079, 'layer_44_shapley': 49.10990937842897, 'mmlu_cosine_layers_pruned_53': {'weighted_acc': 22.848011363636363, 'total': 14080, 'correct': 3217}, 'eval_relative_l2_layers_pruned_42': {'num_ex': 15104, 'avg_loss': 10.535195560778602, 'avg_seq_perplexity': 38361.47881355932}, 'layer_9_cosine_influence': 0.12771040201187134, 'layer_47_cosine_influence': 0.03914397954940796, 'layer_57_cosine_influence': 0.04537773132324219, 'eval_relative_l1_layers_pruned_5': {'num_ex': 15104, 'avg_loss': 1.945362543655654, 'avg_seq_perplexity': 8.275424763307733}, 'layer_25_l2_influence': 1.4418587684631348, 'mmlu_cosine_layers_pruned_41': {'total': 14080, 'correct': 3219, 'weighted_acc': 22.86221590909091}, 'layer_23_l2_influence': 1.3222460746765137, 'mmlu_shapley_layers_pruned_1': {'total': 14080, 'correct': 8798, 'weighted_acc': 62.48579545454545}, 'mmlu_shapley_layers_pruned_52': {'total': 14080, 'correct': 3405, 'weighted_acc': 24.183238636363637}, 'mmlu_relative_l1_layers_pruned_63': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_shapley_layers_pruned_29': {'num_ex': 15104, 'avg_loss': 5.4002323473914196, 'avg_seq_perplexity': 244.20113877118644}, 'mmlu_shapley_layers_pruned_15': {'total': 14080, 'correct': 3762, 'weighted_acc': 26.71875}, 'mmlu_relative_l1_layers_pruned_24': {'total': 14080, 'correct': 3248, 'weighted_acc': 23.068181818181817}, 'mmlu_cosine_layers_pruned_13': {'correct': 7395, 'weighted_acc': 52.52130681818182, 'total': 14080}, 'mmlu_cosine_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_51': {'total': 14080, 'correct': 3261, 'weighted_acc': 23.160511363636363}, 'layer_60_l1_influence': 181.1162109375, 'layer_7_shapley_influence': 12.347690338200051, 'layer_18_relative_l2_influence': 0.34673112630844116, 'layer_11_shapley': 4.046196280594657, 'layer_37_relative_l1_influence': 0.5191930532455444, 'mmlu_shapley_layers_pruned_63': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'layer_8_l1_influence': 14.272866249084473, 'eval_relative_l1_layers_pruned_37': {'num_ex': 15104, 'avg_loss': 10.11322849079714, 'avg_seq_perplexity': 25249.697033898305}, '_wandb': {'runtime': 3337}, 'layer_26_cosine_influence': 0.04703766107559204, 'mmlu_relative_l2_layers_pruned_7': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_relative_l2_layers_pruned_4': {'num_ex': 15104, 'avg_loss': 1.934617252673133, 'avg_seq_perplexity': 8.24546012231859}, 'mmlu_relative_l2_layers_pruned_56': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'layer_44_l2_influence': 1.5214053392410278, 'layer_51_cosine_influence': 0.03485441207885742, 'layer_9_shapley_influence': -1.9781940857370728, 'layer_35_relative_l1_influence': 0.4915286004543304, '_timestamp': 1714482216.271716, 'mmlu_cosine_layers_pruned_55': {'weighted_acc': 22.869318181818183, 'total': 14080, 'correct': 3220}, 'layer_47_relative_l2_influence': 0.2916834056377411, 'mmlu_cosine_layers_pruned_2': {'total': 14080, 'correct': 8797, 'weighted_acc': 62.47869318181818}, 'mmlu_relative_l2_layers_pruned_43': {'total': 14080, 'correct': 3557, 'weighted_acc': 25.26278409090909}, 'layer_34_shapley': 31.987656913979272, 'eval_shapley_layers_pruned_18': {'num_ex': 15104, 'avg_loss': 3.0973621950311174, 'avg_seq_perplexity': 24.42072671146716}, 'mmlu_shapley_layers_pruned_22': {'total': 14080, 'correct': 3308, 'weighted_acc': 23.494318181818183}, 'mmlu_shapley_layers_pruned_42': {'total': 14080, 'correct': 3446, 'weighted_acc': 24.474431818181817}, 'mmlu_relative_l2_layers_pruned_44': {'total': 14080, 'correct': 3296, 'weighted_acc': 23.40909090909091}, 'layer_59_cosine_influence': 0.04371953010559082, 'mmlu_cosine_layers_pruned_35': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'mmlu_relative_l2_layers_pruned_16': {'total': 14080, 'correct': 6605, 'weighted_acc': 46.91051136363637}, 'mmlu_relative_l2_layers_pruned_19': {'total': 14080, 'correct': 5739, 'weighted_acc': 40.75994318181818}, 'layer_51_l2_influence': 4.855722427368164, 'layer_24_cosine_influence': 0.05276775360107422, 'mmlu_cosine_layers_pruned_0': {'correct': 8804, 'weighted_acc': 62.52840909090909, 'total': 14080}, 'eval_cosine_layers_pruned_25': {'num_ex': 15104, 'avg_loss': 7.68178907491393, 'avg_seq_perplexity': 2378.153336864407}, 'mmlu_cosine_layers_pruned_58': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_36_relative_l2_influence': 0.2578366994857788, 'eval_cosine_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'layer_9_l2_influence': 0.530601978302002, 'layer_49_l2_influence': 4.5991530418396, 'layer_58_l1_influence': 207.017333984375, 'layer_5_shapley_influence': 39.4850292164963, 'layer_22_shapley': 24.06907041581271, 'layer_3_relative_l2_influence': 0.9555456638336182, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.914052025746491, 'avg_seq_perplexity': 8.133286298331567}, 'mmlu_relative_l1_layers_pruned_37': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'eval_cosine_layers_pruned_2': {'avg_seq_perplexity': 8.183725130760063, 'num_ex': 15104, 'avg_loss': 1.919450404280323}, 'mmlu_shapley_layers_pruned_60': {'correct': 3236, 'weighted_acc': 22.982954545454547, 'total': 14080}, 'eval_relative_l2_layers_pruned_32': {'avg_loss': 9.77430026814089, 'avg_seq_perplexity': 18810.377118644068, 'num_ex': 15104}, 'layer_47_l1_influence': 222.2028045654297, 'layer_57_shapley_influence': 17.3169702439765, 'eval_relative_l1_layers_pruned_63': {'avg_seq_perplexity': 30496.377118644068, 'num_ex': 15104, 'avg_loss': 10.31995146153337}, 'layer_51_l1_influence': 243.41319274902344, 'layer_63_cosine_influence': 0.18472611904144287, 'layer_0_relative_l2_influence': 0.8720302581787109, 'layer_27_relative_l1_influence': 0.4552938640117645, 'layer_49_relative_l2_influence': 0.2793247401714325, 'mmlu_relative_l2_layers_pruned_14': {'total': 14080, 'correct': 6624, 'weighted_acc': 47.04545454545455}, 'eval_shapley_layers_pruned_36': {'num_ex': 15104, 'avg_loss': 7.041253558659958, 'avg_seq_perplexity': 1635.2993908898304}, 'eval_relative_l1_layers_pruned_24': {'avg_seq_perplexity': 1676.5990466101696, 'num_ex': 15104, 'avg_loss': 7.329166218385858}, 'layer_20_cosine_influence': 0.062105000019073486, 'layer_27_l2_influence': 1.551306128501892, 'mmlu_cosine_layers_pruned_18': {'total': 14080, 'correct': 5562, 'weighted_acc': 39.50284090909091}, 'mmlu_cosine_layers_pruned_49': {'total': 14080, 'correct': 3743, 'weighted_acc': 26.583806818181817}, 'eval_shapley_layers_pruned_50': {'num_ex': 15104, 'avg_loss': 9.6406446553893, 'avg_seq_perplexity': 16116.170550847455}, 'mmlu_relative_l1_layers_pruned_9': {'total': 14080, 'correct': 8762, 'weighted_acc': 62.23011363636363}, 'mmlu_relative_l2_layers_pruned_36': {'total': 14080, 'correct': 3322, 'weighted_acc': 23.59375}, 'layer_11_l1_influence': 34.91061019897461, 'layer_38_l2_influence': 1.9944536685943604, 'eval_cosine_layers_pruned_42': {'num_ex': 15104, 'avg_loss': 10.387583587129235, 'avg_seq_perplexity': 33381.936440677964}, 'eval_cosine_layers_pruned_46': {'num_ex': 15104, 'avg_loss': 11.39052775754767, 'avg_seq_perplexity': 90979.1186440678}, 'layer_20_l2_influence': 0.9498568177223206, 'mmlu_shapley_layers_pruned_8': {'total': 14080, 'correct': 8726, 'weighted_acc': 61.97443181818182}, 'mmlu_relative_l2_layers_pruned_17': {'total': 14080, 'correct': 6759, 'weighted_acc': 48.00426136363637}, 'layer_39_cosine_influence': 0.07932353019714355, 'mmlu_shapley_layers_pruned_38': {'total': 14080, 'correct': 3529, 'weighted_acc': 25.063920454545453}, 'layer_47_relative_l1_influence': 0.3261582553386688, 'mmlu_relative_l1_layers_pruned_62': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_15_shapley': 13.22042735962014, 'layer_1_l2_influence': 0.17370550334453583, 'layer_30_shapley_influence': -27.171391185153382, 'mmlu_cosine_layers_pruned_1': {'correct': 8806, 'weighted_acc': 62.54261363636363, 'total': 14080}, 'layer_35_relative_l2_influence': 0.4361417889595032, 'mmlu_relative_l1_layers_pruned_5': {'total': 14080, 'correct': 8778, 'weighted_acc': 62.34375}, 'mmlu_shapley_layers_pruned_21': {'total': 14080, 'correct': 3284, 'weighted_acc': 23.323863636363637}, 'eval_relative_l1_layers_pruned_59': {'avg_seq_perplexity': 30795.502118644068, 'num_ex': 15104, 'avg_loss': 10.329213287870765}, 'eval_relative_l2_layers_pruned_14': {'avg_seq_perplexity': 15.17906370001324, 'num_ex': 15104, 'avg_loss': 2.5784314688989673}, 'mmlu_relative_l1_layers_pruned_11': {'total': 14080, 'correct': 7713, 'weighted_acc': 54.77982954545455}, 'layer_0_l2_influence': 0.10821238160133362, 'eval_relative_l1_layers_pruned_30': {'num_ex': 15104, 'avg_loss': 9.464597540386652, 'avg_seq_perplexity': 13751.083686440676}, 'layer_21_l2_influence': 1.2271634340286257, 'eval_shapley_layers_pruned_49': {'avg_loss': 9.584656796212924, 'avg_seq_perplexity': 15261.86970338983, 'num_ex': 15104}, 'eval_relative_l1_layers_pruned_29': {'num_ex': 15104, 'avg_loss': 8.897022311970339, 'avg_seq_perplexity': 7851.597987288135}, 'eval_relative_l2_layers_pruned_36': {'num_ex': 15104, 'avg_loss': 10.050045724642478, 'avg_seq_perplexity': 23758.302966101695}, 'eval_cosine_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.91386206675384, 'avg_seq_perplexity': 8.202241024728549}, 'layer_8_relative_l1_influence': 0.42716798186302185, 'layer_37_relative_l2_influence': 0.4595910310745239, 'layer_61_l1_influence': 453.2881774902344, 'eval_shapley_layers_pruned_57': {'avg_seq_perplexity': 57604.3093220339, 'num_ex': 15104, 'avg_loss': 10.920308775820974}, 'layer_18_relative_l1_influence': 0.3657856285572052, 'eval_relative_l2_layers_pruned_17': {'avg_loss': 2.850116277145127, 'avg_seq_perplexity': 24.494879253840043, 'num_ex': 15104}, 'layer_40_shapley': 40.74468049997184, 'mmlu_cosine_layers_pruned_59': {'total': 14080, 'correct': 3463, 'weighted_acc': 24.595170454545453}, 'mmlu_shapley_layers_pruned_44': {'total': 14080, 'correct': 3363, 'weighted_acc': 23.884943181818183}, 'eval_relative_l2_layers_pruned_43': {'num_ex': 15104, 'avg_loss': 10.483977754237287, 'avg_seq_perplexity': 36457.60593220339}, 'mmlu_relative_l1_layers_pruned_50': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_layers_pruned_11': {'total': 14080, 'correct': 7709, 'weighted_acc': 54.75142045454545}, 'eval_relative_l1_layers_pruned_10': {'num_ex': 15104, 'avg_loss': 2.2188707771947827, 'avg_seq_perplexity': 9.573551501257946}, 'eval_relative_l1_layers_pruned_23': {'avg_seq_perplexity': 398.2683064088983, 'num_ex': 15104, 'avg_loss': 5.94401265807071}, 'eval_relative_l2_layers_pruned_44': {'num_ex': 15104, 'avg_loss': 10.982941191075213, 'avg_seq_perplexity': 59767.81355932203}, 'layer_53_cosine_influence': 0.03408926725387573, 'eval_shapley_layers_pruned_61': {'num_ex': 15104, 'avg_loss': 9.962461309917902, 'avg_seq_perplexity': 21399.860169491527}, 'eval_relative_l2_layers_pruned_16': {'avg_loss': 2.7156524658203125, 'avg_seq_perplexity': 17.597759699417374, 'num_ex': 15104}, 'eval_relative_l2_layers_pruned_19': {'num_ex': 15104, 'avg_loss': 3.674316147626457, 'avg_seq_perplexity': 41.82783947960805}, 'mmlu_cosine_layers_pruned_3': {'weighted_acc': 62.41477272727273, 'total': 14080, 'correct': 8788}, 'eval_relative_l1_layers_pruned_22': {'num_ex': 15104, 'avg_loss': 4.276707536083157, 'avg_seq_perplexity': 76.39300847457628}, 'layer_34_l2_influence': 1.6161693334579468, 'eval_cosine_layers_pruned_3': {'avg_loss': 1.9265898365085408, 'avg_seq_perplexity': 8.243556135791843, 'num_ex': 15104}, 'eval_cosine_layers_pruned_60': {'num_ex': 15104, 'avg_loss': 11.79446980104608, 'avg_seq_perplexity': 139554.00847457626}, 'mmlu_relative_l1_layers_pruned_61': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, '_runtime': 3337.953306913376, 'layer_0_shapley': -201.11340823617027, 'mmlu_cosine_layers_pruned_19': {'total': 14080, 'correct': 5739, 'weighted_acc': 40.75994318181818}, 'eval_relative_l1_layers_pruned_12': {'num_ex': 15104, 'avg_loss': 2.4656995353052173, 'avg_seq_perplexity': 12.23277463751324}, 'layer_10_l2_influence': 0.3964633047580719, 'mmlu_cosine_layers_pruned_16': {'correct': 5267, 'weighted_acc': 37.40767045454545, 'total': 14080}, 'eval_relative_l1_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 9.981190826933265, 'avg_seq_perplexity': 23348.116525423728}, 'mmlu_relative_l1_layers_pruned_45': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_44_l1_influence': 75.24356079101562, 'mmlu_cosine_layers_pruned_45': {'total': 14080, 'correct': 3757, 'weighted_acc': 26.683238636363637}, 'layer_63_relative_l2_influence': 0.6284356117248535, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_41_shapley_influence': 0.8394808974462649, 'eval_cosine_layers_pruned_40': {'avg_loss': 10.38459389896716, 'avg_seq_perplexity': 33023.63347457627, 'num_ex': 15104}, 'eval_relative_l2_layers_pruned_2': {'num_ex': 15104, 'avg_loss': 1.919450404280323, 'avg_seq_perplexity': 8.183725130760063}, 'mmlu_relative_l2_layers_pruned_21': {'total': 14080, 'correct': 3344, 'weighted_acc': 23.75}, 'mmlu_shapley_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_shapley_layers_pruned_57': {'total': 14080, 'correct': 3294, 'weighted_acc': 23.394886363636363}, 'layer_1_l1_influence': 7.449025630950928, 'layer_46_l1_influence': 91.6669464111328, 'layer_39_l2_influence': 4.029421329498291, 'eval_cosine_layers_pruned_4': {'num_ex': 15104, 'avg_loss': 1.934617252673133, 'avg_seq_perplexity': 8.24546012231859}, 'mmlu_shapley_layers_pruned_49': {'total': 14080, 'correct': 3533, 'weighted_acc': 25.092329545454547}, 'layer_45_relative_l1_influence': 0.3456219732761383, 'mmlu_relative_l2_layers_pruned_41': {'total': 14080, 'correct': 3237, 'weighted_acc': 22.990056818181817}, 'mmlu_cosine_layers_pruned_4': {'total': 14080, 'correct': 8767, 'weighted_acc': 62.265625}, 'eval_cosine_layers_pruned_11': {'num_ex': 15104, 'avg_loss': 2.175401332014698, 'avg_seq_perplexity': 10.218624826204978}, 'eval_shapley_layers_pruned_21': {'num_ex': 15104, 'avg_loss': 3.549725031448623, 'avg_seq_perplexity': 38.27280438956568}, 'layer_54_relative_l1_influence': 0.12914898991584778, 'eval_relative_l1_layers_pruned_64': {'num_ex': 15104, 'avg_loss': 10.447785975569383, 'avg_seq_perplexity': 34516.97245762712}, 'layer_24_shapley': 21.580803021066437, 'layer_53_shapley': 3.285764607627783, 'layer_3_l2_influence': 0.7451513409614563, 'layer_48_l1_influence': 85.95079803466797, 'eval_shapley_layers_pruned_38': {'num_ex': 15104, 'avg_loss': 8.272694733183263, 'avg_seq_perplexity': 4290.4777542372885}, 'layer_33_relative_l1_influence': 0.5038266181945801, 'layer_46_relative_l2_influence': 0.12364499270915984, 'layer_15_cosine_influence': 0.12824255228042605, 'layer_51_relative_l2_influence': 0.2735539674758911, 'mmlu_relative_l1_layers_pruned_33': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'mmlu_relative_l1_layers_pruned_47': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'layer_6_l1_influence': 11.167015075683594, 'layer_7_l1_influence': 18.888490676879883, 'layer_14_l2_influence': 0.6303584575653076, 'layer_10_l1_influence': 19.573162078857425, 'layer_17_l2_influence': 1.075259566307068, 'layer_22_l1_influence': 49.71077346801758, 'eval_relative_l2_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_relative_l2_layers_pruned_54': {'num_ex': 15104, 'avg_loss': 11.628640384997352, 'avg_seq_perplexity': 115198.37288135591}, 'mmlu_relative_l2_layers_pruned_35': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'layer_17_shapley_influence': -21.93809143002511, 'mmlu_cosine_layers_pruned_31': {'total': 14080, 'correct': 3224, 'weighted_acc': 22.897727272727273}, 'mmlu_cosine_layers_pruned_51': {'total': 14080, 'correct': 3261, 'weighted_acc': 23.160511363636363}, 'layer_62_relative_l1_influence': 0.18236204981803897, 'eval_relative_l2_layers_pruned_38': {'avg_seq_perplexity': 27683.677966101695, 'num_ex': 15104, 'avg_loss': 10.206491244041311}, 'mmlu_shapley_layers_pruned_61': {'total': 14080, 'correct': 3477, 'weighted_acc': 24.694602272727273}, 'mmlu_relative_l2_layers_pruned_8': {'correct': 8726, 'weighted_acc': 61.97443181818182, 'total': 14080}, '_step': 526, 'layer_35_l1_influence': 141.4872283935547, 'layer_10_cosine_influence': 0.058318376541137695, 'eval_relative_l1_layers_pruned_48': {'num_ex': 15104, 'avg_loss': 10.06027273404396, 'avg_seq_perplexity': 23549.85805084746}, 'eval_shapley_layers_pruned_44': {'avg_seq_perplexity': 8475.115466101695, 'num_ex': 15104, 'avg_loss': 8.955719511387711}, 'layer_24_relative_l1_influence': 0.3712742328643799, 'eval_relative_l2_layers_pruned_52': {'avg_loss': 12.083785752118644, 'avg_seq_perplexity': 181221.2372881356, 'num_ex': 15104}, 'mmlu_relative_l1_layers_pruned_57': {'weighted_acc': 24.694602272727273, 'total': 14080, 'correct': 3477}, 'layer_1_cosine_influence': 0.20279353857040405, 'eval_shapley_layers_pruned_11': {'num_ex': 15104, 'avg_loss': 2.1003401158219677, 'avg_seq_perplexity': 9.423142255362816}, 'mmlu_relative_l1_layers_pruned_18': {'total': 14080, 'correct': 5562, 'weighted_acc': 39.50284090909091}, 'layer_30_cosine_influence': 0.046557605266571045, 'layer_42_cosine_influence': 0.009447574615478516, 'layer_38_relative_l2_influence': 0.2373584657907486, 'layer_20_shapley': 3.849565488640579, 'layer_45_l1_influence': 213.4079742431641, 'layer_4_shapley_influence': -11.881343644325668, 'eval_shapley_layers_pruned_60': {'avg_loss': 11.79446980104608, 'avg_seq_perplexity': 139554.00847457626, 'num_ex': 15104}, 'eval_relative_l2_layers_pruned_35': {'num_ex': 15104, 'avg_loss': 10.15787001787606, 'avg_seq_perplexity': 26732.491525423728}, 'mmlu_relative_l2_layers_pruned_54': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_43_l1_influence': 213.5171813964844, 'layer_57_l2_influence': 7.100451946258545, 'layer_43_relative_l2_influence': 0.34603607654571533, 'layer_56_l1_influence': 132.74241638183594, 'mmlu_relative_l2_layers_pruned_38': {'weighted_acc': 22.990056818181817, 'total': 14080, 'correct': 3237}, 'layer_37_shapley_influence': 1.9651802177398707, 'mmlu_cosine_layers_pruned_15': {'correct': 5752, 'weighted_acc': 40.85227272727273, 'total': 14080}, 'layer_16_relative_l2_influence': 0.3502105176448822, 'mmlu_relative_l1_layers_pruned_60': {'weighted_acc': 24.708806818181817, 'total': 14080, 'correct': 3479}, 'layer_16_cosine_influence': 0.055137455463409424, 'layer_36_shapley_influence': -30.209044836156032, 'eval_relative_l1_layers_pruned_3': {'avg_loss': 1.9265898365085408, 'avg_seq_perplexity': 8.243556135791843, 'num_ex': 15104}, 'layer_21_relative_l1_influence': 0.49442043900489807, 'mmlu_relative_l2_layers_pruned_2': {'total': 14080, 'correct': 8797, 'weighted_acc': 62.47869318181818}, 'mmlu_relative_l2_layers_pruned_52': {'total': 14080, 'correct': 3337, 'weighted_acc': 23.70028409090909}, 'layer_49_l1_influence': 231.76303100585935, 'layer_3_cosine_influence': 0.13780969381332395, 'eval_cosine_layers_pruned_57': {'num_ex': 15104, 'avg_loss': 11.496097887976696, 'avg_seq_perplexity': 99857.00847457629}, 'eval_shapley_layers_pruned_22': {'num_ex': 15104, 'avg_loss': 3.920442742816472, 'avg_seq_perplexity': 54.80618958554025}, 'eval_shapley_layers_pruned_42': {'num_ex': 15104, 'avg_loss': 9.04731052204714, 'avg_seq_perplexity': 9292.646186440676}, 'mmlu_shapley_layers_pruned_18': {'total': 14080, 'correct': 3567, 'weighted_acc': 25.333806818181817}, 'layer_60_l2_influence': 4.699882507324219, 'layer_19_relative_l1_influence': 0.5390093922615051, 'layer_29_relative_l2_influence': 0.4353818595409394, 'eval_relative_l2_layers_pruned_21': {'num_ex': 15104, 'avg_loss': 4.151127184851695, 'avg_seq_perplexity': 66.92552469544492}, 'layer_13_relative_l1_influence': 0.6188135147094727, 'layer_28_l2_influence': 1.226047158241272, 'eval_cosine_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 2.5784314688989673, 'avg_seq_perplexity': 15.17906370001324}, 'mmlu_cosine_layers_pruned_30': {'total': 14080, 'correct': 3220, 'weighted_acc': 22.869318181818183}, 'mmlu_cosine_layers_pruned_54': {'total': 14080, 'correct': 3252, 'weighted_acc': 23.09659090909091}, 'layer_48_relative_l2_influence': 0.10562606155872344, 'eval_relative_l2_layers_pruned_8': {'avg_seq_perplexity': 8.72261487023305, 'num_ex': 15104, 'avg_loss': 2.009420362569518}, 'mmlu_relative_l1_layers_pruned_20': {'correct': 3676, 'weighted_acc': 26.107954545454547, 'total': 14080}, 'layer_40_l2_influence': 1.7244197130203247, 'mmlu_shapley_layers_pruned_50': {'weighted_acc': 24.254261363636363, 'total': 14080, 'correct': 3415}, 'eval_relative_l2_layers_pruned_41': {'num_ex': 15104, 'avg_loss': 10.486559851694915, 'avg_seq_perplexity': 36758.64406779661}, 'mmlu_relative_l1_layers_pruned_15': {'weighted_acc': 40.85227272727273, 'total': 14080, 'correct': 5752}, 'layer_11_shapley_influence': -4.046196280594657, 'layer_15_relative_l2_influence': 0.5353881120681763, 'layer_39_relative_l2_influence': 0.4462292492389679, 'mmlu_relative_l1_layers_pruned_58': {'correct': 3501, 'weighted_acc': 24.865056818181817, 'total': 14080}, 'eval_relative_l1_layers_pruned_27': {'num_ex': 15104, 'avg_loss': 8.355592889300848, 'avg_seq_perplexity': 4662.893538135593}, 'layer_5_shapley': -39.4850292164963, 'eval_cosine_layers_pruned_43': {'num_ex': 15104, 'avg_loss': 10.63862739175053, 'avg_seq_perplexity': 43188.372881355936}, 'eval_shapley_layers_pruned_3': {'num_ex': 15104, 'avg_loss': 1.926486387091168, 'avg_seq_perplexity': 8.19025175450212}, 'mmlu_cosine_layers_pruned_29': {'total': 14080, 'correct': 3207, 'weighted_acc': 22.776988636363637}, 'layer_1_relative_l1_influence': 0.9896533489227296, 'mmlu_shapley_layers_pruned_36': {'total': 14080, 'correct': 3734, 'weighted_acc': 26.519886363636363}, 'layer_41_relative_l2_influence': 0.3916340470314026, 'mmlu_relative_l1_layers_pruned_28': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'mmlu_cosine_layers_pruned_50': {'weighted_acc': 24.353693181818183, 'total': 14080, 'correct': 3429}, 'layer_6_relative_l1_influence': 0.4674394726753235, 'layer_52_shapley': 49.0119663531765, 'layer_17_l1_influence': 53.34122467041016, 'layer_13_shapley_influence': -7.81001200244107, 'eval_cosine_layers_pruned_27': {'num_ex': 15104, 'avg_loss': 8.619481490830244, 'avg_seq_perplexity': 6000.150953389831}, 'mmlu_cosine_layers_pruned_34': {'total': 14080, 'correct': 3226, 'weighted_acc': 22.911931818181817}, 'layer_42_relative_l1_influence': 0.15346704423427582, 'mmlu_relative_l2_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'layer_3_shapley': -326.37099894839815, 'eval_shapley_layers_pruned_15': {'num_ex': 15104, 'avg_loss': 2.562973798331568, 'avg_seq_perplexity': 14.504017975370765}, 'mmlu_shapley_layers_pruned_29': {'total': 14080, 'correct': 3262, 'weighted_acc': 23.167613636363637}, 'eval_relative_l1_layers_pruned_28': {'num_ex': 15104, 'avg_loss': 8.761068053164724, 'avg_seq_perplexity': 6862.3659957627115}, 'mmlu_relative_l1_layers_pruned_27': {'total': 14080, 'correct': 3609, 'weighted_acc': 25.632102272727273}, 'layer_24_relative_l2_influence': 0.34157922863960266, 'layer_12_shapley': 32.05817136938175, 'layer_20_l1_influence': 47.18032455444336, 'layer_54_l1_influence': 117.87212371826172, 'layer_19_cosine_influence': 0.10985255241394044, 'layer_41_cosine_influence': 0.06410741806030273, 'layer_8_shapley_influence': -22.088387403644894, 'layer_10_shapley_influence': -27.544978101058028, 'eval_relative_l1_layers_pruned_58': {'avg_seq_perplexity': 27028.917372881355, 'num_ex': 15104, 'avg_loss': 10.196396649894067}, 'eval_cosine_layers_pruned_22': {'num_ex': 15104, 'avg_loss': 4.46291700460143, 'avg_seq_perplexity': 91.14181673728814}, 'eval_shapley_layers_pruned_52': {'num_ex': 15104, 'avg_loss': 10.151625811043433, 'avg_seq_perplexity': 26408.334745762713}, 'layer_60_cosine_influence': 0.01328420639038086, 'mmlu_cosine_layers_pruned_52': {'total': 14080, 'correct': 3337, 'weighted_acc': 23.70028409090909}, 'eval_relative_l2_layers_pruned_46': {'num_ex': 15104, 'avg_loss': 11.374746548927437, 'avg_seq_perplexity': 88749.16101694915}, 'layer_38_shapley': 28.508128979703436, 'layer_60_shapley_influence': -25.63290674715497, 'layer_62_relative_l2_influence': 0.28547704219818115, 'layer_2_l1_influence': 6.16006326675415, 'layer_55_l2_influence': 5.645216464996338, 'layer_4_relative_l2_influence': 0.45344972610473633, 'mmlu_relative_l2_layers_pruned_49': {'total': 14080, 'correct': 3533, 'weighted_acc': 25.092329545454547}, 'mmlu_cosine_layers_pruned_39': {'total': 14080, 'correct': 3251, 'weighted_acc': 23.089488636363637}, 'eval_relative_l1_layers_pruned_15': {'num_ex': 15104, 'avg_loss': 3.003220380362818, 'avg_seq_perplexity': 21.139325675317796}, 'layer_37_shapley': -1.9651802177398707, 'mmlu_cosine_layers_pruned_24': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'mmlu_shapley_layers_pruned_7': {'total': 14080, 'correct': 8776, 'weighted_acc': 62.32954545454545}, 'eval_relative_l1_layers_pruned_20': {'avg_loss': 3.9108589301675054, 'avg_seq_perplexity': 52.92100602489407, 'num_ex': 15104}, 'mmlu_relative_l2_layers_pruned_26': {'correct': 3229, 'weighted_acc': 22.933238636363637, 'total': 14080}, 'eval_cosine_layers_pruned_5': {'num_ex': 15104, 'avg_loss': 1.945362543655654, 'avg_seq_perplexity': 8.275424763307733}, 'mmlu_shapley_layers_pruned_4': {'correct': 8767, 'weighted_acc': 62.265625, 'total': 14080}, 'layer_51_relative_l1_influence': 0.30358263850212097, 'eval_relative_l2_layers_pruned_40': {'num_ex': 15104, 'avg_loss': 10.191615217823092, 'avg_seq_perplexity': 27390.16101694915}, 'mmlu_relative_l2_layers_pruned_13': {'total': 14080, 'correct': 7395, 'weighted_acc': 52.52130681818182}, 'layer_15_l1_influence': 49.05087661743164, 'eval_cosine_layers_pruned_10': {'num_ex': 15104, 'avg_loss': 2.089284993834415, 'avg_seq_perplexity': 9.298962609242585}, 'eval_shapley_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 2.045917575642214, 'avg_seq_perplexity': 8.967644125728285}, 'layer_33_relative_l2_influence': 0.4480425417423248, 'layer_46_relative_l1_influence': 0.13855092227458954, 'eval_relative_l1_layers_pruned_60': {'num_ex': 15104, 'avg_loss': 10.048286050052964, 'avg_seq_perplexity': 23288.521186440677}, 'layer_51_shapley_influence': -7.116662185299376, 'eval_cosine_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 2.045732142561573, 'avg_seq_perplexity': 8.987701933262711}, 'layer_39_shapley_influence': 4.151586284170207, 'eval_cosine_layers_pruned_20': {'avg_loss': 3.9108589301675054, 'avg_seq_perplexity': 52.92100602489407, 'num_ex': 15104}, 'layer_54_relative_l2_influence': 0.11703189462423325, 'eval_relative_l2_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 1.9622376005528337, 'avg_seq_perplexity': 8.411956787109375}, 'eval_relative_l2_layers_pruned_53': {'avg_seq_perplexity': 96747.33050847458, 'num_ex': 15104, 'avg_loss': 11.46083198159428}, 'eval_relative_l2_layers_pruned_55': {'num_ex': 15104, 'avg_loss': 11.91108832925053, 'avg_seq_perplexity': 153176.45762711865}, 'eval_shapley_layers_pruned_63': {'num_ex': 15104, 'avg_loss': 10.481032549324684, 'avg_seq_perplexity': 35713.49152542373}, 'layer_45_relative_l2_influence': 0.3097705543041229, 'eval_relative_l2_layers_pruned_25': {'num_ex': 15104, 'avg_loss': 7.68178907491393, 'avg_seq_perplexity': 2378.153336864407}, 'layer_50_cosine_influence': 0.004673600196838379, 'mmlu_cosine_layers_pruned_9': {'total': 14080, 'correct': 8762, 'weighted_acc': 62.23011363636363}, 'layer_0_l1_influence': 4.3549885749816895, 'layer_34_shapley_influence': -31.987656913979272, 'mmlu_cosine_layers_pruned_28': {'correct': 3228, 'weighted_acc': 22.926136363636363, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_34': {'correct': 3226, 'weighted_acc': 22.911931818181817, 'total': 14080}, 'mmlu_cosine_layers_pruned_5': {'correct': 8778, 'weighted_acc': 62.34375, 'total': 14080}, 'eval_relative_l2_layers_pruned_39': {'num_ex': 15104, 'avg_loss': 10.270345396914724, 'avg_seq_perplexity': 29451.46186440678}, 'mmlu_shapley_layers_pruned_34': {'total': 14080, 'correct': 3565, 'weighted_acc': 25.319602272727273}, 'mmlu_shapley_layers_pruned_58': {'total': 14080, 'correct': 3727, 'weighted_acc': 26.470170454545453}, 'layer_42_relative_l2_influence': 0.13933835923671722, 'eval_relative_l2_layers_pruned_13': {'avg_loss': 2.483593439651748, 'avg_seq_perplexity': 13.825870837195446, 'num_ex': 15104}, 'mmlu_relative_l1_layers_pruned_48': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_40': {'total': 14080, 'correct': 3236, 'weighted_acc': 22.982954545454547}, 'layer_4_cosine_influence': 0.08361375331878662, 'layer_41_relative_l1_influence': 0.4383629560470581, 'eval_relative_l1_layers_pruned_18': {'avg_loss': 3.47896019887116, 'avg_seq_perplexity': 34.21077404992055, 'num_ex': 15104}, 'layer_15_relative_l1_influence': 0.5988445281982422, 'layer_39_relative_l1_influence': 0.5004472732543945, 'eval_relative_l1_layers_pruned_57': {'avg_loss': 10.066199351165254, 'avg_seq_perplexity': 23725.478813559323, 'num_ex': 15104}, 'mmlu_relative_l2_layers_pruned_53': {'total': 14080, 'correct': 3275, 'weighted_acc': 23.259943181818183}, 'mmlu_relative_l2_layers_pruned_55': {'total': 14080, 'correct': 3259, 'weighted_acc': 23.146306818181817}, 'mmlu_relative_l2_layers_pruned_25': {'correct': 3284, 'weighted_acc': 23.323863636363637, 'total': 14080}, 'layer_27_cosine_influence': 0.07938385009765625, 'layer_21_shapley_influence': -27.64639371570896, 'layer_45_shapley_influence': -6.276738990269735, 'eval_cosine_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 3.2857893604343222, 'avg_seq_perplexity': 28.123638605667377}, 'mmlu_cosine_layers_pruned_56': {'total': 14080, 'correct': 3243, 'weighted_acc': 23.032670454545453}, 'layer_48_relative_l1_influence': 0.12012743949890135, 'layer_13_relative_l2_influence': 0.5495581030845642, 'mmlu_relative_l1_layers_pruned_3': {'total': 14080, 'correct': 8788, 'weighted_acc': 62.41477272727273}, 'eval_relative_l2_layers_pruned_34': {'avg_loss': 10.049714686506883, 'avg_seq_perplexity': 24077.26694915254, 'num_ex': 15104}, 'layer_17_cosine_influence': 0.12082582712173462, 'layer_34_cosine_influence': 0.03277665376663208, 'layer_9_relative_l1_influence': 0.6780116558074951, 'layer_19_relative_l2_influence': 0.48436498641967773, 'layer_29_relative_l1_influence': 0.4902896881103515, 'mmlu_relative_l2_layers_pruned_39': {'total': 14080, 'correct': 3251, 'weighted_acc': 23.089488636363637}, 'eval_cosine_layers_pruned_38': {'avg_loss': 10.334699210474046, 'avg_seq_perplexity': 31485.995762711864, 'num_ex': 15104}, 'eval_shapley_layers_pruned_2': {'num_ex': 15104, 'avg_loss': 1.92047571731826, 'avg_seq_perplexity': 8.128130379369704}, 'mmlu_shapley_layers_pruned_43': {'correct': 3413, 'weighted_acc': 24.240056818181817, 'total': 14080}, 'mmlu_shapley_layers_pruned_59': {'total': 14080, 'correct': 3634, 'weighted_acc': 25.80965909090909}, 'layer_43_l2_influence': 4.242724418640137, 'layer_0_cosine_influence': 0.26513397693634033, 'eval_shapley_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 2.1884194066969016, 'avg_seq_perplexity': 10.199044954978811}, 'layer_21_relative_l2_influence': 0.44412940740585327, 'mmlu_relative_l1_layers_pruned_64': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'layer_47_shapley_influence': -7.395633429931294, 'eval_shapley_layers_pruned_37': {'avg_loss': 7.200456522278866, 'avg_seq_perplexity': 1834.8388506355932, 'num_ex': 15104}, 'eval_relative_l1_layers_pruned_33': {'num_ex': 15104, 'avg_loss': 10.24308337195445, 'avg_seq_perplexity': 30336.705508474577}, 'eval_relative_l1_layers_pruned_47': {'num_ex': 15104, 'avg_loss': 9.757277666512184, 'avg_seq_perplexity': 17386.789194915254}, 'layer_54_cosine_influence': 0.007584333419799805, 'eval_cosine_layers_pruned_44': {'num_ex': 15104, 'avg_loss': 10.747950667041843, 'avg_seq_perplexity': 47585.411016949154}, 'layer_16_relative_l1_influence': 0.3774542212486267, 'mmlu_relative_l2_layers_pruned_46': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'layer_2_relative_l1_influence': 0.5890024900436401, 'layer_3_l1_influence': 11.256752967834473, 'mmlu_shapley_layers_pruned_6': {'total': 14080, 'correct': 8774, 'weighted_acc': 62.31534090909091}, 'layer_43_relative_l1_influence': 0.3843734562397003, 'mmlu_relative_l2_layers_pruned_6': {'total': 14080, 'correct': 8794, 'weighted_acc': 62.45738636363637}, 'eval_relative_l2_layers_pruned_49': {'num_ex': 15104, 'avg_loss': 11.55748994471663, 'avg_seq_perplexity': 105757.1186440678}, 'layer_57_shapley': -17.3169702439765, 'layer_52_l1_influence': 89.97649383544922, 'eval_cosine_layers_pruned_61': {'avg_loss': 12.525657524496822, 'avg_seq_perplexity': 288180.2033898305, 'num_ex': 15104}, 'eval_shapley_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 2.2846185716532044, 'avg_seq_perplexity': 11.175760560116526}, 'mmlu_shapley_layers_pruned_55': {'total': 14080, 'correct': 3449, 'weighted_acc': 24.495738636363637}, 'eval_cosine_layers_pruned_12': {'num_ex': 15104, 'avg_loss': 2.266277765823623, 'avg_seq_perplexity': 11.16541044590837}, 'eval_cosine_layers_pruned_26': {'num_ex': 15104, 'avg_loss': 8.361101053528866, 'avg_seq_perplexity': 4701.826800847458}, 'layer_38_relative_l1_influence': 0.2619994580745697, 'eval_relative_l2_layers_pruned_26': {'num_ex': 15104, 'avg_loss': 8.361101053528866, 'avg_seq_perplexity': 4701.826800847458}, 'mmlu_cosine_layers_pruned_12': {'total': 14080, 'correct': 8385, 'weighted_acc': 59.55255681818182}, 'mmlu_cosine_layers_pruned_26': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'eval_shapley_layers_pruned_28': {'num_ex': 15104, 'avg_loss': 5.1390432584083685, 'avg_seq_perplexity': 180.18177304025423}, 'eval_shapley_layers_pruned_35': {'num_ex': 15104, 'avg_loss': 6.4911752474510065, 'avg_seq_perplexity': 796.9551774364406}, 'eval_relative_l2_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.914052025746491, 'avg_seq_perplexity': 8.133286298331567}, 'mmlu_relative_l1_layers_pruned_46': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_41_l1_influence': 211.082763671875, 'mmlu_cosine_layers_pruned_61': {'total': 14080, 'correct': 3566, 'weighted_acc': 25.326704545454547}, 'layer_41_l2_influence': 4.181917190551758, 'mmlu_shapley_layers_pruned_17': {'total': 14080, 'correct': 3474, 'weighted_acc': 24.673295454545453}, 'mmlu_relative_l2_layers_pruned_64': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_6_l2_influence': 0.2524094581604004, 'layer_3_shapley_influence': 326.37099894839815, 'mmlu_shapley_layers_pruned_2': {'total': 14080, 'correct': 8799, 'weighted_acc': 62.49289772727273}, 'eval_shapley_layers_pruned_48': {'num_ex': 15104, 'avg_loss': 9.162249031713454, 'avg_seq_perplexity': 10208.084745762711}, 'mmlu_shapley_layers_pruned_23': {'weighted_acc': 23.188920454545453, 'total': 14080, 'correct': 3265}, 'layer_61_relative_l2_influence': 0.33199965953826904, 'eval_relative_l2_layers_pruned_27': {'num_ex': 15104, 'avg_loss': 8.619481490830244, 'avg_seq_perplexity': 6000.150953389831}, 'layer_43_shapley': 2.6161215517154375, 'layer_14_cosine_influence': 0.06413614749908447, 'mmlu_cosine_layers_pruned_44': {'total': 14080, 'correct': 3750, 'weighted_acc': 26.633522727272727}, 'layer_44_cosine_influence': 0.0069945454597473145, 'layer_25_relative_l1_influence': 0.4672325253486634, 'layer_44_relative_l1_influence': 0.12534603476524353, 'eval_relative_l1_layers_pruned_41': {'avg_loss': 10.37391481561176, 'avg_seq_perplexity': 32958.04661016949, 'num_ex': 15104}, 'eval_relative_l1_layers_pruned_21': {'num_ex': 15104, 'avg_loss': 4.151127184851695, 'avg_seq_perplexity': 66.92552469544492}, 'layer_17_shapley': 21.93809143002511, 'layer_46_shapley': 46.83833003050874, 'layer_18_l1_influence': 36.471702575683594, 'layer_50_l2_influence': 1.5914347171783447, 'layer_0_shapley_influence': 201.11340823617027, 'layer_62_cosine_influence': 0.03325861692428589, 'eval_shapley_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 1.9643539170087392, 'avg_seq_perplexity': 8.423005184884799}, 'layer_61_shapley': -31.869097103129832, 'layer_19_l2_influence': 1.1694825887680054, 'mmlu_cosine_layers_pruned_38': {'total': 14080, 'correct': 3384, 'weighted_acc': 24.03409090909091}, 'layer_7_relative_l1_influence': 0.6584931015968323, 'layer_51_shapley': 7.116662185299376, 'eval_shapley_layers_pruned_26': {'num_ex': 15104, 'avg_loss': 4.7655386197364935, 'avg_seq_perplexity': 126.17109706038136}, 'layer_31_relative_l2_influence': 0.4283854067325592, 'mmlu_relative_l1_layers_pruned_53': {'total': 14080, 'correct': 3624, 'weighted_acc': 25.738636363636363}, 'mmlu_relative_l1_layers_pruned_55': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_36_shapley': 30.209044836156032, 'layer_40_cosine_influence': 0.01378709077835083, 'layer_5_relative_l2_influence': 0.6784201264381409, 'layer_13_l2_influence': 0.8223271369934082, 'layer_56_l2_influence': 2.7546961307525635, 'layer_22_cosine_influence': 0.05609714984893799, 'layer_56_shapley_influence': -41.190040179049575, 'eval_cosine_layers_pruned_56': {'num_ex': 15104, 'avg_loss': 11.771240234375, 'avg_seq_perplexity': 132507.81355932204}, 'mmlu_cosine_layers_pruned_17': {'total': 14080, 'correct': 5260, 'weighted_acc': 37.35795454545455}, 'eval_shapley_layers_pruned_46': {'num_ex': 15104, 'avg_loss': 9.207176079184322, 'avg_seq_perplexity': 10749.511652542373}, 'mmlu_relative_l1_layers_pruned_40': {'total': 14080, 'correct': 3236, 'weighted_acc': 22.982954545454547}, 'mmlu_relative_l2_layers_pruned_48': {'total': 14080, 'correct': 3293, 'weighted_acc': 23.38778409090909}, 'layer_32_shapley': 34.91229354502616, 'layer_61_cosine_influence': 0.05095064640045166, 'layer_35_shapley_influence': -9.860776845089667, 'mmlu_relative_l1_layers_pruned_39': {'total': 14080, 'correct': 3251, 'weighted_acc': 23.089488636363637}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence_shapley', 'pruning_scheme': 'both', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128, 'limit_logit_shapley_samples': 25000}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both
1,"{'layer_45_l1_influence': 213.4079742431641, 'layer_47_l1_influence': 222.2028045654297, 'layer_35_cosine_influence': 0.0827869176864624, 'eval_cosine_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 6.497282901052701, 'avg_seq_perplexity': 63868.79661016949}, 'eval_cosine_layers_pruned_32': {'num_ex': 15104, 'avg_loss': 11.323060116525424, 'avg_seq_perplexity': 92913.98305084746}, 'eval_shapley_layers_pruned_24': {'avg_loss': 10.688019316075213, 'avg_seq_perplexity': 269279.9322033898, 'num_ex': 15104}, 'layer_22_relative_l2_influence': 0.3525468409061432, 'layer_12_l2_influence': 0.4697582721710205, 'eval_relative_l1_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 6.611725370762712, 'avg_seq_perplexity': 186200.5593220339}, 'layer_62_relative_l1_influence': 0.18236204981803897, 'layer_42_shapley': 45.49706310016771, 'layer_5_l2_influence': 0.30081430077552795, 'eval_shapley_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9325134794590837, 'avg_seq_perplexity': 8.375186208951272}, 'eval_shapley_layers_pruned_2': {'num_ex': 15104, 'avg_loss': 1.9709064031051375, 'avg_seq_perplexity': 8.772326453257415}, 'eval_shapley_layers_pruned_32': {'num_ex': 15104, 'avg_loss': 11.323060116525424, 'avg_seq_perplexity': 92913.98305084746}, 'layer_54_relative_l2_influence': 0.11703189462423325, 'mmlu_relative_l2_layers_pruned_28': {'total': 14080, 'correct': 3400, 'weighted_acc': 24.147727272727273}, 'layer_2_shapley': -93.44131833977217, 'layer_31_relative_l2_influence': 0.4283854067325592, 'mmlu_relative_l1_layers_pruned_30': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'layer_20_cosine_influence': 0.062105000019073486, 'layer_34_shapley': 31.987656913979272, 'layer_59_cosine_influence': 0.04371953010559082, 'mmlu_relative_l2_layers_pruned_24': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'layer_22_shapley': 24.06907041581271, 'layer_18_l1_influence': 36.471702575683594, 'layer_53_l2_influence': 5.171469688415527, 'eval_shapley_layers_pruned_28': {'num_ex': 15104, 'avg_loss': 11.276265807070974, 'avg_seq_perplexity': 89100.52542372882}, 'mmlu_relative_l1_layers_pruned_16': {'total': 14080, 'correct': 3998, 'weighted_acc': 28.394886363636363}, 'mmlu_relative_l1_layers_pruned_27': {'total': 14080, 'correct': 3270, 'weighted_acc': 23.224431818181817}, 'layer_11_shapley': 4.046196280594657, 'layer_50_l2_influence': 1.5914347171783447, 'layer_60_l2_influence': 4.699882507324219, 'layer_8_cosine_influence': 0.0601801872253418, 'layer_31_cosine_influence': 0.08538097143173218, 'layer_1_relative_l1_influence': 0.9896533489227296, 'layer_20_relative_l1_influence': 0.4092921018600464, 'eval_relative_l2_layers_pruned_31': {'avg_seq_perplexity': 176637.4745762712, 'num_ex': 15104, 'avg_loss': 11.97389350503178}, 'layer_32_l1_influence': 73.81858825683594, 'mmlu_relative_l2_layers_pruned_19': {'total': 14080, 'correct': 3248, 'weighted_acc': 23.068181818181817}, 'layer_5_shapley': -39.4850292164963, 'layer_17_shapley': 21.93809143002511, 'layer_37_l2_influence': 3.425405263900757, 'layer_6_cosine_influence': 0.07050371170043945, 'mmlu_cosine_layers_pruned_20': {'total': 14080, 'correct': 3251, 'weighted_acc': 23.089488636363637}, 'layer_27_relative_l2_influence': 0.40460434556007385, 'layer_0_shapley': -201.11340823617027, 'layer_43_l1_influence': 213.5171813964844, 'layer_6_shapley_influence': -14.203167410705682, 'layer_28_relative_l1_influence': 0.34320124983787537, 'mmlu_relative_l1_layers_pruned_7': {'weighted_acc': 57.46448863636363, 'total': 14080, 'correct': 8091}, 'layer_23_shapley': 24.214944772609243, 'layer_61_l1_influence': 453.2881774902344, 'mmlu_shapley_layers_pruned_18': {'total': 14080, 'correct': 3314, 'weighted_acc': 23.536931818181817}, 'mmlu_shapley_layers_pruned_25': {'total': 14080, 'correct': 3548, 'weighted_acc': 25.198863636363637}, 'eval_relative_l2_layers_pruned_17': {'avg_loss': 7.291941497285487, 'avg_seq_perplexity': 709603.0508474576, 'num_ex': 15104}, 'layer_25_shapley': 27.68004962982616, 'eval_shapley_layers_pruned_22': {'num_ex': 15104, 'avg_loss': 9.819785942465572, 'avg_seq_perplexity': 21244.18220338983}, 'layer_25_relative_l1_influence': 0.4672325253486634, 'layer_32_relative_l2_influence': 0.29006630182266235, 'eval_shapley_layers_pruned_9': {'avg_seq_perplexity': 2794.697033898305, 'num_ex': 15104, 'avg_loss': 7.599795583951271}, 'layer_63_l1_influence': 692.5274658203125, 'layer_21_relative_l2_influence': 0.44412940740585327, 'eval_relative_l2_layers_pruned_26': {'num_ex': 15104, 'avg_loss': 11.213549597788663, 'avg_seq_perplexity': 137338.38983050847}, 'layer_50_l1_influence': 80.15199279785156, 'layer_59_shapley': -24.778077998402395, 'eval_relative_l2_layers_pruned_20': {'num_ex': 15104, 'avg_loss': 10.166780116194383, 'avg_seq_perplexity': 32456.52966101695}, 'mmlu_relative_l2_layers_pruned_21': {'weighted_acc': 23.167613636363637, 'total': 14080, 'correct': 3262}, 'layer_58_shapley': 19.35565694775728, 'layer_55_shapley_influence': -3.3526152803003555, 'layer_35_relative_l2_influence': 0.4361417889595032, 'layer_46_relative_l1_influence': 0.13855092227458954, 'layer_52_relative_l1_influence': 0.1086377650499344, 'eval_relative_l2_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9571026300979872, 'avg_seq_perplexity': 8.637349274198888}, 'layer_41_l2_influence': 4.181917190551758, 'layer_41_l1_influence': 211.082763671875, 'layer_57_l2_influence': 7.100451946258545, 'layer_40_shapley_influence': -40.74468049997184, 'mmlu_shapley_layers_pruned_16': {'weighted_acc': 23.970170454545453, 'total': 14080, 'correct': 3375}, 'layer_10_relative_l1_influence': 0.4238109290599823, 'layer_34_l2_influence': 1.6161693334579468, 'layer_1_l2_influence': 0.17370550334453583, 'layer_23_l2_influence': 1.3222460746765137, 'layer_60_cosine_influence': 0.01328420639038086, 'layer_43_relative_l2_influence': 0.34603607654571533, 'mmlu_relative_l2_layers_pruned_7': {'total': 14080, 'correct': 8596, 'weighted_acc': 61.05113636363637}, 'layer_29_shapley': 22.25629334945578, 'layer_42_shapley_influence': -45.49706310016771, 'layer_56_shapley_influence': -41.190040179049575, 'layer_31_l2_influence': 2.0825109481811523, 'layer_37_l1_influence': 172.80148315429688, 'layer_56_l1_influence': 132.74241638183594, 'eval_cosine_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 11.97389350503178, 'avg_seq_perplexity': 176637.4745762712}, 'mmlu_shapley_layers_pruned_10': {'correct': 3461, 'weighted_acc': 24.58096590909091, 'total': 14080}, 'layer_63_relative_l2_influence': 0.6284356117248535, 'eval_relative_l2_layers_pruned_2': {'num_ex': 15104, 'avg_loss': 2.018892708471266, 'avg_seq_perplexity': 9.321022163003178}, 'eval_relative_l2_layers_pruned_30': {'num_ex': 15104, 'avg_loss': 11.35936672404661, 'avg_seq_perplexity': 96137.77118644067}, 'layer_16_l2_influence': 0.6878442764282227, 'layer_4_cosine_influence': 0.08361375331878662, 'layer_30_shapley_influence': -27.171391185153382, 'layer_50_shapley_influence': -50.91546810890101, 'layer_17_relative_l1_influence': 0.5587689280509949, 'mmlu_relative_l1_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_relative_l1_layers_pruned_25': {'num_ex': 15104, 'avg_loss': 11.451741881289724, 'avg_seq_perplexity': 110847.03389830508}, 'layer_21_l1_influence': 61.71476745605469, 'layer_21_cosine_influence': 0.09525394439697266, 'eval_cosine_layers_pruned_7': {'num_ex': 15104, 'avg_loss': 2.847116502664857, 'avg_seq_perplexity': 29.596601065942796}, 'eval_relative_l1_layers_pruned_22': {'num_ex': 15104, 'avg_loss': 11.054807501324152, 'avg_seq_perplexity': 93917.7627118644}, 'layer_48_l2_influence': 1.708746075630188, 'layer_51_l2_influence': 4.855722427368164, 'layer_61_relative_l2_influence': 0.33199965953826904, 'mmlu_relative_l1_layers_pruned_31': {'correct': 3417, 'weighted_acc': 24.26846590909091, 'total': 14080}, 'layer_9_shapley': 1.9781940857370728, 'layer_47_cosine_influence': 0.03914397954940796, 'eval_cosine_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 6.4061527575476696, 'avg_seq_perplexity': 102610.16101694916}, 'layer_50_relative_l1_influence': 0.10534505546092988, 'mmlu_relative_l2_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'layer_22_l1_influence': 49.71077346801758, 'layer_49_cosine_influence': 0.03631383180618286, 'layer_55_cosine_influence': 0.03453934192657471, 'layer_39_shapley_influence': 4.151586284170207, 'eval_cosine_layers_pruned_27': {'num_ex': 15104, 'avg_loss': 11.042984267412606, 'avg_seq_perplexity': 74312.92372881356}, 'mmlu_cosine_layers_pruned_21': {'total': 14080, 'correct': 3262, 'weighted_acc': 23.167613636363637}, 'layer_5_relative_l2_influence': 0.6784201264381409, 'mmlu_shapley_layers_pruned_15': {'total': 14080, 'correct': 3271, 'weighted_acc': 23.23153409090909}, 'layer_46_cosine_influence': 0.00805366039276123, 'layer_55_relative_l2_influence': 0.2701840102672577, 'layer_16_l1_influence': 33.47410583496094, 'layer_25_l2_influence': 1.4418587684631348, 'layer_29_l2_influence': 1.8349759578704832, 'layer_41_cosine_influence': 0.06410741806030273, 'layer_57_relative_l1_influence': 0.3440999388694763, 'eval_relative_l1_layers_pruned_23': {'num_ex': 15104, 'avg_loss': 11.148306119239937, 'avg_seq_perplexity': 90869.13559322034}, 'eval_relative_l2_layers_pruned_16': {'num_ex': 15104, 'avg_loss': 7.074210991293697, 'avg_seq_perplexity': 213710240.54237288}, 'layer_10_l1_influence': 19.573162078857425, 'mmlu_relative_l2_layers_pruned_15': {'total': 14080, 'correct': 3695, 'weighted_acc': 26.242897727272727}, 'eval_relative_l2_layers_pruned_27': {'num_ex': 15104, 'avg_loss': 11.043680481991526, 'avg_seq_perplexity': 69399.62288135593}, 'layer_45_relative_l1_influence': 0.3456219732761383, 'mmlu_relative_l2_layers_pruned_11': {'total': 14080, 'correct': 4262, 'weighted_acc': 30.269886363636363}, 'layer_44_relative_l1_influence': 0.12534603476524353, 'eval_shapley_layers_pruned_19': {'avg_seq_perplexity': 23071.76694915254, 'num_ex': 15104, 'avg_loss': 9.896737826072563}, 'eval_shapley_layers_pruned_21': {'num_ex': 15104, 'avg_loss': 9.887423240532309, 'avg_seq_perplexity': 22921.802966101695}, 'eval_relative_l1_layers_pruned_2': {'num_ex': 15104, 'avg_loss': 2.019869658906581, 'avg_seq_perplexity': 9.2877000711732}, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 3448, 'weighted_acc': 24.488636363636363}, 'mmlu_relative_l2_layers_pruned_18': {'weighted_acc': 24.055397727272727, 'total': 14080, 'correct': 3387}, 'layer_36_shapley': 30.209044836156032, 'layer_42_l1_influence': 81.91757202148438, 'eval_relative_l1_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 11.97389350503178, 'avg_seq_perplexity': 176637.4745762712}, 'layer_3_shapley': -326.37099894839815, 'layer_62_l2_influence': 9.421143531799316, 'mmlu_relative_l1_layers_pruned_25': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'layer_19_shapley': 20.435912666031182, 'layer_35_shapley': 9.860776845089667, 'layer_7_cosine_influence': 0.11934077739715576, 'layer_10_cosine_influence': 0.058318376541137695, 'layer_16_cosine_influence': 0.055137455463409424, 'layer_3_shapley_influence': 326.37099894839815, 'eval_cosine_layers_pruned_10': {'avg_seq_perplexity': 61637.52542372881, 'num_ex': 15104, 'avg_loss': 5.962795451536017}, 'eval_shapley_layers_pruned_5': {'num_ex': 15104, 'avg_loss': 2.330446663549391, 'avg_seq_perplexity': 12.74269233315678}, 'layer_6_shapley': 14.203167410705682, 'layer_48_relative_l1_influence': 0.12012743949890135, 'eval_relative_l2_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 6.611725370762712, 'avg_seq_perplexity': 186200.5593220339}, 'mmlu_relative_l1_layers_pruned_22': {'total': 14080, 'correct': 3380, 'weighted_acc': 24.005681818181817}, 'mmlu_shapley_layers_pruned_30': {'weighted_acc': 24.850852272727273, 'total': 14080, 'correct': 3499}, 'layer_34_l1_influence': 80.89354705810547, 'layer_21_shapley_influence': -27.64639371570896, 'eval_cosine_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 8.252902790651483, 'avg_seq_perplexity': 4846.698093220339}, 'mmlu_shapley_layers_pruned_4': {'total': 14080, 'correct': 3992, 'weighted_acc': 28.352272727272727}, 'layer_24_relative_l1_influence': 0.3712742328643799, 'layer_4_l2_influence': 0.1734139770269394, 'layer_30_relative_l1_influence': 0.36278292536735535, 'layer_60_relative_l2_influence': 0.16872936487197876, 'layer_0_relative_l1_influence': 0.7592589259147644, 'layer_44_l2_influence': 1.5214053392410278, 'layer_51_cosine_influence': 0.03485441207885742, 'layer_9_shapley_influence': -1.9781940857370728, 'layer_4_relative_l2_influence': 0.45344972610473633, 'layer_7_relative_l2_influence': 0.551304042339325, 'layer_39_relative_l2_influence': 0.4462292492389679, 'layer_51_relative_l2_influence': 0.2735539674758911, 'layer_26_l2_influence': 1.1506569385528564, 'mmlu_relative_l2_layers_pruned_12': {'correct': 4544, 'weighted_acc': 32.27272727272727, 'total': 14080}, 'eval_cosine_layers_pruned_20': {'num_ex': 15104, 'avg_loss': 10.34566174523305, 'avg_seq_perplexity': 41268.8813559322}, 'layer_32_shapley': 34.91229354502616, 'layer_17_l1_influence': 53.34122467041016, 'layer_53_shapley_influence': -3.285764607627783, 'eval_cosine_layers_pruned_5': {'avg_loss': 2.3293190649000266, 'avg_seq_perplexity': 15.134095272775424, 'num_ex': 15104}, 'mmlu_shapley_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'layer_14_relative_l2_influence': 0.38463470339775085, 'mmlu_relative_l2_layers_pruned_10': {'weighted_acc': 32.20880681818182, 'total': 14080, 'correct': 4535}, '_wandb': {'runtime': 2594}, 'layer_29_cosine_influence': 0.08742201328277588, 'mmlu_shapley_layers_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'layer_38_relative_l1_influence': 0.2619994580745697, 'layer_49_relative_l1_influence': 0.31097516417503357, 'layer_46_shapley': 46.83833003050874, 'layer_32_l2_influence': 1.502638816833496, 'layer_63_cosine_influence': 0.18472611904144287, 'eval_shapley_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 9.668496342028602, 'avg_seq_perplexity': 21285.319915254237}, 'layer_18_relative_l1_influence': 0.3657856285572052, 'mmlu_relative_l2_layers_pruned_14': {'total': 14080, 'correct': 3891, 'weighted_acc': 27.634943181818183}, 'layer_41_shapley': -0.8394808974462649, 'layer_3_relative_l1_influence': 0.76023268699646, 'mmlu_shapley_layers_pruned_27': {'total': 14080, 'correct': 3483, 'weighted_acc': 24.73721590909091}, 'layer_13_relative_l1_influence': 0.6188135147094727, 'layer_53_relative_l1_influence': 0.30205732583999634, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9571026300979872, 'avg_seq_perplexity': 8.637349274198888}, 'eval_shapley_layers_pruned_20': {'avg_loss': 9.872335143008474, 'avg_seq_perplexity': 22466.71610169491, 'num_ex': 15104}, 'layer_30_l2_influence': 1.4499781131744385, 'layer_35_shapley_influence': -9.860776845089667, 'layer_38_shapley': 28.508128979703436, 'layer_35_l1_influence': 141.4872283935547, 'eval_cosine_layers_pruned_3': {'num_ex': 15104, 'avg_loss': 2.11210955603648, 'avg_seq_perplexity': 10.7965087890625}, 'mmlu_cosine_layers_pruned_14': {'total': 14080, 'correct': 4862, 'weighted_acc': 34.53125}, 'mmlu_cosine_layers_pruned_32': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_shapley_layers_pruned_8': {'weighted_acc': 26.676136363636363, 'total': 14080, 'correct': 3756}, 'layer_47_relative_l1_influence': 0.3261582553386688, 'layer_56_relative_l1_influence': 0.13687996566295624, 'layer_17_l2_influence': 1.075259566307068, 'eval_relative_l2_layers_pruned_29': {'num_ex': 15104, 'avg_loss': 11.364505056607522, 'avg_seq_perplexity': 97724.91525423728}, 'layer_44_shapley': 49.10990937842897, 'layer_23_shapley_influence': -24.214944772609243, 'layer_19_relative_l2_influence': 0.48436498641967773, 'layer_37_relative_l2_influence': 0.4595910310745239, 'eval_relative_l2_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'layer_1_shapley': -304.16026930452944, 'layer_57_cosine_influence': 0.04537773132324219, 'layer_31_shapley_influence': -21.518247290214138, 'layer_13_shapley': 7.81001200244107, 'layer_32_shapley_influence': -34.91229354502616, 'layer_23_relative_l1_influence': 0.4770928919315338, 'layer_33_l2_influence': 2.497641086578369, 'mmlu_cosine_layers_pruned_3': {'correct': 8717, 'weighted_acc': 61.91051136363637, 'total': 14080}, 'layer_42_relative_l1_influence': 0.15346704423427582, 'mmlu_relative_l1_layers_pruned_2': {'total': 14080, 'correct': 8798, 'weighted_acc': 62.48579545454545}, 'eval_relative_l1_layers_pruned_16': {'num_ex': 15104, 'avg_loss': 7.050945734573623, 'avg_seq_perplexity': 38518.88983050847}, 'eval_relative_l1_layers_pruned_27': {'num_ex': 15104, 'avg_loss': 11.206346414856991, 'avg_seq_perplexity': 86211.20338983051}, 'eval_relative_l2_layers_pruned_23': {'num_ex': 15104, 'avg_loss': 11.35483357057733, 'avg_seq_perplexity': 128643.44915254238}, 'layer_41_shapley_influence': 0.8394808974462649, 'layer_0_cosine_influence': 0.26513397693634033, 'layer_13_cosine_influence': 0.12944895029067993, 'layer_42_cosine_influence': 0.009447574615478516, 'layer_11_shapley_influence': -4.046196280594657, 'eval_shapley_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 9.77844858977754, 'avg_seq_perplexity': 24264.360169491527}, 'eval_shapley_layers_pruned_29': {'num_ex': 15104, 'avg_loss': 11.306631314552437, 'avg_seq_perplexity': 92551.90677966102}, 'layer_36_relative_l1_influence': 0.28361251950263977, 'layer_21_l2_influence': 1.2271634340286257, 'mmlu_relative_l2_layers_pruned_2': {'total': 14080, 'correct': 8691, 'weighted_acc': 61.72585227272727}, 'layer_12_cosine_influence': 0.05229365825653076, 'layer_37_shapley_influence': 1.9651802177398707, 'layer_58_relative_l2_influence': 0.19195634126663208, 'eval_relative_l1_layers_pruned_30': {'num_ex': 15104, 'avg_loss': 12.105650820974576, 'avg_seq_perplexity': 198417.50847457623}, 'layer_18_l2_influence': 0.7598262429237366, 'layer_58_cosine_influence': 0.016599416732788086, 'mmlu_cosine_layers_pruned_5': {'total': 14080, 'correct': 8580, 'weighted_acc': 60.9375}, 'eval_relative_l2_layers_pruned_25': {'num_ex': 15104, 'avg_loss': 11.065522791975637, 'avg_seq_perplexity': 73186.57627118644}, 'layer_44_l1_influence': 75.24356079101562, 'eval_shapley_layers_pruned_23': {'num_ex': 15104, 'avg_loss': 9.80253471762447, 'avg_seq_perplexity': 21193.46610169491}, 'layer_59_relative_l1_influence': 0.34520354866981506, 'eval_relative_l2_layers_pruned_22': {'num_ex': 15104, 'avg_loss': 11.047364315744174, 'avg_seq_perplexity': 109248.19491525424}, 'mmlu_relative_l1_layers_pruned_13': {'total': 14080, 'correct': 3810, 'weighted_acc': 27.05965909090909}, 'layer_33_cosine_influence': 0.0884937047958374, 'layer_28_shapley': 32.03962980179318, 'layer_11_l2_influence': 0.6898231506347656, 'layer_52_l1_influence': 89.97649383544922, 'layer_27_cosine_influence': 0.07938385009765625, 'layer_34_cosine_influence': 0.03277665376663208, 'layer_4_shapley_influence': -11.881343644325668, 'layer_61_cosine_influence': 0.05095064640045166, '_timestamp': 1714481472.9877515, 'eval_cosine_layers_pruned_21': {'avg_seq_perplexity': 76281.95762711864, 'num_ex': 15104, 'avg_loss': 10.893067440744174}, 'mmlu_cosine_layers_pruned_27': {'total': 14080, 'correct': 3370, 'weighted_acc': 23.93465909090909}, 'mmlu_relative_l2_layers_pruned_1': {'weighted_acc': 62.57102272727273, 'total': 14080, 'correct': 8810}, 'eval_relative_l1_layers_pruned_20': {'num_ex': 15104, 'avg_loss': 8.410246768240201, 'avg_seq_perplexity': 5524.019597457627}, 'layer_8_shapley_influence': -22.088387403644894, 'layer_52_shapley_influence': -49.0119663531765, 'eval_shapley_layers_pruned_12': {'num_ex': 15104, 'avg_loss': 9.089306847523837, 'avg_seq_perplexity': 13287.977754237289}, 'layer_16_relative_l2_influence': 0.3502105176448822, 'layer_29_relative_l2_influence': 0.4353818595409394, 'layer_10_shapley_influence': -27.544978101058028, 'layer_15_l1_influence': 49.05087661743164, 'layer_36_l1_influence': 89.0626220703125, 'eval_shapley_layers_pruned_7': {'num_ex': 15104, 'avg_loss': 2.9789604574947033, 'avg_seq_perplexity': 25.117094395524365}, 'mmlu_shapley_layers_pruned_3': {'weighted_acc': 35.19176136363637, 'total': 14080, 'correct': 4955}, 'layer_6_relative_l2_influence': 0.43637657165527344, 'eval_relative_l2_layers_pruned_7': {'avg_seq_perplexity': 63.79116873013771, 'num_ex': 15104, 'avg_loss': 3.089405124470339}, 'layer_33_shapley': 10.377823586098614, 'layer_10_l2_influence': 0.3964633047580719, 'layer_13_l1_influence': 41.405792236328125, 'layer_13_l2_influence': 0.8223271369934082, 'eval_shapley_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 2.541383646302304, 'avg_seq_perplexity': 15.7152099609375}, 'mmlu_cosine_layers_pruned_13': {'total': 14080, 'correct': 4307, 'weighted_acc': 30.589488636363637}, 'layer_2_relative_l2_influence': 0.5392166972160339, 'layer_15_relative_l1_influence': 0.5988445281982422, 'layer_21_shapley': 27.64639371570896, 'layer_48_l1_influence': 85.95079803466797, 'layer_59_l2_influence': 8.060470581054688, 'layer_14_shapley_influence': -23.762158597199303, 'eval_shapley_layers_pruned_11': {'num_ex': 15104, 'avg_loss': 8.92631091101695, 'avg_seq_perplexity': 10655.11440677966}, 'mmlu_shapley_layers_pruned_26': {'weighted_acc': 24.261363636363637, 'total': 14080, 'correct': 3416}, 'layer_27_l1_influence': 78.2798843383789, 'layer_49_shapley': 7.906639948626321, 'layer_45_l2_influence': 4.230605125427246, 'layer_46_l1_influence': 91.6669464111328, 'layer_12_shapley_influence': -32.05817136938175, 'layer_8_relative_l1_influence': 0.42716798186302185, 'mmlu_shapley_layers_pruned_17': {'total': 14080, 'correct': 3328, 'weighted_acc': 23.636363636363637}, 'layer_11_relative_l1_influence': 0.6555633544921875, 'layer_43_shapley': 2.6161215517154375, 'mmlu_relative_l1_layers_pruned_29': {'total': 14080, 'correct': 3435, 'weighted_acc': 24.396306818181817}, 'eval_relative_l1_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 7.33877822100106, 'avg_seq_perplexity': 24114.444915254237}, 'layer_26_relative_l2_influence': 0.3264904320240021, 'layer_40_l2_influence': 1.7244197130203247, 'layer_32_cosine_influence': 0.03744399547576904, 'layer_59_shapley_influence': 24.778077998402395, 'mmlu_cosine_layers_pruned_31': {'total': 14080, 'correct': 3417, 'weighted_acc': 24.26846590909091}, 'layer_9_relative_l1_influence': 0.6780116558074951, 'mmlu_relative_l1_layers_pruned_1': {'correct': 8810, 'weighted_acc': 62.57102272727273, 'total': 14080}, 'eval_relative_l1_layers_pruned_26': {'num_ex': 15104, 'avg_loss': 11.186502747616526, 'avg_seq_perplexity': 83294.84745762713}, 'layer_2_cosine_influence': 0.12313616275787354, 'layer_30_l1_influence': 72.10015106201172, 'layer_47_l2_influence': 4.401993274688721, 'layer_37_cosine_influence': 0.08690440654754639, 'layer_43_shapley_influence': -2.6161215517154375, 'mmlu_shapley_layers_pruned_6': {'correct': 3635, 'weighted_acc': 25.816761363636363, 'total': 14080}, 'layer_31_relative_l1_influence': 0.4832665622234345, 'layer_4_shapley': 11.881343644325668, 'eval_cosine_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 2.502064333123676, 'avg_seq_perplexity': 20.024654065148304}, 'eval_cosine_layers_pruned_12': {'num_ex': 15104, 'avg_loss': 6.193962485103284, 'avg_seq_perplexity': 123853.36440677966}, 'eval_shapley_layers_pruned_3': {'num_ex': 15104, 'avg_loss': 2.041373172048795, 'avg_seq_perplexity': 9.46513754634534}, 'mmlu_shapley_layers_pruned_7': {'total': 14080, 'correct': 3521, 'weighted_acc': 25.007102272727273}, 'layer_54_relative_l1_influence': 0.12914898991584778, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 8717, 'weighted_acc': 61.91051136363637}, 'mmlu_relative_l2_layers_pruned_13': {'total': 14080, 'correct': 3810, 'weighted_acc': 27.05965909090909}, 'layer_51_shapley_influence': -7.116662185299376, 'layer_22_l2_influence': 1.0001939535140991, 'layer_26_cosine_influence': 0.04703766107559204, 'eval_cosine_layers_pruned_11': {'num_ex': 15104, 'avg_loss': 5.971804344047935, 'avg_seq_perplexity': 48269.05508474576}, 'mmlu_cosine_layers_pruned_25': {'total': 14080, 'correct': 3306, 'weighted_acc': 23.480113636363637}, 'eval_shapley_layers_pruned_30': {'avg_loss': 11.35936672404661, 'avg_seq_perplexity': 96137.77118644067, 'num_ex': 15104}, 'layer_22_relative_l1_influence': 0.3856202363967895, 'layer_62_relative_l2_influence': 0.28547704219818115, 'layer_5_l1_influence': 14.69391632080078, 'eval_relative_l1_layers_pruned_28': {'avg_loss': 11.146719205177437, 'avg_seq_perplexity': 77835.66949152542, 'num_ex': 15104}, 'layer_30_cosine_influence': 0.046557605266571045, 'layer_52_cosine_influence': 0.00445026159286499, 'layer_22_shapley_influence': -24.06907041581271, 'eval_cosine_layers_pruned_19': {'num_ex': 15104, 'avg_loss': 8.707102630097987, 'avg_seq_perplexity': 7412.229872881356}, 'layer_55_l2_influence': 5.645216464996338, 'layer_7_shapley_influence': 12.347690338200051, 'layer_27_relative_l1_influence': 0.4552938640117645, 'eval_relative_l1_layers_pruned_24': {'avg_seq_perplexity': 117616.14406779662, 'num_ex': 15104, 'avg_loss': 11.45961955442267}, 'eval_relative_l2_layers_pruned_11': {'num_ex': 15104, 'avg_loss': 5.971804344047935, 'avg_seq_perplexity': 48269.05508474576}, 'layer_2_l1_influence': 6.16006326675415, 'layer_44_cosine_influence': 0.0069945454597473145, 'layer_20_relative_l2_influence': 0.3745906352996826, 'eval_relative_l1_layers_pruned_5': {'avg_seq_perplexity': 15.134095272775424, 'num_ex': 15104, 'avg_loss': 2.3293190649000266}, 'eval_relative_l2_layers_pruned_18': {'num_ex': 15104, 'avg_loss': 7.251649500960011, 'avg_seq_perplexity': 38087.970338983054}, 'layer_5_cosine_influence': 0.1279941201210022, 'layer_27_shapley_influence': -29.559354701554064, 'mmlu_shapley_layers_pruned_19': {'weighted_acc': 25.213068181818183, 'total': 14080, 'correct': 3550}, 'mmlu_shapley_layers_pruned_21': {'weighted_acc': 25.220170454545453, 'total': 14080, 'correct': 3551}, 'mmlu_relative_l1_layers_pruned_3': {'total': 14080, 'correct': 8717, 'weighted_acc': 61.91051136363637}, 'eval_relative_l1_layers_pruned_19': {'num_ex': 15104, 'avg_loss': 7.758796303959216, 'avg_seq_perplexity': 4248.527012711865}, 'layer_37_shapley': -1.9651802177398707, 'layer_63_l2_influence': 22.275768280029297, 'layer_11_cosine_influence': 0.1347026824951172, 'eval_cosine_layers_pruned_23': {'num_ex': 15104, 'avg_loss': 11.224843170683265, 'avg_seq_perplexity': 103668.8813559322}, 'layer_41_relative_l1_influence': 0.4383629560470581, 'eval_relative_l2_layers_pruned_4': {'avg_loss': 2.221909345206568, 'avg_seq_perplexity': 12.88693806276483, 'num_ex': 15104}, 'eval_relative_l2_layers_pruned_14': {'avg_seq_perplexity': 260282263.8644068, 'num_ex': 15104, 'avg_loss': 7.054883536645922}, 'layer_24_l2_influence': 1.089626669883728, 'layer_12_l1_influence': 23.021808624267575, 'layer_25_l1_influence': 72.89783477783203, 'layer_43_cosine_influence': 0.05295085906982422, 'mmlu_cosine_layers_pruned_8': {'total': 14080, 'correct': 7958, 'weighted_acc': 56.51988636363637}, 'eval_cosine_layers_pruned_18': {'num_ex': 15104, 'avg_loss': 8.425206588486494, 'avg_seq_perplexity': 5658.051377118644}, 'layer_1_relative_l2_influence': 1.0356791019439695, 'layer_12_relative_l2_influence': 0.34545865654945374, 'layer_56_shapley': 41.190040179049575, 'eval_relative_l1_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 5.528028585143009, 'avg_seq_perplexity': 775307333.4237288}, 'layer_43_l2_influence': 4.242724418640137, 'layer_22_cosine_influence': 0.05609714984893799, 'layer_54_cosine_influence': 0.007584333419799805, 'layer_17_shapley_influence': -21.93809143002511, 'mmlu_cosine_layers_pruned_26': {'total': 14080, 'correct': 3630, 'weighted_acc': 25.78125}, 'mmlu_cosine_layers_pruned_30': {'correct': 3426, 'weighted_acc': 24.332386363636363, 'total': 14080}, 'eval_shapley_layers_pruned_27': {'num_ex': 15104, 'avg_loss': 10.262546345338984, 'avg_seq_perplexity': 32458.724576271183}, 'layer_20_l2_influence': 0.9498568177223206, 'layer_34_relative_l1_influence': 0.2955535054206848, 'mmlu_shapley_layers_pruned_20': {'total': 14080, 'correct': 3552, 'weighted_acc': 25.227272727272727}, 'layer_54_l2_influence': 2.4124460220336914, 'layer_17_cosine_influence': 0.12082582712173462, 'mmlu_cosine_layers_pruned_9': {'total': 14080, 'correct': 4663, 'weighted_acc': 33.11789772727273}, 'mmlu_shapley_layers_pruned_14': {'total': 14080, 'correct': 3200, 'weighted_acc': 22.727272727272727}, 'mmlu_relative_l2_layers_pruned_29': {'weighted_acc': 24.396306818181817, 'total': 14080, 'correct': 3435}, 'layer_55_shapley': 3.3526152803003555, 'eval_cosine_layers_pruned_4': {'num_ex': 15104, 'avg_loss': 2.221909345206568, 'avg_seq_perplexity': 12.88693806276483}, 'eval_shapley_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 11.419113935050316, 'avg_seq_perplexity': 98768.16949152542}, 'layer_62_shapley': -1.9867032641363949, 'layer_33_shapley_influence': -10.377823586098614, 'layer_40_relative_l1_influence': 0.1834041029214859, 'eval_relative_l2_layers_pruned_12': {'num_ex': 15104, 'avg_loss': 6.1959228515625, 'avg_seq_perplexity': 37621.745762711864}, 'layer_3_cosine_influence': 0.13780969381332395, 'layer_60_shapley_influence': -25.63290674715497, 'layer_61_shapley_influence': 31.869097103129832, 'layer_33_relative_l2_influence': 0.4480425417423248, 'eval_relative_l1_layers_pruned_32': {'avg_seq_perplexity': 92913.98305084746, 'num_ex': 15104, 'avg_loss': 11.323060116525424}, 'eval_relative_l2_layers_pruned_10': {'num_ex': 15104, 'avg_loss': 5.962795451536017, 'avg_seq_perplexity': 61637.52542372881}, 'layer_31_l1_influence': 105.385498046875, 'layer_50_cosine_influence': 0.004673600196838379, 'layer_7_l2_influence': 0.3808877766132355, 'layer_6_l2_influence': 0.2524094581604004, 'layer_1_cosine_influence': 0.20279353857040405, 'layer_48_cosine_influence': 0.005632638931274414, 'layer_62_cosine_influence': 0.03325861692428589, 'layer_28_shapley_influence': -32.03962980179318, 'mmlu_cosine_layers_pruned_4': {'total': 14080, 'correct': 8679, 'weighted_acc': 61.640625}, 'mmlu_shapley_layers_pruned_23': {'total': 14080, 'correct': 3585, 'weighted_acc': 25.461647727272727}, '_runtime': 2594.7267446517944, 'mmlu_relative_l2_layers_pruned_5': {'total': 14080, 'correct': 8580, 'weighted_acc': 60.9375}, 'layer_24_cosine_influence': 0.05276775360107422, 'layer_19_shapley_influence': -20.435912666031182, 'eval_shapley_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_cosine_layers_pruned_22': {'total': 14080, 'correct': 3470, 'weighted_acc': 24.644886363636363}, 'layer_17_relative_l2_influence': 0.5055738091468811, 'layer_49_l2_influence': 4.5991530418396, 'mmlu_relative_l2_layers_pruned_25': {'weighted_acc': 23.125, 'total': 14080, 'correct': 3256}, 'layer_63_relative_l1_influence': 0.4767720401287079, 'layer_53_shapley': 3.285764607627783, 'layer_38_cosine_influence': 0.024852633476257324, 'mmlu_shapley_layers_pruned_13': {'total': 14080, 'correct': 3249, 'weighted_acc': 23.07528409090909}, 'mmlu_shapley_layers_pruned_29': {'total': 14080, 'correct': 3622, 'weighted_acc': 25.724431818181817}, 'mmlu_relative_l2_layers_pruned_22': {'correct': 3470, 'weighted_acc': 24.644886363636363, 'total': 14080}, '_step': 270, 'eval_shapley_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 5.168366513009799, 'avg_seq_perplexity': 232.0999238612288}, 'layer_57_relative_l2_influence': 0.3126327693462372, 'eval_relative_l1_layers_pruned_3': {'num_ex': 15104, 'avg_loss': 2.11210955603648, 'avg_seq_perplexity': 10.7965087890625}, 'layer_12_shapley': 32.05817136938175, 'layer_24_shapley': 21.580803021066437, 'layer_40_l1_influence': 84.36837005615234, 'layer_57_l1_influence': 347.900146484375, 'eval_cosine_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 5.528028585143009, 'avg_seq_perplexity': 775307333.4237288}, 'layer_55_relative_l1_influence': 0.3037678003311157, 'eval_relative_l2_layers_pruned_6': {'avg_loss': 2.502064333123676, 'avg_seq_perplexity': 20.024654065148304, 'num_ex': 15104}, 'layer_16_shapley': 31.295132795823633, 'layer_5_shapley_influence': 39.4850292164963, 'eval_cosine_layers_pruned_28': {'num_ex': 15104, 'avg_loss': 10.623952057402011, 'avg_seq_perplexity': 48275.32627118644}, 'layer_50_relative_l2_influence': 0.09186412394046783, 'mmlu_relative_l1_layers_pruned_11': {'correct': 4262, 'weighted_acc': 30.269886363636363, 'total': 14080}, 'layer_39_cosine_influence': 0.07932353019714355, 'eval_cosine_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 5.692959025754767, 'avg_seq_perplexity': 12617.171610169493}, 'layer_61_relative_l1_influence': 0.3535381257534027, 'mmlu_relative_l1_layers_pruned_5': {'total': 14080, 'correct': 8580, 'weighted_acc': 60.9375}, 'eval_relative_l1_layers_pruned_15': {'avg_loss': 6.742452847755562, 'avg_seq_perplexity': 14282.712923728814, 'num_ex': 15104}, 'mmlu_relative_l1_layers_pruned_18': {'total': 14080, 'correct': 3520, 'weighted_acc': 25}, 'mmlu_relative_l2_layers_pruned_23': {'correct': 3340, 'weighted_acc': 23.72159090909091, 'total': 14080}, 'layer_20_l1_influence': 47.18032455444336, 'layer_21_relative_l1_influence': 0.49442043900489807, 'layer_46_shapley_influence': -46.83833003050874, 'layer_5_relative_l1_influence': 0.7726098895072937, 'layer_25_relative_l2_influence': 0.41680312156677246, 'layer_32_relative_l1_influence': 0.31684353947639465, 'layer_54_shapley_influence': -41.71373489029146, 'layer_14_l2_influence': 0.6303584575653076, 'layer_28_l1_influence': 60.76737594604492, 'layer_14_cosine_influence': 0.06413614749908447, 'eval_shapley_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 10.12752209679555, 'avg_seq_perplexity': 33783.59322033898}, 'mmlu_relative_l1_layers_pruned_14': {'correct': 5614, 'weighted_acc': 39.87215909090909, 'total': 14080}, 'layer_31_shapley': 21.518247290214138, 'eval_shapley_layers_pruned_26': {'num_ex': 15104, 'avg_loss': 11.365321272510592, 'avg_seq_perplexity': 440820.5423728814}, 'mmlu_shapley_layers_pruned_11': {'correct': 3463, 'weighted_acc': 24.595170454545453, 'total': 14080}, 'layer_28_relative_l2_influence': 0.3112938702106476, 'mmlu_relative_l1_layers_pruned_8': {'total': 14080, 'correct': 7958, 'weighted_acc': 56.51988636363637}, 'layer_4_l1_influence': 7.5414347648620605, 'layer_19_l1_influence': 58.80940246582031, 'layer_54_l1_influence': 117.87212371826172, 'layer_43_relative_l1_influence': 0.3843734562397003, 'mmlu_relative_l2_layers_pruned_8': {'total': 14080, 'correct': 7958, 'weighted_acc': 56.51988636363637}, 'eval_relative_l1_layers_pruned_21': {'num_ex': 15104, 'avg_loss': 9.98516328456038, 'avg_seq_perplexity': 27218.877118644068}, 'mmlu_relative_l1_layers_pruned_10': {'total': 14080, 'correct': 4535, 'weighted_acc': 32.20880681818182}, 'layer_57_shapley': -17.3169702439765, 'layer_11_l1_influence': 34.91061019897461, 'layer_55_l1_influence': 283.5896911621094, 'layer_15_cosine_influence': 0.12824255228042605, 'mmlu_cosine_layers_pruned_6': {'total': 14080, 'correct': 8574, 'weighted_acc': 60.89488636363637}, 'eval_cosine_layers_pruned_15': {'num_ex': 15104, 'avg_loss': 7.017005532474841, 'avg_seq_perplexity': 382363.6271186441}, 'eval_shapley_layers_pruned_4': {'num_ex': 15104, 'avg_loss': 2.1497754889019465, 'avg_seq_perplexity': 10.462720967955509}, 'mmlu_cosine_layers_pruned_16': {'total': 14080, 'correct': 4501, 'weighted_acc': 31.967329545454547}, 'layer_15_shapley': 13.22042735962014, 'layer_10_relative_l2_influence': 0.37242391705513, 'eval_relative_l2_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 5.692959025754767, 'avg_seq_perplexity': 12617.171610169493}, 'mmlu_cosine_layers_pruned_29': {'weighted_acc': 25.724431818181817, 'total': 14080, 'correct': 3622}, 'layer_58_l2_influence': 4.630721569061279, 'mmlu_cosine_layers_pruned_24': {'total': 14080, 'correct': 3319, 'weighted_acc': 23.572443181818183}, 'mmlu_shapley_layers_pruned_5': {'weighted_acc': 25.788352272727273, 'total': 14080, 'correct': 3631}, 'mmlu_shapley_layers_pruned_12': {'total': 14080, 'correct': 3394, 'weighted_acc': 24.105113636363637}, 'layer_35_relative_l1_influence': 0.4915286004543304, 'layer_46_relative_l2_influence': 0.12364499270915984, 'layer_52_relative_l2_influence': 0.09539621323347092, 'layer_7_shapley': -12.347690338200051, 'layer_28_l2_influence': 1.226047158241272, 'layer_53_l1_influence': 260.5926818847656, 'mmlu_relative_l1_layers_pruned_12': {'total': 14080, 'correct': 4544, 'weighted_acc': 32.27272727272727}, 'layer_26_l1_influence': 57.298641204833984, 'layer_62_l1_influence': 256.9788513183594, 'layer_38_shapley_influence': -28.508128979703436, 'layer_45_shapley_influence': -6.276738990269735, 'layer_0_relative_l2_influence': 0.8720302581787109, 'layer_38_relative_l2_influence': 0.2373584657907486, 'layer_49_relative_l2_influence': 0.2793247401714325, 'layer_26_shapley': 14.430916311539576, 'layer_0_l2_influence': 0.10821238160133362, 'layer_6_l1_influence': 11.167015075683594, 'layer_8_l2_influence': 0.30926424264907837, 'layer_35_l2_influence': 2.804781198501587, 'layer_25_cosine_influence': 0.08524692058563232, 'layer_14_relative_l1_influence': 0.4163468480110169, 'eval_relative_l1_layers_pruned_12': {'num_ex': 15104, 'avg_loss': 6.1959228515625, 'avg_seq_perplexity': 37621.745762711864}, 'layer_40_shapley': 40.74468049997184, 'layer_29_l1_influence': 92.07072448730467, 'layer_36_shapley_influence': -30.209044836156032, 'mmlu_relative_l1_layers_pruned_4': {'total': 14080, 'correct': 8679, 'weighted_acc': 61.640625}, 'eval_relative_l1_layers_pruned_10': {'avg_seq_perplexity': 61637.52542372881, 'num_ex': 15104, 'avg_loss': 5.962795451536017}, 'eval_relative_l2_layers_pruned_32': {'num_ex': 15104, 'avg_loss': 11.323060116525424, 'avg_seq_perplexity': 92913.98305084746}, 'mmlu_relative_l1_layers_pruned_21': {'total': 14080, 'correct': 3455, 'weighted_acc': 24.538352272727273}, 'layer_24_l1_influence': 53.7340202331543, 'layer_51_shapley': 7.116662185299376, 'layer_36_l2_influence': 1.8184449672698977, 'layer_34_shapley_influence': -31.987656913979272, 'layer_39_relative_l1_influence': 0.5004472732543945, 'layer_51_relative_l1_influence': 0.30358263850212097, 'layer_18_shapley': 32.163876875066464, 'layer_38_l1_influence': 98.10482788085938, 'layer_56_l2_influence': 2.7546961307525635, 'eval_cosine_layers_pruned_25': {'num_ex': 15104, 'avg_loss': 11.722612801244704, 'avg_seq_perplexity': 146542.42372881356}, 'mmlu_cosine_layers_pruned_11': {'correct': 4262, 'weighted_acc': 30.269886363636363, 'total': 14080}, 'layer_47_relative_l2_influence': 0.2916834056377411, 'layer_56_relative_l2_influence': 0.12495317310094832, 'eval_relative_l1_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 6.5762075650489935, 'avg_seq_perplexity': 6047.887711864407}, 'layer_14_l1_influence': 30.60625457763672, 'mmlu_cosine_layers_pruned_19': {'total': 14080, 'correct': 3311, 'weighted_acc': 23.515625}, 'eval_relative_l1_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 5.692959025754767, 'avg_seq_perplexity': 12617.171610169493}, 'mmlu_relative_l2_layers_pruned_4': {'total': 14080, 'correct': 8679, 'weighted_acc': 61.640625}, 'mmlu_cosine_layers_pruned_1': {'total': 14080, 'correct': 8810, 'weighted_acc': 62.57102272727273}, 'layer_13_relative_l2_influence': 0.5495581030845642, 'layer_53_relative_l2_influence': 0.26956838369369507, 'layer_14_shapley': 23.762158597199303, 'layer_42_l2_influence': 1.6550817489624023, 'layer_46_l2_influence': 1.8442853689193728, 'mmlu_cosine_layers_pruned_12': {'total': 14080, 'correct': 4310, 'weighted_acc': 30.610795454545453}, 'layer_18_relative_l2_influence': 0.34673112630844116, 'layer_39_l1_influence': 202.75357055664065, 'layer_61_shapley': -31.869097103129832, 'layer_15_l2_influence': 0.976144552230835, 'eval_cosine_layers_pruned_2': {'num_ex': 15104, 'avg_loss': 2.018892708471266, 'avg_seq_perplexity': 9.321022163003178}, 'eval_relative_l1_layers_pruned_11': {'avg_seq_perplexity': 48269.05508474576, 'num_ex': 15104, 'avg_loss': 5.971804344047935}, 'eval_relative_l2_layers_pruned_24': {'num_ex': 15104, 'avg_loss': 11.377761064949684, 'avg_seq_perplexity': 104892.68644067796}, 'layer_10_shapley': 27.544978101058028, 'layer_19_l2_influence': 1.1694825887680054, 'mmlu_shapley_layers_pruned_9': {'total': 14080, 'correct': 3339, 'weighted_acc': 23.714488636363637}, 'eval_relative_l1_layers_pruned_18': {'num_ex': 15104, 'avg_loss': 7.6461631645590575, 'avg_seq_perplexity': 6802.925847457627}, 'mmlu_relative_l1_layers_pruned_15': {'total': 14080, 'correct': 4673, 'weighted_acc': 33.18892045454545}, 'layer_27_shapley': 29.559354701554064, 'layer_54_shapley': 41.71373489029146, 'layer_0_l1_influence': 4.3549885749816895, 'layer_18_cosine_influence': 0.05406087636947632, 'layer_13_shapley_influence': -7.81001200244107, 'layer_3_relative_l2_influence': 0.9555456638336182, 'mmlu_shapley_layers_pruned_28': {'total': 14080, 'correct': 3400, 'weighted_acc': 24.147727272727273}, 'eval_relative_l2_layers_pruned_19': {'num_ex': 15104, 'avg_loss': 8.289461297503973, 'avg_seq_perplexity': 5491.1954449152545}, 'layer_47_shapley': 7.395633429931294, 'mmlu_relative_l2_layers_pruned_31': {'total': 14080, 'correct': 3417, 'weighted_acc': 24.26846590909091}, 'layer_1_shapley_influence': 304.16026930452944, 'layer_40_cosine_influence': 0.01378709077835083, 'layer_24_shapley_influence': -21.580803021066437, 'layer_44_relative_l2_influence': 0.1131989136338234, 'layer_45_relative_l2_influence': 0.3097705543041229, 'layer_60_l1_influence': 181.1162109375, 'eval_cosine_layers_pruned_30': {'avg_loss': 11.929749569650424, 'avg_seq_perplexity': 170112.22033898305, 'num_ex': 15104}, 'layer_30_relative_l2_influence': 0.3249342739582062, 'layer_60_relative_l1_influence': 0.14765235781669617, 'eval_relative_l2_layers_pruned_3': {'avg_seq_perplexity': 10.7965087890625, 'num_ex': 15104, 'avg_loss': 2.11210955603648}, 'eval_cosine_layers_pruned_26': {'num_ex': 15104, 'avg_loss': 11.148854401152011, 'avg_seq_perplexity': 83621.66101694915}, 'mmlu_shapley_layers_pruned_32': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'layer_24_relative_l2_influence': 0.34157922863960266, 'eval_relative_l1_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 2.7645015393273304, 'avg_seq_perplexity': 32.468487238479874}, 'layer_9_l1_influence': 26.681520462036133, 'layer_2_shapley_influence': 93.44131833977217, 'mmlu_cosine_layers_pruned_23': {'weighted_acc': 24.211647727272727, 'total': 14080, 'correct': 3409}, 'mmlu_shapley_layers_pruned_24': {'weighted_acc': 24.275568181818183, 'total': 14080, 'correct': 3418}, 'layer_48_relative_l2_influence': 0.10562606155872344, 'eval_relative_l2_layers_pruned_28': {'num_ex': 15104, 'avg_loss': 11.276265807070974, 'avg_seq_perplexity': 89100.52542372882}, 'layer_48_shapley': 47.63046049438023, 'layer_27_l2_influence': 1.551306128501892, 'mmlu_cosine_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_cosine_layers_pruned_18': {'total': 14080, 'correct': 3386, 'weighted_acc': 24.048295454545453}, 'layer_4_relative_l1_influence': 0.4649590849876404, 'layer_7_relative_l1_influence': 0.6584931015968323, 'layer_52_shapley': 49.0119663531765, 'mmlu_cosine_layers_pruned_28': {'correct': 3415, 'weighted_acc': 24.254261363636363, 'total': 14080}, 'layer_15_relative_l2_influence': 0.5353881120681763, 'eval_relative_l1_layers_pruned_4': {'num_ex': 15104, 'avg_loss': 2.221909345206568, 'avg_seq_perplexity': 12.88693806276483}, 'mmlu_relative_l2_layers_pruned_9': {'total': 14080, 'correct': 4663, 'weighted_acc': 33.11789772727273}, 'eval_relative_l2_layers_pruned_21': {'num_ex': 15104, 'avg_loss': 10.893067440744174, 'avg_seq_perplexity': 76281.95762711864}, 'mmlu_relative_l1_layers_pruned_32': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'mmlu_relative_l2_layers_pruned_20': {'total': 14080, 'correct': 3223, 'weighted_acc': 22.890625}, 'layer_19_cosine_influence': 0.10985255241394044, 'layer_20_shapley_influence': -3.849565488640579, 'mmlu_shapley_layers_pruned_1': {'correct': 8489, 'weighted_acc': 60.29119318181818, 'total': 14080}, 'mmlu_shapley_layers_pruned_2': {'weighted_acc': 52.75568181818182, 'total': 14080, 'correct': 7428}, 'eval_shapley_layers_pruned_16': {'num_ex': 15104, 'avg_loss': 9.671171543961863, 'avg_seq_perplexity': 20702.14406779661}, 'eval_relative_l2_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 5.528028585143009, 'avg_seq_perplexity': 775307333.4237288}, 'layer_39_l2_influence': 4.029421329498291, 'layer_2_l2_influence': 0.13987353444099426, 'layer_44_shapley_influence': -49.10990937842897, 'layer_47_shapley_influence': -7.395633429931294, 'layer_16_relative_l1_influence': 0.3774542212486267, 'layer_29_relative_l1_influence': 0.4902896881103515, 'layer_50_shapley': 50.91546810890101, 'layer_52_l2_influence': 1.797812819480896, 'layer_58_shapley_influence': -19.35565694775728, 'eval_cosine_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'layer_8_shapley': 22.088387403644894, 'mmlu_cosine_layers_pruned_2': {'weighted_acc': 61.72585227272727, 'total': 14080, 'correct': 8691}, 'layer_33_l1_influence': 126.36790466308594, 'layer_53_cosine_influence': 0.03408926725387573, 'mmlu_shapley_layers_pruned_22': {'total': 14080, 'correct': 3527, 'weighted_acc': 25.04971590909091}, 'layer_26_relative_l1_influence': 0.3616487085819245, 'mmlu_relative_l2_layers_pruned_17': {'weighted_acc': 25.333806818181817, 'total': 14080, 'correct': 3567}, 'layer_28_cosine_influence': 0.044830501079559326, 'layer_9_l2_influence': 0.530601978302002, 'layer_38_l2_influence': 1.9944536685943604, 'layer_51_l1_influence': 243.41319274902344, 'layer_61_l2_influence': 9.979118347167969, 'eval_shapley_layers_pruned_18': {'num_ex': 15104, 'avg_loss': 10.110865706104343, 'avg_seq_perplexity': 30744.47245762712}, 'eval_shapley_layers_pruned_25': {'num_ex': 15104, 'avg_loss': 11.731777385129767, 'avg_seq_perplexity': 727298.3728813559}, 'layer_11_relative_l2_influence': 0.5745706558227539, 'layer_8_l1_influence': 14.272866249084473, 'layer_48_shapley_influence': -47.63046049438023, 'eval_cosine_layers_pruned_22': {'num_ex': 15104, 'avg_loss': 11.047364315744174, 'avg_seq_perplexity': 109248.19491525424}, 'mmlu_relative_l1_layers_pruned_9': {'weighted_acc': 33.11789772727273, 'total': 14080, 'correct': 4663}, 'mmlu_relative_l2_layers_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_20_shapley': 3.849565488640579, 'layer_58_l1_influence': 207.017333984375, 'layer_25_shapley_influence': -27.68004962982616, 'eval_cosine_layers_pruned_24': {'num_ex': 15104, 'avg_loss': 11.564285536943856, 'avg_seq_perplexity': 131508.95762711865}, 'layer_9_relative_l2_influence': 0.5803975462913513, 'layer_42_relative_l2_influence': 0.13933835923671722, 'mmlu_relative_l2_layers_pruned_6': {'correct': 8574, 'weighted_acc': 60.89488636363637, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_19': {'total': 14080, 'correct': 3407, 'weighted_acc': 24.197443181818183}, 'layer_49_l1_influence': 231.76303100585935, 'layer_45_cosine_influence': 0.04341346025466919, 'layer_49_shapley_influence': -7.906639948626321, 'eval_cosine_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9571026300979872, 'avg_seq_perplexity': 8.637349274198888}, 'eval_shapley_layers_pruned_15': {'num_ex': 15104, 'avg_loss': 9.638496010990464, 'avg_seq_perplexity': 20298.021186440677}, 'layer_23_relative_l2_influence': 0.4285484552383423, 'layer_9_cosine_influence': 0.12771040201187134, 'mmlu_relative_l1_layers_pruned_24': {'weighted_acc': 23.629261363636363, 'total': 14080, 'correct': 3327}, 'layer_8_relative_l2_influence': 0.3933455348014831, 'layer_16_shapley_influence': -31.295132795823633, 'eval_cosine_layers_pruned_16': {'num_ex': 15104, 'avg_loss': 7.455792960474047, 'avg_seq_perplexity': 4819.073093220339}, 'eval_cosine_layers_pruned_29': {'num_ex': 15104, 'avg_loss': 11.306631314552437, 'avg_seq_perplexity': 92551.90677966102}, 'mmlu_cosine_layers_pruned_15': {'total': 14080, 'correct': 4652, 'weighted_acc': 33.03977272727273}, 'layer_19_relative_l1_influence': 0.5390093922615051, 'layer_37_relative_l1_influence': 0.5191930532455444, 'eval_relative_l2_layers_pruned_15': {'num_ex': 15104, 'avg_loss': 7.14069431110964, 'avg_seq_perplexity': 5421271.322033898}, 'layer_59_l1_influence': 395.99603271484375, 'mmlu_relative_l2_layers_pruned_27': {'total': 14080, 'correct': 3227, 'weighted_acc': 22.91903409090909}, 'mmlu_relative_l2_layers_pruned_16': {'total': 14080, 'correct': 3737, 'weighted_acc': 26.541193181818183}, 'layer_59_relative_l2_influence': 0.31312069296836853, 'mmlu_relative_l1_layers_pruned_28': {'total': 14080, 'correct': 3223, 'weighted_acc': 22.890625}, 'layer_2_relative_l1_influence': 0.5890024900436401, 'layer_26_shapley_influence': -14.430916311539576, 'layer_29_shapley_influence': -22.25629334945578, 'layer_63_shapley_influence': 122.0630167420729, 'layer_6_relative_l1_influence': 0.4674394726753235, 'eval_relative_l2_layers_pruned_5': {'num_ex': 15104, 'avg_loss': 2.3293190649000266, 'avg_seq_perplexity': 15.134095272775424}, 'mmlu_relative_l2_layers_pruned_30': {'total': 14080, 'correct': 3499, 'weighted_acc': 24.850852272727273}, 'layer_36_cosine_influence': 0.030754029750823975, 'layer_58_relative_l1_influence': 0.19239020347595215, 'eval_shapley_layers_pruned_10': {'num_ex': 15104, 'avg_loss': 8.912806624073093, 'avg_seq_perplexity': 9849.965042372882}, 'layer_62_shapley_influence': 1.9867032641363949, 'layer_36_relative_l2_influence': 0.2578366994857788, 'mmlu_relative_l1_layers_pruned_6': {'total': 14080, 'correct': 8628, 'weighted_acc': 61.27840909090909}, 'layer_3_l1_influence': 11.256752967834473, 'layer_1_l1_influence': 7.449025630950928, 'mmlu_cosine_layers_pruned_17': {'total': 14080, 'correct': 4502, 'weighted_acc': 31.974431818181817}, 'layer_30_shapley': 27.171391185153382, 'mmlu_relative_l1_layers_pruned_26': {'correct': 3256, 'weighted_acc': 23.125, 'total': 14080}, 'layer_34_relative_l2_influence': 0.26475679874420166, 'eval_relative_l1_layers_pruned_7': {'num_ex': 15104, 'avg_loss': 4.20362310894465, 'avg_seq_perplexity': 1870419.93220339}, 'layer_12_relative_l1_influence': 0.3816054165363312, 'layer_57_shapley_influence': 17.3169702439765, 'mmlu_cosine_layers_pruned_10': {'total': 14080, 'correct': 4535, 'weighted_acc': 32.20880681818182}, 'layer_41_relative_l2_influence': 0.3916340470314026, 'eval_relative_l1_layers_pruned_29': {'num_ex': 15104, 'avg_loss': 11.364505056607522, 'avg_seq_perplexity': 97724.91525423728}, 'mmlu_relative_l1_layers_pruned_17': {'total': 14080, 'correct': 3763, 'weighted_acc': 26.725852272727273}, 'layer_23_l1_influence': 66.7923812866211, 'layer_56_cosine_influence': 0.008136272430419922, 'layer_3_l2_influence': 0.7451513409614563, 'layer_63_shapley': -122.0630167420729, 'layer_7_l1_influence': 18.888490676879883, 'layer_33_relative_l1_influence': 0.5038266181945801, 'layer_60_shapley': 25.63290674715497, 'layer_0_shapley_influence': 201.11340823617027, 'layer_15_shapley_influence': -13.22042735962014, 'layer_40_relative_l2_influence': 0.1677021086215973, 'mmlu_relative_l1_layers_pruned_20': {'total': 14080, 'correct': 3358, 'weighted_acc': 23.849431818181817}, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'layer_39_shapley': -4.151586284170207, 'mmlu_cosine_layers_pruned_7': {'total': 14080, 'correct': 8471, 'weighted_acc': 60.16335227272727}, 'layer_45_shapley': 6.276738990269735, 'layer_18_shapley_influence': -32.163876875066464, 'eval_relative_l1_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'layer_23_cosine_influence': 0.0884358286857605}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence_shapley', 'pruning_scheme': 'mlp', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128, 'limit_logit_shapley_samples': 25000}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp
2,"{'layer_7_l2_influence': 2.3382256031036377, 'layer_44_cosine_influence': 0.01204991340637207, 'eval_shapley_layers_pruned_52': {'avg_loss': 9.704789959016392, 'avg_seq_perplexity': 16665.64549180328, 'num_ex': 15616}, 'layer_60_relative_l2_influence': 0.12794619798660278, 'layer_2_shapley': -668.179675081821, 'mmlu_cosine_layers_pruned_46': {'weighted_acc': 24.275568181818183, 'total': 14080, 'correct': 3418}, 'eval_relative_l2_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9541669751777024, 'avg_seq_perplexity': 7.335155549596568}, 'mmlu_relative_l1_layers_pruned_63': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_10': {'total': 14080, 'correct': 5336, 'weighted_acc': 37.89772727272727}, 'mmlu_relative_l2_layers_pruned_42': {'total': 14080, 'correct': 3430, 'weighted_acc': 24.360795454545453}, 'layer_1_relative_l1_influence': 0.7342557907104492, 'mmlu_shapley_layers_pruned_39': {'total': 14080, 'correct': 3300, 'weighted_acc': 23.4375}, 'layer_42_l1_influence': 370.5302734375, 'layer_62_relative_l2_influence': 0.1545732170343399, 'layer_45_shapley_influence': -54.69966746723091, 'eval_cosine_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.2931038278048157, 'avg_seq_perplexity': 27.937411949282787}, 'layer_16_relative_l1_influence': 0.3926076591014862, 'eval_relative_l1_layers_pruned_39': {'num_ex': 15616, 'avg_loss': 8.71535804623463, 'avg_seq_perplexity': 6509.386782786885}, 'eval_relative_l2_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 2.569913770331711, 'avg_seq_perplexity': 13.58305884189293}, 'layer_28_l1_influence': 329.3210754394531, 'layer_38_cosine_influence': 0.01569122076034546, 'mmlu_shapley_layers_pruned_47': {'total': 14080, 'correct': 3513, 'weighted_acc': 24.95028409090909}, 'layer_38_shapley': 84.79640744705364, 'layer_36_l2_influence': 7.833109855651856, 'layer_14_relative_l1_influence': 0.3856004774570465, 'layer_32_shapley': 57.38039144733765, 'mmlu_cosine_layers_pruned_52': {'weighted_acc': 24.65909090909091, 'total': 14080, 'correct': 3472}, 'mmlu_relative_l1_layers_pruned_1': {'total': 14080, 'correct': 6442, 'weighted_acc': 45.75284090909091}, 'eval_relative_l1_layers_pruned_55': {'num_ex': 15616, 'avg_loss': 9.808249551741802, 'avg_seq_perplexity': 19016.62704918033}, 'eval_relative_l1_layers_pruned_64': {'num_ex': 15616, 'avg_loss': 11.499615778688524, 'avg_seq_perplexity': 101193.7786885246}, 'layer_47_shapley': 56.60195687852183, 'mmlu_shapley_layers_pruned_30': {'total': 14080, 'correct': 3388, 'weighted_acc': 24.0625}, 'layer_17_relative_l2_influence': 0.4811178147792816, 'layer_43_relative_l2_influence': 0.29260584712028503, 'eval_relative_l2_layers_pruned_53': {'num_ex': 15616, 'avg_loss': 10.008255755315062, 'avg_seq_perplexity': 23370.426229508197}, 'layer_50_shapley': 96.8472870364403, 'layer_24_l2_influence': 5.847803592681885, 'eval_cosine_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 3.5479541215740267, 'avg_seq_perplexity': 36.06598200563525}, 'mmlu_cosine_layers_pruned_32': {'total': 14080, 'correct': 3767, 'weighted_acc': 26.754261363636363}, 'mmlu_cosine_layers_pruned_50': {'total': 14080, 'correct': 3560, 'weighted_acc': 25.28409090909091}, 'layer_52_shapley': 78.12900193337873, 'eval_cosine_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.1026551293545084, 'avg_seq_perplexity': 8.505463146772541}, 'layer_47_cosine_influence': 0.0294802188873291, 'mmlu_shapley_layers_pruned_49': {'total': 14080, 'correct': 3653, 'weighted_acc': 25.944602272727273}, 'eval_relative_l2_layers_pruned_52': {'num_ex': 15616, 'avg_loss': 9.968697970030735, 'avg_seq_perplexity': 22293.766393442624}, 'mmlu_relative_l1_layers_pruned_16': {'total': 14080, 'correct': 5570, 'weighted_acc': 39.55965909090909}, 'mmlu_cosine_layers_pruned_17': {'total': 14080, 'correct': 5489, 'weighted_acc': 38.984375}, 'mmlu_cosine_layers_pruned_27': {'total': 14080, 'correct': 3660, 'weighted_acc': 25.994318181818183}, 'layer_5_relative_l1_influence': 0.6746358275413513, 'eval_relative_l2_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 5.733621566022029, 'avg_seq_perplexity': 337.82975794057376}, 'layer_30_l1_influence': 368.4044494628906, 'layer_49_cosine_influence': 0.026014208793640137, 'eval_relative_l1_layers_pruned_38': {'num_ex': 15616, 'avg_loss': 8.559639352266906, 'avg_seq_perplexity': 5550.555840163935}, 'mmlu_cosine_layers_pruned_43': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_47_relative_l1_influence': 0.26866814494132996, 'mmlu_shapley_layers_pruned_15': {'total': 14080, 'correct': 3685, 'weighted_acc': 26.171875}, 'mmlu_relative_l2_layers_pruned_6': {'total': 14080, 'correct': 6251, 'weighted_acc': 44.39630681818182}, 'layer_11_cosine_influence': 0.1175774335861206, 'eval_shapley_layers_pruned_40': {'num_ex': 15616, 'avg_loss': 6.554307280993853, 'avg_seq_perplexity': 1278.697745901639}, 'mmlu_shapley_layers_pruned_10': {'total': 14080, 'correct': 6042, 'weighted_acc': 42.91193181818182}, 'mmlu_shapley_layers_pruned_44': {'total': 14080, 'correct': 3250, 'weighted_acc': 23.082386363636363}, 'layer_29_relative_l1_influence': 0.44349631667137146, 'eval_relative_l1_layers_pruned_0': {'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616, 'avg_loss': 1.9205412317494877}, 'mmlu_relative_l2_layers_pruned_35': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_14_cosine_influence': 0.05760836601257324, 'eval_shapley_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 3.2036618092021003, 'avg_seq_perplexity': 26.750596343493857}, 'layer_53_cosine_influence': 0.023240089416503903, 'layer_54_shapley_influence': -96.79977471557363, 'mmlu_cosine_layers_pruned_59': {'total': 14080, 'correct': 3738, 'weighted_acc': 26.548295454545453}, 'eval_shapley_layers_pruned_59': {'num_ex': 15616, 'avg_loss': 7.849194135822233, 'avg_seq_perplexity': 2704.9472336065573}, 'layer_12_relative_l1_influence': 0.4055284857749939, 'layer_52_relative_l1_influence': 0.13511745631694794, 'layer_49_l2_influence': 18.436546325683594, 'layer_53_l2_influence': 19.903087615966797, 'mmlu_relative_l1_layers_pruned_36': {'total': 14080, 'correct': 3532, 'weighted_acc': 25.085227272727273}, 'layer_37_relative_l2_influence': 0.3686099648475647, 'layer_30_shapley_influence': -62.15337140692725, 'mmlu_cosine_layers_pruned_57': {'total': 14080, 'correct': 3426, 'weighted_acc': 24.332386363636363}, 'layer_0_cosine_influence': 0.40978866815567017, 'layer_20_cosine_influence': 0.06514370441436768, 'eval_cosine_layers_pruned_42': {'num_ex': 15616, 'avg_loss': 8.77847740298412, 'avg_seq_perplexity': 6712.283299180328}, 'eval_shapley_layers_pruned_46': {'num_ex': 15616, 'avg_loss': 8.098479724321209, 'avg_seq_perplexity': 3649.957735655738}, 'layer_15_relative_l1_influence': 0.5610819458961487, 'mmlu_relative_l2_layers_pruned_34': {'total': 14080, 'correct': 3628, 'weighted_acc': 25.767045454545453}, 'layer_19_shapley': 61.33322206263165, 'layer_27_l1_influence': 448.89947509765625, 'eval_cosine_layers_pruned_34': {'num_ex': 15616, 'avg_loss': 7.121443951716189, 'avg_seq_perplexity': 1318.201331967213}, 'mmlu_shapley_layers_pruned_34': {'total': 14080, 'correct': 3376, 'weighted_acc': 23.977272727272727}, 'eval_relative_l1_layers_pruned_31': {'avg_loss': 6.543936807601178, 'avg_seq_perplexity': 750.5568007172132, 'num_ex': 15616}, 'layer_43_cosine_influence': 0.03800559043884277, 'layer_41_shapley_influence': -46.96237726673077, 'mmlu_shapley_layers_pruned_14': {'total': 14080, 'correct': 5202, 'weighted_acc': 36.94602272727273}, 'eval_relative_l1_layers_pruned_49': {'num_ex': 15616, 'avg_loss': 9.536897252817624, 'avg_seq_perplexity': 14617.631147540984}, 'layer_33_l1_influence': 631.001708984375, 'mmlu_cosine_layers_pruned_22': {'total': 14080, 'correct': 4246, 'weighted_acc': 30.15625}, 'eval_relative_l1_layers_pruned_47': {'avg_seq_perplexity': 9532.45286885246, 'num_ex': 15616, 'avg_loss': 9.11004638671875}, 'layer_4_shapley_influence': 6.235502715341454, 'eval_cosine_layers_pruned_10': {'avg_loss': 2.200106261206455, 'avg_seq_perplexity': 9.371176797835552, 'num_ex': 15616}, 'eval_cosine_layers_pruned_35': {'num_ex': 15616, 'avg_loss': 7.150037921842982, 'avg_seq_perplexity': 1343.9837346311476}, 'layer_22_relative_l1_influence': 0.3612224161624909, 'mmlu_relative_l1_layers_pruned_4': {'total': 14080, 'correct': 6421, 'weighted_acc': 45.60369318181818}, 'eval_relative_l2_layers_pruned_19': {'avg_loss': 3.2931038278048157, 'avg_seq_perplexity': 27.937411949282787, 'num_ex': 15616}, 'mmlu_relative_l2_layers_pruned_26': {'total': 14080, 'correct': 3709, 'weighted_acc': 26.342329545454547}, 'layer_39_shapley': 38.12543928482134, 'layer_9_l2_influence': 3.2823262214660645, 'eval_cosine_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.331849895539831, 'avg_seq_perplexity': 10.695065357646005}, 'mmlu_shapley_layers_pruned_8': {'weighted_acc': 42.74147727272727, 'total': 14080, 'correct': 6018}, 'layer_17_cosine_influence': 0.11118656396865843, 'layer_28_shapley_influence': -75.81956385937, 'layer_50_relative_l1_influence': 0.10617020726203918, 'mmlu_relative_l1_layers_pruned_24': {'total': 14080, 'correct': 4874, 'weighted_acc': 34.61647727272727}, 'layer_3_l2_influence': 6.417304992675781, 'eval_shapley_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'layer_50_cosine_influence': 0.005517184734344482, 'mmlu_shapley_layers_pruned_45': {'total': 14080, 'correct': 3327, 'weighted_acc': 23.629261363636363}, 'layer_5_l1_influence': 79.80451202392578, 'layer_62_l1_influence': 885.4608154296875, 'layer_34_relative_l2_influence': 0.22019824385643005, 'layer_55_relative_l2_influence': 0.22006021440029144, 'mmlu_relative_l2_layers_pruned_25': {'correct': 3893, 'weighted_acc': 27.649147727272727, 'total': 14080}, 'eval_shapley_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.022478322513768, 'avg_seq_perplexity': 7.851092229123975}, 'mmlu_cosine_layers_pruned_54': {'weighted_acc': 25.078125, 'total': 14080, 'correct': 3531}, 'eval_relative_l1_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.331849895539831, 'avg_seq_perplexity': 10.695065357646005}, 'layer_14_shapley': 66.4480422325393, 'layer_25_shapley_influence': -61.33303592589918, 'eval_cosine_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.050779498991419, 'avg_seq_perplexity': 8.073824022637039}, 'layer_24_relative_l1_influence': 0.35137736797332764, 'eval_relative_l1_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 4.020440023453509, 'avg_seq_perplexity': 57.59511078381148}, 'layer_4_l2_influence': 1.0570787191390991, 'layer_5_l2_influence': 1.590091109275818, 'eval_relative_l2_layers_pruned_37': {'num_ex': 15616, 'avg_loss': 8.097319556064294, 'avg_seq_perplexity': 3480.86449795082}, 'layer_52_l2_influence': 13.256114959716797, 'layer_51_relative_l1_influence': 0.24333778023719788, 'layer_37_l2_influence': 14.27407169342041, 'layer_8_shapley_influence': -39.488471064643505, 'eval_cosine_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 2.4323025062435963, 'avg_seq_perplexity': 11.826041800076844}, 'layer_62_relative_l1_influence': 0.14847514033317566, 'mmlu_relative_l1_layers_pruned_22': {'total': 14080, 'correct': 4246, 'weighted_acc': 30.15625}, 'mmlu_relative_l2_layers_pruned_14': {'total': 14080, 'correct': 5725, 'weighted_acc': 40.66051136363637}, 'layer_14_l1_influence': 167.88497924804688, 'layer_21_l2_influence': 7.098690509796143, 'layer_52_cosine_influence': 0.010249018669128418, 'eval_relative_l2_layers_pruned_2': {'avg_loss': 1.9409452344550464, 'avg_seq_perplexity': 7.241317498879354, 'num_ex': 15616}, 'eval_relative_l2_layers_pruned_58': {'num_ex': 15616, 'avg_loss': 8.490855732902151, 'avg_seq_perplexity': 5094.256659836065}, 'layer_40_shapley': 80.10164331653932, 'layer_24_cosine_influence': 0.04933059215545654, 'mmlu_cosine_layers_pruned_38': {'total': 14080, 'correct': 3577, 'weighted_acc': 25.404829545454547}, 'mmlu_shapley_layers_pruned_56': {'total': 14080, 'correct': 3381, 'weighted_acc': 24.01278409090909}, 'layer_16_relative_l2_influence': 0.36984121799468994, 'mmlu_relative_l2_layers_pruned_60': {'total': 14080, 'correct': 3287, 'weighted_acc': 23.345170454545453}, 'layer_38_l2_influence': 7.368237018585205, 'layer_52_shapley_influence': -78.12900193337873, 'layer_46_shapley_influence': -96.7567273218711, 'mmlu_relative_l1_layers_pruned_12': {'total': 14080, 'correct': 5745, 'weighted_acc': 40.80255681818182}, '_wandb': {'runtime': 4819}, 'layer_43_shapley': 51.11936535390478, 'eval_relative_l1_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 4.534449843109631, 'avg_seq_perplexity': 97.16062852202867}, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3692, 'weighted_acc': 26.22159090909091}, 'mmlu_relative_l2_layers_pruned_48': {'total': 14080, 'correct': 3311, 'weighted_acc': 23.515625}, 'mmlu_relative_l2_layers_pruned_59': {'correct': 3228, 'weighted_acc': 22.926136363636363, 'total': 14080}, 'layer_57_cosine_influence': 0.02566462755203247, 'layer_14_relative_l2_influence': 0.3706997334957123, 'eval_shapley_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 2.1761892349993595, 'avg_seq_perplexity': 9.142795250064037}, 'mmlu_relative_l2_layers_pruned_43': {'total': 14080, 'correct': 3294, 'weighted_acc': 23.394886363636363}, 'eval_cosine_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 5.615148325435451, 'avg_seq_perplexity': 294.6429623463115}, 'mmlu_cosine_layers_pruned_64': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_shapley_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9409452344550464, 'avg_seq_perplexity': 7.241317498879354}, 'layer_17_relative_l1_influence': 0.5302409529685974, 'layer_43_relative_l1_influence': 0.30927008390426636, 'layer_34_l2_influence': 7.200470447540283, 'eval_cosine_layers_pruned_14': {'avg_seq_perplexity': 12.821550212922643, 'num_ex': 15616, 'avg_loss': 2.51195788774334}, 'eval_shapley_layers_pruned_61': {'avg_seq_perplexity': 19210.27663934426, 'num_ex': 15616, 'avg_loss': 9.823767490074284}, 'layer_32_cosine_influence': 0.04472827911376953, 'eval_cosine_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 4.684325671586834, 'avg_seq_perplexity': 113.14347464139344}, 'mmlu_shapley_layers_pruned_25': {'total': 14080, 'correct': 3343, 'weighted_acc': 23.742897727272727}, 'eval_relative_l1_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.0282785384381405, 'avg_seq_perplexity': 7.894156033875512}, 'mmlu_relative_l1_layers_pruned_47': {'total': 14080, 'correct': 3207, 'weighted_acc': 22.776988636363637}, 'layer_43_l2_influence': 16.86688232421875, 'layer_8_relative_l2_influence': 0.4325380027294159, 'layer_59_l1_influence': 1374.458740234375, 'eval_cosine_layers_pruned_46': {'num_ex': 15616, 'avg_loss': 10.012213034707992, 'avg_seq_perplexity': 23090.823770491803}, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 6416, 'weighted_acc': 45.56818181818182}, 'eval_relative_l2_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 2.200106261206455, 'avg_seq_perplexity': 9.371176797835552}, 'eval_relative_l2_layers_pruned_42': {'num_ex': 15616, 'avg_loss': 8.731721471567623, 'avg_seq_perplexity': 6484.9026639344265}, 'layer_26_shapley': 57.59679378032516, 'mmlu_shapley_layers_pruned_60': {'total': 14080, 'correct': 3226, 'weighted_acc': 22.911931818181817}, 'layer_29_l1_influence': 484.7793273925781, 'mmlu_relative_l1_layers_pruned_49': {'total': 14080, 'correct': 3270, 'weighted_acc': 23.224431818181817}, 'eval_cosine_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 2.2731180660060195, 'avg_seq_perplexity': 10.085854452164448}, 'eval_shapley_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 4.143701271932633, 'avg_seq_perplexity': 84.14178566854508}, 'layer_47_relative_l2_influence': 0.2513786256313324, 'eval_relative_l2_layers_pruned_20': {'avg_loss': 3.5479541215740267, 'avg_seq_perplexity': 36.06598200563525, 'num_ex': 15616}, 'layer_31_l1_influence': 543.2479858398438, 'mmlu_cosine_layers_pruned_4': {'total': 14080, 'correct': 6421, 'weighted_acc': 45.60369318181818}, 'mmlu_relative_l2_layers_pruned_28': {'total': 14080, 'correct': 3614, 'weighted_acc': 25.667613636363637}, 'eval_relative_l2_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 2.873899366034836, 'avg_seq_perplexity': 18.437191822489755}, 'mmlu_relative_l1_layers_pruned_31': {'total': 14080, 'correct': 3768, 'weighted_acc': 26.761363636363637}, 'layer_44_shapley_influence': -89.66953107214798, 'eval_shapley_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 3.3388171586834017, 'avg_seq_perplexity': 31.32748463114754}, 'eval_relative_l1_layers_pruned_36': {'num_ex': 15616, 'avg_loss': 7.75792206310835, 'avg_seq_perplexity': 2493.2845799180327}, 'layer_63_l1_influence': 5452.486328125, 'layer_37_cosine_influence': 0.059494614601135254, 'layer_55_l1_influence': 1087.323486328125, 'layer_29_relative_l2_influence': 0.4127892255783081, 'layer_12_relative_l2_influence': 0.38829728960990906, 'layer_52_relative_l2_influence': 0.1514345556497574, 'layer_26_cosine_influence': 0.04819768667221069, 'mmlu_cosine_layers_pruned_6': {'total': 14080, 'correct': 6251, 'weighted_acc': 44.39630681818182}, 'layer_37_relative_l1_influence': 0.3887956142425537, 'layer_6_l1_influence': 68.18193054199219, 'mmlu_cosine_layers_pruned_23': {'total': 14080, 'correct': 4426, 'weighted_acc': 31.43465909090909}, 'layer_15_relative_l2_influence': 0.5035219192504883, 'mmlu_relative_l1_layers_pruned_38': {'total': 14080, 'correct': 3577, 'weighted_acc': 25.404829545454547}, 'layer_50_l1_influence': 398.7574157714844, 'layer_7_cosine_influence': 0.11376702785491943, 'layer_7_relative_l1_influence': 0.67762291431427, 'mmlu_shapley_layers_pruned_62': {'correct': 3277, 'weighted_acc': 23.274147727272727, 'total': 14080}, 'eval_relative_l2_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 3.932094386366547, 'avg_seq_perplexity': 52.68812836193648}, 'eval_relative_l2_layers_pruned_51': {'num_ex': 15616, 'avg_loss': 9.656090908363216, 'avg_seq_perplexity': 16552.441598360656}, 'layer_7_shapley': -24.807190330797766, 'eval_shapley_layers_pruned_58': {'avg_seq_perplexity': 60513.90983606558, 'num_ex': 15616, 'avg_loss': 10.822914999039448}, 'eval_relative_l1_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 2.6638623847336067, 'avg_seq_perplexity': 14.956001656954406}, 'layer_1_relative_l2_influence': 0.618861198425293, 'layer_60_cosine_influence': 0.008491039276123047, 'eval_shapley_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 4.251362784964139, 'avg_seq_perplexity': 93.94968301741804}, 'mmlu_cosine_layers_pruned_63': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'mmlu_relative_l2_layers_pruned_5': {'total': 14080, 'correct': 6315, 'weighted_acc': 44.85085227272727}, 'layer_63_cosine_influence': 0.2816794514656067, 'mmlu_cosine_layers_pruned_45': {'correct': 3369, 'weighted_acc': 23.927556818181817, 'total': 14080}, 'eval_relative_l1_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.072510766201332, 'avg_seq_perplexity': 8.25373315029457}, 'eval_relative_l2_layers_pruned_33': {'num_ex': 15616, 'avg_loss': 7.034465852330943, 'avg_seq_perplexity': 1213.8582223360656}, 'mmlu_relative_l2_layers_pruned_56': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'mmlu_shapley_layers_pruned_17': {'total': 14080, 'correct': 3970, 'weighted_acc': 28.196022727272727}, 'layer_22_relative_l2_influence': 0.34665447473526, 'layer_62_shapley_influence': -31.68238608422421, 'eval_cosine_layers_pruned_60': {'avg_loss': 8.615800701203893, 'avg_seq_perplexity': 5779.4339139344265, 'num_ex': 15616}, 'eval_relative_l2_layers_pruned_45': {'num_ex': 15616, 'avg_loss': 9.150363609439037, 'avg_seq_perplexity': 9817.84118852459}, 'layer_46_cosine_influence': 0.008122146129608154, 'layer_57_shapley_influence': -21.832791181164023, 'layer_55_shapley_influence': -48.116328904175845, 'eval_shapley_layers_pruned_38': {'num_ex': 15616, 'avg_loss': 6.284938124359631, 'avg_seq_perplexity': 722.5553919057377}, 'eval_relative_l2_layers_pruned_50': {'num_ex': 15616, 'avg_loss': 9.789066502305328, 'avg_seq_perplexity': 18834.180327868853}, 'layer_16_l2_influence': 4.12163782119751, 'layer_46_l1_influence': 412.73583984375, 'layer_50_relative_l2_influence': 0.09869716316461564, 'eval_relative_l2_layers_pruned_44': {'avg_loss': 9.042732613985656, 'avg_seq_perplexity': 8830.77356557377, 'num_ex': 15616}, 'mmlu_relative_l2_layers_pruned_46': {'total': 14080, 'correct': 3454, 'weighted_acc': 24.53125}, 'layer_55_cosine_influence': 0.023876428604125977, 'layer_16_shapley_influence': -67.65840062198113, 'mmlu_relative_l1_layers_pruned_55': {'correct': 3519, 'weighted_acc': 24.992897727272727, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_64': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_24_l1_influence': 290.59710693359375, 'layer_44_l1_influence': 434.2311401367187, 'eval_shapley_layers_pruned_63': {'num_ex': 15616, 'avg_loss': 10.44121313876793, 'avg_seq_perplexity': 35427.024590163935}, 'layer_34_relative_l1_influence': 0.23137041926383972, 'layer_55_relative_l1_influence': 0.23873470723629, 'mmlu_relative_l1_layers_pruned_39': {'weighted_acc': 26.157670454545453, 'total': 14080, 'correct': 3683}, 'eval_cosine_layers_pruned_41': {'num_ex': 15616, 'avg_loss': 8.597216996990266, 'avg_seq_perplexity': 5592.439549180328}, 'mmlu_cosine_layers_pruned_15': {'total': 14080, 'correct': 5890, 'weighted_acc': 41.83238636363637}, 'eval_relative_l2_layers_pruned_61': {'num_ex': 15616, 'avg_loss': 8.2378900246542, 'avg_seq_perplexity': 4035.0783811475408}, 'layer_0_relative_l1_influence': 0.6563758850097656, 'layer_24_relative_l2_influence': 0.33126118779182434, 'eval_relative_l1_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.1026551293545084, 'avg_seq_perplexity': 8.505463146772541}, 'mmlu_cosine_layers_pruned_5': {'weighted_acc': 44.85085227272727, 'total': 14080, 'correct': 6315}, 'eval_cosine_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 2.873899366034836, 'avg_seq_perplexity': 18.437191822489755}, 'layer_2_relative_l2_influence': 0.5958145260810852, 'layer_51_relative_l2_influence': 0.22901740670204165, 'mmlu_cosine_layers_pruned_61': {'total': 14080, 'correct': 3397, 'weighted_acc': 24.126420454545453}, 'mmlu_shapley_layers_pruned_5': {'weighted_acc': 45.41903409090909, 'total': 14080, 'correct': 6395}, 'eval_shapley_layers_pruned_53': {'avg_loss': 9.957198346247438, 'avg_seq_perplexity': 21670.688524590165, 'num_ex': 15616}, 'layer_5_relative_l2_influence': 0.520742654800415, 'layer_28_relative_l1_influence': 0.32190269231796265, 'eval_relative_l1_layers_pruned_63': {'num_ex': 15616, 'avg_loss': 11.554201219902664, 'avg_seq_perplexity': 106483.18032786885}, 'layer_41_cosine_influence': 0.04691839218139648, 'layer_21_shapley_influence': -60.89550546110887, 'layer_10_relative_l1_influence': 0.4632624685764313, 'layer_58_cosine_influence': 0.007006704807281494, 'eval_cosine_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 4.020440023453509, 'avg_seq_perplexity': 57.59511078381148}, 'mmlu_cosine_layers_pruned_10': {'total': 14080, 'correct': 5336, 'weighted_acc': 37.89772727272727}, 'layer_40_shapley_influence': -80.10164331653932, 'mmlu_cosine_layers_pruned_35': {'weighted_acc': 25.241477272727273, 'total': 14080, 'correct': 3554}, 'mmlu_shapley_layers_pruned_36': {'total': 14080, 'correct': 3404, 'weighted_acc': 24.176136363636363}, 'eval_relative_l2_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 4.805266833696209, 'avg_seq_perplexity': 128.8277247694672}, 'mmlu_relative_l2_layers_pruned_19': {'correct': 5484, 'weighted_acc': 38.94886363636363, 'total': 14080}, 'layer_10_l1_influence': 129.04190063476562, 'layer_1_cosine_influence': 0.06641250848770142, 'eval_cosine_layers_pruned_59': {'num_ex': 15616, 'avg_loss': 11.07545946465164, 'avg_seq_perplexity': 71628.52459016393}, 'eval_shapley_layers_pruned_37': {'num_ex': 15616, 'avg_loss': 6.211446293064805, 'avg_seq_perplexity': 666.6816726434427}, 'layer_24_shapley_influence': -70.96569609402955, 'layer_37_shapley_influence': -45.185395000052, 'eval_cosine_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.006864704069544, 'avg_seq_perplexity': 7.724721939837346}, 'eval_cosine_layers_pruned_57': {'num_ex': 15616, 'avg_loss': 10.143660748591188, 'avg_seq_perplexity': 27069.391393442624}, 'layer_42_shapley': 96.4903282024206, 'layer_17_l2_influence': 5.991325378417969, 'mmlu_cosine_layers_pruned_42': {'weighted_acc': 22.96875, 'total': 14080, 'correct': 3234}, 'eval_relative_l2_layers_pruned_34': {'num_ex': 15616, 'avg_loss': 7.500701404008709, 'avg_seq_perplexity': 1961.3688524590164}, 'mmlu_relative_l1_layers_pruned_11': {'total': 14080, 'correct': 5643, 'weighted_acc': 40.078125}, 'layer_24_shapley': 70.96569609402955, 'layer_3_shapley_influence': 505.0736669941784, 'layer_39_relative_l2_influence': 0.3471013307571411, 'mmlu_cosine_layers_pruned_34': {'weighted_acc': 26.171875, 'total': 14080, 'correct': 3685}, 'layer_33_relative_l1_influence': 0.4361358284950256, 'eval_relative_l2_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 4.60566936555456, 'avg_seq_perplexity': 104.50827676741804}, 'eval_cosine_layers_pruned_54': {'num_ex': 15616, 'avg_loss': 9.970415959592726, 'avg_seq_perplexity': 22112.215163934427}, 'eval_relative_l1_layers_pruned_54': {'num_ex': 15616, 'avg_loss': 10.258756043481045, 'avg_seq_perplexity': 29854.012295081968}, 'eval_relative_l1_layers_pruned_4': {'avg_seq_perplexity': 7.41979480180584, 'num_ex': 15616, 'avg_loss': 1.965839323450307}, 'layer_48_shapley': 91.30267789348942, 'layer_38_shapley_influence': -84.79640744705364, 'eval_shapley_layers_pruned_35': {'num_ex': 15616, 'avg_loss': 5.595490002241291, 'avg_seq_perplexity': 340.3397156762295}, 'layer_25_relative_l2_influence': 0.4179152548313141, 'layer_42_shapley_influence': -96.4903282024206, 'eval_shapley_layers_pruned_33': {'num_ex': 15616, 'avg_loss': 4.906825331390881, 'avg_seq_perplexity': 173.28610079405738}, 'layer_18_relative_l2_influence': 0.3723582625389099, 'eval_relative_l1_layers_pruned_62': {'avg_seq_perplexity': 22987.76024590164, 'num_ex': 15616, 'avg_loss': 9.991497102330944}, 'mmlu_relative_l1_layers_pruned_57': {'total': 14080, 'correct': 3373, 'weighted_acc': 23.95596590909091}, 'mmlu_relative_l2_layers_pruned_37': {'weighted_acc': 24.644886363636363, 'total': 14080, 'correct': 3470}, 'layer_49_shapley': 58.858748104183434, 'eval_cosine_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 1.9829925787253455, 'avg_seq_perplexity': 7.547168168865267}, 'eval_shapley_layers_pruned_57': {'avg_loss': 11.334928919057376, 'avg_seq_perplexity': 167748.75409836066, 'num_ex': 15616}, 'mmlu_shapley_layers_pruned_23': {'total': 14080, 'correct': 3553, 'weighted_acc': 25.234375}, 'layer_20_relative_l2_influence': 0.3915906846523285, 'layer_26_relative_l1_influence': 0.3510412275791168, 'layer_18_l2_influence': 4.737447261810303, 'mmlu_cosine_layers_pruned_12': {'total': 14080, 'correct': 5745, 'weighted_acc': 40.80255681818182}, 'layer_40_relative_l2_influence': 0.19496865570545197, 'layer_51_shapley': 59.19004813004884, 'layer_63_l2_influence': 130.44444274902344, 'layer_22_shapley_influence': -68.99803799980896, 'mmlu_shapley_layers_pruned_20': {'total': 14080, 'correct': 3560, 'weighted_acc': 25.28409090909091}, 'mmlu_shapley_layers_pruned_3': {'total': 14080, 'correct': 6439, 'weighted_acc': 45.73153409090909}, 'layer_25_l2_influence': 8.008007049560547, 'layer_35_cosine_influence': 0.06664466857910156, 'eval_cosine_layers_pruned_52': {'num_ex': 15616, 'avg_loss': 10.351083223936987, 'avg_seq_perplexity': 32072.159836065573}, 'mmlu_shapley_layers_pruned_4': {'total': 14080, 'correct': 6388, 'weighted_acc': 45.36931818181818}, 'layer_56_relative_l2_influence': 0.12685000896453855, 'mmlu_relative_l1_layers_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'layer_3_shapley': -505.0736669941784, 'layer_13_shapley': 32.69810344181772, 'eval_shapley_layers_pruned_50': {'num_ex': 15616, 'avg_loss': 10.351691574346823, 'avg_seq_perplexity': 33421.063524590165}, 'mmlu_shapley_layers_pruned_64': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_42_relative_l2_influence': 0.1395401656627655, 'mmlu_relative_l2_layers_pruned_53': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'layer_44_shapley': 89.66953107214798, 'layer_22_cosine_influence': 0.05469882488250733, 'eval_cosine_layers_pruned_50': {'num_ex': 15616, 'avg_loss': 9.96051025390625, 'avg_seq_perplexity': 21758.450819672133}, 'mmlu_cosine_layers_pruned_20': {'weighted_acc': 38.44460227272727, 'total': 14080, 'correct': 5413}, 'layer_27_relative_l2_influence': 0.4210814237594605, 'eval_relative_l1_layers_pruned_13': {'avg_loss': 2.4323025062435963, 'avg_seq_perplexity': 11.826041800076844, 'num_ex': 15616}, 'layer_28_cosine_influence': 0.0436396598815918, 'eval_cosine_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 6.833724225153689, 'avg_seq_perplexity': 1010.008068647541}, 'layer_58_shapley': 90.62086354303054, 'layer_49_l1_influence': 939.04736328125, 'mmlu_relative_l1_layers_pruned_27': {'total': 14080, 'correct': 3663, 'weighted_acc': 26.015625}, 'layer_53_l1_influence': 1013.2069091796876, 'mmlu_cosine_layers_pruned_19': {'total': 14080, 'correct': 5484, 'weighted_acc': 38.94886363636363}, 'layer_34_shapley': 81.87492748022589, 'mmlu_relative_l2_layers_pruned_15': {'correct': 5890, 'weighted_acc': 41.83238636363637, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 4426, 'weighted_acc': 31.43465909090909}, 'layer_40_l2_influence': 9.378457069396973, 'layer_49_shapley_influence': -58.858748104183434, 'eval_cosine_layers_pruned_43': {'avg_seq_perplexity': 10740.386270491805, 'num_ex': 15616, 'avg_loss': 9.221411533043034}, 'eval_shapley_layers_pruned_51': {'num_ex': 15616, 'avg_loss': 9.548664030481556, 'avg_seq_perplexity': 14729.23463114754}, 'layer_13_relative_l2_influence': 0.5112926363945007, 'layer_54_relative_l1_influence': 0.11644944548606873, 'eval_relative_l1_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.75310779008709, 'avg_seq_perplexity': 16.344080190189548}, 'eval_relative_l1_layers_pruned_41': {'avg_seq_perplexity': 6001.614241803279, 'num_ex': 15616, 'avg_loss': 8.658723424692623}, 'layer_39_l1_influence': 772.7083129882812, 'layer_6_cosine_influence': 0.07061082124710083, 'eval_relative_l2_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.006864704069544, 'avg_seq_perplexity': 7.724721939837346}, 'layer_26_shapley_influence': -57.59679378032516, 'eval_cosine_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.965839323450307, 'avg_seq_perplexity': 7.41979480180584}, 'layer_30_shapley': 62.15337140692725, 'layer_11_relative_l2_influence': 0.5062575936317444, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9291440619797, 'avg_seq_perplexity': 7.158603855820953}, 'eval_relative_l2_layers_pruned_35': {'num_ex': 15616, 'avg_loss': 7.701563100345799, 'avg_seq_perplexity': 2376.2179815573772}, 'eval_shapley_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 5.036646108158299, 'avg_seq_perplexity': 199.98222976434425}, 'mmlu_shapley_layers_pruned_55': {'total': 14080, 'correct': 3464, 'weighted_acc': 24.602272727272727}, 'mmlu_shapley_layers_pruned_41': {'total': 14080, 'correct': 3284, 'weighted_acc': 23.323863636363637}, 'mmlu_relative_l1_layers_pruned_30': {'total': 14080, 'correct': 3810, 'weighted_acc': 27.05965909090909}, 'layer_46_shapley': 96.7567273218711, 'eval_shapley_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 1.9982184738409323, 'avg_seq_perplexity': 7.663562211834017}, 'layer_60_relative_l1_influence': 0.12707044184207916, 'layer_8_l2_influence': 2.1365506649017334, 'eval_shapley_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 2.591617771836578, 'avg_seq_perplexity': 14.028700531506148}, 'eval_cosine_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.75310779008709, 'avg_seq_perplexity': 16.344080190189548}, 'eval_cosine_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 5.320497606621414, 'avg_seq_perplexity': 216.7741419057377}, 'mmlu_shapley_layers_pruned_9': {'weighted_acc': 42.75568181818182, 'total': 14080, 'correct': 6020}, 'mmlu_shapley_layers_pruned_48': {'correct': 3332, 'weighted_acc': 23.664772727272727, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_52': {'correct': 3306, 'weighted_acc': 23.480113636363637, 'total': 14080}, 'layer_0_l1_influence': 16.417774200439453, 'layer_14_shapley_influence': -66.4480422325393, 'mmlu_relative_l2_layers_pruned_29': {'total': 14080, 'correct': 3653, 'weighted_acc': 25.944602272727273}, 'layer_23_shapley_influence': -64.43928707186093, 'mmlu_relative_l1_layers_pruned_40': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'mmlu_cosine_layers_pruned_40': {'total': 14080, 'correct': 3510, 'weighted_acc': 24.928977272727273}, 'eval_shapley_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.708433807873335, 'avg_seq_perplexity': 15.78850818071209}, 'eval_relative_l1_layers_pruned_45': {'num_ex': 15616, 'avg_loss': 8.936949683017419, 'avg_seq_perplexity': 7999.883196721312}, 'mmlu_relative_l1_layers_pruned_53': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'layer_1_l1_influence': 29.47905540466309, 'layer_51_l1_influence': 968.553466796875, 'layer_61_relative_l1_influence': 0.3512739837169647, 'eval_relative_l1_layers_pruned_50': {'num_ex': 15616, 'avg_loss': 9.88859082831711, 'avg_seq_perplexity': 20612.66598360656}, 'layer_56_shapley': 86.41100457563337, 'layer_31_relative_l2_influence': 0.4159835577011109, 'mmlu_shapley_layers_pruned_27': {'total': 14080, 'correct': 3362, 'weighted_acc': 23.87784090909091}, 'eval_relative_l1_layers_pruned_44': {'num_ex': 15616, 'avg_loss': 8.793256915983607, 'avg_seq_perplexity': 6994.517418032787}, 'layer_4_cosine_influence': 0.06531864404678345, 'layer_48_relative_l2_influence': 0.14214542508125305, 'mmlu_cosine_layers_pruned_16': {'total': 14080, 'correct': 5570, 'weighted_acc': 39.55965909090909}, 'mmlu_cosine_layers_pruned_26': {'weighted_acc': 26.342329545454547, 'total': 14080, 'correct': 3709}, 'eval_shapley_layers_pruned_62': {'num_ex': 15616, 'avg_loss': 9.30895495805584, 'avg_seq_perplexity': 11456.98975409836}, 'mmlu_shapley_layers_pruned_58': {'total': 14080, 'correct': 3484, 'weighted_acc': 24.744318181818183}, 'layer_63_relative_l2_influence': 0.9459423422813416, 'eval_relative_l2_layers_pruned_0': {'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616, 'avg_loss': 1.9205412317494877}, 'layer_2_l1_influence': 39.31295394897461, 'eval_shapley_layers_pruned_3': {'avg_loss': 1.9523091550733225, 'avg_seq_perplexity': 7.322735895876025, 'num_ex': 15616}, 'mmlu_relative_l2_layers_pruned_1': {'total': 14080, 'correct': 6442, 'weighted_acc': 45.75284090909091}, 'mmlu_relative_l1_layers_pruned_15': {'total': 14080, 'correct': 5495, 'weighted_acc': 39.02698863636363}, 'eval_relative_l1_layers_pruned_61': {'num_ex': 15616, 'avg_loss': 10.027245693519466, 'avg_seq_perplexity': 23808.42008196721}, 'mmlu_relative_l2_layers_pruned_23': {'weighted_acc': 31.43465909090909, 'total': 14080, 'correct': 4426}, 'layer_57_l2_influence': 24.152551651000977, 'layer_3_relative_l1_influence': 0.9160449504852296, 'layer_32_l1_influence': 452.3292236328125, 'layer_9_cosine_influence': 0.12701910734176636, 'mmlu_relative_l2_layers_pruned_27': {'total': 14080, 'correct': 3660, 'weighted_acc': 25.994318181818183}, 'layer_45_cosine_influence': 0.03331410884857178, 'layer_16_l1_influence': 200.1044921875, 'layer_30_l2_influence': 7.323533058166504, 'layer_58_relative_l2_influence': 0.1184607595205307, 'mmlu_cosine_layers_pruned_30': {'total': 14080, 'correct': 3713, 'weighted_acc': 26.370738636363637}, 'layer_9_relative_l1_influence': 0.6526036262512207, 'layer_46_relative_l2_influence': 0.12239404767751694, 'eval_relative_l1_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 3.932094386366547, 'avg_seq_perplexity': 52.68812836193648}, 'eval_relative_l1_layers_pruned_51': {'avg_seq_perplexity': 18321.66598360656, 'num_ex': 15616, 'avg_loss': 9.769930479956455}, 'layer_11_shapley_influence': -24.020548516263247, 'mmlu_shapley_layers_pruned_63': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'mmlu_cosine_layers_pruned_39': {'correct': 3423, 'weighted_acc': 24.311079545454547, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_6': {'weighted_acc': 44.39630681818182, 'total': 14080, 'correct': 6251}, 'eval_relative_l2_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 2.6569976806640625, 'avg_seq_perplexity': 14.815842925525102}, 'mmlu_relative_l1_layers_pruned_52': {'total': 14080, 'correct': 3306, 'weighted_acc': 23.480113636363637}, 'layer_41_l2_influence': 16.84494972229004, 'layer_52_l1_influence': 551.2230834960938, 'mmlu_cosine_layers_pruned_0': {'correct': 6448, 'weighted_acc': 45.79545454545455, 'total': 14080}, 'eval_cosine_layers_pruned_36': {'num_ex': 15616, 'avg_loss': 7.75792206310835, 'avg_seq_perplexity': 2493.2845799180327}, 'layer_44_relative_l2_influence': 0.15932777523994446, 'mmlu_relative_l1_layers_pruned_29': {'correct': 3698, 'weighted_acc': 26.264204545454547, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_40': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'layer_28_shapley': 75.81956385937, 'eval_cosine_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9401990546554817, 'avg_seq_perplexity': 7.236155525582736}, 'mmlu_shapley_layers_pruned_38': {'total': 14080, 'correct': 3308, 'weighted_acc': 23.494318181818183}, 'mmlu_relative_l2_layers_pruned_30': {'correct': 3713, 'weighted_acc': 26.370738636363637, 'total': 14080}, '_runtime': 4820.430565357208, 'mmlu_cosine_layers_pruned_47': {'weighted_acc': 24.19034090909091, 'total': 14080, 'correct': 3406}, 'mmlu_cosine_layers_pruned_29': {'total': 14080, 'correct': 3698, 'weighted_acc': 26.264204545454547}, 'eval_relative_l1_layers_pruned_33': {'num_ex': 15616, 'avg_loss': 7.034465852330943, 'avg_seq_perplexity': 1213.8582223360656}, 'layer_33_l2_influence': 12.435962677001951, 'layer_31_cosine_influence': 0.08002442121505737, 'mmlu_shapley_layers_pruned_61': {'total': 14080, 'correct': 3236, 'weighted_acc': 22.982954545454547}, 'layer_39_l2_influence': 15.244295120239258, 'eval_cosine_layers_pruned_55': {'avg_loss': 10.469481421298669, 'avg_seq_perplexity': 36844.49180327869, 'num_ex': 15616}, 'mmlu_relative_l1_layers_pruned_19': {'total': 14080, 'correct': 5484, 'weighted_acc': 38.94886363636363}, 'eval_relative_l1_layers_pruned_10': {'avg_loss': 2.1626031594198256, 'avg_seq_perplexity': 9.032391657594774, 'num_ex': 15616}, 'eval_relative_l1_layers_pruned_42': {'num_ex': 15616, 'avg_loss': 8.760837242251537, 'avg_seq_perplexity': 6665.595799180328}, 'layer_22_l1_influence': 272.4095764160156, 'mmlu_shapley_layers_pruned_11': {'total': 14080, 'correct': 5993, 'weighted_acc': 42.56392045454545}, 'mmlu_cosine_layers_pruned_1': {'total': 14080, 'correct': 6442, 'weighted_acc': 45.75284090909091}, 'layer_59_shapley': -9.199362366136173, 'layer_37_l1_influence': 724.1959838867188, 'mmlu_relative_l2_layers_pruned_11': {'total': 14080, 'correct': 5643, 'weighted_acc': 40.078125}, 'layer_19_cosine_influence': 0.1019180417060852, 'eval_relative_l1_layers_pruned_20': {'avg_seq_perplexity': 36.06598200563525, 'num_ex': 15616, 'avg_loss': 3.5479541215740267}, 'eval_shapley_layers_pruned_56': {'num_ex': 15616, 'avg_loss': 12.504558625768444, 'avg_seq_perplexity': 310457.4426229508}, 'eval_relative_l1_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 2.873899366034836, 'avg_seq_perplexity': 18.437191822489755}, 'mmlu_cosine_layers_pruned_3': {'correct': 6416, 'weighted_acc': 45.56818181818182, 'total': 14080}, 'eval_shapley_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.088681080302254, 'avg_seq_perplexity': 8.381954505795338}, 'mmlu_relative_l2_layers_pruned_4': {'total': 14080, 'correct': 6421, 'weighted_acc': 45.60369318181818}, 'eval_relative_l2_layers_pruned_36': {'num_ex': 15616, 'avg_loss': 7.75792206310835, 'avg_seq_perplexity': 2493.2845799180327}, 'layer_17_l1_influence': 299.7226257324219, 'layer_48_cosine_influence': 0.009038090705871582, 'mmlu_shapley_layers_pruned_6': {'total': 14080, 'correct': 6367, 'weighted_acc': 45.22017045454545}, 'eval_cosine_layers_pruned_51': {'avg_loss': 10.08351610527664, 'avg_seq_perplexity': 24671.174180327867, 'num_ex': 15616}, 'mmlu_shapley_layers_pruned_22': {'total': 14080, 'correct': 3377, 'weighted_acc': 23.984375}, 'eval_relative_l1_layers_pruned_58': {'num_ex': 15616, 'avg_loss': 10.492366603163422, 'avg_seq_perplexity': 38558.45081967213}, 'mmlu_relative_l1_layers_pruned_37': {'correct': 3470, 'weighted_acc': 24.644886363636363, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_57': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'layer_41_l1_influence': 851.8302001953125, 'layer_15_shapley_influence': -48.43244780127502, '_timestamp': 1714483649.2696204, 'layer_35_relative_l1_influence': 0.40871796011924744, 'mmlu_cosine_layers_pruned_53': {'weighted_acc': 24.708806818181817, 'total': 14080, 'correct': 3479}, 'mmlu_shapley_layers_pruned_26': {'total': 14080, 'correct': 3372, 'weighted_acc': 23.948863636363637}, 'layer_19_relative_l1_influence': 0.49952706694602966, 'layer_53_shapley': 57.460394952465336, 'eval_shapley_layers_pruned_4': {'avg_seq_perplexity': 7.412002313332479, 'num_ex': 15616, 'avg_loss': 1.964524441078061}, 'layer_45_l2_influence': 17.84441566467285, 'eval_relative_l2_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 4.534449843109631, 'avg_seq_perplexity': 97.16062852202867}, 'eval_shapley_layers_pruned_60': {'num_ex': 15616, 'avg_loss': 9.609144867443648, 'avg_seq_perplexity': 15235.628073770493}, 'mmlu_cosine_layers_pruned_31': {'total': 14080, 'correct': 3608, 'weighted_acc': 25.625}, 'mmlu_cosine_layers_pruned_58': {'correct': 3468, 'weighted_acc': 24.630681818181817, 'total': 14080}, 'layer_53_relative_l1_influence': 0.23649144172668457, 'layer_35_l1_influence': 662.5155029296875, 'layer_15_cosine_influence': 0.11906349658966064, 'eval_shapley_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 4.103629690701844, 'avg_seq_perplexity': 80.19048571977459}, 'eval_cosine_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 3.932094386366547, 'avg_seq_perplexity': 52.68812836193648}, 'mmlu_cosine_layers_pruned_62': {'weighted_acc': 24.81534090909091, 'total': 14080, 'correct': 3494}, 'layer_61_l2_influence': 45.28547668457031, 'eval_cosine_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9541669751777024, 'avg_seq_perplexity': 7.335155549596568}, 'layer_57_relative_l1_influence': 0.2512061595916748, 'eval_relative_l2_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.75310779008709, 'avg_seq_perplexity': 16.344080190189548}, 'eval_relative_l2_layers_pruned_41': {'num_ex': 15616, 'avg_loss': 8.550920330110143, 'avg_seq_perplexity': 5379.694672131148}, 'mmlu_relative_l2_layers_pruned_38': {'total': 14080, 'correct': 3593, 'weighted_acc': 25.51846590909091}, '_step': 526, 'layer_50_l2_influence': 7.992922782897949, 'layer_39_shapley_influence': -38.12543928482134, 'layer_41_relative_l2_influence': 0.3305356800556183, 'mmlu_relative_l2_layers_pruned_9': {'weighted_acc': 42.84801136363637, 'total': 14080, 'correct': 6033}, 'layer_12_l2_influence': 3.109292984008789, 'layer_59_l2_influence': 27.40686798095703, 'layer_9_shapley_influence': 56.02668306679442, 'mmlu_cosine_layers_pruned_49': {'total': 14080, 'correct': 3569, 'weighted_acc': 25.348011363636363}, 'eval_relative_l1_layers_pruned_35': {'num_ex': 15616, 'avg_loss': 7.657756367667776, 'avg_seq_perplexity': 2283.9008709016393}, 'layer_61_cosine_influence': 0.053372859954833984, 'eval_cosine_layers_pruned_44': {'avg_seq_perplexity': 14391.967213114754, 'num_ex': 15616, 'avg_loss': 9.491575147284836}, 'eval_shapley_layers_pruned_64': {'num_ex': 15616, 'avg_loss': 11.499615778688524, 'avg_seq_perplexity': 101193.7786885246}, 'mmlu_shapley_layers_pruned_50': {'correct': 3239, 'weighted_acc': 23.004261363636363, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_56': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'layer_15_l2_influence': 5.4180731773376465, 'layer_31_shapley_influence': -50.069709548977585, 'layer_45_relative_l2_influence': 0.27291518449783325, 'layer_14_l2_influence': 3.546753168106079, 'eval_cosine_layers_pruned_1': {'avg_seq_perplexity': 7.158603855820953, 'num_ex': 15616, 'avg_loss': 1.9291440619797}, 'layer_18_l1_influence': 234.00393676757812, 'layer_29_cosine_influence': 0.0816267728805542, 'eval_cosine_layers_pruned_33': {'num_ex': 15616, 'avg_loss': 7.034465852330943, 'avg_seq_perplexity': 1213.8582223360656}, 'mmlu_relative_l2_layers_pruned_8': {'correct': 6172, 'weighted_acc': 43.83522727272727, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_46': {'total': 14080, 'correct': 3226, 'weighted_acc': 22.911931818181817}, 'layer_60_l1_influence': 678.0001220703125, 'layer_27_cosine_influence': 0.08613812923431396, 'layer_49_relative_l1_influence': 0.2513432502746582, 'eval_relative_l1_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 1.9836570864818135, 'avg_seq_perplexity': 7.549454986071978}, 'mmlu_relative_l2_layers_pruned_55': {'total': 14080, 'correct': 3253, 'weighted_acc': 23.103693181818183}, 'mmlu_relative_l2_layers_pruned_64': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'layer_27_l2_influence': 8.895450592041016, 'eval_shapley_layers_pruned_48': {'num_ex': 15616, 'avg_loss': 9.073122118340164, 'avg_seq_perplexity': 9172.91700819672}, 'mmlu_shapley_layers_pruned_16': {'total': 14080, 'correct': 4177, 'weighted_acc': 29.666193181818183}, 'eval_shapley_layers_pruned_41': {'num_ex': 15616, 'avg_loss': 6.661674124295594, 'avg_seq_perplexity': 907.4638831967212}, 'eval_relative_l2_layers_pruned_13': {'avg_loss': 2.4323025062435963, 'avg_seq_perplexity': 11.826041800076844, 'num_ex': 15616}, 'layer_8_cosine_influence': 0.06628113985061646, 'layer_12_shapley_influence': -51.32473245122759, 'eval_shapley_layers_pruned_55': {'num_ex': 15616, 'avg_loss': 11.692745021132172, 'avg_seq_perplexity': 129071.75409836066}, 'mmlu_shapley_layers_pruned_32': {'total': 14080, 'correct': 3408, 'weighted_acc': 24.204545454545453}, 'layer_10_l2_influence': 2.6925885677337646, 'layer_45_l1_influence': 908.5736694335938, 'layer_6_relative_l1_influence': 0.47285041213035583, 'layer_54_l1_influence': 504.8687744140625, 'mmlu_shapley_layers_pruned_2': {'total': 14080, 'correct': 6442, 'weighted_acc': 45.75284090909091}, 'mmlu_cosine_layers_pruned_56': {'total': 14080, 'correct': 3532, 'weighted_acc': 25.085227272727273}, 'mmlu_relative_l2_layers_pruned_39': {'total': 14080, 'correct': 3683, 'weighted_acc': 26.157670454545453}, 'layer_54_shapley': 96.79977471557363, 'mmlu_cosine_layers_pruned_48': {'total': 14080, 'correct': 3513, 'weighted_acc': 24.95028409090909}, 'layer_40_cosine_influence': 0.016844093799591064, 'mmlu_shapley_layers_pruned_51': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_layers_pruned_54': {'num_ex': 15616, 'avg_loss': 10.258756043481045, 'avg_seq_perplexity': 29854.012295081968}, 'mmlu_relative_l1_layers_pruned_60': {'total': 14080, 'correct': 3405, 'weighted_acc': 24.183238636363637}, 'layer_20_shapley': 19.29214070684232, 'eval_relative_l1_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 4.60566936555456, 'avg_seq_perplexity': 104.50827676741804}, 'layer_36_relative_l2_influence': 0.21461403369903564, 'mmlu_relative_l2_layers_pruned_12': {'total': 14080, 'correct': 5745, 'weighted_acc': 40.80255681818182}, 'mmlu_relative_l1_layers_pruned_14': {'total': 14080, 'correct': 5725, 'weighted_acc': 40.66051136363637}, 'mmlu_relative_l2_layers_pruned_22': {'total': 14080, 'correct': 4246, 'weighted_acc': 30.15625}, 'layer_30_relative_l2_influence': 0.30389702320098877, 'layer_59_relative_l2_influence': 0.24169033765792847, 'mmlu_shapley_layers_pruned_37': {'correct': 3380, 'weighted_acc': 24.005681818181817, 'total': 14080}, 'eval_relative_l2_layers_pruned_62': {'num_ex': 15616, 'avg_loss': 10.6196539206583, 'avg_seq_perplexity': 41793.69672131148}, 'layer_32_shapley_influence': -57.38039144733765, 'eval_shapley_layers_pruned_5': {'avg_seq_perplexity': 7.528812095767162, 'num_ex': 15616, 'avg_loss': 1.980151942518891}, 'eval_shapley_layers_pruned_36': {'avg_seq_perplexity': 417.98027663934425, 'num_ex': 15616, 'avg_loss': 5.799698126120646}, 'layer_32_relative_l1_influence': 0.3477138578891754, 'mmlu_relative_l1_layers_pruned_2': {'total': 14080, 'correct': 6433, 'weighted_acc': 45.68892045454545}, 'layer_8_l1_influence': 95.61754608154295, 'layer_16_cosine_influence': 0.05872666835784912, 'eval_relative_l1_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9541669751777024, 'avg_seq_perplexity': 7.335155549596568}, 'layer_9_l1_influence': 159.5408477783203, 'layer_38_relative_l2_influence': 0.17562779784202576, 'mmlu_relative_l1_layers_pruned_32': {'weighted_acc': 26.22159090909091, 'total': 14080, 'correct': 3692}, 'mmlu_relative_l1_layers_pruned_48': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_layers_pruned_59': {'total': 14080, 'correct': 3560, 'weighted_acc': 25.28409090909091}, 'layer_46_l2_influence': 8.460975646972656, 'layer_19_shapley_influence': -61.33322206263165, 'mmlu_shapley_layers_pruned_53': {'total': 14080, 'correct': 3516, 'weighted_acc': 24.97159090909091}, 'mmlu_relative_l2_layers_pruned_7': {'total': 14080, 'correct': 6162, 'weighted_acc': 43.76420454545455}, 'mmlu_relative_l1_layers_pruned_43': {'total': 14080, 'correct': 3438, 'weighted_acc': 24.417613636363637}, 'layer_48_shapley_influence': -91.30267789348942, 'layer_4_relative_l1_influence': 0.5091842412948608, 'layer_36_shapley_influence': -81.60107175052698, 'eval_cosine_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'mmlu_cosine_layers_pruned_2': {'total': 14080, 'correct': 6433, 'weighted_acc': 45.68892045454545}, 'eval_relative_l2_layers_pruned_63': {'num_ex': 15616, 'avg_loss': 10.44121313876793, 'avg_seq_perplexity': 35427.024590163935}, 'layer_13_cosine_influence': 0.12203025817871094, 'layer_29_shapley_influence': -57.78882346162595, 'eval_shapley_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 2.972177724369237, 'avg_seq_perplexity': 20.75041824090676}, 'mmlu_relative_l2_layers_pruned_49': {'weighted_acc': 24.786931818181817, 'total': 14080, 'correct': 3490}, 'mmlu_relative_l2_layers_pruned_47': {'correct': 3521, 'weighted_acc': 25.007102272727273, 'total': 14080}, 'mmlu_cosine_layers_pruned_37': {'total': 14080, 'correct': 3470, 'weighted_acc': 24.644886363636363}, 'eval_shapley_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 3.4507869032562755, 'avg_seq_perplexity': 37.10536469006148}, 'mmlu_shapley_layers_pruned_57': {'correct': 3490, 'weighted_acc': 24.786931818181817, 'total': 14080}, 'eval_relative_l1_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 4.805266833696209, 'avg_seq_perplexity': 128.8277247694672}, 'layer_1_l2_influence': 0.7655490636825562, 'layer_59_cosine_influence': 0.027912497520446777, 'layer_21_relative_l1_influence': 0.4739999175071716, 'mmlu_shapley_layers_pruned_33': {'total': 14080, 'correct': 3451, 'weighted_acc': 24.509943181818183}, 'mmlu_shapley_layers_pruned_35': {'weighted_acc': 24.453125, 'total': 14080, 'correct': 3443}, 'eval_relative_l1_layers_pruned_34': {'num_ex': 15616, 'avg_loss': 7.121443951716189, 'avg_seq_perplexity': 1318.201331967213}, 'mmlu_cosine_layers_pruned_24': {'weighted_acc': 34.61647727272727, 'total': 14080, 'correct': 4874}, 'layer_23_relative_l2_influence': 0.4283429980278015, 'mmlu_relative_l2_layers_pruned_31': {'total': 14080, 'correct': 3768, 'weighted_acc': 26.761363636363637}, 'layer_47_shapley_influence': -56.60195687852183, 'mmlu_relative_l1_layers_pruned_28': {'weighted_acc': 25.667613636363637, 'total': 14080, 'correct': 3614}, 'mmlu_relative_l1_layers_pruned_34': {'total': 14080, 'correct': 3685, 'weighted_acc': 26.171875}, 'layer_57_relative_l2_influence': 0.23222456872463224, 'eval_relative_l2_layers_pruned_11': {'avg_loss': 2.2731180660060195, 'avg_seq_perplexity': 10.085854452164448, 'num_ex': 15616}, 'layer_41_relative_l1_influence': 0.346976637840271, 'eval_relative_l1_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 5.615148325435451, 'avg_seq_perplexity': 294.6429623463115}, 'eval_shapley_layers_pruned_54': {'num_ex': 15616, 'avg_loss': 10.152554871606045, 'avg_seq_perplexity': 26422.362704918032}, 'layer_9_relative_l2_influence': 0.5433067083358765, 'eval_relative_l2_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.965839323450307, 'avg_seq_perplexity': 7.41979480180584}, 'mmlu_relative_l2_layers_pruned_36': {'total': 14080, 'correct': 3532, 'weighted_acc': 25.085227272727273}, 'layer_19_l2_influence': 6.4387664794921875, 'mmlu_shapley_layers_pruned_43': {'correct': 3477, 'weighted_acc': 24.694602272727273, 'total': 14080}, 'layer_5_shapley_influence': 80.16475110595846, 'layer_61_shapley_influence': 108.08631914641416, 'layer_6_l2_influence': 1.6795196533203125, 'layer_47_l1_influence': 916.99853515625, 'mmlu_cosine_layers_pruned_55': {'total': 14080, 'correct': 3531, 'weighted_acc': 25.078125}, 'layer_0_shapley': -1098.874089654562, 'layer_60_shapley': 85.84786191217216, 'layer_16_shapley': 67.65840062198113, 'mmlu_relative_l1_layers_pruned_26': {'total': 14080, 'correct': 3709, 'weighted_acc': 26.342329545454547}, 'layer_45_relative_l1_influence': 0.2908416986465454, 'layer_25_l1_influence': 404.70843505859375, 'eval_shapley_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 4.288576219902664, 'avg_seq_perplexity': 92.46607646004098}, 'mmlu_shapley_layers_pruned_28': {'total': 14080, 'correct': 3379, 'weighted_acc': 23.998579545454547}, 'layer_17_shapley': 55.97159628442719, 'layer_15_l1_influence': 271.1194763183594, 'eval_relative_l1_layers_pruned_59': {'num_ex': 15616, 'avg_loss': 10.231671442751024, 'avg_seq_perplexity': 29667.27254098361}, 'mmlu_relative_l2_layers_pruned_24': {'total': 14080, 'correct': 4874, 'weighted_acc': 34.61647727272727}, 'eval_relative_l1_layers_pruned_32': {'avg_loss': 6.764725982165728, 'avg_seq_perplexity': 921.0735783811476, 'num_ex': 15616}, 'eval_relative_l1_layers_pruned_48': {'num_ex': 15616, 'avg_loss': 9.340986408171108, 'avg_seq_perplexity': 11984.88831967213}, 'eval_shapley_layers_pruned_39': {'avg_loss': 6.196075939741291, 'avg_seq_perplexity': 709.0499487704918, 'num_ex': 15616}, 'layer_49_relative_l2_influence': 0.233901709318161, 'eval_relative_l1_layers_pruned_43': {'num_ex': 15616, 'avg_loss': 8.808465676229508, 'avg_seq_perplexity': 7016.215676229508}, 'layer_13_l1_influence': 233.98443603515625, 'layer_60_shapley_influence': -85.84786191217216, 'eval_cosine_layers_pruned_31': {'avg_loss': 6.519225573930584, 'avg_seq_perplexity': 739.4040727459017, 'num_ex': 15616}, 'eval_cosine_layers_pruned_58': {'avg_seq_perplexity': 77769.31147540984, 'num_ex': 15616, 'avg_loss': 11.135555079725922}, 'mmlu_shapley_layers_pruned_52': {'total': 14080, 'correct': 3538, 'weighted_acc': 25.12784090909091}, 'layer_19_l1_influence': 323.8082275390625, 'layer_18_shapley_influence': -50.42287635259456, 'mmlu_cosine_layers_pruned_21': {'total': 14080, 'correct': 4037, 'weighted_acc': 28.671875}, 'layer_54_cosine_influence': 0.007057070732116699, 'eval_cosine_layers_pruned_62': {'avg_loss': 8.385941802478227, 'avg_seq_perplexity': 4699.326331967213, 'num_ex': 15616}, 'layer_35_shapley': 47.51958111369444, 'eval_relative_l1_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.51195788774334, 'avg_seq_perplexity': 12.821550212922643}, 'mmlu_cosine_layers_pruned_51': {'total': 14080, 'correct': 3471, 'weighted_acc': 24.651988636363637}, 'eval_relative_l2_layers_pruned_57': {'num_ex': 15616, 'avg_loss': 9.23207067270748, 'avg_seq_perplexity': 10757.40368852459}, 'eval_relative_l1_layers_pruned_60': {'avg_loss': 9.24188132364242, 'avg_seq_perplexity': 10969.0993852459, 'num_ex': 15616}, 'mmlu_relative_l1_layers_pruned_25': {'weighted_acc': 27.649147727272727, 'total': 14080, 'correct': 3893}, 'layer_63_shapley_influence': 327.98171155322086, 'layer_3_relative_l2_influence': 1.369281768798828, 'eval_cosine_layers_pruned_53': {'num_ex': 15616, 'avg_loss': 10.450224329213627, 'avg_seq_perplexity': 35587.13114754098}, 'mmlu_shapley_layers_pruned_18': {'total': 14080, 'correct': 3561, 'weighted_acc': 25.291193181818183}, 'layer_20_l2_influence': 5.630645751953125, 'layer_48_l1_influence': 484.4483947753906, 'eval_cosine_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 2.6638623847336067, 'avg_seq_perplexity': 14.956001656954406}, 'eval_cosine_layers_pruned_26': {'avg_loss': 4.805266833696209, 'avg_seq_perplexity': 128.8277247694672, 'num_ex': 15616}, 'eval_shapley_layers_pruned_19': {'avg_loss': 3.0211294205462345, 'avg_seq_perplexity': 21.87884021196209, 'num_ex': 15616}, 'mmlu_shapley_layers_pruned_24': {'total': 14080, 'correct': 3604, 'weighted_acc': 25.59659090909091}, 'layer_4_shapley': -6.235502715341454, 'layer_62_shapley': 31.68238608422421, 'eval_relative_l2_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9291440619797, 'avg_seq_perplexity': 7.158603855820953}, 'mmlu_relative_l2_layers_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'layer_36_relative_l1_influence': 0.2251329869031906, 'eval_relative_l2_layers_pruned_23': {'avg_seq_perplexity': 77.42570120389344, 'num_ex': 15616, 'avg_loss': 4.312171310674949}, 'layer_56_l2_influence': 12.807137489318848, 'mmlu_shapley_layers_pruned_0': {'weighted_acc': 45.79545454545455, 'total': 14080, 'correct': 6448}, 'layer_59_relative_l1_influence': 0.26445701718330383, 'eval_relative_l1_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.006864704069544, 'avg_seq_perplexity': 7.724721939837346}, 'layer_7_l1_influence': 116.5162582397461, 'layer_30_relative_l1_influence': 0.3231760263442993, 'eval_relative_l2_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 5.320497606621414, 'avg_seq_perplexity': 216.7741419057377}, 'layer_42_l2_influence': 7.746911525726318, 'eval_shapley_layers_pruned_8': {'avg_loss': 2.055814899382044, 'avg_seq_perplexity': 8.11637653288294, 'num_ex': 15616}, 'layer_32_relative_l2_influence': 0.32695579528808594, 'layer_1_shapley_influence': 340.9859899717312, 'eval_cosine_layers_pruned_40': {'avg_loss': 8.43802430199795, 'avg_seq_perplexity': 4760.648053278688, 'num_ex': 15616}, 'eval_shapley_layers_pruned_42': {'num_ex': 15616, 'avg_loss': 6.973954497790728, 'avg_seq_perplexity': 1410.639344262295}, 'layer_38_relative_l1_influence': 0.1826947331428528, 'layer_62_l2_influence': 20.296951293945312, 'mmlu_cosine_layers_pruned_7': {'correct': 6256, 'weighted_acc': 44.43181818181818, 'total': 14080}, 'layer_59_shapley_influence': 9.199362366136173, 'eval_relative_l1_layers_pruned_46': {'num_ex': 15616, 'avg_loss': 8.807191942558914, 'avg_seq_perplexity': 7105.056864754099}, 'mmlu_shapley_layers_pruned_7': {'total': 14080, 'correct': 6285, 'weighted_acc': 44.63778409090909}, 'layer_63_shapley': -327.98171155322086, 'layer_35_shapley_influence': -47.51958111369444, 'eval_cosine_layers_pruned_39': {'avg_loss': 9.04324791079662, 'avg_seq_perplexity': 9161.006147540984, 'num_ex': 15616}, 'mmlu_relative_l2_layers_pruned_16': {'weighted_acc': 41.92471590909091, 'total': 14080, 'correct': 5903}, 'eval_shapley_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.2263636354540215, 'avg_seq_perplexity': 9.60943103227459}, 'eval_relative_l2_layers_pruned_40': {'avg_loss': 8.455304255251024, 'avg_seq_perplexity': 4876.176229508197, 'num_ex': 15616}, 'layer_17_shapley_influence': -55.97159628442719, 'mmlu_cosine_layers_pruned_36': {'total': 14080, 'correct': 3532, 'weighted_acc': 25.085227272727273}, 'eval_relative_l2_layers_pruned_30': {'avg_loss': 6.187770655897797, 'avg_seq_perplexity': 533.7311731557377, 'num_ex': 15616}, 'layer_44_l2_influence': 9.861668586730955, 'eval_cosine_layers_pruned_47': {'num_ex': 15616, 'avg_loss': 9.817361800397029, 'avg_seq_perplexity': 19035.338114754097}, 'eval_relative_l1_layers_pruned_56': {'num_ex': 15616, 'avg_loss': 9.36800697201588, 'avg_seq_perplexity': 12256.397540983606}, 'layer_21_shapley': 60.89550546110887, 'eval_cosine_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 5.969270299692623, 'avg_seq_perplexity': 418.97925204918033}, 'layer_55_l2_influence': 21.41735076904297, 'mmlu_shapley_layers_pruned_31': {'total': 14080, 'correct': 3364, 'weighted_acc': 23.892045454545453}, 'layer_21_relative_l2_influence': 0.4426882565021515, 'mmlu_relative_l1_layers_pruned_35': {'total': 14080, 'correct': 3604, 'weighted_acc': 25.59659090909091}, 'layer_31_l2_influence': 10.72729778289795, 'eval_shapley_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 2.340849079069544, 'avg_seq_perplexity': 10.77969910668545}, 'layer_23_relative_l1_influence': 0.46181389689445496, 'layer_18_cosine_influence': 0.06102859973907471, 'eval_cosine_layers_pruned_30': {'avg_loss': 6.187770655897797, 'avg_seq_perplexity': 533.7311731557377, 'num_ex': 15616}, 'layer_29_l2_influence': 9.54223918914795, 'layer_2_shapley_influence': 668.179675081821, 'eval_cosine_layers_pruned_7': {'avg_seq_perplexity': 7.894156033875512, 'num_ex': 15616, 'avg_loss': 2.0282785384381405}, 'layer_55_shapley': 48.116328904175845, 'layer_7_shapley_influence': 24.807190330797766, 'layer_10_cosine_influence': 0.0650864839553833, 'layer_36_cosine_influence': 0.021081864833831787, 'layer_31_relative_l1_influence': 0.44442182779312134, 'layer_61_relative_l2_influence': 0.3365727961063385, 'layer_0_l2_influence': 0.9737692475318908, 'layer_40_l1_influence': 456.04437255859375, 'layer_22_shapley': 68.99803799980896, 'eval_shapley_layers_pruned_14': {'avg_seq_perplexity': 12.18598412685707, 'num_ex': 15616, 'avg_loss': 2.4615883749039447}, 'layer_48_relative_l1_influence': 0.13475961983203888, 'eval_relative_l2_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.0225811317318776, 'avg_seq_perplexity': 7.846439549180328}, 'mmlu_relative_l2_layers_pruned_54': {'total': 14080, 'correct': 3385, 'weighted_acc': 24.041193181818183}, 'eval_shapley_layers_pruned_34': {'num_ex': 15616, 'avg_loss': 5.101463442943135, 'avg_seq_perplexity': 210.6375512295082}, 'layer_63_relative_l1_influence': 0.8564069867134094, 'mmlu_shapley_layers_pruned_46': {'total': 14080, 'correct': 3804, 'weighted_acc': 27.017045454545453}, 'eval_relative_l2_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.331849895539831, 'avg_seq_perplexity': 10.695065357646005}, 'eval_relative_l2_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 4.020440023453509, 'avg_seq_perplexity': 57.59511078381148}, 'layer_5_cosine_influence': 0.10337048768997192, 'layer_6_relative_l2_influence': 0.4682256281375885, 'mmlu_relative_l1_layers_pruned_58': {'total': 14080, 'correct': 3586, 'weighted_acc': 25.46875}, 'mmlu_relative_l2_layers_pruned_62': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_layers_pruned_59': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'eval_relative_l1_layers_pruned_37': {'num_ex': 15616, 'avg_loss': 8.097319556064294, 'avg_seq_perplexity': 3480.86449795082}, 'layer_58_l2_influence': 12.89215850830078, 'layer_56_shapley_influence': -86.41100457563337, 'layer_12_l1_influence': 145.5146484375, 'layer_43_shapley_influence': -51.11936535390478, 'layer_58_relative_l1_influence': 0.11191409826278688, 'layer_4_l1_influence': 49.401588439941406, 'layer_11_l2_influence': 3.8712406158447266, 'mmlu_relative_l1_layers_pruned_20': {'total': 14080, 'correct': 5413, 'weighted_acc': 38.44460227272727}, 'eval_cosine_layers_pruned_24': {'avg_seq_perplexity': 97.16062852202867, 'num_ex': 15616, 'avg_loss': 4.534449843109631}, 'eval_relative_l1_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9401990546554817, 'avg_seq_perplexity': 7.236155525582736}, 'eval_relative_l2_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 6.543936807601178, 'avg_seq_perplexity': 750.5568007172132}, 'mmlu_relative_l1_layers_pruned_18': {'correct': 5250, 'weighted_acc': 37.28693181818182, 'total': 14080}, 'layer_46_relative_l1_influence': 0.12629927694797516, 'mmlu_relative_l1_layers_pruned_3': {'total': 14080, 'correct': 6416, 'weighted_acc': 45.56818181818182}, 'eval_shapley_layers_pruned_45': {'num_ex': 15616, 'avg_loss': 7.883113673475922, 'avg_seq_perplexity': 2958.29175204918}, 'mmlu_relative_l1_layers_pruned_10': {'correct': 5830, 'weighted_acc': 41.40625, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_42': {'total': 14080, 'correct': 3395, 'weighted_acc': 24.11221590909091}, 'mmlu_relative_l2_layers_pruned_63': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'layer_12_shapley': 51.32473245122759, 'layer_35_l2_influence': 13.023185729980469, 'eval_relative_l2_layers_pruned_49': {'num_ex': 15616, 'avg_loss': 9.61435987128586, 'avg_seq_perplexity': 15862.045081967211}, 'layer_51_cosine_influence': 0.025649845600128177, 'layer_44_relative_l1_influence': 0.1480056792497635, 'layer_21_cosine_influence': 0.0974861979484558, 'eval_relative_l2_layers_pruned_47': {'num_ex': 15616, 'avg_loss': 9.343793024782274, 'avg_seq_perplexity': 11961.64856557377}, 'layer_6_shapley': 46.34018528758995, 'layer_58_l1_influence': 559.9213256835938, 'eval_cosine_layers_pruned_37': {'num_ex': 15616, 'avg_loss': 8.097319556064294, 'avg_seq_perplexity': 3480.86449795082}, 'eval_relative_l1_layers_pruned_19': {'avg_loss': 3.2931038278048157, 'avg_seq_perplexity': 27.937411949282787, 'num_ex': 15616}, 'layer_33_shapley': 29.45575454270616, 'layer_21_l1_influence': 352.8680419921875, 'layer_11_shapley': 24.020548516263247, 'mmlu_relative_l1_layers_pruned_33': {'total': 14080, 'correct': 3752, 'weighted_acc': 26.647727272727273}, 'layer_27_shapley_influence': -60.28150609613411, 'mmlu_shapley_layers_pruned_1': {'total': 14080, 'correct': 6442, 'weighted_acc': 45.75284090909091}, 'layer_56_l1_influence': 600.1128540039062, 'eval_shapley_layers_pruned_30': {'avg_loss': 4.425126873078893, 'avg_seq_perplexity': 101.42622150358606, 'num_ex': 15616}, 'eval_relative_l1_layers_pruned_52': {'num_ex': 15616, 'avg_loss': 9.968697970030735, 'avg_seq_perplexity': 22293.766393442624}, 'layer_48_l2_influence': 10.852928161621094, 'layer_51_l2_influence': 19.266918182373047, 'layer_54_l2_influence': 10.31835651397705, 'eval_relative_l1_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 5.969270299692623, 'avg_seq_perplexity': 418.97925204918033}, 'mmlu_relative_l2_layers_pruned_17': {'total': 14080, 'correct': 5489, 'weighted_acc': 38.984375}, 'mmlu_relative_l2_layers_pruned_41': {'total': 14080, 'correct': 3285, 'weighted_acc': 23.33096590909091}, 'eval_shapley_layers_pruned_47': {'num_ex': 15616, 'avg_loss': 9.041684009989757, 'avg_seq_perplexity': 9226.22643442623}, 'eval_relative_l2_layers_pruned_38': {'num_ex': 15616, 'avg_loss': 8.23521098152536, 'avg_seq_perplexity': 4002.734375}, 'layer_13_shapley_influence': -32.69810344181772, 'eval_relative_l2_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.1026551293545084, 'avg_seq_perplexity': 8.505463146772541}, 'mmlu_relative_l1_layers_pruned_21': {'total': 14080, 'correct': 4037, 'weighted_acc': 28.671875}, 'mmlu_relative_l1_layers_pruned_51': {'total': 14080, 'correct': 3264, 'weighted_acc': 23.181818181818183}, 'layer_32_l2_influence': 8.983405113220215, 'layer_6_shapley_influence': -46.34018528758995, 'layer_12_cosine_influence': 0.06126511096954346, 'eval_cosine_layers_pruned_49': {'num_ex': 15616, 'avg_loss': 10.404935242699796, 'avg_seq_perplexity': 33955.516393442624}, 'mmlu_cosine_layers_pruned_44': {'total': 14080, 'correct': 3235, 'weighted_acc': 22.975852272727273}, 'mmlu_relative_l1_layers_pruned_5': {'weighted_acc': 44.97159090909091, 'total': 14080, 'correct': 6332}, 'layer_30_cosine_influence': 0.04198223352432251, 'layer_10_shapley_influence': -30.403110545290215, 'mmlu_shapley_layers_pruned_21': {'total': 14080, 'correct': 3293, 'weighted_acc': 23.38778409090909}, 'layer_62_cosine_influence': 0.01201152801513672, 'eval_shapley_layers_pruned_44': {'num_ex': 15616, 'avg_loss': 7.148442002593494, 'avg_seq_perplexity': 1440.1568903688524}, 'layer_39_cosine_influence': 0.05161702632904053, 'eval_shapley_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 2.133206977218878, 'avg_seq_perplexity': 8.760683153496414}, 'eval_cosine_layers_pruned_48': {'num_ex': 15616, 'avg_loss': 9.901721391521516, 'avg_seq_perplexity': 20726.04098360656}, 'eval_cosine_layers_pruned_56': {'num_ex': 15616, 'avg_loss': 10.985805824154712, 'avg_seq_perplexity': 63009.12704918033}, 'eval_shapley_layers_pruned_15': {'avg_loss': 2.517363751520876, 'avg_seq_perplexity': 12.897300845286884, 'num_ex': 15616}, 'mmlu_shapley_layers_pruned_40': {'total': 14080, 'correct': 3266, 'weighted_acc': 23.196022727272727}, 'layer_35_relative_l2_influence': 0.38445767760276794, 'eval_relative_l1_layers_pruned_15': {'avg_loss': 2.6064340560162655, 'avg_seq_perplexity': 14.12948058081455, 'num_ex': 15616}, 'layer_10_shapley': 30.403110545290215, 'layer_45_shapley': 54.69966746723091, 'eval_relative_l2_layers_pruned_39': {'num_ex': 15616, 'avg_loss': 8.71535804623463, 'avg_seq_perplexity': 6509.386782786885}, 'layer_19_relative_l2_influence': 0.4566158056259155, 'mmlu_relative_l1_layers_pruned_61': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_18_shapley': 50.42287635259456, 'layer_43_l1_influence': 857.0422973632812, 'eval_relative_l2_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.050779498991419, 'avg_seq_perplexity': 8.073824022637039}, 'mmlu_relative_l1_layers_pruned_44': {'total': 14080, 'correct': 3462, 'weighted_acc': 24.588068181818183}, 'mmlu_cosine_layers_pruned_33': {'total': 14080, 'correct': 3752, 'weighted_acc': 26.647727272727273}, 'layer_4_relative_l2_influence': 0.4050424098968506, 'eval_relative_l2_layers_pruned_64': {'num_ex': 15616, 'avg_loss': 11.499615778688524, 'avg_seq_perplexity': 101193.7786885246}, 'layer_57_l1_influence': 1218.7410888671875, 'eval_relative_l2_layers_pruned_55': {'num_ex': 15616, 'avg_loss': 10.51440929975666, 'avg_seq_perplexity': 39371.93032786885}, 'eval_shapley_layers_pruned_49': {'num_ex': 15616, 'avg_loss': 8.891385438012295, 'avg_seq_perplexity': 7731.163422131148}, 'layer_53_relative_l2_influence': 0.21804608404636383, 'eval_relative_l1_layers_pruned_53': {'num_ex': 15616, 'avg_loss': 10.008255755315062, 'avg_seq_perplexity': 23370.426229508197}, 'mmlu_relative_l1_layers_pruned_45': {'total': 14080, 'correct': 3211, 'weighted_acc': 22.805397727272727}, 'layer_27_shapley': 60.28150609613411, 'layer_2_cosine_influence': 0.14639770984649658, 'mmlu_relative_l1_layers_pruned_50': {'total': 14080, 'correct': 3485, 'weighted_acc': 24.751420454545453}, 'mmlu_relative_l2_layers_pruned_13': {'total': 14080, 'correct': 5983, 'weighted_acc': 42.49289772727273}, 'mmlu_relative_l1_layers_pruned_9': {'total': 14080, 'correct': 6033, 'weighted_acc': 42.84801136363637}, 'layer_36_shapley': 81.60107175052698, 'layer_28_relative_l2_influence': 0.303814172744751, 'layer_10_relative_l2_influence': 0.4142943322658539, 'eval_relative_l1_layers_pruned_40': {'num_ex': 15616, 'avg_loss': 8.455304255251024, 'avg_seq_perplexity': 4876.176229508197}, 'layer_31_shapley': 50.069709548977585, 'layer_23_l1_influence': 376.7869873046875, 'layer_53_shapley_influence': -57.460394952465336, 'eval_cosine_layers_pruned_45': {'num_ex': 15616, 'avg_loss': 9.819838226818648, 'avg_seq_perplexity': 19087.18442622951}, 'eval_cosine_layers_pruned_63': {'avg_seq_perplexity': 35427.024590163935, 'num_ex': 15616, 'avg_loss': 10.44121313876793}, 'mmlu_shapley_layers_pruned_42': {'total': 14080, 'correct': 3376, 'weighted_acc': 23.977272727272727}, 'eval_relative_l2_layers_pruned_5': {'avg_seq_perplexity': 7.547168168865267, 'num_ex': 15616, 'avg_loss': 1.9829925787253455}, 'eval_relative_l1_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 6.358529512999488, 'avg_seq_perplexity': 628.1812884221312}, 'layer_3_cosine_influence': 0.12064367532730104, 'layer_50_shapley_influence': -96.8472870364403, 'eval_relative_l2_layers_pruned_56': {'num_ex': 15616, 'avg_loss': 9.36800697201588, 'avg_seq_perplexity': 12256.397540983606}, 'mmlu_relative_l2_layers_pruned_33': {'total': 14080, 'correct': 3752, 'weighted_acc': 26.647727272727273}, 'layer_58_shapley_influence': -90.62086354303054, 'layer_8_relative_l1_influence': 0.47593605518341064, 'layer_34_cosine_influence': 0.023599982261657715, 'layer_56_cosine_influence': 0.008222639560699463, 'layer_51_shapley_influence': -59.19004813004884, 'layer_26_l2_influence': 6.423439979553223, 'layer_28_l2_influence': 6.603851795196533, 'layer_23_l2_influence': 7.475896835327148, 'layer_0_shapley_influence': 1098.874089654562, 'eval_cosine_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 4.312171310674949, 'avg_seq_perplexity': 77.42570120389344}, 'layer_9_shapley': -56.02668306679442, 'layer_15_shapley': 48.43244780127502, 'layer_23_cosine_influence': 0.09088987112045288, 'mmlu_relative_l1_layers_pruned_17': {'weighted_acc': 38.984375, 'total': 14080, 'correct': 5489}, 'mmlu_relative_l1_layers_pruned_41': {'total': 14080, 'correct': 3531, 'weighted_acc': 25.078125}, 'layer_57_shapley': 21.832791181164023, 'layer_3_l1_influence': 75.5020980834961, 'mmlu_shapley_layers_pruned_19': {'total': 14080, 'correct': 3542, 'weighted_acc': 25.15625}, 'layer_33_relative_l2_influence': 0.4104219973087311, 'layer_39_relative_l1_influence': 0.3655080199241638, 'mmlu_relative_l2_layers_pruned_21': {'total': 14080, 'correct': 4037, 'weighted_acc': 28.671875}, 'mmlu_relative_l2_layers_pruned_51': {'total': 14080, 'correct': 3392, 'weighted_acc': 24.09090909090909}, 'layer_61_shapley': -108.08631914641416, 'eval_shapley_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 3.784049362432761, 'avg_seq_perplexity': 77.16347816342213}, 'eval_cosine_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 2.569913770331711, 'avg_seq_perplexity': 13.58305884189293}, 'mmlu_cosine_layers_pruned_41': {'weighted_acc': 23.167613636363637, 'total': 14080, 'correct': 3262}, 'mmlu_relative_l1_layers_pruned_8': {'correct': 6119, 'weighted_acc': 43.45880681818182, 'total': 14080}, 'eval_relative_l1_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 4.312171310674949, 'avg_seq_perplexity': 77.42570120389344}, 'mmlu_relative_l2_layers_pruned_61': {'total': 14080, 'correct': 3271, 'weighted_acc': 23.23153409090909}, 'layer_37_shapley': 45.185395000052, 'layer_11_l1_influence': 191.82009887695312, 'eval_shapley_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 4.925309478259478, 'avg_seq_perplexity': 173.13980852971312}, 'mmlu_shapley_layers_pruned_13': {'total': 14080, 'correct': 5470, 'weighted_acc': 38.84943181818182}, 'layer_25_relative_l1_influence': 0.4498196840286255, 'layer_22_l2_influence': 5.563040256500244, 'mmlu_cosine_layers_pruned_18': {'total': 14080, 'correct': 5250, 'weighted_acc': 37.28693181818182}, 'layer_18_relative_l1_influence': 0.3995325267314911, 'eval_relative_l1_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 5.13135265913166, 'avg_seq_perplexity': 182.46168993340163}, 'mmlu_cosine_layers_pruned_8': {'weighted_acc': 43.83522727272727, 'total': 14080, 'correct': 6172}, 'eval_cosine_layers_pruned_61': {'num_ex': 15616, 'avg_loss': 8.460684354188013, 'avg_seq_perplexity': 5149.676741803279}, 'layer_33_shapley_influence': -29.45575454270616, 'mmlu_cosine_layers_pruned_60': {'total': 14080, 'correct': 3284, 'weighted_acc': 23.323863636363637}, 'layer_20_relative_l1_influence': 0.41500324010849, 'layer_26_relative_l2_influence': 0.3323173224925995, 'mmlu_relative_l2_layers_pruned_45': {'total': 14080, 'correct': 3502, 'weighted_acc': 24.87215909090909}, 'layer_8_shapley': 39.488471064643505, 'layer_60_l2_influence': 14.924389839172363, 'mmlu_relative_l1_layers_pruned_13': {'total': 14080, 'correct': 5983, 'weighted_acc': 42.49289772727273}, 'mmlu_relative_l2_layers_pruned_50': {'total': 14080, 'correct': 3458, 'weighted_acc': 24.55965909090909}, 'layer_33_cosine_influence': 0.0754508376121521, 'layer_40_relative_l1_influence': 0.19770878553390503, 'layer_34_shapley_influence': -81.87492748022589, 'mmlu_shapley_layers_pruned_12': {'weighted_acc': 42.75568181818182, 'total': 14080, 'correct': 6020}, 'eval_relative_l2_layers_pruned_46': {'num_ex': 15616, 'avg_loss': 9.239468934106045, 'avg_seq_perplexity': 10867.7868852459}, 'mmlu_relative_l2_layers_pruned_44': {'total': 14080, 'correct': 3241, 'weighted_acc': 23.01846590909091}, 'layer_23_shapley': 64.43928707186093, 'layer_26_l1_influence': 320.166015625, 'eval_shapley_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 4.588381907978996, 'avg_seq_perplexity': 137.57053662909837}, 'mmlu_shapley_layers_pruned_29': {'weighted_acc': 25.795454545454547, 'total': 14080, 'correct': 3632}, 'eval_relative_l2_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 6.764725982165728, 'avg_seq_perplexity': 921.0735783811476}, 'eval_relative_l2_layers_pruned_48': {'num_ex': 15616, 'avg_loss': 9.321489177766392, 'avg_seq_perplexity': 11800.534836065572}, 'eval_relative_l2_layers_pruned_59': {'avg_loss': 7.849194135822233, 'avg_seq_perplexity': 2704.9472336065573, 'num_ex': 15616}, 'layer_47_l2_influence': 18.00506591796875, 'layer_20_shapley_influence': -19.29214070684232, 'eval_cosine_layers_pruned_64': {'num_ex': 15616, 'avg_loss': 11.499615778688524, 'avg_seq_perplexity': 101193.7786885246}, 'mmlu_cosine_layers_pruned_28': {'total': 14080, 'correct': 3614, 'weighted_acc': 25.667613636363637}, 'layer_56_relative_l1_influence': 0.1281488537788391, 'eval_relative_l2_layers_pruned_43': {'avg_loss': 8.884580518378586, 'avg_seq_perplexity': 7563.30225409836, 'num_ex': 15616}, 'layer_13_l2_influence': 4.698142051696777, 'layer_34_l1_influence': 359.4594421386719, 'mmlu_cosine_layers_pruned_14': {'total': 14080, 'correct': 5725, 'weighted_acc': 40.66051136363637}, 'layer_42_relative_l1_influence': 0.13976605236530304, 'layer_61_l1_influence': 1996.1624755859375, 'mmlu_cosine_layers_pruned_9': {'total': 14080, 'correct': 6033, 'weighted_acc': 42.84801136363637}, 'mmlu_cosine_layers_pruned_25': {'total': 14080, 'correct': 4786, 'weighted_acc': 33.99147727272727}, 'layer_27_relative_l1_influence': 0.4511369466781616, 'layer_42_cosine_influence': 0.009789049625396729, 'mmlu_cosine_layers_pruned_13': {'total': 14080, 'correct': 5983, 'weighted_acc': 42.49289772727273}, 'layer_2_relative_l1_influence': 0.7014000415802002, 'eval_relative_l2_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.51195788774334, 'avg_seq_perplexity': 12.821550212922643}, 'layer_1_shapley': -340.9859899717312, 'layer_41_shapley': 46.96237726673077, 'layer_0_relative_l2_influence': 1.5170505046844482, 'mmlu_relative_l2_layers_pruned_2': {'total': 14080, 'correct': 6442, 'weighted_acc': 45.75284090909091}, 'eval_relative_l1_layers_pruned_57': {'avg_seq_perplexity': 11182.988729508195, 'num_ex': 15616, 'avg_loss': 9.260271916623976}, 'mmlu_relative_l1_layers_pruned_62': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_58': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'layer_5_shapley': -80.16475110595846, 'eval_shapley_layers_pruned_43': {'num_ex': 15616, 'avg_loss': 7.124000424244365, 'avg_seq_perplexity': 1382.7793288934429}, 'mmlu_shapley_layers_pruned_54': {'total': 14080, 'correct': 3783, 'weighted_acc': 26.867897727272727}, 'mmlu_relative_l1_layers_pruned_7': {'total': 14080, 'correct': 6256, 'weighted_acc': 44.43181818181818}, 'eval_relative_l2_layers_pruned_60': {'num_ex': 15616, 'avg_loss': 8.388957539542776, 'avg_seq_perplexity': 4648.193135245901}, 'mmlu_relative_l1_layers_pruned_54': {'total': 14080, 'correct': 3385, 'weighted_acc': 24.041193181818183}, 'layer_38_l1_influence': 367.3727416992187, 'eval_cosine_layers_pruned_38': {'num_ex': 15616, 'avg_loss': 8.559639352266906, 'avg_seq_perplexity': 5550.555840163935}, 'eval_shapley_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 2.820770013527792, 'avg_seq_perplexity': 17.75956751088627}, 'layer_7_relative_l2_influence': 0.5267505049705505, 'layer_13_relative_l1_influence': 0.5735967755317688, 'layer_54_relative_l2_influence': 0.11029655486345293, 'eval_relative_l1_layers_pruned_11': {'avg_loss': 2.2731180660060195, 'avg_seq_perplexity': 10.085854452164448, 'num_ex': 15616}, 'mmlu_relative_l2_layers_pruned_20': {'weighted_acc': 38.44460227272727, 'total': 14080, 'correct': 5413}, 'layer_36_l1_influence': 392.6647033691406, 'mmlu_cosine_layers_pruned_11': {'correct': 5643, 'weighted_acc': 40.078125, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_18': {'correct': 5250, 'weighted_acc': 37.28693181818182, 'total': 14080}, 'layer_2_l2_influence': 1.034698724746704, 'eval_relative_l2_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 5.615148325435451, 'avg_seq_perplexity': 294.6429623463115}, 'layer_20_l1_influence': 277.549560546875, 'layer_25_cosine_influence': 0.08732450008392334, 'eval_shapley_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9291440619797, 'avg_seq_perplexity': 7.158603855820953}, 'layer_11_relative_l1_influence': 0.5800231099128723, 'layer_25_shapley': 61.33303592589918, 'layer_29_shapley': 57.78882346162595}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence_shapley', 'pruning_scheme': 'both', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128, 'limit_logit_shapley_samples': 25000}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both
3,"{'layer_36_relative_l1_influence': 0.28361251950263977, 'layer_32_shapley': 34.91229354502616, 'layer_61_shapley': -31.869097103129832, 'layer_15_cosine_influence': 0.12824255228042605, 'layer_44_cosine_influence': 0.0069945454597473145, 'layer_60_cosine_influence': 0.01328420639038086, 'mmlu_shapley_layers_pruned_6': {'total': 14080, 'correct': 8774, 'weighted_acc': 62.31534090909091}, 'layer_12_relative_l1_influence': 0.3816054165363312, 'eval_relative_l2_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.914052025746491, 'avg_seq_perplexity': 8.133286298331567}, 'eval_relative_l1_layers_pruned_30': {'num_ex': 15104, 'avg_loss': 5.989322468385858, 'avg_seq_perplexity': 444.9101231461864}, 'mmlu_relative_l2_layers_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_53_shapley': 3.285764607627783, 'layer_54_l1_influence': 117.87212371826172, 'layer_6_cosine_influence': 0.07050371170043945, 'layer_12_shapley_influence': -32.05817136938175, 'layer_51_shapley_influence': -7.116662185299376, 'layer_13_relative_l1_influence': 0.6188135147094727, 'layer_42_relative_l2_influence': 0.13933835923671722, 'layer_54_shapley': 41.71373489029146, 'mmlu_cosine_layers_pruned_17': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_35_relative_l2_influence': 0.4361417889595032, 'eval_relative_l1_layers_pruned_22': {'avg_seq_perplexity': 90.2227307335805, 'num_ex': 15104, 'avg_loss': 4.452495510295286}, 'eval_relative_l1_layers_pruned_27': {'avg_seq_perplexity': 253.1205309851695, 'num_ex': 15104, 'avg_loss': 5.422112416412871}, 'eval_relative_l2_layers_pruned_32': {'avg_seq_perplexity': 1308.6056673728813, 'num_ex': 15104, 'avg_loss': 7.13807135113215}, 'mmlu_relative_l2_layers_pruned_30': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'layer_51_relative_l1_influence': 0.30358263850212097, 'layer_10_shapley': 27.544978101058028, 'layer_42_shapley': 45.49706310016771, 'layer_11_l2_influence': 0.6898231506347656, 'layer_47_l1_influence': 222.2028045654297, 'layer_29_shapley_influence': -22.25629334945578, 'mmlu_shapley_layers_pruned_3': {'weighted_acc': 62.34375, 'total': 14080, 'correct': 8778}, 'mmlu_shapley_layers_pruned_17': {'total': 14080, 'correct': 3599, 'weighted_acc': 25.561079545454547}, 'layer_9_shapley': 1.9781940857370728, 'layer_24_shapley': 21.580803021066437, 'layer_2_shapley_influence': 93.44131833977217, 'eval_shapley_layers_pruned_19': {'avg_loss': 3.715896865068856, 'avg_seq_perplexity': 44.123228945974574, 'num_ex': 15104}, 'layer_27_shapley': 29.559354701554064, 'layer_44_shapley': 49.10990937842897, 'layer_50_shapley': 50.91546810890101, 'layer_45_cosine_influence': 0.04341346025466919, 'layer_38_shapley_influence': -28.508128979703436, 'layer_9_l2_influence': 0.530601978302002, 'layer_43_l1_influence': 213.5171813964844, 'layer_1_relative_l2_influence': 1.0356791019439695, 'layer_4_relative_l2_influence': 0.45344972610473633, 'layer_58_relative_l2_influence': 0.19195634126663208, 'layer_59_relative_l1_influence': 0.34520354866981506, 'mmlu_relative_l2_layers_pruned_7': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'layer_3_relative_l1_influence': 0.76023268699646, 'layer_52_shapley': 49.0119663531765, 'layer_37_l2_influence': 3.425405263900757, 'layer_62_l2_influence': 9.421143531799316, 'layer_8_cosine_influence': 0.0601801872253418, 'layer_42_shapley_influence': -45.49706310016771, 'eval_cosine_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.91386206675384, 'avg_seq_perplexity': 8.202241024728549}, 'eval_shapley_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 2.1884194066969016, 'avg_seq_perplexity': 10.199044954978811}, 'layer_48_cosine_influence': 0.005632638931274414, 'layer_2_relative_l1_influence': 0.5890024900436401, 'mmlu_shapley_layers_pruned_19': {'total': 14080, 'correct': 3410, 'weighted_acc': 24.21875}, 'layer_17_l1_influence': 53.34122467041016, 'layer_31_cosine_influence': 0.08538097143173218, 'layer_7_shapley_influence': 12.347690338200051, 'layer_28_relative_l1_influence': 0.34320124983787537, 'layer_40_relative_l2_influence': 0.1677021086215973, 'mmlu_relative_l1_layers_pruned_10': {'total': 14080, 'correct': 7500, 'weighted_acc': 53.26704545454545}, 'layer_42_l2_influence': 1.6550817489624023, 'layer_58_l2_influence': 4.630721569061279, 'layer_6_relative_l1_influence': 0.4674394726753235, 'layer_20_relative_l2_influence': 0.3745906352996826, 'layer_23_relative_l2_influence': 0.4285484552383423, 'mmlu_relative_l2_layers_pruned_6': {'total': 14080, 'correct': 8794, 'weighted_acc': 62.45738636363637}, 'eval_relative_l2_layers_pruned_18': {'num_ex': 15104, 'avg_loss': 3.790964934785487, 'avg_seq_perplexity': 47.081948490466104}, 'layer_10_cosine_influence': 0.058318376541137695, 'eval_shapley_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 2.009420362569518, 'avg_seq_perplexity': 8.72261487023305}, 'mmlu_shapley_layers_pruned_13': {'total': 14080, 'correct': 6641, 'weighted_acc': 47.16619318181818}, 'layer_30_relative_l1_influence': 0.36278292536735535, 'layer_8_shapley': 22.088387403644894, 'layer_28_l1_influence': 60.76737594604492, 'layer_26_shapley_influence': -14.430916311539576, 'mmlu_cosine_layers_pruned_14': {'correct': 6624, 'weighted_acc': 47.04545454545455, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_14': {'total': 14080, 'correct': 6496, 'weighted_acc': 46.13636363636363}, 'mmlu_relative_l2_layers_pruned_15': {'correct': 5752, 'weighted_acc': 40.85227272727273, 'total': 14080}, 'layer_0_cosine_influence': 0.26513397693634033, 'layer_52_shapley_influence': -49.0119663531765, 'mmlu_cosine_layers_pruned_7': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'layer_25_relative_l2_influence': 0.41680312156677246, 'layer_48_relative_l1_influence': 0.12012743949890135, 'layer_62_relative_l1_influence': 0.18236204981803897, 'eval_relative_l1_layers_pruned_4': {'avg_loss': 1.934617252673133, 'avg_seq_perplexity': 8.24546012231859, 'num_ex': 15104}, 'layer_2_l2_influence': 0.13987353444099426, 'layer_34_l1_influence': 80.89354705810547, 'layer_25_cosine_influence': 0.08524692058563232, 'eval_relative_l1_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 2.0164213018902277, 'avg_seq_perplexity': 8.807675119173728}, 'eval_relative_l1_layers_pruned_15': {'num_ex': 15104, 'avg_loss': 3.003220380362818, 'avg_seq_perplexity': 21.139325675317796}, 'layer_53_shapley_influence': -3.285764607627783, 'eval_cosine_layers_pruned_4': {'num_ex': 15104, 'avg_loss': 1.934617252673133, 'avg_seq_perplexity': 8.24546012231859}, 'eval_shapley_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 2.9725308175814353, 'avg_seq_perplexity': 21.66502457958157}, 'layer_22_relative_l1_influence': 0.3856202363967895, 'layer_19_shapley': 20.435912666031182, 'layer_40_l2_influence': 1.7244197130203247, 'layer_13_cosine_influence': 0.12944895029067993, 'layer_62_cosine_influence': 0.03325861692428589, 'layer_55_relative_l1_influence': 0.3037678003311157, 'layer_63_l1_influence': 692.5274658203125, 'layer_17_shapley_influence': -21.93809143002511, 'mmlu_relative_l2_layers_pruned_21': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'layer_26_l1_influence': 57.298641204833984, 'eval_cosine_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_cosine_layers_pruned_3': {'num_ex': 15104, 'avg_loss': 1.9265898365085408, 'avg_seq_perplexity': 8.243556135791843}, 'layer_4_l2_influence': 0.1734139770269394, 'layer_4_shapley_influence': -11.881343644325668, 'layer_45_shapley_influence': -6.276738990269735, 'mmlu_cosine_layers_pruned_20': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'eval_shapley_layers_pruned_29': {'num_ex': 15104, 'avg_loss': 5.637981350139036, 'avg_seq_perplexity': 318.35613082627117}, 'eval_relative_l1_layers_pruned_21': {'num_ex': 15104, 'avg_loss': 4.416776495464777, 'avg_seq_perplexity': 87.48439982786017}, 'eval_relative_l2_layers_pruned_12': {'avg_seq_perplexity': 11.16541044590837, 'num_ex': 15104, 'avg_loss': 2.266277765823623}, 'eval_shapley_layers_pruned_11': {'num_ex': 15104, 'avg_loss': 2.1003401158219677, 'avg_seq_perplexity': 9.423142255362816}, 'layer_39_relative_l2_influence': 0.4462292492389679, 'eval_relative_l1_layers_pruned_26': {'avg_seq_perplexity': 219.5555813029661, 'num_ex': 15104, 'avg_loss': 5.282899500960011}, 'eval_relative_l1_layers_pruned_29': {'num_ex': 15104, 'avg_loss': 5.7019296419822565, 'avg_seq_perplexity': 330.8536811440678}, 'layer_1_shapley': -304.16026930452944, 'layer_15_shapley': 13.22042735962014, 'layer_22_l2_influence': 1.0001939535140991, 'layer_26_l2_influence': 1.1506569385528564, 'layer_39_l1_influence': 202.75357055664065, 'eval_relative_l2_layers_pruned_23': {'num_ex': 15104, 'avg_loss': 4.52306301310911, 'avg_seq_perplexity': 96.9461318193856}, 'mmlu_relative_l2_layers_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_45_shapley': 6.276738990269735, 'layer_41_l1_influence': 211.082763671875, 'layer_23_shapley_influence': -24.214944772609243, 'layer_60_shapley_influence': -25.63290674715497, 'layer_9_relative_l1_influence': 0.6780116558074951, 'mmlu_relative_l1_layers_pruned_1': {'weighted_acc': 62.48579545454545, 'total': 14080, 'correct': 8798}, 'mmlu_relative_l2_layers_pruned_26': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'layer_5_cosine_influence': 0.1279941201210022, 'layer_21_shapley_influence': -27.64639371570896, 'layer_7_relative_l1_influence': 0.6584931015968323, 'layer_3_shapley': -326.37099894839815, 'layer_51_shapley': 7.116662185299376, 'layer_7_l2_influence': 0.3808877766132355, 'layer_15_l1_influence': 49.05087661743164, 'layer_1_cosine_influence': 0.20279353857040405, 'eval_shapley_layers_pruned_3': {'num_ex': 15104, 'avg_loss': 1.926486387091168, 'avg_seq_perplexity': 8.19025175450212}, 'mmlu_relative_l2_layers_pruned_12': {'total': 14080, 'correct': 8385, 'weighted_acc': 59.55255681818182}, 'layer_35_l2_influence': 2.804781198501587, 'layer_63_l2_influence': 22.275768280029297, 'eval_shapley_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 1.9643539170087392, 'avg_seq_perplexity': 8.423005184884799}, 'mmlu_cosine_layers_pruned_19': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'mmlu_shapley_layers_pruned_24': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'layer_58_relative_l1_influence': 0.19239020347595215, 'layer_59_relative_l2_influence': 0.31312069296836853, 'layer_12_shapley': 32.05817136938175, 'layer_49_shapley': 7.906639948626321, 'layer_0_l1_influence': 4.3549885749816895, 'layer_33_l2_influence': 2.497641086578369, 'mmlu_cosine_layers_pruned_15': {'weighted_acc': 40.85227272727273, 'total': 14080, 'correct': 5752}, 'eval_relative_l1_layers_pruned_12': {'num_ex': 15104, 'avg_loss': 2.4656995353052173, 'avg_seq_perplexity': 12.23277463751324}, 'eval_relative_l2_layers_pruned_21': {'num_ex': 15104, 'avg_loss': 4.444704217425848, 'avg_seq_perplexity': 90.28770524364408}, 'layer_30_shapley': 27.171391185153382, 'layer_49_l1_influence': 231.76303100585935, 'layer_9_cosine_influence': 0.12771040201187134, 'mmlu_cosine_layers_pruned_26': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'layer_12_relative_l2_influence': 0.34545865654945374, 'layer_36_relative_l2_influence': 0.2578366994857788, 'mmlu_relative_l2_layers_pruned_23': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'eval_relative_l2_layers_pruned_26': {'num_ex': 15104, 'avg_loss': 5.208471783136917, 'avg_seq_perplexity': 201.48758606991527}, 'layer_29_shapley': 22.25629334945578, 'layer_12_l1_influence': 23.021808624267575, 'layer_23_l2_influence': 1.3222460746765137, 'layer_39_shapley_influence': 4.151586284170207, 'mmlu_cosine_layers_pruned_4': {'total': 14080, 'correct': 8767, 'weighted_acc': 62.265625}, 'layer_13_relative_l2_influence': 0.5495581030845642, 'layer_42_relative_l1_influence': 0.15346704423427582, 'eval_relative_l2_layers_pruned_29': {'avg_seq_perplexity': 373.6066935911017, 'num_ex': 15104, 'avg_loss': 5.802428681971663}, 'mmlu_relative_l1_layers_pruned_17': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_23_l1_influence': 66.7923812866211, 'layer_9_shapley_influence': -1.9781940857370728, 'eval_cosine_layers_pruned_12': {'avg_seq_perplexity': 11.16541044590837, 'num_ex': 15104, 'avg_loss': 2.266277765823623}, 'eval_cosine_layers_pruned_24': {'num_ex': 15104, 'avg_loss': 4.805955789856991, 'avg_seq_perplexity': 130.0826022907839}, 'layer_35_relative_l1_influence': 0.4915286004543304, 'eval_relative_l1_layers_pruned_23': {'num_ex': 15104, 'avg_loss': 4.52306301310911, 'avg_seq_perplexity': 96.9461318193856}, 'layer_48_shapley': 47.63046049438023, 'layer_5_shapley_influence': 39.4850292164963, 'eval_cosine_layers_pruned_7': {'num_ex': 15104, 'avg_loss': 1.983755984548795, 'avg_seq_perplexity': 8.564274157507946}, 'mmlu_cosine_layers_pruned_10': {'total': 14080, 'correct': 8773, 'weighted_acc': 62.30823863636363}, 'layer_8_relative_l2_influence': 0.3933455348014831, 'layer_51_relative_l2_influence': 0.2735539674758911, 'mmlu_relative_l2_layers_pruned_18': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_58_cosine_influence': 0.016599416732788086, 'mmlu_cosine_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_cosine_layers_pruned_3': {'correct': 8788, 'weighted_acc': 62.41477272727273, 'total': 14080}, 'mmlu_cosine_layers_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_layers_pruned_32': {'num_ex': 15104, 'avg_loss': 7.13807135113215, 'avg_seq_perplexity': 1308.6056673728813}, 'layer_24_relative_l2_influence': 0.34157922863960266, 'mmlu_relative_l1_layers_pruned_5': {'correct': 8778, 'weighted_acc': 62.34375, 'total': 14080}, 'layer_56_relative_l1_influence': 0.13687996566295624, 'layer_48_l2_influence': 1.708746075630188, 'layer_2_cosine_influence': 0.12313616275787354, 'layer_43_shapley_influence': -2.6161215517154375, 'mmlu_shapley_layers_pruned_1': {'total': 14080, 'correct': 8798, 'weighted_acc': 62.48579545454545}, 'eval_shapley_layers_pruned_20': {'num_ex': 15104, 'avg_loss': 3.8228739075741527, 'avg_seq_perplexity': 48.849232819120765}, 'layer_29_relative_l2_influence': 0.4353818595409394, 'layer_49_relative_l1_influence': 0.31097516417503357, 'layer_3_l1_influence': 11.256752967834473, 'layer_55_cosine_influence': 0.03453934192657471, 'eval_cosine_layers_pruned_30': {'num_ex': 15104, 'avg_loss': 5.989322468385858, 'avg_seq_perplexity': 444.9101231461864}, 'mmlu_shapley_layers_pruned_27': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'eval_relative_l2_layers_pruned_3': {'num_ex': 15104, 'avg_loss': 1.9265898365085408, 'avg_seq_perplexity': 8.243556135791843}, 'eval_relative_l1_layers_pruned_18': {'avg_loss': 3.4621724274198886, 'avg_seq_perplexity': 33.59339827198093, 'num_ex': 15104}, 'mmlu_relative_l1_layers_pruned_9': {'total': 14080, 'correct': 8762, 'weighted_acc': 62.23011363636363}, 'layer_30_l2_influence': 1.4499781131744385, 'layer_58_l1_influence': 207.017333984375, 'layer_4_cosine_influence': 0.08361375331878662, 'layer_14_cosine_influence': 0.06413614749908447, 'layer_18_shapley_influence': -32.163876875066464, 'layer_63_relative_l2_influence': 0.6284356117248535, 'eval_relative_l2_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_relative_l1_layers_pruned_20': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'layer_24_l1_influence': 53.7340202331543, 'layer_61_cosine_influence': 0.05095064640045166, 'mmlu_cosine_layers_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_layers_pruned_23': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'eval_shapley_layers_pruned_12': {'avg_seq_perplexity': 9.73997368246822, 'num_ex': 15104, 'avg_loss': 2.134163937326205}, 'eval_relative_l1_layers_pruned_7': {'num_ex': 15104, 'avg_loss': 1.983755984548795, 'avg_seq_perplexity': 8.564274157507946}, 'eval_relative_l2_layers_pruned_2': {'num_ex': 15104, 'avg_loss': 1.919450404280323, 'avg_seq_perplexity': 8.183725130760063}, 'layer_16_shapley': 31.295132795823633, 'layer_24_shapley_influence': -21.580803021066437, 'eval_cosine_layers_pruned_28': {'num_ex': 15104, 'avg_loss': 5.588217525158898, 'avg_seq_perplexity': 301.99354475635596}, 'mmlu_shapley_layers_pruned_2': {'total': 14080, 'correct': 8799, 'weighted_acc': 62.49289772727273}, 'layer_19_relative_l2_influence': 0.48436498641967773, 'eval_relative_l2_layers_pruned_15': {'avg_loss': 3.003220380362818, 'avg_seq_perplexity': 21.139325675317796, 'num_ex': 15104}, 'mmlu_relative_l1_layers_pruned_11': {'total': 14080, 'correct': 7713, 'weighted_acc': 54.77982954545455}, 'layer_48_l1_influence': 85.95079803466797, 'layer_58_shapley_influence': -19.35565694775728, 'layer_0_relative_l2_influence': 0.8720302581787109, 'mmlu_shapley_layers_pruned_26': {'total': 14080, 'correct': 3256, 'weighted_acc': 23.125}, 'layer_26_shapley': 14.430916311539576, 'layer_55_shapley': 3.3526152803003555, 'layer_4_l1_influence': 7.5414347648620605, 'layer_6_l2_influence': 0.2524094581604004, 'layer_45_relative_l2_influence': 0.3097705543041229, 'mmlu_relative_l2_layers_pruned_19': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'layer_58_shapley': 19.35565694775728, 'layer_50_cosine_influence': 0.004673600196838379, 'mmlu_relative_l2_layers_pruned_2': {'weighted_acc': 62.47869318181818, 'total': 14080, 'correct': 8797}, 'layer_38_l2_influence': 1.9944536685943604, 'layer_49_l2_influence': 4.5991530418396, 'layer_3_cosine_influence': 0.13780969381332395, 'layer_57_cosine_influence': 0.04537773132324219, 'mmlu_cosine_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_27_relative_l2_influence': 0.40460434556007385, 'eval_relative_l1_layers_pruned_19': {'num_ex': 15104, 'avg_loss': 4.0471142267776745, 'avg_seq_perplexity': 60.57002697960805}, 'layer_12_l2_influence': 0.4697582721710205, 'layer_11_shapley_influence': -4.046196280594657, 'layer_25_shapley_influence': -27.68004962982616, 'layer_50_relative_l2_influence': 0.09186412394046783, 'layer_63_shapley': -122.0630167420729, 'layer_40_shapley_influence': -40.74468049997184, 'layer_54_shapley_influence': -41.71373489029146, 'eval_cosine_layers_pruned_29': {'num_ex': 15104, 'avg_loss': 5.802428681971663, 'avg_seq_perplexity': 373.6066935911017}, 'layer_33_relative_l1_influence': 0.5038266181945801, 'eval_relative_l1_layers_pruned_31': {'avg_seq_perplexity': 622.9656382415254, 'num_ex': 15104, 'avg_loss': 6.341319455938824}, 'layer_21_l2_influence': 1.2271634340286257, 'layer_57_l1_influence': 347.900146484375, 'eval_cosine_layers_pruned_27': {'avg_loss': 5.316294524629237, 'avg_seq_perplexity': 231.65088718220335, 'num_ex': 15104}, 'layer_16_relative_l1_influence': 0.3774542212486267, 'layer_31_relative_l1_influence': 0.4832665622234345, 'layer_60_relative_l2_influence': 0.16872936487197876, 'mmlu_relative_l2_layers_pruned_13': {'total': 14080, 'correct': 7395, 'weighted_acc': 52.52130681818182}, 'layer_13_l2_influence': 0.8223271369934082, 'layer_56_l2_influence': 2.7546961307525635, 'mmlu_cosine_layers_pruned_2': {'correct': 8797, 'weighted_acc': 62.47869318181818, 'total': 14080}, 'eval_shapley_layers_pruned_18': {'num_ex': 15104, 'avg_loss': 3.281205775374073, 'avg_seq_perplexity': 29.132711119570978}, 'mmlu_relative_l2_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_relative_l2_layers_pruned_31': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'layer_31_shapley_influence': -21.518247290214138, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.914052025746491, 'avg_seq_perplexity': 8.133286298331567}, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 8788, 'weighted_acc': 62.41477272727273}, 'eval_relative_l1_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 2.6090036165916315, 'avg_seq_perplexity': 14.106599452131883}, 'mmlu_relative_l1_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_56_cosine_influence': 0.008136272430419922, 'layer_0_l2_influence': 0.10821238160133362, 'layer_28_l2_influence': 1.226047158241272, 'layer_41_l2_influence': 4.181917190551758, 'layer_51_l1_influence': 243.41319274902344, 'layer_28_cosine_influence': 0.044830501079559326, 'layer_35_cosine_influence': 0.0827869176864624, 'layer_46_cosine_influence': 0.00805366039276123, 'layer_5_relative_l2_influence': 0.6784201264381409, 'layer_26_relative_l1_influence': 0.3616487085819245, 'eval_relative_l1_layers_pruned_25': {'num_ex': 15104, 'avg_loss': 5.120459087824417, 'avg_seq_perplexity': 183.0916313559322}, 'layer_39_shapley': -4.151586284170207, 'eval_shapley_layers_pruned_5': {'num_ex': 15104, 'avg_loss': 1.94742235086732, 'avg_seq_perplexity': 8.334367655091366}, 'eval_relative_l2_layers_pruned_24': {'avg_seq_perplexity': 130.0826022907839, 'num_ex': 15104, 'avg_loss': 4.805955789856991}, 'layer_29_cosine_influence': 0.08742201328277588, 'layer_22_shapley_influence': -24.06907041581271, 'mmlu_shapley_layers_pruned_7': {'total': 14080, 'correct': 8776, 'weighted_acc': 62.32954545454545}, 'mmlu_shapley_layers_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_25': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'layer_11_l1_influence': 34.91061019897461, 'layer_14_l1_influence': 30.60625457763672, 'layer_15_l2_influence': 0.976144552230835, 'layer_22_cosine_influence': 0.05609714984893799, 'eval_cosine_layers_pruned_18': {'num_ex': 15104, 'avg_loss': 3.790964934785487, 'avg_seq_perplexity': 47.081948490466104}, 'layer_61_relative_l2_influence': 0.33199965953826904, 'layer_33_l1_influence': 126.36790466308594, 'mmlu_shapley_layers_pruned_14': {'total': 14080, 'correct': 4717, 'weighted_acc': 33.50142045454545}, 'eval_relative_l2_layers_pruned_16': {'num_ex': 15104, 'avg_loss': 3.1915417687367587, 'avg_seq_perplexity': 25.55793581170551}, 'layer_42_l1_influence': 81.91757202148438, 'layer_44_l2_influence': 1.5214053392410278, 'layer_56_l1_influence': 132.74241638183594, 'layer_57_l2_influence': 7.100451946258545, 'layer_57_relative_l1_influence': 0.3440999388694763, 'mmlu_relative_l1_layers_pruned_4': {'correct': 8767, 'weighted_acc': 62.265625, 'total': 14080}, 'layer_37_shapley': -1.9651802177398707, 'layer_6_l1_influence': 11.167015075683594, 'layer_24_cosine_influence': 0.05276775360107422, 'eval_cosine_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 2.483593439651748, 'avg_seq_perplexity': 13.825870837195446}, 'mmlu_shapley_layers_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_11_relative_l2_influence': 0.5745706558227539, 'mmlu_relative_l1_layers_pruned_8': {'correct': 8791, 'weighted_acc': 62.43607954545455, 'total': 14080}, 'layer_4_shapley': 11.881343644325668, 'layer_8_l1_influence': 14.272866249084473, 'layer_19_l2_influence': 1.1694825887680054, 'layer_29_l1_influence': 92.07072448730467, 'layer_42_cosine_influence': 0.009447574615478516, 'mmlu_cosine_layers_pruned_16': {'weighted_acc': 24.985795454545453, 'total': 14080, 'correct': 3518}, '_step': 270, 'layer_51_l2_influence': 4.855722427368164, 'eval_shapley_layers_pruned_15': {'num_ex': 15104, 'avg_loss': 2.562973798331568, 'avg_seq_perplexity': 14.504017975370765}, 'eval_shapley_layers_pruned_21': {'num_ex': 15104, 'avg_loss': 3.8331642797437766, 'avg_seq_perplexity': 50.04867915783898}, 'eval_relative_l1_layers_pruned_5': {'num_ex': 15104, 'avg_loss': 1.945362543655654, 'avg_seq_perplexity': 8.275424763307733}, 'eval_relative_l2_layers_pruned_25': {'num_ex': 15104, 'avg_loss': 4.981605141849841, 'avg_seq_perplexity': 154.7364108845339}, 'layer_8_shapley_influence': -22.088387403644894, 'layer_34_relative_l2_influence': 0.26475679874420166, 'eval_relative_l1_layers_pruned_24': {'num_ex': 15104, 'avg_loss': 4.805955789856991, 'avg_seq_perplexity': 130.0826022907839}, 'layer_7_l1_influence': 18.888490676879883, 'layer_5_l2_influence': 0.30081430077552795, 'layer_31_l2_influence': 2.0825109481811523, 'layer_19_cosine_influence': 0.10985255241394044, 'layer_32_cosine_influence': 0.03744399547576904, 'eval_relative_l1_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 2.045732142561573, 'avg_seq_perplexity': 8.987701933262711}, 'mmlu_relative_l2_layers_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_layers_pruned_7': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'layer_50_l1_influence': 80.15199279785156, 'layer_11_cosine_influence': 0.1347026824951172, 'eval_cosine_layers_pruned_2': {'num_ex': 15104, 'avg_loss': 1.919450404280323, 'avg_seq_perplexity': 8.183725130760063}, 'eval_cosine_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 3.3090887554621293, 'avg_seq_perplexity': 28.963010626324152}, 'eval_shapley_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 6.341319455938824, 'avg_seq_perplexity': 622.9656382415254}, 'mmlu_shapley_layers_pruned_10': {'total': 14080, 'correct': 8397, 'weighted_acc': 59.63778409090909}, 'layer_46_relative_l1_influence': 0.13855092227458954, 'eval_relative_l1_layers_pruned_16': {'avg_seq_perplexity': 25.55793581170551, 'num_ex': 15104, 'avg_loss': 3.1915417687367587}, 'layer_40_l1_influence': 84.36837005615234, 'mmlu_shapley_layers_pruned_9': {'total': 14080, 'correct': 8742, 'weighted_acc': 62.08806818181818}, 'layer_1_relative_l1_influence': 0.9896533489227296, 'layer_4_relative_l1_influence': 0.4649590849876404, 'layer_18_relative_l2_influence': 0.34673112630844116, 'layer_41_relative_l2_influence': 0.3916340470314026, 'mmlu_relative_l2_layers_pruned_16': {'total': 14080, 'correct': 3518, 'weighted_acc': 24.985795454545453}, 'layer_6_shapley_influence': -14.203167410705682, 'eval_shapley_layers_pruned_22': {'avg_loss': 4.323740037821107, 'avg_seq_perplexity': 80.36844544491525, 'num_ex': 15104}, 'layer_3_relative_l2_influence': 0.9555456638336182, 'layer_38_relative_l2_influence': 0.2373584657907486, 'layer_53_relative_l2_influence': 0.26956838369369507, 'mmlu_relative_l1_layers_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_43_shapley': 2.6161215517154375, 'mmlu_cosine_layers_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_38_l1_influence': 98.10482788085938, 'layer_39_l2_influence': 4.029421329498291, 'layer_33_cosine_influence': 0.0884937047958374, 'layer_63_cosine_influence': 0.18472611904144287, 'layer_50_shapley_influence': -50.91546810890101, 'layer_44_relative_l1_influence': 0.12534603476524353, 'layer_47_relative_l2_influence': 0.2916834056377411, 'layer_43_relative_l2_influence': 0.34603607654571533, '_runtime': 2738.760052204132, 'layer_22_shapley': 24.06907041581271, 'layer_32_l1_influence': 73.81858825683594, 'layer_37_l1_influence': 172.80148315429688, 'layer_52_l2_influence': 1.797812819480896, 'layer_56_shapley_influence': -41.190040179049575, 'layer_32_relative_l2_influence': 0.29006630182266235, 'eval_relative_l2_layers_pruned_19': {'num_ex': 15104, 'avg_loss': 4.0471142267776745, 'avg_seq_perplexity': 60.57002697960805}, 'layer_15_relative_l2_influence': 0.5353881120681763, 'layer_34_shapley': 31.987656913979272, 'layer_14_l2_influence': 0.6303584575653076, 'layer_19_l1_influence': 58.80940246582031, 'layer_47_cosine_influence': 0.03914397954940796, 'eval_shapley_layers_pruned_4': {'avg_loss': 1.934617252673133, 'avg_seq_perplexity': 8.24546012231859, 'num_ex': 15104}, 'mmlu_cosine_layers_pruned_25': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'layer_14_relative_l2_influence': 0.38463470339775085, 'layer_52_relative_l2_influence': 0.09539621323347092, 'layer_36_l2_influence': 1.8184449672698977, 'layer_55_l2_influence': 5.645216464996338, 'layer_37_cosine_influence': 0.08690440654754639, 'layer_17_relative_l1_influence': 0.5587689280509949, 'layer_21_relative_l2_influence': 0.44412940740585327, 'eval_relative_l2_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 6.341319455938824, 'avg_seq_perplexity': 622.9656382415254}, 'layer_6_shapley': 14.203167410705682, 'layer_46_l2_influence': 1.8442853689193728, 'layer_38_cosine_influence': 0.024852633476257324, 'layer_3_shapley_influence': 326.37099894839815, 'mmlu_shapley_layers_pruned_23': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'layer_54_relative_l1_influence': 0.12914898991584778, 'mmlu_relative_l1_layers_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_layers_pruned_25': {'avg_loss': 4.85537305928893, 'avg_seq_perplexity': 137.50907872086864, 'num_ex': 15104}, '_timestamp': 1714481566.9897933, 'layer_17_shapley': 21.93809143002511, 'layer_10_l2_influence': 0.3964633047580719, 'layer_60_l1_influence': 181.1162109375, 'layer_16_cosine_influence': 0.055137455463409424, 'layer_46_shapley_influence': -46.83833003050874, 'eval_cosine_layers_pruned_11': {'avg_seq_perplexity': 10.218624826204978, 'num_ex': 15104, 'avg_loss': 2.175401332014698}, 'mmlu_relative_l1_layers_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_11_shapley': 4.046196280594657, 'eval_shapley_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_shapley_layers_pruned_16': {'num_ex': 15104, 'avg_loss': 2.691954531912076, 'avg_seq_perplexity': 16.581634004237287}, 'layer_10_relative_l1_influence': 0.4238109290599823, 'layer_37_relative_l2_influence': 0.4595910310745239, 'eval_relative_l2_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 1.9622376005528337, 'avg_seq_perplexity': 8.411956787109375}, 'eval_relative_l2_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 2.483593439651748, 'avg_seq_perplexity': 13.825870837195446}, 'mmlu_relative_l1_layers_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_16_l1_influence': 33.47410583496094, 'layer_35_l1_influence': 141.4872283935547, 'layer_53_cosine_influence': 0.03408926725387573, 'layer_44_shapley_influence': -49.10990937842897, 'eval_shapley_layers_pruned_7': {'num_ex': 15104, 'avg_loss': 1.981715574102887, 'avg_seq_perplexity': 8.504620050979874}, 'layer_27_l1_influence': 78.2798843383789, 'layer_44_l1_influence': 75.24356079101562, 'eval_shapley_layers_pruned_23': {'num_ex': 15104, 'avg_loss': 4.541280455508475, 'avg_seq_perplexity': 99.52697133209746}, 'layer_57_relative_l2_influence': 0.3126327693462372, 'eval_relative_l1_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 2.89174173646054, 'avg_seq_perplexity': 18.860676393670552}, 'eval_relative_l2_layers_pruned_20': {'num_ex': 15104, 'avg_loss': 4.360316389698093, 'avg_seq_perplexity': 82.89500297934322}, 'layer_10_shapley_influence': -27.544978101058028, 'layer_20_shapley_influence': -3.849565488640579, 'layer_30_shapley_influence': -27.171391185153382, 'layer_47_shapley_influence': -7.395633429931294, 'mmlu_shapley_layers_pruned_25': {'total': 14080, 'correct': 3225, 'weighted_acc': 22.904829545454547}, 'layer_11_relative_l1_influence': 0.6555633544921875, 'mmlu_shapley_layers_pruned_5': {'total': 14080, 'correct': 8790, 'weighted_acc': 62.42897727272727}, 'mmlu_shapley_layers_pruned_16': {'total': 14080, 'correct': 3586, 'weighted_acc': 25.46875}, 'eval_relative_l1_layers_pruned_2': {'avg_seq_perplexity': 8.183725130760063, 'num_ex': 15104, 'avg_loss': 1.919450404280323}, 'eval_relative_l2_layers_pruned_7': {'num_ex': 15104, 'avg_loss': 1.983755984548795, 'avg_seq_perplexity': 8.564274157507946}, 'eval_relative_l2_layers_pruned_11': {'num_ex': 15104, 'avg_loss': 2.175401332014698, 'avg_seq_perplexity': 10.218624826204978}, 'mmlu_relative_l1_layers_pruned_15': {'total': 14080, 'correct': 5752, 'weighted_acc': 40.85227272727273}, 'mmlu_relative_l2_layers_pruned_14': {'total': 14080, 'correct': 6624, 'weighted_acc': 47.04545454545455}, 'layer_46_shapley': 46.83833003050874, 'layer_10_l1_influence': 19.573162078857425, 'layer_22_l1_influence': 49.71077346801758, 'layer_26_relative_l2_influence': 0.3264904320240021, 'eval_relative_l1_layers_pruned_0': {'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104}, 'layer_34_l2_influence': 1.6161693334579468, 'eval_cosine_layers_pruned_20': {'num_ex': 15104, 'avg_loss': 4.132179648189221, 'avg_seq_perplexity': 66.01123046875}, 'eval_relative_l1_layers_pruned_3': {'num_ex': 15104, 'avg_loss': 1.9265898365085408, 'avg_seq_perplexity': 8.243556135791843}, 'mmlu_relative_l2_layers_pruned_1': {'total': 14080, 'correct': 8798, 'weighted_acc': 62.48579545454545}, 'mmlu_relative_l2_layers_pruned_10': {'total': 14080, 'correct': 8773, 'weighted_acc': 62.30823863636363}, 'layer_47_shapley': 7.395633429931294, 'mmlu_cosine_layers_pruned_5': {'total': 14080, 'correct': 8778, 'weighted_acc': 62.34375}, 'layer_35_shapley': 9.860776845089667, 'layer_9_relative_l2_influence': 0.5803975462913513, 'layer_61_relative_l1_influence': 0.3535381257534027, 'eval_relative_l1_layers_pruned_10': {'num_ex': 15104, 'avg_loss': 2.2188707771947827, 'avg_seq_perplexity': 9.573551501257946}, 'mmlu_relative_l1_layers_pruned_26': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'layer_61_l2_influence': 9.979118347167969, 'eval_shapley_layers_pruned_10': {'num_ex': 15104, 'avg_loss': 2.075388116351629, 'avg_seq_perplexity': 9.22205417439089}, 'layer_2_relative_l2_influence': 0.5392166972160339, 'mmlu_shapley_layers_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_33_relative_l2_influence': 0.4480425417423248, 'mmlu_relative_l1_layers_pruned_6': {'total': 14080, 'correct': 8782, 'weighted_acc': 62.37215909090909}, 'eval_relative_l2_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 3.3090887554621293, 'avg_seq_perplexity': 28.963010626324152}, 'mmlu_relative_l1_layers_pruned_29': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'layer_2_l1_influence': 6.16006326675415, 'layer_25_l2_influence': 1.4418587684631348, 'layer_27_shapley_influence': -29.559354701554064, 'layer_16_relative_l2_influence': 0.3502105176448822, 'layer_31_relative_l2_influence': 0.4283854067325592, 'layer_60_relative_l1_influence': 0.14765235781669617, 'layer_5_shapley': -39.4850292164963, 'layer_13_l1_influence': 41.405792236328125, 'layer_53_l1_influence': 260.5926818847656, 'eval_cosine_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 2.5784314688989673, 'avg_seq_perplexity': 15.17906370001324}, 'layer_6_relative_l2_influence': 0.43637657165527344, 'layer_33_shapley': 10.377823586098614, 'layer_32_shapley_influence': -34.91229354502616, 'layer_36_shapley_influence': -30.209044836156032, 'mmlu_shapley_layers_pruned_22': {'total': 14080, 'correct': 3241, 'weighted_acc': 23.01846590909091}, 'layer_7_shapley': -12.347690338200051, 'layer_60_shapley': 25.63290674715497, 'mmlu_shapley_layers_pruned_15': {'total': 14080, 'correct': 3762, 'weighted_acc': 26.71875}, 'mmlu_shapley_layers_pruned_21': {'total': 14080, 'correct': 3241, 'weighted_acc': 23.01846590909091}, 'layer_45_relative_l1_influence': 0.3456219732761383, 'layer_31_l1_influence': 105.385498046875, 'layer_46_l1_influence': 91.6669464111328, '_wandb': {'runtime': 2738}, 'layer_40_shapley': 40.74468049997184, 'layer_27_relative_l1_influence': 0.4552938640117645, 'mmlu_relative_l1_layers_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_18_shapley': 32.163876875066464, 'layer_36_l1_influence': 89.0626220703125, 'layer_54_l2_influence': 2.4124460220336914, 'layer_7_cosine_influence': 0.11934077739715576, 'layer_49_cosine_influence': 0.03631383180618286, 'layer_50_relative_l1_influence': 0.10534505546092988, 'eval_relative_l1_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 3.3090887554621293, 'avg_seq_perplexity': 28.963010626324152}, 'layer_1_l2_influence': 0.17370550334453583, 'layer_32_l2_influence': 1.502638816833496, 'layer_1_shapley_influence': 304.16026930452944, 'mmlu_cosine_layers_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 2.2846185716532044, 'avg_seq_perplexity': 11.175760560116526}, 'layer_17_relative_l2_influence': 0.5055738091468811, 'layer_21_relative_l1_influence': 0.49442043900489807, 'mmlu_shapley_layers_pruned_4': {'weighted_acc': 62.265625, 'total': 14080, 'correct': 8767}, 'layer_54_relative_l2_influence': 0.11703189462423325, 'mmlu_relative_l2_layers_pruned_9': {'correct': 8742, 'weighted_acc': 62.08806818181818, 'total': 14080}, 'layer_25_shapley': 27.68004962982616, 'layer_20_l2_influence': 0.9498568177223206, 'eval_cosine_layers_pruned_22': {'avg_seq_perplexity': 95.31466829978814, 'num_ex': 15104, 'avg_loss': 4.500073449086335}, 'eval_cosine_layers_pruned_23': {'num_ex': 15104, 'avg_loss': 4.52306301310911, 'avg_seq_perplexity': 96.9461318193856}, 'eval_shapley_layers_pruned_30': {'avg_loss': 5.989322468385858, 'avg_seq_perplexity': 444.9101231461864, 'num_ex': 15104}, 'mmlu_relative_l2_layers_pruned_5': {'total': 14080, 'correct': 8778, 'weighted_acc': 62.34375}, 'mmlu_relative_l2_layers_pruned_17': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'layer_0_shapley': -201.11340823617027, 'layer_60_l2_influence': 4.699882507324219, 'layer_62_l1_influence': 256.9788513183594, 'layer_10_relative_l2_influence': 0.37242391705513, 'layer_37_relative_l1_influence': 0.5191930532455444, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'layer_45_l2_influence': 4.230605125427246, 'layer_47_l2_influence': 4.401993274688721, 'layer_26_cosine_influence': 0.04703766107559204, 'layer_54_cosine_influence': 0.007584333419799805, 'eval_cosine_layers_pruned_5': {'avg_loss': 1.945362543655654, 'avg_seq_perplexity': 8.275424763307733, 'num_ex': 15104}, 'mmlu_cosine_layers_pruned_30': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'layer_12_cosine_influence': 0.05229365825653076, 'layer_57_shapley_influence': 17.3169702439765, 'mmlu_shapley_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'layer_44_relative_l2_influence': 0.1131989136338234, 'layer_47_relative_l1_influence': 0.3261582553386688, 'eval_cosine_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 6.341319455938824, 'avg_seq_perplexity': 622.9656382415254}, 'eval_shapley_layers_pruned_28': {'num_ex': 15104, 'avg_loss': 5.431419243246822, 'avg_seq_perplexity': 244.4178032309322}, 'layer_32_relative_l1_influence': 0.31684353947639465, 'layer_43_relative_l1_influence': 0.3843734562397003, 'mmlu_relative_l1_layers_pruned_12': {'total': 14080, 'correct': 6591, 'weighted_acc': 46.81107954545455}, 'layer_2_shapley': -93.44131833977217, 'layer_38_shapley': 28.508128979703436, 'layer_56_shapley': 41.190040179049575, 'layer_0_relative_l1_influence': 0.7592589259147644, 'layer_14_relative_l1_influence': 0.4163468480110169, 'layer_15_relative_l1_influence': 0.5988445281982422, 'layer_52_relative_l1_influence': 0.1086377650499344, 'layer_41_shapley': -0.8394808974462649, 'layer_59_l1_influence': 395.99603271484375, 'mmlu_cosine_layers_pruned_12': {'total': 14080, 'correct': 8385, 'weighted_acc': 59.55255681818182}, 'mmlu_cosine_layers_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_7_relative_l2_influence': 0.551304042339325, 'layer_46_relative_l2_influence': 0.12364499270915984, 'layer_20_cosine_influence': 0.062105000019073486, 'layer_34_shapley_influence': -31.987656913979272, 'eval_cosine_layers_pruned_10': {'avg_seq_perplexity': 9.298962609242585, 'num_ex': 15104, 'avg_loss': 2.089284993834415}, 'eval_relative_l2_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 2.009420362569518, 'avg_seq_perplexity': 8.72261487023305}, 'eval_relative_l1_layers_pruned_20': {'num_ex': 15104, 'avg_loss': 4.108338954085011, 'avg_seq_perplexity': 64.31570693193856}, 'eval_relative_l2_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 2.5784314688989673, 'avg_seq_perplexity': 15.17906370001324}, 'mmlu_relative_l2_layers_pruned_11': {'total': 14080, 'correct': 8708, 'weighted_acc': 61.84659090909091}, 'layer_17_cosine_influence': 0.12082582712173462, 'layer_40_cosine_influence': 0.01378709077835083, 'eval_cosine_layers_pruned_26': {'num_ex': 15104, 'avg_loss': 5.256599038334216, 'avg_seq_perplexity': 204.07329184322035}, 'mmlu_shapley_layers_pruned_18': {'correct': 3489, 'weighted_acc': 24.779829545454547, 'total': 14080}, 'layer_18_relative_l1_influence': 0.3657856285572052, 'layer_41_relative_l1_influence': 0.4383629560470581, 'eval_relative_l2_layers_pruned_4': {'num_ex': 15104, 'avg_loss': 1.934617252673133, 'avg_seq_perplexity': 8.24546012231859}, 'layer_18_l2_influence': 0.7598262429237366, 'layer_61_l1_influence': 453.2881774902344, 'layer_49_shapley_influence': -7.906639948626321, 'layer_38_relative_l1_influence': 0.2619994580745697, 'layer_53_relative_l1_influence': 0.30205732583999634, 'eval_relative_l1_layers_pruned_11': {'avg_seq_perplexity': 10.127117609573624, 'num_ex': 15104, 'avg_loss': 2.27649830963652}, 'mmlu_relative_l2_layers_pruned_20': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_21_shapley': 27.64639371570896, 'eval_cosine_layers_pruned_19': {'num_ex': 15104, 'avg_loss': 4.0471142267776745, 'avg_seq_perplexity': 60.57002697960805}, 'layer_59_shapley': -24.778077998402395, 'layer_45_l1_influence': 213.4079742431641, 'layer_39_cosine_influence': 0.07932353019714355, 'eval_cosine_layers_pruned_15': {'num_ex': 15104, 'avg_loss': 3.003220380362818, 'avg_seq_perplexity': 21.139325675317796}, 'layer_34_relative_l1_influence': 0.2955535054206848, 'layer_29_l2_influence': 1.8349759578704832, 'layer_41_shapley_influence': 0.8394808974462649, 'layer_55_shapley_influence': -3.3526152803003555, 'layer_23_cosine_influence': 0.0884358286857605, 'layer_13_shapley_influence': -7.81001200244107, 'layer_63_shapley_influence': 122.0630167420729, 'eval_shapley_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 2.045917575642214, 'avg_seq_perplexity': 8.967644125728285}, 'layer_8_relative_l1_influence': 0.42716798186302185, 'eval_relative_l2_layers_pruned_10': {'num_ex': 15104, 'avg_loss': 2.089284993834415, 'avg_seq_perplexity': 9.298962609242585}, 'mmlu_relative_l1_layers_pruned_18': {'weighted_acc': 24.11221590909091, 'total': 14080, 'correct': 3395}, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_9_l1_influence': 26.681520462036133, 'layer_14_shapley_influence': -23.762158597199303, 'mmlu_cosine_layers_pruned_13': {'total': 14080, 'correct': 7395, 'weighted_acc': 52.52130681818182}, 'layer_5_relative_l1_influence': 0.7726098895072937, 'mmlu_shapley_layers_pruned_12': {'total': 14080, 'correct': 7075, 'weighted_acc': 50.24857954545455}, 'eval_relative_l1_layers_pruned_6': {'avg_seq_perplexity': 8.409384000099312, 'num_ex': 15104, 'avg_loss': 1.9614701351876984}, 'eval_relative_l2_layers_pruned_30': {'num_ex': 15104, 'avg_loss': 5.989322468385858, 'avg_seq_perplexity': 444.9101231461864}, 'layer_41_cosine_influence': 0.06410741806030273, 'eval_cosine_layers_pruned_16': {'num_ex': 15104, 'avg_loss': 3.1915417687367587, 'avg_seq_perplexity': 25.55793581170551}, 'layer_39_relative_l1_influence': 0.5004472732543945, 'mmlu_relative_l1_layers_pruned_31': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'layer_1_l1_influence': 7.449025630950928, 'eval_relative_l1_layers_pruned_32': {'num_ex': 15104, 'avg_loss': 7.13807135113215, 'avg_seq_perplexity': 1308.6056673728813}, 'eval_relative_l2_layers_pruned_22': {'num_ex': 15104, 'avg_loss': 4.500073449086335, 'avg_seq_perplexity': 95.31466829978814}, 'eval_relative_l2_layers_pruned_27': {'num_ex': 15104, 'avg_loss': 5.422112416412871, 'avg_seq_perplexity': 253.1205309851695}, 'mmlu_relative_l1_layers_pruned_13': {'total': 14080, 'correct': 6854, 'weighted_acc': 48.67897727272727}, 'layer_17_l2_influence': 1.075259566307068, 'layer_43_l2_influence': 4.242724418640137, 'layer_18_cosine_influence': 0.05406087636947632, 'eval_cosine_layers_pruned_6': {'avg_seq_perplexity': 8.411956787109375, 'num_ex': 15104, 'avg_loss': 1.9622376005528337}, 'mmlu_cosine_layers_pruned_9': {'total': 14080, 'correct': 8762, 'weighted_acc': 62.23011363636363}, 'eval_shapley_layers_pruned_26': {'num_ex': 15104, 'avg_loss': 5.0840909278998945, 'avg_seq_perplexity': 172.7407971398305}, 'layer_5_l1_influence': 14.69391632080078, 'layer_0_shapley_influence': 201.11340823617027, 'layer_62_shapley_influence': 1.9867032641363949, 'mmlu_shapley_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_55_relative_l2_influence': 0.2701840102672577, 'mmlu_relative_l2_layers_pruned_8': {'total': 14080, 'correct': 8726, 'weighted_acc': 61.97443181818182}, 'layer_31_shapley': 21.518247290214138, 'layer_15_shapley_influence': -13.22042735962014, 'layer_59_shapley_influence': 24.778077998402395, 'mmlu_cosine_layers_pruned_18': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_layers_pruned_20': {'total': 14080, 'correct': 3323, 'weighted_acc': 23.600852272727273}, 'layer_21_cosine_influence': 0.09525394439697266, 'layer_48_shapley_influence': -47.63046049438023, 'eval_shapley_layers_pruned_27': {'avg_loss': 5.2800541247351696, 'avg_seq_perplexity': 210.43094544491527, 'num_ex': 15104}, 'layer_25_l1_influence': 72.89783477783203, 'layer_27_l2_influence': 1.551306128501892, 'layer_30_l1_influence': 72.10015106201172, 'layer_27_cosine_influence': 0.07938385009765625, 'eval_cosine_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 2.009420362569518, 'avg_seq_perplexity': 8.72261487023305}, 'mmlu_relative_l2_layers_pruned_4': {'total': 14080, 'correct': 8767, 'weighted_acc': 62.265625}, 'mmlu_relative_l1_layers_pruned_19': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'layer_13_shapley': 7.81001200244107, 'layer_14_shapley': 23.762158597199303, 'layer_57_shapley': -17.3169702439765, 'mmlu_shapley_layers_pruned_8': {'total': 14080, 'correct': 8726, 'weighted_acc': 61.97443181818182}, 'layer_25_relative_l1_influence': 0.4672325253486634, 'layer_48_relative_l2_influence': 0.10562606155872344, 'layer_62_relative_l2_influence': 0.28547704219818115, 'layer_23_shapley': 24.214944772609243, 'mmlu_cosine_layers_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_layers_pruned_28': {'num_ex': 15104, 'avg_loss': 5.588217525158898, 'avg_seq_perplexity': 301.99354475635596}, 'layer_36_shapley': 30.209044836156032, 'mmlu_cosine_layers_pruned_27': {'total': 14080, 'correct': 3250, 'weighted_acc': 23.082386363636363}, 'layer_22_relative_l2_influence': 0.3525468409061432, 'mmlu_relative_l1_layers_pruned_2': {'total': 14080, 'correct': 8797, 'weighted_acc': 62.47869318181818}, 'layer_28_shapley': 32.03962980179318, 'layer_62_shapley': -1.9867032641363949, 'eval_cosine_layers_pruned_32': {'num_ex': 15104, 'avg_loss': 7.13807135113215, 'avg_seq_perplexity': 1308.6056673728813}, 'eval_relative_l2_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 2.045917575642214, 'avg_seq_perplexity': 8.967644125728285}, 'mmlu_relative_l1_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_relative_l1_layers_pruned_3': {'total': 14080, 'correct': 8788, 'weighted_acc': 62.41477272727273}, 'layer_53_l2_influence': 5.171469688415527, 'layer_55_l1_influence': 283.5896911621094, 'layer_52_cosine_influence': 0.00445026159286499, 'layer_16_shapley_influence': -31.295132795823633, 'mmlu_cosine_layers_pruned_1': {'total': 14080, 'correct': 8806, 'weighted_acc': 62.54261363636363}, 'layer_28_relative_l2_influence': 0.3112938702106476, 'layer_40_relative_l1_influence': 0.1834041029214859, 'mmlu_relative_l1_layers_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_23_relative_l1_influence': 0.4770928919315338, 'layer_16_l2_influence': 0.6878442764282227, 'layer_21_l1_influence': 61.71476745605469, 'layer_59_l2_influence': 8.060470581054688, 'layer_30_cosine_influence': 0.046557605266571045, 'layer_34_cosine_influence': 0.03277665376663208, 'eval_shapley_layers_pruned_24': {'num_ex': 15104, 'avg_loss': 4.6295010841498945, 'avg_seq_perplexity': 108.11566472457628}, 'layer_20_relative_l1_influence': 0.4092921018600464, 'layer_8_l2_influence': 0.30926424264907837, 'layer_52_l1_influence': 89.97649383544922, 'layer_30_relative_l2_influence': 0.3249342739582062, 'eval_relative_l2_layers_pruned_5': {'num_ex': 15104, 'avg_loss': 1.945362543655654, 'avg_seq_perplexity': 8.275424763307733}, 'mmlu_relative_l2_layers_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_50_l2_influence': 1.5914347171783447, 'layer_36_cosine_influence': 0.030754029750823975, 'layer_51_cosine_influence': 0.03485441207885742, 'layer_59_cosine_influence': 0.04371953010559082, 'layer_35_shapley_influence': -9.860776845089667, 'mmlu_cosine_layers_pruned_11': {'total': 14080, 'correct': 8708, 'weighted_acc': 61.84659090909091}, 'mmlu_shapley_layers_pruned_11': {'total': 14080, 'correct': 7709, 'weighted_acc': 54.75142045454545}, 'eval_cosine_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 2.045732142561573, 'avg_seq_perplexity': 8.987701933262711}, 'mmlu_cosine_layers_pruned_6': {'correct': 8794, 'weighted_acc': 62.45738636363637, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_16': {'total': 14080, 'correct': 3518, 'weighted_acc': 24.985795454545453}, 'layer_19_relative_l1_influence': 0.5390093922615051, 'eval_relative_l1_layers_pruned_28': {'num_ex': 15104, 'avg_loss': 5.588217525158898, 'avg_seq_perplexity': 301.99354475635596}, 'layer_20_shapley': 3.849565488640579, 'layer_33_shapley_influence': -10.377823586098614, 'eval_shapley_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.914052025746491, 'avg_seq_perplexity': 8.133286298331567}, 'layer_18_l1_influence': 36.471702575683594, 'eval_shapley_layers_pruned_2': {'num_ex': 15104, 'avg_loss': 1.92047571731826, 'avg_seq_perplexity': 8.128130379369704}, 'layer_24_relative_l1_influence': 0.3712742328643799, 'mmlu_relative_l1_layers_pruned_24': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'layer_56_relative_l2_influence': 0.12495317310094832, 'layer_3_l2_influence': 0.7451513409614563, 'layer_28_shapley_influence': -32.03962980179318, 'layer_37_shapley_influence': 1.9651802177398707, 'mmlu_cosine_layers_pruned_8': {'weighted_acc': 61.97443181818182, 'total': 14080, 'correct': 8726}, 'eval_cosine_layers_pruned_25': {'avg_seq_perplexity': 154.7364108845339, 'num_ex': 15104, 'avg_loss': 4.981605141849841}, 'layer_29_relative_l1_influence': 0.4902896881103515, 'layer_49_relative_l2_influence': 0.2793247401714325, 'layer_43_cosine_influence': 0.05295085906982422, 'eval_cosine_layers_pruned_21': {'avg_loss': 4.444704217425848, 'avg_seq_perplexity': 90.28770524364408, 'num_ex': 15104}, 'layer_20_l1_influence': 47.18032455444336, 'layer_24_l2_influence': 1.089626669883728, 'layer_19_shapley_influence': -20.435912666031182, 'layer_61_shapley_influence': 31.869097103129832, 'mmlu_shapley_layers_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_63_relative_l1_influence': 0.4767720401287079}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence_shapley', 'pruning_scheme': 'mhsa', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128, 'limit_logit_shapley_samples': 25000}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa
4,"{'eval_cosine_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 10.095950267353995, 'avg_seq_perplexity': 38852.83196721312}, 'layer_24_l2_influence': 5.847803592681885, 'layer_16_cosine_influence': 0.05872666835784912, 'layer_36_l2_influence': 7.833109855651856, 'layer_32_shapley_influence': -57.38039144733765, 'eval_cosine_layers_pruned_8': {'avg_loss': 2.719643514664446, 'avg_seq_perplexity': 15.80438232421875, 'num_ex': 15616}, 'layer_61_relative_l2_influence': 0.3365727961063385, 'eval_relative_l2_layers_pruned_32': {'avg_loss': 12.57534740010246, 'avg_seq_perplexity': 449422.45901639346, 'num_ex': 15616}, 'mmlu_relative_l2_layers_pruned_21': {'total': 14080, 'correct': 3346, 'weighted_acc': 23.764204545454547}, 'layer_18_l2_influence': 4.737447261810303, 'layer_29_l1_influence': 484.7793273925781, 'layer_32_cosine_influence': 0.04472827911376953, 'mmlu_shapley_layers_pruned_20': {'total': 14080, 'correct': 3394, 'weighted_acc': 24.105113636363637}, 'mmlu_relative_l1_layers_pruned_6': {'correct': 6133, 'weighted_acc': 43.55823863636363, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_12': {'total': 14080, 'correct': 5368, 'weighted_acc': 38.125}, 'layer_19_shapley': 61.33322206263165, 'layer_43_shapley': 51.11936535390478, 'layer_39_relative_l1_influence': 0.3655080199241638, 'layer_46_relative_l1_influence': 0.12629927694797516, 'mmlu_relative_l2_layers_pruned_11': {'total': 14080, 'correct': 5544, 'weighted_acc': 39.375}, 'layer_2_relative_l2_influence': 0.5958145260810852, 'layer_28_relative_l2_influence': 0.303814172744751, 'layer_37_l2_influence': 14.27407169342041, 'eval_shapley_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.6427862448770494, 'avg_seq_perplexity': 14.757933569736169}, 'mmlu_shapley_layers_pruned_27': {'total': 14080, 'correct': 3512, 'weighted_acc': 24.943181818181817}, 'layer_47_relative_l2_influence': 0.2513786256313324, 'mmlu_relative_l1_layers_pruned_3': {'weighted_acc': 45.02840909090909, 'total': 14080, 'correct': 6340}, 'layer_63_shapley': -327.98171155322086, 'layer_7_l2_influence': 2.3382256031036377, 'eval_cosine_layers_pruned_10': {'avg_loss': 3.054618710377177, 'avg_seq_perplexity': 22.301963931224385, 'num_ex': 15616}, 'mmlu_relative_l1_layers_pruned_10': {'total': 14080, 'correct': 4523, 'weighted_acc': 32.12357954545455}, 'layer_27_shapley': 60.28150609613411, 'mmlu_cosine_layers_pruned_7': {'total': 14080, 'correct': 5840, 'weighted_acc': 41.47727272727273}, 'mmlu_cosine_layers_pruned_18': {'total': 14080, 'correct': 4341, 'weighted_acc': 30.83096590909091}, 'layer_4_relative_l1_influence': 0.5091842412948608, 'layer_22_relative_l1_influence': 0.3612224161624909, 'layer_49_relative_l1_influence': 0.2513432502746582, 'layer_28_cosine_influence': 0.0436396598815918, 'mmlu_cosine_layers_pruned_12': {'total': 14080, 'correct': 5368, 'weighted_acc': 38.125}, 'layer_34_l2_influence': 7.200470447540283, 'layer_1_cosine_influence': 0.06641250848770142, 'layer_5_cosine_influence': 0.10337048768997192, 'layer_6_cosine_influence': 0.07061082124710083, 'layer_18_cosine_influence': 0.06102859973907471, 'eval_shapley_layers_pruned_0': {'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616}, 'layer_26_shapley': 57.59679378032516, 'layer_48_shapley': 91.30267789348942, 'layer_44_relative_l2_influence': 0.15932777523994446, 'layer_4_cosine_influence': 0.06531864404678345, 'layer_23_cosine_influence': 0.09088987112045288, 'layer_20_shapley_influence': -19.29214070684232, 'layer_51_shapley_influence': -59.19004813004884, 'mmlu_shapley_layers_pruned_7': {'weighted_acc': 26.697443181818183, 'total': 14080, 'correct': 3759}, 'mmlu_shapley_layers_pruned_11': {'total': 14080, 'correct': 3346, 'weighted_acc': 23.764204545454547}, 'layer_38_l2_influence': 7.368237018585205, 'layer_44_l1_influence': 434.2311401367187, 'mmlu_relative_l2_layers_pruned_18': {'total': 14080, 'correct': 4433, 'weighted_acc': 31.484375}, 'mmlu_shapley_layers_pruned_30': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'eval_relative_l1_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 5.700101258324795, 'avg_seq_perplexity': 324.6181800717213}, 'eval_relative_l2_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 7.890157730852971, 'avg_seq_perplexity': 3011.5706967213114}, 'layer_12_shapley_influence': -51.32473245122759, 'mmlu_shapley_layers_pruned_6': {'total': 14080, 'correct': 3709, 'weighted_acc': 26.342329545454547}, 'layer_56_cosine_influence': 0.008222639560699463, 'eval_shapley_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 3.5423128722143953, 'avg_seq_perplexity': 39.14397492955943}, 'eval_shapley_layers_pruned_22': {'avg_loss': 8.338031706262807, 'avg_seq_perplexity': 6019.8140368852455, 'num_ex': 15616}, 'layer_36_relative_l1_influence': 0.2251329869031906, 'layer_53_relative_l1_influence': 0.23649144172668457, 'mmlu_relative_l1_layers_pruned_7': {'total': 14080, 'correct': 5840, 'weighted_acc': 41.47727272727273}, 'layer_22_cosine_influence': 0.05469882488250733, 'layer_34_cosine_influence': 0.023599982261657715, 'layer_10_cosine_influence': 0.0650864839553833, 'layer_58_cosine_influence': 0.007006704807281494, 'layer_59_cosine_influence': 0.027912497520446777, 'eval_cosine_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.584042158283171, 'avg_seq_perplexity': 13.773923780097336}, 'mmlu_shapley_layers_pruned_3': {'total': 14080, 'correct': 4270, 'weighted_acc': 30.326704545454547}, 'layer_62_relative_l2_influence': 0.1545732170343399, 'layer_40_shapley': 80.10164331653932, 'layer_14_l1_influence': 167.88497924804688, 'eval_relative_l1_layers_pruned_9': {'avg_seq_perplexity': 18.78828405161373, 'num_ex': 15616, 'avg_loss': 2.8893637735335553}, 'layer_39_relative_l2_influence': 0.3471013307571411, 'layer_46_relative_l2_influence': 0.12239404767751694, 'mmlu_relative_l2_layers_pruned_13': {'total': 14080, 'correct': 5356, 'weighted_acc': 38.03977272727273}, 'layer_2_shapley_influence': 668.179675081821, 'layer_28_relative_l1_influence': 0.32190269231796265, 'mmlu_cosine_layers_pruned_25': {'total': 14080, 'correct': 3583, 'weighted_acc': 25.447443181818183}, 'eval_relative_l1_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 4.039282876937116, 'avg_seq_perplexity': 115.3851258324795}, 'eval_relative_l2_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 3.597630735303535, 'avg_seq_perplexity': 43.25221327484631}, 'layer_29_shapley': 57.78882346162595, 'layer_14_shapley_influence': -66.4480422325393, 'layer_61_relative_l1_influence': 0.3512739837169647, 'mmlu_relative_l1_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_24_l1_influence': 290.59710693359375, 'layer_30_cosine_influence': 0.04198223352432251, 'layer_63_shapley_influence': 327.98171155322086, 'eval_relative_l1_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 10.373355052510243, 'avg_seq_perplexity': 55949.41393442623}, 'layer_38_l1_influence': 367.3727416992187, 'layer_61_cosine_influence': 0.053372859954833984, 'layer_58_l2_influence': 12.89215850830078, 'layer_62_l1_influence': 885.4608154296875, 'layer_15_relative_l1_influence': 0.5610819458961487, 'layer_57_shapley': 21.832791181164023, 'layer_17_l1_influence': 299.7226257324219, 'mmlu_relative_l1_layers_pruned_27': {'total': 14080, 'correct': 3466, 'weighted_acc': 24.616477272727273}, 'layer_55_relative_l1_influence': 0.23873470723629, 'eval_relative_l1_layers_pruned_30': {'avg_seq_perplexity': 64882.266393442624, 'num_ex': 15616, 'avg_loss': 10.529496990266392}, 'layer_50_relative_l2_influence': 0.09869716316461564, 'eval_relative_l2_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 5.015514936603483, 'avg_seq_perplexity': 165.03464395491804}, 'layer_57_cosine_influence': 0.02566462755203247, 'eval_cosine_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 7.608500496285861, 'avg_seq_perplexity': 3710.264088114754}, 'layer_57_l2_influence': 24.152551651000977, 'layer_35_shapley_influence': -47.51958111369444, 'eval_shapley_layers_pruned_19': {'avg_loss': 6.945985387583248, 'avg_seq_perplexity': 1218.0717213114754, 'num_ex': 15616}, 'layer_41_relative_l1_influence': 0.346976637840271, 'eval_relative_l2_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'layer_46_shapley': 96.7567273218711, 'layer_20_l1_influence': 277.549560546875, 'eval_cosine_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 9.7881109519083, 'avg_seq_perplexity': 32047.362704918032}, 'eval_cosine_layers_pruned_31': {'avg_seq_perplexity': 302548.131147541, 'num_ex': 15616, 'avg_loss': 12.12925745229252}, 'layer_17_relative_l1_influence': 0.5302409529685974, 'layer_54_relative_l1_influence': 0.11644944548606873, 'layer_28_l1_influence': 329.3210754394531, 'layer_54_l1_influence': 504.8687744140625, 'layer_37_cosine_influence': 0.059494614601135254, 'mmlu_shapley_layers_pruned_8': {'total': 14080, 'correct': 3758, 'weighted_acc': 26.69034090909091}, 'layer_21_relative_l1_influence': 0.4739999175071716, 'mmlu_relative_l2_layers_pruned_9': {'total': 14080, 'correct': 4847, 'weighted_acc': 34.42471590909091}, 'layer_16_shapley': 67.65840062198113, 'layer_26_cosine_influence': 0.04819768667221069, 'eval_relative_l1_layers_pruned_18': {'avg_loss': 5.231956106717469, 'avg_seq_perplexity': 204.8270203637295, 'num_ex': 15616}, 'mmlu_relative_l2_layers_pruned_19': {'total': 14080, 'correct': 4493, 'weighted_acc': 31.910511363636363}, 'layer_14_relative_l2_influence': 0.3706997334957123, 'layer_23_relative_l1_influence': 0.46181389689445496, 'mmlu_shapley_layers_pruned_21': {'total': 14080, 'correct': 3350, 'weighted_acc': 23.792613636363637}, 'layer_38_relative_l1_influence': 0.1826947331428528, 'mmlu_relative_l1_layers_pruned_0': {'weighted_acc': 45.79545454545455, 'total': 14080, 'correct': 6448}, 'layer_35_shapley': 47.51958111369444, 'mmlu_cosine_layers_pruned_14': {'total': 14080, 'correct': 4013, 'weighted_acc': 28.501420454545453}, 'layer_40_cosine_influence': 0.016844093799591064, 'layer_33_shapley_influence': -29.45575454270616, 'layer_33_relative_l2_influence': 0.4104219973087311, 'layer_51_relative_l1_influence': 0.24333778023719788, 'layer_37_shapley': 45.185395000052, 'layer_39_cosine_influence': 0.05161702632904053, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 3247, 'weighted_acc': 23.061079545454547}, 'mmlu_relative_l1_layers_pruned_26': {'total': 14080, 'correct': 3517, 'weighted_acc': 24.978693181818183}, 'layer_13_l2_influence': 4.698142051696777, 'layer_42_shapley_influence': -96.4903282024206, 'eval_shapley_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 5.955739005667264, 'avg_seq_perplexity': 481.0741867315574}, 'layer_27_relative_l1_influence': 0.4511369466781616, 'layer_20_l2_influence': 5.630645751953125, 'layer_41_cosine_influence': 0.04691839218139648, 'layer_60_l2_influence': 14.924389839172363, 'layer_11_relative_l1_influence': 0.5800231099128723, 'layer_6_l1_influence': 68.18193054199219, 'layer_22_l2_influence': 5.563040256500244, 'layer_20_shapley': 19.29214070684232, 'layer_15_l1_influence': 271.1194763183594, 'layer_22_l1_influence': 272.4095764160156, 'layer_41_shapley_influence': -46.96237726673077, 'layer_50_shapley_influence': -96.8472870364403, 'eval_shapley_layers_pruned_24': {'avg_seq_perplexity': 14598.561475409835, 'num_ex': 15616, 'avg_loss': 9.01151463242828}, 'layer_10_relative_l1_influence': 0.4632624685764313, '_wandb': {'runtime': 4665}, 'layer_1_shapley': -340.9859899717312, 'eval_relative_l2_layers_pruned_7': {'avg_seq_perplexity': 13.773923780097336, 'num_ex': 15616, 'avg_loss': 2.584042158283171}, 'mmlu_relative_l1_layers_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'layer_3_shapley_influence': 505.0736669941784, 'layer_10_shapley_influence': -30.403110545290215, 'eval_cosine_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9558354362112575, 'avg_seq_perplexity': 7.34990704645876}, 'eval_cosine_layers_pruned_13': {'avg_loss': 3.8047640440893953, 'avg_seq_perplexity': 55.96219422387295, 'num_ex': 15616}, 'mmlu_cosine_layers_pruned_30': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_shapley_layers_pruned_1': {'total': 14080, 'correct': 6011, 'weighted_acc': 42.69176136363637}, 'layer_62_l2_influence': 20.296951293945312, 'layer_33_cosine_influence': 0.0754508376121521, 'mmlu_relative_l1_layers_pruned_20': {'total': 14080, 'correct': 3747, 'weighted_acc': 26.61221590909091}, 'mmlu_relative_l2_layers_pruned_30': {'correct': 3780, 'weighted_acc': 26.84659090909091, 'total': 14080}, 'layer_30_relative_l1_influence': 0.3231760263442993, 'layer_32_relative_l1_influence': 0.3477138578891754, 'layer_16_relative_l2_influence': 0.36984121799468994, 'layer_20_relative_l1_influence': 0.41500324010849, 'eval_relative_l2_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 2.065624174524526, 'avg_seq_perplexity': 8.186829113569416}, 'layer_27_l2_influence': 8.895450592041016, 'mmlu_cosine_layers_pruned_22': {'weighted_acc': 23.764204545454547, 'total': 14080, 'correct': 3346}, 'layer_7_shapley_influence': 24.807190330797766, 'layer_16_shapley_influence': -67.65840062198113, 'mmlu_cosine_layers_pruned_1': {'total': 14080, 'correct': 6477, 'weighted_acc': 46.00142045454545}, 'mmlu_shapley_layers_pruned_25': {'total': 14080, 'correct': 3434, 'weighted_acc': 24.389204545454547}, 'layer_52_relative_l2_influence': 0.1514345556497574, 'mmlu_relative_l2_layers_pruned_28': {'total': 14080, 'correct': 3440, 'weighted_acc': 24.431818181818183}, 'layer_53_shapley': 57.460394952465336, 'layer_26_l2_influence': 6.423439979553223, 'eval_relative_l1_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 3.8047640440893953, 'avg_seq_perplexity': 55.96219422387295}, 'layer_20_cosine_influence': 0.06514370441436768, 'layer_0_relative_l1_influence': 0.6563758850097656, 'mmlu_relative_l2_layers_pruned_14': {'total': 14080, 'correct': 5313, 'weighted_acc': 37.734375}, 'layer_18_shapley_influence': -50.42287635259456, 'layer_34_shapley_influence': -81.87492748022589, 'eval_shapley_layers_pruned_27': {'avg_loss': 9.855309658363216, 'avg_seq_perplexity': 28790.34426229508, 'num_ex': 15616}, 'layer_4_l1_influence': 49.401588439941406, 'layer_42_l1_influence': 370.5302734375, 'layer_7_relative_l2_influence': 0.5267505049705505, 'layer_58_relative_l1_influence': 0.11191409826278688, 'mmlu_relative_l2_layers_pruned_5': {'total': 14080, 'correct': 6511, 'weighted_acc': 46.24289772727273}, 'layer_21_l2_influence': 7.098690509796143, 'eval_cosine_layers_pruned_26': {'avg_loss': 10.480536789190571, 'avg_seq_perplexity': 57008.024590163935, 'num_ex': 15616}, 'layer_43_relative_l1_influence': 0.30927008390426636, 'layer_0_shapley': -1098.874089654562, 'layer_18_l1_influence': 234.00393676757812, 'layer_40_relative_l1_influence': 0.19770878553390503, 'mmlu_relative_l1_layers_pruned_8': {'correct': 4041, 'weighted_acc': 28.70028409090909, 'total': 14080}, 'layer_35_l2_influence': 13.023185729980469, 'layer_18_relative_l2_influence': 0.3723582625389099, 'layer_15_shapley_influence': -48.43244780127502, 'mmlu_cosine_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 3.43106204173604, 'avg_seq_perplexity': 34.89933801869877}, 'eval_shapley_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 11.158166103675716, 'avg_seq_perplexity': 95911.04918032789}, 'layer_56_relative_l2_influence': 0.12685000896453855, 'eval_relative_l2_layers_pruned_19': {'avg_loss': 5.700101258324795, 'avg_seq_perplexity': 324.6181800717213, 'num_ex': 15616}, 'layer_37_l1_influence': 724.1959838867188, 'layer_50_cosine_influence': 0.005517184734344482, 'mmlu_relative_l1_layers_pruned_31': {'total': 14080, 'correct': 3754, 'weighted_acc': 26.661931818181817}, 'eval_relative_l1_layers_pruned_25': {'avg_seq_perplexity': 14108.056352459016, 'num_ex': 15616, 'avg_loss': 8.986100994172643}, 'layer_53_cosine_influence': 0.023240089416503903, 'layer_25_relative_l1_influence': 0.4498196840286255, 'layer_3_cosine_influence': 0.12064367532730104, 'layer_24_cosine_influence': 0.04933059215545654, 'mmlu_shapley_layers_pruned_12': {'total': 14080, 'correct': 3311, 'weighted_acc': 23.515625}, 'mmlu_shapley_layers_pruned_22': {'total': 14080, 'correct': 3436, 'weighted_acc': 24.40340909090909}, 'layer_42_relative_l2_influence': 0.1395401656627655, 'mmlu_relative_l1_layers_pruned_15': {'total': 14080, 'correct': 4964, 'weighted_acc': 35.25568181818182}, 'layer_61_shapley': -108.08631914641416, 'layer_61_l1_influence': 1996.1624755859375, 'layer_47_shapley_influence': -56.60195687852183, '_runtime': 4665.704610347748, 'layer_7_cosine_influence': 0.11376702785491943, 'layer_46_shapley_influence': -96.7567273218711, 'mmlu_cosine_layers_pruned_11': {'weighted_acc': 28.160511363636363, 'total': 14080, 'correct': 3965}, 'layer_19_relative_l1_influence': 0.49952706694602966, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9558354362112575, 'avg_seq_perplexity': 7.34990704645876}, 'layer_10_shapley': 30.403110545290215, 'layer_47_l2_influence': 18.00506591796875, 'mmlu_shapley_layers_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'layer_26_relative_l1_influence': 0.3510412275791168, 'eval_relative_l1_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 3.597630735303535, 'avg_seq_perplexity': 43.25221327484631}, 'eval_relative_l2_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 4.039282876937116, 'avg_seq_perplexity': 115.3851258324795}, 'layer_0_l2_influence': 0.9737692475318908, 'layer_52_shapley_influence': -78.12900193337873, 'mmlu_shapley_layers_pruned_9': {'total': 14080, 'correct': 3746, 'weighted_acc': 26.605113636363637}, 'layer_29_relative_l2_influence': 0.4127892255783081, 'mmlu_relative_l2_layers_pruned_4': {'weighted_acc': 45.56107954545455, 'total': 14080, 'correct': 6415}, 'layer_55_shapley': 48.116328904175845, 'layer_31_l1_influence': 543.2479858398438, 'layer_63_l2_influence': 130.44444274902344, 'eval_relative_l2_layers_pruned_2': {'avg_loss': 2.0083863305263834, 'avg_seq_perplexity': 7.73931634621542, 'num_ex': 15616}, 'eval_relative_l2_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 8.88269543256916, 'avg_seq_perplexity': 10351.051229508195}, 'layer_30_shapley': 62.15337140692725, 'layer_50_shapley': 96.8472870364403, 'layer_34_l1_influence': 359.4594421386719, 'layer_52_l2_influence': 13.256114959716797, 'layer_17_shapley': 55.97159628442719, 'layer_62_shapley': 31.68238608422421, 'eval_shapley_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 2.0371370159211706, 'avg_seq_perplexity': 7.980436731557377}, 'eval_relative_l2_layers_pruned_30': {'avg_loss': 10.529496990266392, 'avg_seq_perplexity': 64882.266393442624, 'num_ex': 15616}, 'layer_4_shapley_influence': 6.235502715341454, 'layer_21_shapley_influence': -60.89550546110887, 'layer_31_relative_l1_influence': 0.44442182779312134, 'eval_relative_l1_layers_pruned_6': {'avg_seq_perplexity': 12.12230945024334, 'num_ex': 15616, 'avg_loss': 2.45680962234247}, 'eval_relative_l1_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 5.015514936603483, 'avg_seq_perplexity': 165.03464395491804}, 'layer_42_shapley': 96.4903282024206, 'eval_shapley_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.365206859150871, 'avg_seq_perplexity': 11.11189245005123}, 'layer_2_relative_l1_influence': 0.7014000415802002, 'mmlu_shapley_layers_pruned_19': {'total': 14080, 'correct': 3329, 'weighted_acc': 23.64346590909091}, 'layer_47_cosine_influence': 0.0294802188873291, 'eval_shapley_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.316895531826332, 'avg_seq_perplexity': 10.5909924116291}, 'layer_59_shapley_influence': 9.199362366136173, 'mmlu_cosine_layers_pruned_17': {'weighted_acc': 31.321022727272727, 'total': 14080, 'correct': 4410}, 'layer_45_relative_l2_influence': 0.27291518449783325, 'layer_30_l2_influence': 7.323533058166504, 'layer_56_shapley_influence': -86.41100457563337, 'eval_shapley_layers_pruned_1': {'avg_seq_perplexity': 7.293505058913935, 'num_ex': 15616, 'avg_loss': 1.9474143356573383}, 'layer_13_relative_l1_influence': 0.5735967755317688, 'layer_10_l1_influence': 129.04190063476562, 'layer_51_cosine_influence': 0.025649845600128177, 'layer_3_relative_l1_influence': 0.9160449504852296, 'layer_34_relative_l2_influence': 0.22019824385643005, 'eval_relative_l2_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 5.231956106717469, 'avg_seq_perplexity': 204.8270203637295}, 'layer_36_cosine_influence': 0.021081864833831787, 'mmlu_cosine_layers_pruned_19': {'total': 14080, 'correct': 3949, 'weighted_acc': 28.046875}, 'layer_12_relative_l1_influence': 0.4055284857749939, 'mmlu_relative_l1_layers_pruned_22': {'total': 14080, 'correct': 3265, 'weighted_acc': 23.188920454545453}, 'mmlu_relative_l2_layers_pruned_25': {'total': 14080, 'correct': 3518, 'weighted_acc': 24.985795454545453}, 'layer_1_shapley_influence': 340.9859899717312, 'eval_shapley_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 8.104174504514601, 'avg_seq_perplexity': 4267.202100409836}, 'layer_22_shapley': 68.99803799980896, 'layer_33_l2_influence': 12.435962677001951, 'layer_54_cosine_influence': 0.007057070732116699, 'mmlu_relative_l1_layers_pruned_24': {'weighted_acc': 24.005681818181817, 'total': 14080, 'correct': 3380}, '_step': 270, 'mmlu_relative_l1_layers_pruned_16': {'total': 14080, 'correct': 4701, 'weighted_acc': 33.38778409090909}, 'mmlu_shapley_layers_pruned_16': {'weighted_acc': 23.870738636363637, 'total': 14080, 'correct': 3361}, 'layer_60_relative_l2_influence': 0.12794619798660278, 'eval_relative_l1_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 2.286763926021388, 'avg_seq_perplexity': 10.2251476850666}, 'mmlu_relative_l1_layers_pruned_2': {'correct': 6344, 'weighted_acc': 45.05681818181818, 'total': 14080}, 'layer_39_l2_influence': 15.244295120239258, 'layer_8_relative_l2_influence': 0.4325380027294159, 'layer_49_cosine_influence': 0.026014208793640137, 'layer_37_shapley_influence': -45.185395000052, 'layer_40_shapley_influence': -80.10164331653932, 'layer_5_relative_l2_influence': 0.520742654800415, 'layer_63_relative_l2_influence': 0.9459423422813416, 'mmlu_relative_l2_layers_pruned_6': {'total': 14080, 'correct': 6133, 'weighted_acc': 43.55823863636363}, 'layer_46_l2_influence': 8.460975646972656, 'layer_60_l1_influence': 678.0001220703125, 'mmlu_relative_l2_layers_pruned_17': {'total': 14080, 'correct': 4564, 'weighted_acc': 32.41477272727273}, 'mmlu_cosine_layers_pruned_4': {'correct': 6415, 'weighted_acc': 45.56107954545455, 'total': 14080}, 'layer_35_relative_l2_influence': 0.38445767760276794, 'layer_50_l2_influence': 7.992922782897949, 'layer_48_shapley_influence': -91.30267789348942, 'eval_cosine_layers_pruned_20': {'avg_loss': 7.081376372790728, 'avg_seq_perplexity': 2003.8086577868853, 'num_ex': 15616}, 'mmlu_shapley_layers_pruned_24': {'weighted_acc': 24.40340909090909, 'total': 14080, 'correct': 3436}, 'layer_59_relative_l2_influence': 0.24169033765792847, 'layer_11_shapley': 24.020548516263247, 'layer_19_cosine_influence': 0.1019180417060852, 'mmlu_cosine_layers_pruned_28': {'total': 14080, 'correct': 3577, 'weighted_acc': 25.404829545454547}, 'layer_24_relative_l2_influence': 0.33126118779182434, 'layer_48_relative_l2_influence': 0.14214542508125305, 'layer_25_l1_influence': 404.70843505859375, 'eval_shapley_layers_pruned_8': {'avg_seq_perplexity': 13.929704509797643, 'num_ex': 15616, 'avg_loss': 2.5852586089587604}, 'layer_60_cosine_influence': 0.008491039276123047, 'layer_17_shapley_influence': -55.97159628442719, 'eval_cosine_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 5.265367351594518, 'avg_seq_perplexity': 259.03602074795083}, 'eval_cosine_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 7.07709490666624, 'avg_seq_perplexity': 2028.4126536885249}, 'layer_6_relative_l2_influence': 0.4682256281375885, 'layer_37_relative_l1_influence': 0.3887956142425537, 'layer_5_l2_influence': 1.590091109275818, 'layer_15_l2_influence': 5.4180731773376465, 'eval_relative_l1_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 2.189694263896004, 'avg_seq_perplexity': 9.272668056800716}, 'mmlu_relative_l1_layers_pruned_21': {'total': 14080, 'correct': 3346, 'weighted_acc': 23.764204545454547}, 'eval_shapley_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 9.497481549372438, 'avg_seq_perplexity': 22662.825819672133}, 'layer_57_relative_l2_influence': 0.23222456872463224, 'layer_27_shapley_influence': -60.28150609613411, 'eval_cosine_layers_pruned_27': {'avg_seq_perplexity': 67866.85245901639, 'num_ex': 15616, 'avg_loss': 10.585380178983094}, 'eval_cosine_layers_pruned_29': {'avg_seq_perplexity': 144871.70491803277, 'num_ex': 15616, 'avg_loss': 11.000520299692624}, 'mmlu_cosine_layers_pruned_16': {'weighted_acc': 30.859375, 'total': 14080, 'correct': 4345}, 'layer_1_relative_l1_influence': 0.7342557907104492, 'layer_9_relative_l1_influence': 0.6526036262512207, 'layer_52_shapley': 78.12900193337873, 'layer_48_l2_influence': 10.852928161621094, 'mmlu_relative_l1_layers_pruned_11': {'correct': 5544, 'weighted_acc': 39.375, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_1': {'total': 14080, 'correct': 6477, 'weighted_acc': 46.00142045454545}, 'eval_relative_l2_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 3.8047640440893953, 'avg_seq_perplexity': 55.96219422387295}, 'eval_cosine_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 2.189694263896004, 'avg_seq_perplexity': 9.272668056800716}, 'eval_relative_l2_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.719643514664446, 'avg_seq_perplexity': 15.80438232421875}, 'mmlu_relative_l2_layers_pruned_12': {'total': 14080, 'correct': 5368, 'weighted_acc': 38.125}, 'layer_13_l1_influence': 233.98443603515625, 'layer_5_shapley_influence': 80.16475110595846, 'layer_46_cosine_influence': 0.008122146129608154, 'layer_54_shapley_influence': -96.79977471557363, 'layer_60_relative_l1_influence': 0.12707044184207916, 'mmlu_relative_l2_layers_pruned_7': {'weighted_acc': 41.47727272727273, 'total': 14080, 'correct': 5840}, 'mmlu_relative_l2_layers_pruned_10': {'total': 14080, 'correct': 4523, 'weighted_acc': 32.12357954545455}, 'layer_9_l1_influence': 159.5408477783203, 'layer_36_l1_influence': 392.6647033691406, 'eval_relative_l1_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 7.130220006723873, 'avg_seq_perplexity': 1358.2848360655737}, 'eval_relative_l1_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 9.712531418096823, 'avg_seq_perplexity': 33278.88524590164}, 'eval_relative_l2_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 4.578171026511271, 'avg_seq_perplexity': 106.7668016777664}, 'eval_relative_l2_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 7.870469890657018, 'avg_seq_perplexity': 3315.8532274590166}, 'layer_6_l2_influence': 1.6795196533203125, 'layer_53_shapley_influence': -57.460394952465336, 'layer_43_l2_influence': 16.86688232421875, 'layer_55_shapley_influence': -48.116328904175845, 'layer_11_l2_influence': 3.8712406158447266, 'layer_50_l1_influence': 398.7574157714844, 'eval_relative_l1_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'layer_5_shapley': -80.16475110595846, 'layer_7_l1_influence': 116.5162582397461, 'layer_31_l2_influence': 10.72729778289795, 'layer_52_l1_influence': 551.2230834960938, 'layer_56_l2_influence': 12.807137489318848, 'layer_12_relative_l2_influence': 0.38829728960990906, 'eval_relative_l2_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 6.590387062948258, 'avg_seq_perplexity': 775.7576203893443}, 'layer_6_shapley': 46.34018528758995, 'layer_30_l1_influence': 368.4044494628906, 'layer_34_relative_l1_influence': 0.23137041926383972, 'mmlu_relative_l1_layers_pruned_18': {'correct': 4433, 'weighted_acc': 31.484375, 'total': 14080}, 'layer_9_l2_influence': 3.2823262214660645, 'eval_cosine_layers_pruned_17': {'avg_loss': 5.931244396772541, 'avg_seq_perplexity': 594.2774718237705, 'num_ex': 15616}, 'layer_27_cosine_influence': 0.08613812923431396, 'mmlu_shapley_layers_pruned_2': {'total': 14080, 'correct': 4912, 'weighted_acc': 34.88636363636363}, 'layer_13_relative_l2_influence': 0.5112926363945007, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 6340, 'weighted_acc': 45.02840909090909}, 'layer_24_shapley': 70.96569609402955, 'layer_51_shapley': 59.19004813004884, 'eval_cosine_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 6.623175449058658, 'avg_seq_perplexity': 1226.0418801229507}, 'layer_45_relative_l1_influence': 0.2908416986465454, 'layer_49_l2_influence': 18.436546325683594, 'layer_8_cosine_influence': 0.06628113985061646, 'layer_44_cosine_influence': 0.01204991340637207, 'eval_shapley_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 2.2785146744524845, 'avg_seq_perplexity': 10.19625304175205}, 'layer_7_shapley': -24.807190330797766, 'layer_43_cosine_influence': 0.03800559043884277, 'layer_40_l2_influence': 9.378457069396973, 'layer_45_l2_influence': 17.84441566467285, 'mmlu_cosine_layers_pruned_15': {'correct': 4063, 'weighted_acc': 28.85653409090909, 'total': 14080}, 'mmlu_cosine_layers_pruned_21': {'total': 14080, 'correct': 3536, 'weighted_acc': 25.113636363636363}, 'eval_shapley_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 4.336105096535604, 'avg_seq_perplexity': 87.37280673668033}, 'eval_shapley_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 9.225654977266906, 'avg_seq_perplexity': 15618.852459016394}, 'layer_2_l1_influence': 39.31295394897461, 'layer_3_l1_influence': 75.5020980834961, 'eval_relative_l2_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 3.4762095466988985, 'avg_seq_perplexity': 64.65601386398565}, 'mmlu_relative_l1_layers_pruned_13': {'total': 14080, 'correct': 5356, 'weighted_acc': 38.03977272727273}, 'layer_63_cosine_influence': 0.2816794514656067, 'layer_9_shapley_influence': 56.02668306679442, 'layer_57_relative_l1_influence': 0.2512061595916748, 'layer_60_shapley': 85.84786191217216, 'layer_44_l2_influence': 9.861668586730955, 'layer_23_shapley_influence': -64.43928707186093, 'mmlu_cosine_layers_pruned_6': {'total': 14080, 'correct': 6133, 'weighted_acc': 43.55823863636363}, 'eval_cosine_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 5.613934126056608, 'avg_seq_perplexity': 409.0209400614754}, 'mmlu_cosine_layers_pruned_27': {'total': 14080, 'correct': 3624, 'weighted_acc': 25.738636363636363}, 'mmlu_cosine_layers_pruned_29': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'layer_37_relative_l2_influence': 0.3686099648475647, 'layer_8_shapley': 39.488471064643505, 'layer_48_cosine_influence': 0.009038090705871582, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_layers_pruned_9': {'avg_seq_perplexity': 18.78828405161373, 'num_ex': 15616, 'avg_loss': 2.8893637735335553}, 'eval_relative_l2_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 6.293306944800205, 'avg_seq_perplexity': 580.3163422131148}, 'layer_24_relative_l1_influence': 0.35137736797332764, 'layer_48_relative_l1_influence': 0.13475961983203888, 'eval_relative_l1_layers_pruned_20': {'avg_loss': 5.98755633244749, 'avg_seq_perplexity': 430.2318775614754, 'num_ex': 15616}, 'mmlu_relative_l2_layers_pruned_27': {'weighted_acc': 24.538352272727273, 'total': 14080, 'correct': 3455}, 'layer_23_l1_influence': 376.7869873046875, 'layer_11_shapley_influence': -24.020548516263247, 'layer_33_shapley': 29.45575454270616, 'layer_59_shapley': -9.199362366136173, 'layer_25_cosine_influence': 0.08732450008392334, 'layer_22_shapley_influence': -68.99803799980896, 'eval_cosine_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.45680962234247, 'avg_seq_perplexity': 12.12230945024334}, 'eval_shapley_layers_pruned_4': {'avg_seq_perplexity': 8.884566510309938, 'num_ex': 15616, 'avg_loss': 2.1429808569736166}, '_timestamp': 1714483493.0463452, 'layer_31_shapley': 50.069709548977585, 'layer_59_relative_l1_influence': 0.26445701718330383, 'eval_relative_l1_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 10.477237889024078, 'avg_seq_perplexity': 55358.02868852459}, 'layer_12_l2_influence': 3.109292984008789, 'layer_42_l2_influence': 7.746911525726318, 'eval_cosine_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 10.625852491034836, 'avg_seq_perplexity': 76830.47540983607}, 'eval_shapley_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 3.704481531362065, 'avg_seq_perplexity': 46.47896788550205}, 'layer_0_relative_l2_influence': 1.5170505046844482, 'layer_35_relative_l1_influence': 0.40871796011924744, 'layer_47_shapley': 56.60195687852183, 'layer_4_l2_influence': 1.0570787191390991, 'layer_14_cosine_influence': 0.05760836601257324, 'mmlu_cosine_layers_pruned_20': {'total': 14080, 'correct': 3848, 'weighted_acc': 27.329545454545453}, 'mmlu_shapley_layers_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'layer_63_relative_l1_influence': 0.8564069867134094, 'layer_25_l2_influence': 8.008007049560547, 'layer_54_l2_influence': 10.31835651397705, 'layer_61_shapley_influence': 108.08631914641416, 'mmlu_shapley_layers_pruned_31': {'total': 14080, 'correct': 3754, 'weighted_acc': 26.661931818181817}, 'eval_relative_l1_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 2.065624174524526, 'avg_seq_perplexity': 8.186829113569416}, 'layer_14_shapley': 66.4480422325393, 'layer_27_l1_influence': 448.89947509765625, 'eval_cosine_layers_pruned_32': {'avg_loss': 12.57534740010246, 'avg_seq_perplexity': 449422.45901639346, 'num_ex': 15616}, 'mmlu_shapley_layers_pruned_15': {'total': 14080, 'correct': 3348, 'weighted_acc': 23.77840909090909}, 'layer_42_relative_l1_influence': 0.13976605236530304, 'eval_relative_l2_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 4.323129122374488, 'avg_seq_perplexity': 83.50509093237704}, 'layer_25_shapley': 61.33303592589918, 'layer_0_cosine_influence': 0.40978866815567017, 'eval_cosine_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 2.286763926021388, 'avg_seq_perplexity': 10.2251476850666}, 'layer_4_relative_l2_influence': 0.4050424098968506, 'layer_25_relative_l2_influence': 0.4179152548313141, 'layer_23_shapley': 64.43928707186093, 'layer_35_cosine_influence': 0.06664466857910156, 'layer_9_cosine_influence': 0.12701910734176636, 'layer_56_relative_l1_influence': 0.1281488537788391, 'eval_relative_l2_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 11.201418016777664, 'avg_seq_perplexity': 103750.38524590163}, 'mmlu_relative_l1_layers_pruned_19': {'total': 14080, 'correct': 4493, 'weighted_acc': 31.910511363636363}, 'layer_14_l2_influence': 3.546753168106079, 'layer_39_l1_influence': 772.7083129882812, 'mmlu_cosine_layers_pruned_5': {'total': 14080, 'correct': 6511, 'weighted_acc': 46.24289772727273}, 'mmlu_cosine_layers_pruned_26': {'total': 14080, 'correct': 3769, 'weighted_acc': 26.76846590909091}, 'eval_shapley_layers_pruned_18': {'avg_loss': 6.639673451908299, 'avg_seq_perplexity': 944.6631019467212, 'num_ex': 15616}, 'layer_18_relative_l1_influence': 0.3995325267314911, 'layer_40_relative_l2_influence': 0.19496865570545197, 'layer_34_shapley': 81.87492748022589, 'layer_45_l1_influence': 908.5736694335938, 'mmlu_shapley_layers_pruned_23': {'correct': 3435, 'weighted_acc': 24.396306818181817, 'total': 14080}, 'layer_43_relative_l2_influence': 0.29260584712028503, 'mmlu_relative_l2_layers_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'layer_45_shapley': 54.69966746723091, 'layer_10_l2_influence': 2.6925885677337646, 'eval_relative_l1_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 3.054618710377177, 'avg_seq_perplexity': 22.301963931224385}, 'layer_58_relative_l2_influence': 0.1184607595205307, 'eval_relative_l1_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.584042158283171, 'avg_seq_perplexity': 13.773923780097336}, 'mmlu_relative_l1_layers_pruned_9': {'total': 14080, 'correct': 4847, 'weighted_acc': 34.42471590909091}, 'mmlu_relative_l2_layers_pruned_23': {'correct': 3247, 'weighted_acc': 23.061079545454547, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_26': {'weighted_acc': 24.978693181818183, 'total': 14080, 'correct': 3517}, 'layer_29_l2_influence': 9.54223918914795, 'eval_shapley_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 6.4096194407979, 'avg_seq_perplexity': 748.078637295082}, 'layer_62_cosine_influence': 0.01201152801513672, 'layer_30_shapley_influence': -62.15337140692725, 'eval_shapley_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 2.7263653864626023, 'avg_seq_perplexity': 16.056438508580943}, 'mmlu_shapley_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_8_l2_influence': 2.1365506649017334, 'layer_19_l2_influence': 6.4387664794921875, 'layer_59_l2_influence': 27.40686798095703, 'layer_49_shapley_influence': -58.858748104183434, 'eval_shapley_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 9.820072361680328, 'avg_seq_perplexity': 26475.524590163935}, 'layer_31_relative_l2_influence': 0.4159835577011109, 'layer_8_l1_influence': 95.61754608154295, 'layer_16_l2_influence': 4.12163782119751, 'layer_46_l1_influence': 412.73583984375, 'layer_6_shapley_influence': -46.34018528758995, 'eval_relative_l1_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 10.65981605404713, 'avg_seq_perplexity': 78155.60655737705}, 'mmlu_relative_l1_layers_pruned_30': {'total': 14080, 'correct': 3780, 'weighted_acc': 26.84659090909091}, 'mmlu_relative_l2_layers_pruned_20': {'total': 14080, 'correct': 3747, 'weighted_acc': 26.61221590909091}, 'layer_17_l2_influence': 5.991325378417969, 'layer_26_l1_influence': 320.166015625, 'layer_13_shapley_influence': -32.69810344181772, 'mmlu_relative_l2_layers_pruned_29': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'layer_36_shapley': 81.60107175052698, 'layer_42_cosine_influence': 0.009789049625396729, 'layer_2_l2_influence': 1.034698724746704, 'layer_47_l1_influence': 916.99853515625, 'layer_55_l1_influence': 1087.323486328125, 'mmlu_relative_l1_layers_pruned_28': {'correct': 3485, 'weighted_acc': 24.751420454545453, 'total': 14080}, 'layer_12_shapley': 51.32473245122759, 'layer_28_shapley': 75.81956385937, 'layer_40_l1_influence': 456.04437255859375, 'layer_29_cosine_influence': 0.0816267728805542, 'eval_cosine_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 3.2125111564261015, 'avg_seq_perplexity': 26.690445696721312}, 'layer_29_relative_l1_influence': 0.44349631667137146, 'eval_relative_l1_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 12.57534740010246, 'avg_seq_perplexity': 449422.45901639346}, 'layer_9_shapley': -56.02668306679442, 'layer_0_l1_influence': 16.417774200439453, 'layer_26_relative_l2_influence': 0.3323173224925995, 'mmlu_relative_l1_layers_pruned_14': {'total': 14080, 'correct': 5313, 'weighted_acc': 37.734375}, 'layer_31_cosine_influence': 0.08002442121505737, 'eval_shapley_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 7.089906786308914, 'avg_seq_perplexity': 1411.4967981557377}, 'layer_24_shapley_influence': -70.96569609402955, 'layer_19_relative_l2_influence': 0.4566158056259155, 'layer_4_shapley': -6.235502715341454, 'layer_52_cosine_influence': 0.010249018669128418, 'layer_43_l1_influence': 857.0422973632812, 'layer_21_cosine_influence': 0.0974861979484558, 'layer_27_relative_l2_influence': 0.4210814237594605, 'layer_5_l1_influence': 79.80451202392578, 'layer_11_l1_influence': 191.82009887695312, 'layer_58_shapley_influence': -90.62086354303054, 'eval_relative_l1_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 4.578171026511271, 'avg_seq_perplexity': 106.7668016777664}, 'eval_relative_l1_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 7.870469890657018, 'avg_seq_perplexity': 3315.8532274590166}, 'eval_relative_l2_layers_pruned_23': {'avg_seq_perplexity': 1358.2848360655737, 'num_ex': 15616, 'avg_loss': 7.130220006723873}, 'eval_relative_l2_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 9.712531418096823, 'avg_seq_perplexity': 33278.88524590164}, 'layer_33_l1_influence': 631.001708984375, 'layer_53_l1_influence': 1013.2069091796876, 'mmlu_cosine_layers_pruned_9': {'total': 14080, 'correct': 4847, 'weighted_acc': 34.42471590909091}, 'mmlu_shapley_layers_pruned_5': {'weighted_acc': 26.413352272727273, 'total': 14080, 'correct': 3719}, 'layer_3_relative_l2_influence': 1.369281768798828, 'layer_33_relative_l1_influence': 0.4361358284950256, 'layer_51_relative_l2_influence': 0.22901740670204165, 'eval_relative_l2_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.45680962234247, 'avg_seq_perplexity': 12.12230945024334}, 'layer_49_l1_influence': 939.04736328125, 'layer_58_l1_influence': 559.9213256835938, 'layer_2_cosine_influence': 0.14639770984649658, 'layer_48_l1_influence': 484.4483947753906, 'layer_55_l2_influence': 21.41735076904297, 'layer_0_shapley_influence': 1098.874089654562, 'layer_19_shapley_influence': -61.33322206263165, 'layer_31_shapley_influence': -50.069709548977585, 'layer_39_shapley_influence': -38.12543928482134, 'eval_cosine_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.8893637735335553, 'avg_seq_perplexity': 18.78828405161373}, 'layer_38_relative_l2_influence': 0.17562779784202576, 'layer_58_shapley': 90.62086354303054, 'layer_21_l1_influence': 352.8680419921875, 'eval_relative_l2_layers_pruned_1': {'avg_loss': 1.9558354362112575, 'avg_seq_perplexity': 7.34990704645876, 'num_ex': 15616}, 'eval_relative_l1_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 6.590387062948258, 'avg_seq_perplexity': 775.7576203893443}, 'layer_25_shapley_influence': -61.33303592589918, 'layer_45_shapley_influence': -54.69966746723091, 'mmlu_cosine_layers_pruned_24': {'weighted_acc': 24.32528409090909, 'total': 14080, 'correct': 3425}, 'mmlu_cosine_layers_pruned_31': {'total': 14080, 'correct': 3238, 'weighted_acc': 22.99715909090909}, 'layer_14_relative_l1_influence': 0.3856004774570465, 'layer_23_relative_l2_influence': 0.4283429980278015, 'layer_3_shapley': -505.0736669941784, 'layer_32_l2_influence': 8.983405113220215, 'mmlu_relative_l2_layers_pruned_8': {'total': 14080, 'correct': 4041, 'weighted_acc': 28.70028409090909}, 'mmlu_relative_l2_layers_pruned_31': {'total': 14080, 'correct': 3754, 'weighted_acc': 26.661931818181817}, 'layer_21_relative_l2_influence': 0.4426882565021515, 'layer_38_shapley': 84.79640744705364, 'eval_cosine_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 5.02586139616419, 'avg_seq_perplexity': 203.05478355532787}, 'mmlu_shapley_layers_pruned_4': {'total': 14080, 'correct': 3839, 'weighted_acc': 27.265625}, 'layer_8_relative_l1_influence': 0.47593605518341064, 'layer_17_relative_l2_influence': 0.4811178147792816, 'layer_54_relative_l2_influence': 0.11029655486345293, 'eval_relative_l1_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0083863305263834, 'avg_seq_perplexity': 7.73931634621542}, 'mmlu_relative_l1_layers_pruned_5': {'total': 14080, 'correct': 6511, 'weighted_acc': 46.24289772727273}, 'layer_13_shapley': 32.69810344181772, 'layer_57_shapley_influence': -21.832791181164023, 'mmlu_relative_l2_layers_pruned_15': {'weighted_acc': 35.25568181818182, 'total': 14080, 'correct': 4964}, 'layer_29_shapley_influence': -57.78882346162595, 'layer_5_relative_l1_influence': 0.6746358275413513, 'layer_15_shapley': 48.43244780127502, 'layer_38_cosine_influence': 0.01569122076034546, 'mmlu_shapley_layers_pruned_26': {'total': 14080, 'correct': 3446, 'weighted_acc': 24.474431818181817}, 'eval_relative_l1_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 3.4762095466988985, 'avg_seq_perplexity': 64.65601386398565}, 'eval_cosine_layers_pruned_22': {'avg_seq_perplexity': 2686.7220799180327, 'num_ex': 15616, 'avg_loss': 7.304274261974897}, 'mmlu_shapley_layers_pruned_14': {'total': 14080, 'correct': 3429, 'weighted_acc': 24.353693181818183}, 'layer_60_shapley_influence': -85.84786191217216, 'mmlu_cosine_layers_pruned_2': {'total': 14080, 'correct': 6344, 'weighted_acc': 45.05681818181818}, 'layer_52_relative_l1_influence': 0.13511745631694794, 'layer_16_l1_influence': 200.1044921875, 'layer_36_shapley_influence': -81.60107175052698, 'layer_59_l1_influence': 1374.458740234375, 'layer_61_l2_influence': 45.28547668457031, 'layer_44_shapley_influence': -89.66953107214798, 'eval_cosine_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_cosine_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 2.065624174524526, 'avg_seq_perplexity': 8.186829113569416}, 'layer_16_relative_l1_influence': 0.3926076591014862, 'layer_41_shapley': 46.96237726673077, 'layer_51_l2_influence': 19.266918182373047, 'layer_20_relative_l2_influence': 0.3915906846523285, 'eval_relative_l1_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 6.293306944800205, 'avg_seq_perplexity': 580.3163422131148}, 'eval_cosine_layers_pruned_2': {'avg_loss': 2.0083863305263834, 'avg_seq_perplexity': 7.73931634621542, 'num_ex': 15616}, 'eval_shapley_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9910947455734505, 'avg_seq_perplexity': 7.619856537365522}, 'layer_6_relative_l1_influence': 0.47285041213035583, 'layer_30_relative_l2_influence': 0.30389702320098877, 'layer_32_relative_l2_influence': 0.32695579528808594, 'mmlu_relative_l1_layers_pruned_4': {'total': 14080, 'correct': 6415, 'weighted_acc': 45.56107954545455}, 'layer_13_cosine_influence': 0.12203025817871094, 'layer_55_cosine_influence': 0.023876428604125977, 'eval_relative_l2_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 5.98755633244749, 'avg_seq_perplexity': 430.2318775614754}, 'mmlu_cosine_layers_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'mmlu_cosine_layers_pruned_3': {'total': 14080, 'correct': 6340, 'weighted_acc': 45.02840909090909}, 'layer_10_relative_l2_influence': 0.4142943322658539, 'eval_relative_l2_layers_pruned_29': {'avg_seq_perplexity': 55358.02868852459, 'num_ex': 15616, 'avg_loss': 10.477237889024078}, 'layer_39_shapley': 38.12543928482134, 'layer_15_cosine_influence': 0.11906349658966064, 'layer_12_cosine_influence': 0.06126511096954346, 'layer_38_shapley_influence': -84.79640744705364, 'eval_cosine_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 11.618900486680328, 'avg_seq_perplexity': 210263.2131147541}, 'mmlu_cosine_layers_pruned_13': {'total': 14080, 'correct': 5356, 'weighted_acc': 38.03977272727273}, 'layer_1_relative_l2_influence': 0.618861198425293, 'layer_9_relative_l2_influence': 0.5433067083358765, 'layer_28_l2_influence': 6.603851795196533, 'layer_11_cosine_influence': 0.1175774335861206, 'mmlu_shapley_layers_pruned_13': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'eval_shapley_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 10.477237889024078, 'avg_seq_perplexity': 55358.02868852459}, 'layer_11_relative_l2_influence': 0.5062575936317444, 'layer_56_shapley': 86.41100457563337, 'layer_41_l1_influence': 851.8302001953125, 'eval_shapley_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 11.201418016777664, 'avg_seq_perplexity': 103750.38524590163}, 'layer_62_relative_l1_influence': 0.14847514033317566, 'eval_relative_l2_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 2.189694263896004, 'avg_seq_perplexity': 9.272668056800716}, 'layer_18_shapley': 50.42287635259456, 'layer_53_l2_influence': 19.903087615966797, 'eval_shapley_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 5.900378618084017, 'avg_seq_perplexity': 460.3929623463115}, 'layer_7_relative_l1_influence': 0.67762291431427, 'layer_36_relative_l2_influence': 0.21461403369903564, 'layer_53_relative_l2_influence': 0.21804608404636383, 'mmlu_relative_l2_layers_pruned_2': {'total': 14080, 'correct': 6344, 'weighted_acc': 45.05681818181818}, 'eval_relative_l1_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 4.323129122374488, 'avg_seq_perplexity': 83.50509093237704}, 'layer_32_shapley': 57.38039144733765, 'layer_1_l1_influence': 29.47905540466309, 'mmlu_relative_l1_layers_pruned_25': {'total': 14080, 'correct': 3378, 'weighted_acc': 23.991477272727273}, 'mmlu_relative_l2_layers_pruned_22': {'total': 14080, 'correct': 3265, 'weighted_acc': 23.188920454545453}, 'eval_relative_l1_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 11.201418016777664, 'avg_seq_perplexity': 103750.38524590163}, 'layer_23_l2_influence': 7.475896835327148, 'eval_relative_l1_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.719643514664446, 'avg_seq_perplexity': 15.80438232421875}, 'layer_28_shapley_influence': -75.81956385937, 'mmlu_cosine_layers_pruned_10': {'total': 14080, 'correct': 4523, 'weighted_acc': 32.12357954545455}, 'mmlu_shapley_layers_pruned_18': {'total': 14080, 'correct': 3324, 'weighted_acc': 23.607954545454547}, 'layer_44_relative_l1_influence': 0.1480056792497635, 'layer_49_shapley': 58.858748104183434, 'layer_57_l1_influence': 1218.7410888671875, 'layer_63_l1_influence': 5452.486328125, 'layer_26_shapley_influence': -57.59679378032516, 'layer_62_shapley_influence': -31.68238608422421, 'eval_shapley_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 8.801877881659836, 'avg_seq_perplexity': 10921.063524590165}, 'layer_22_relative_l2_influence': 0.34665447473526, 'layer_49_relative_l2_influence': 0.233901709318161, 'layer_44_shapley': 89.66953107214798, 'layer_35_l1_influence': 662.5155029296875, 'layer_56_l1_influence': 600.1128540039062, 'eval_relative_l2_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 3.054618710377177, 'avg_seq_perplexity': 22.301963931224385}, 'layer_19_l1_influence': 323.8082275390625, 'layer_51_l1_influence': 968.553466796875, 'eval_cosine_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 3.597630735303535, 'avg_seq_perplexity': 43.25221327484631}, 'eval_cosine_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 6.248681240394467, 'avg_seq_perplexity': 802.329149590164}, 'mmlu_shapley_layers_pruned_17': {'weighted_acc': 24.083806818181817, 'total': 14080, 'correct': 3391}, 'layer_47_relative_l1_influence': 0.26866814494132996, 'mmlu_relative_l2_layers_pruned_16': {'total': 14080, 'correct': 4701, 'weighted_acc': 33.38778409090909}, 'mmlu_relative_l2_layers_pruned_24': {'correct': 3380, 'weighted_acc': 24.005681818181817, 'total': 14080}, 'layer_12_l1_influence': 145.5146484375, 'layer_45_cosine_influence': 0.03331410884857178, 'layer_8_shapley_influence': -39.488471064643505, 'eval_shapley_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 12.57534740010246, 'avg_seq_perplexity': 449422.45901639346}, 'mmlu_shapley_layers_pruned_10': {'weighted_acc': 26.505681818181817, 'total': 14080, 'correct': 3732}, 'layer_41_relative_l2_influence': 0.3305356800556183, 'mmlu_relative_l1_layers_pruned_1': {'weighted_acc': 46.00142045454545, 'total': 14080, 'correct': 6477}, 'layer_2_shapley': -668.179675081821, 'layer_1_l2_influence': 0.7655490636825562, 'layer_41_l2_influence': 16.84494972229004, 'layer_43_shapley_influence': -51.11936535390478, 'mmlu_shapley_layers_pruned_28': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'layer_50_relative_l1_influence': 0.10617020726203918, 'mmlu_relative_l1_layers_pruned_17': {'total': 14080, 'correct': 4564, 'weighted_acc': 32.41477272727273}, 'layer_21_shapley': 60.89550546110887, 'layer_54_shapley': 96.79977471557363, 'layer_55_relative_l2_influence': 0.22006021440029144, 'eval_relative_l2_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 9.56392982357838, 'avg_seq_perplexity': 27566.956967213115}, 'layer_32_l1_influence': 452.3292236328125, 'layer_17_cosine_influence': 0.11118656396865843, 'mmlu_cosine_layers_pruned_23': {'total': 14080, 'correct': 3306, 'weighted_acc': 23.480113636363637}, 'layer_15_relative_l2_influence': 0.5035219192504883, 'eval_relative_l2_layers_pruned_5': {'avg_seq_perplexity': 10.2251476850666, 'num_ex': 15616, 'avg_loss': 2.286763926021388}, 'layer_3_l2_influence': 6.417304992675781, 'mmlu_cosine_layers_pruned_8': {'weighted_acc': 28.70028409090909, 'total': 14080, 'correct': 4041}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence_shapley', 'pruning_scheme': 'mlp', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128, 'limit_logit_shapley_samples': 25000}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp
5,"{'layer_18_shapley': 50.42287635259456, 'layer_59_shapley_influence': 9.199362366136173, 'eval_relative_l2_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9541669751777024, 'avg_seq_perplexity': 7.335155549596568}, 'layer_52_shapley': 78.12900193337873, 'layer_41_l1_influence': 851.8302001953125, 'layer_52_shapley_influence': -78.12900193337873, 'mmlu_shapley_layers_pruned_6': {'total': 14080, 'correct': 6367, 'weighted_acc': 45.22017045454545}, 'mmlu_relative_l2_layers_pruned_13': {'total': 14080, 'correct': 5983, 'weighted_acc': 42.49289772727273}, 'mmlu_relative_l2_layers_pruned_18': {'total': 14080, 'correct': 3465, 'weighted_acc': 24.609375}, 'eval_relative_l1_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.331849895539831, 'avg_seq_perplexity': 10.695065357646005}, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 3384, 'weighted_acc': 24.03409090909091}, 'layer_44_l2_influence': 9.861668586730955, 'layer_25_shapley_influence': -61.33303592589918, 'mmlu_shapley_layers_pruned_1': {'total': 14080, 'correct': 6442, 'weighted_acc': 45.75284090909091}, 'layer_12_relative_l1_influence': 0.4055284857749939, 'layer_51_relative_l2_influence': 0.22901740670204165, 'mmlu_relative_l1_layers_pruned_7': {'total': 14080, 'correct': 6256, 'weighted_acc': 44.43181818181818}, 'eval_cosine_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 4.940218065605789, 'avg_seq_perplexity': 199.43934106045083}, 'eval_shapley_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'layer_18_relative_l2_influence': 0.3723582625389099, 'layer_41_relative_l1_influence': 0.346976637840271, 'layer_38_shapley': 84.79640744705364, 'layer_42_l2_influence': 7.746911525726318, 'layer_59_l1_influence': 1374.458740234375, 'layer_26_shapley_influence': -57.59679378032516, 'mmlu_shapley_layers_pruned_25': {'total': 14080, 'correct': 3269, 'weighted_acc': 23.217329545454547}, 'layer_11_relative_l2_influence': 0.5062575936317444, 'eval_relative_l2_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 8.212026627337346, 'avg_seq_perplexity': 3958.9231557377047}, 'mmlu_relative_l2_layers_pruned_27': {'total': 14080, 'correct': 3345, 'weighted_acc': 23.757102272727273}, 'layer_48_shapley': 91.30267789348942, 'layer_14_l1_influence': 167.88497924804688, 'layer_16_relative_l2_influence': 0.36984121799468994, 'layer_54_relative_l2_influence': 0.11029655486345293, 'mmlu_relative_l1_layers_pruned_8': {'total': 14080, 'correct': 6119, 'weighted_acc': 43.45880681818182}, 'eval_relative_l1_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 4.770513315669826, 'avg_seq_perplexity': 170.84240522540983}, 'layer_44_cosine_influence': 0.01204991340637207, 'layer_58_cosine_influence': 0.007006704807281494, 'eval_relative_l1_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 4.940218065605789, 'avg_seq_perplexity': 199.43934106045083}, 'eval_relative_l2_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 6.263297159163678, 'avg_seq_perplexity': 767.2719006147541}, 'mmlu_relative_l2_layers_pruned_17': {'total': 14080, 'correct': 3619, 'weighted_acc': 25.703125}, 'mmlu_shapley_layers_pruned_30': {'total': 14080, 'correct': 3292, 'weighted_acc': 23.380681818181817}, 'eval_relative_l1_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.965839323450307, 'avg_seq_perplexity': 7.41979480180584}, 'layer_10_shapley': 30.403110545290215, 'layer_54_l2_influence': 10.31835651397705, 'eval_cosine_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.050779498991419, 'avg_seq_perplexity': 8.073824022637039}, 'eval_shapley_layers_pruned_9': {'avg_seq_perplexity': 8.381954505795338, 'num_ex': 15616, 'avg_loss': 2.088681080302254}, 'mmlu_shapley_layers_pruned_4': {'total': 14080, 'correct': 6388, 'weighted_acc': 45.36931818181818}, 'eval_shapley_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.2263636354540215, 'avg_seq_perplexity': 9.60943103227459}, 'layer_50_cosine_influence': 0.005517184734344482, 'layer_23_shapley_influence': -64.43928707186093, 'eval_shapley_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9291440619797, 'avg_seq_perplexity': 7.158603855820953}, 'mmlu_shapley_layers_pruned_23': {'correct': 3570, 'weighted_acc': 25.355113636363637, 'total': 14080}, 'eval_relative_l1_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 5.412311491419057, 'avg_seq_perplexity': 356.9245325307377}, 'mmlu_relative_l1_layers_pruned_17': {'total': 14080, 'correct': 3619, 'weighted_acc': 25.703125}, 'mmlu_relative_l2_layers_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'mmlu_relative_l1_layers_pruned_27': {'total': 14080, 'correct': 3395, 'weighted_acc': 24.11221590909091}, 'layer_17_l1_influence': 299.7226257324219, 'layer_58_l2_influence': 12.89215850830078, 'eval_shapley_layers_pruned_6': {'avg_seq_perplexity': 7.663562211834017, 'num_ex': 15616, 'avg_loss': 1.9982184738409323}, 'mmlu_shapley_layers_pruned_20': {'weighted_acc': 24.680397727272727, 'total': 14080, 'correct': 3475}, 'layer_17_relative_l1_influence': 0.5302409529685974, 'layer_37_relative_l1_influence': 0.3887956142425537, 'layer_53_shapley': 57.460394952465336, 'layer_35_cosine_influence': 0.06664466857910156, 'layer_36_cosine_influence': 0.021081864833831787, 'layer_63_relative_l1_influence': 0.8564069867134094, 'layer_56_shapley': 86.41100457563337, 'mmlu_cosine_layers_pruned_8': {'total': 14080, 'correct': 6172, 'weighted_acc': 43.83522727272727}, 'mmlu_shapley_layers_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'layer_59_shapley': -9.199362366136173, 'layer_50_l1_influence': 398.7574157714844, 'layer_55_l1_influence': 1087.323486328125, 'layer_40_relative_l1_influence': 0.19770878553390503, 'mmlu_relative_l2_layers_pruned_23': {'total': 14080, 'correct': 3384, 'weighted_acc': 24.03409090909091}, 'mmlu_cosine_layers_pruned_31': {'weighted_acc': 24.865056818181817, 'total': 14080, 'correct': 3501}, 'mmlu_relative_l1_layers_pruned_13': {'total': 14080, 'correct': 5983, 'weighted_acc': 42.49289772727273}, 'mmlu_relative_l1_layers_pruned_18': {'total': 14080, 'correct': 3465, 'weighted_acc': 24.609375}, 'eval_relative_l1_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 5.292862688908811, 'avg_seq_perplexity': 286.9025038422131}, 'mmlu_relative_l1_layers_pruned_12': {'weighted_acc': 40.80255681818182, 'total': 14080, 'correct': 5745}, 'layer_22_shapley': 68.99803799980896, 'layer_62_shapley': 31.68238608422421, 'layer_49_l1_influence': 939.04736328125, 'mmlu_cosine_layers_pruned_1': {'total': 14080, 'correct': 6442, 'weighted_acc': 45.75284090909091}, 'eval_shapley_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.4615883749039447, 'avg_seq_perplexity': 12.18598412685707}, 'layer_35_relative_l1_influence': 0.40871796011924744, 'layer_24_relative_l1_influence': 0.35137736797332764, 'eval_relative_l2_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 5.83843243708376, 'avg_seq_perplexity': 530.3520427766393}, 'layer_13_l1_influence': 233.98443603515625, 'layer_48_l1_influence': 484.4483947753906, 'layer_19_shapley_influence': -61.33322206263165, 'eval_cosine_layers_pruned_16': {'avg_seq_perplexity': 15.422045097976437, 'num_ex': 15616, 'avg_loss': 2.691566342213114}, 'eval_cosine_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 6.311842121061732, 'avg_seq_perplexity': 801.9058657786885}, 'layer_13_relative_l2_influence': 0.5112926363945007, 'layer_2_shapley': -668.179675081821, 'layer_15_cosine_influence': 0.11906349658966064, 'layer_40_shapley_influence': -80.10164331653932, 'mmlu_cosine_layers_pruned_30': {'total': 14080, 'correct': 3292, 'weighted_acc': 23.380681818181817}, 'mmlu_shapley_layers_pruned_28': {'total': 14080, 'correct': 3369, 'weighted_acc': 23.927556818181817}, 'layer_40_cosine_influence': 0.016844093799591064, 'mmlu_relative_l1_layers_pruned_22': {'total': 14080, 'correct': 3532, 'weighted_acc': 25.085227272727273}, 'mmlu_relative_l2_layers_pruned_24': {'total': 14080, 'correct': 3255, 'weighted_acc': 23.117897727272727}, 'layer_32_l1_influence': 452.3292236328125, 'layer_35_l2_influence': 13.023185729980469, 'layer_35_shapley_influence': -47.51958111369444, 'layer_47_shapley_influence': -56.60195687852183, 'eval_cosine_layers_pruned_1': {'avg_seq_perplexity': 7.158603855820953, 'num_ex': 15616, 'avg_loss': 1.9291440619797}, 'eval_relative_l1_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9541669751777024, 'avg_seq_perplexity': 7.335155549596568}, '_timestamp': 1714481778.306353, 'layer_52_l1_influence': 551.2230834960938, 'layer_57_l1_influence': 1218.7410888671875, 'eval_shapley_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9409452344550464, 'avg_seq_perplexity': 7.241317498879354}, 'mmlu_relative_l1_layers_pruned_21': {'correct': 3501, 'weighted_acc': 24.865056818181817, 'total': 14080}, 'layer_48_l2_influence': 10.852928161621094, 'layer_7_cosine_influence': 0.11376702785491943, 'layer_57_cosine_influence': 0.02566462755203247, 'eval_relative_l2_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 7.336165631403689, 'avg_seq_perplexity': 2135.1789190573772}, 'mmlu_cosine_layers_pruned_24': {'total': 14080, 'correct': 3255, 'weighted_acc': 23.117897727272727}, 'layer_62_relative_l1_influence': 0.14847514033317566, 'eval_relative_l2_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 7.004688700691599, 'avg_seq_perplexity': 1546.094006147541}, 'layer_9_shapley': -56.02668306679442, 'layer_36_l1_influence': 392.6647033691406, 'layer_29_shapley_influence': -57.78882346162595, 'layer_27_relative_l1_influence': 0.4511369466781616, 'layer_43_relative_l1_influence': 0.30927008390426636, 'layer_50_relative_l2_influence': 0.09869716316461564, 'layer_1_l1_influence': 29.47905540466309, 'layer_47_l2_influence': 18.00506591796875, 'layer_53_l1_influence': 1013.2069091796876, 'layer_26_cosine_influence': 0.04819768667221069, 'layer_3_l2_influence': 6.417304992675781, 'layer_54_shapley_influence': -96.79977471557363, 'layer_8_relative_l2_influence': 0.4325380027294159, 'layer_58_relative_l2_influence': 0.1184607595205307, 'layer_47_relative_l2_influence': 0.2513786256313324, 'eval_relative_l1_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 1.9836570864818135, 'avg_seq_perplexity': 7.549454986071978}, 'layer_24_shapley': 70.96569609402955, 'layer_41_shapley': 46.96237726673077, 'layer_20_l2_influence': 5.630645751953125, 'layer_26_l2_influence': 6.423439979553223, 'layer_53_shapley_influence': -57.460394952465336, 'eval_cosine_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 6.812012719326332, 'avg_seq_perplexity': 1241.7967469262296}, 'eval_relative_l1_layers_pruned_11': {'avg_loss': 2.2731180660060195, 'avg_seq_perplexity': 10.085854452164448, 'num_ex': 15616}, 'eval_relative_l2_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.51195788774334, 'avg_seq_perplexity': 12.821550212922643}, 'eval_relative_l2_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 2.6064340560162655, 'avg_seq_perplexity': 14.12948058081455}, 'eval_relative_l2_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.006864704069544, 'avg_seq_perplexity': 7.724721939837346}, 'mmlu_relative_l2_layers_pruned_31': {'weighted_acc': 24.865056818181817, 'total': 14080, 'correct': 3501}, 'layer_8_l2_influence': 2.1365506649017334, 'layer_6_cosine_influence': 0.07061082124710083, 'layer_0_shapley_influence': 1098.874089654562, 'eval_cosine_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 7.004688700691599, 'avg_seq_perplexity': 1546.094006147541}, 'eval_shapley_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 5.398515544953893, 'avg_seq_perplexity': 326.93000768442624}, 'layer_55_relative_l2_influence': 0.22006021440029144, 'layer_23_relative_l2_influence': 0.4283429980278015, 'mmlu_relative_l1_layers_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'layer_16_shapley': 67.65840062198113, 'layer_51_shapley': 59.19004813004884, 'layer_18_l2_influence': 4.737447261810303, 'layer_38_l1_influence': 367.3727416992187, 'layer_43_shapley_influence': -51.11936535390478, 'eval_shapley_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 3.222322557793289, 'avg_seq_perplexity': 27.58432056864754}, 'layer_13_l2_influence': 4.698142051696777, 'layer_38_l2_influence': 7.368237018585205, 'eval_shapley_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 7.336165631403689, 'avg_seq_perplexity': 2135.1789190573772}, 'layer_10_relative_l2_influence': 0.4142943322658539, 'layer_48_relative_l2_influence': 0.14214542508125305, 'layer_31_shapley_influence': -50.069709548977585, 'eval_cosine_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 2.4323025062435963, 'avg_seq_perplexity': 11.826041800076844}, 'eval_cosine_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 4.770513315669826, 'avg_seq_perplexity': 170.84240522540983}, 'layer_2_relative_l2_influence': 0.5958145260810852, 'mmlu_shapley_layers_pruned_12': {'weighted_acc': 42.75568181818182, 'total': 14080, 'correct': 6020}, 'layer_21_relative_l1_influence': 0.4739999175071716, 'layer_5_shapley': -80.16475110595846, 'layer_7_relative_l2_influence': 0.5267505049705505, 'layer_61_relative_l2_influence': 0.3365727961063385, 'eval_relative_l2_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 2.661339181368468, 'avg_seq_perplexity': 14.957246373911373}, 'layer_17_shapley': 55.97159628442719, 'layer_10_l1_influence': 129.04190063476562, 'eval_relative_l1_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.1026551293545084, 'avg_seq_perplexity': 8.505463146772541}, 'layer_2_cosine_influence': 0.14639770984649658, 'layer_28_cosine_influence': 0.0436396598815918, 'mmlu_cosine_layers_pruned_22': {'weighted_acc': 25.085227272727273, 'total': 14080, 'correct': 3532}, 'layer_26_relative_l1_influence': 0.3510412275791168, 'layer_56_relative_l2_influence': 0.12685000896453855, 'eval_relative_l1_layers_pruned_31': {'avg_loss': 8.241803278688524, 'avg_seq_perplexity': 4559.1547131147545, 'num_ex': 15616}, 'layer_51_shapley_influence': -59.19004813004884, 'eval_cosine_layers_pruned_6': {'avg_loss': 2.006864704069544, 'avg_seq_perplexity': 7.724721939837346, 'num_ex': 15616}, 'layer_29_shapley': 57.78882346162595, 'layer_60_shapley': 85.84786191217216, 'layer_2_l2_influence': 1.034698724746704, 'layer_11_l2_influence': 3.8712406158447266, 'layer_33_l1_influence': 631.001708984375, 'layer_37_l2_influence': 14.27407169342041, 'layer_31_relative_l2_influence': 0.4159835577011109, 'layer_56_l1_influence': 600.1128540039062, 'layer_3_shapley_influence': 505.0736669941784, 'eval_shapley_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 6.78919207463499, 'avg_seq_perplexity': 1326.514344262295}, 'layer_3_relative_l1_influence': 0.9160449504852296, 'layer_54_l1_influence': 504.8687744140625, 'layer_42_relative_l1_influence': 0.13976605236530304, 'mmlu_relative_l2_layers_pruned_11': {'total': 14080, 'correct': 5643, 'weighted_acc': 40.078125}, 'layer_25_l1_influence': 404.70843505859375, 'mmlu_shapley_layers_pruned_14': {'total': 14080, 'correct': 5202, 'weighted_acc': 36.94602272727273}, 'layer_28_relative_l1_influence': 0.32190269231796265, 'eval_relative_l2_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9409452344550464, 'avg_seq_perplexity': 7.241317498879354}, 'layer_19_l1_influence': 323.8082275390625, 'mmlu_cosine_layers_pruned_6': {'total': 14080, 'correct': 6251, 'weighted_acc': 44.39630681818182}, 'layer_44_relative_l2_influence': 0.15932777523994446, 'eval_relative_l2_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 4.354139984631147, 'avg_seq_perplexity': 113.72798732069673}, 'eval_cosine_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.7972914898981815, 'avg_seq_perplexity': 17.27756787909836}, 'layer_11_relative_l1_influence': 0.5800231099128723, '_runtime': 4005.0401952266698, 'layer_60_cosine_influence': 0.008491039276123047, 'layer_11_shapley_influence': -24.020548516263247, 'layer_17_shapley_influence': -55.97159628442719, 'layer_56_shapley_influence': -86.41100457563337, 'eval_cosine_layers_pruned_14': {'avg_seq_perplexity': 12.821550212922643, 'num_ex': 15616, 'avg_loss': 2.51195788774334}, 'layer_18_relative_l1_influence': 0.3995325267314911, 'layer_41_relative_l2_influence': 0.3305356800556183, 'layer_32_cosine_influence': 0.04472827911376953, 'mmlu_cosine_layers_pruned_10': {'total': 14080, 'correct': 5336, 'weighted_acc': 37.89772727272727}, 'mmlu_shapley_layers_pruned_24': {'total': 14080, 'correct': 3257, 'weighted_acc': 23.132102272727273}, 'layer_38_shapley_influence': -84.79640744705364, 'eval_cosine_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 4.354139984631147, 'avg_seq_perplexity': 113.72798732069673}, 'mmlu_shapley_layers_pruned_3': {'total': 14080, 'correct': 6439, 'weighted_acc': 45.73153409090909}, 'eval_relative_l2_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'mmlu_cosine_layers_pruned_7': {'total': 14080, 'correct': 6256, 'weighted_acc': 44.43181818181818}, 'eval_shapley_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 2.820770013527792, 'avg_seq_perplexity': 17.75956751088627}, 'layer_16_relative_l1_influence': 0.3926076591014862, 'layer_54_relative_l1_influence': 0.11644944548606873, 'mmlu_relative_l1_layers_pruned_6': {'total': 14080, 'correct': 6251, 'weighted_acc': 44.39630681818182}, 'eval_relative_l1_layers_pruned_10': {'avg_loss': 2.1626031594198256, 'avg_seq_perplexity': 9.032391657594774, 'num_ex': 15616}, 'layer_15_l2_influence': 5.4180731773376465, 'layer_25_cosine_influence': 0.08732450008392334, 'layer_8_shapley': 39.488471064643505, 'layer_3_l1_influence': 75.5020980834961, 'mmlu_relative_l1_layers_pruned_29': {'correct': 3215, 'weighted_acc': 22.833806818181817, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_14': {'total': 14080, 'correct': 5725, 'weighted_acc': 40.66051136363637}, 'mmlu_relative_l1_layers_pruned_15': {'total': 14080, 'correct': 5495, 'weighted_acc': 39.02698863636363}, 'layer_47_shapley': 56.60195687852183, 'layer_47_l1_influence': 916.99853515625, 'layer_13_cosine_influence': 0.12203025817871094, 'layer_5_relative_l1_influence': 0.6746358275413513, 'layer_12_relative_l2_influence': 0.38829728960990906, 'layer_51_relative_l1_influence': 0.24333778023719788, 'mmlu_relative_l2_layers_pruned_28': {'total': 14080, 'correct': 3308, 'weighted_acc': 23.494318181818183}, 'eval_cosine_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.0282785384381405, 'avg_seq_perplexity': 7.894156033875512}, 'mmlu_shapley_layers_pruned_26': {'weighted_acc': 23.40909090909091, 'total': 14080, 'correct': 3296}, 'layer_7_l1_influence': 116.5162582397461, 'layer_21_shapley_influence': -60.89550546110887, 'eval_shapley_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 8.212026627337346, 'avg_seq_perplexity': 3958.9231557377047}, 'layer_52_relative_l2_influence': 0.1514345556497574, 'eval_relative_l1_layers_pruned_28': {'avg_seq_perplexity': 1195.8401639344263, 'num_ex': 15616, 'avg_loss': 6.762005915407275}, 'layer_9_l2_influence': 3.2823262214660645, 'eval_cosine_layers_pruned_18': {'avg_seq_perplexity': 36.41294585681352, 'num_ex': 15616, 'avg_loss': 3.4803279188812755}, 'mmlu_relative_l1_layers_pruned_2': {'total': 14080, 'correct': 6433, 'weighted_acc': 45.68892045454545}, 'layer_32_relative_l1_influence': 0.3477138578891754, 'layer_34_relative_l1_influence': 0.23137041926383972, 'layer_15_shapley': 48.43244780127502, 'layer_26_shapley': 57.59679378032516, 'layer_63_shapley_influence': 327.98171155322086, 'mmlu_cosine_layers_pruned_15': {'total': 14080, 'correct': 5495, 'weighted_acc': 39.02698863636363}, 'mmlu_cosine_layers_pruned_19': {'total': 14080, 'correct': 3452, 'weighted_acc': 24.517045454545453}, 'layer_25_relative_l1_influence': 0.4498196840286255, 'mmlu_relative_l1_layers_pruned_20': {'weighted_acc': 25.504261363636363, 'total': 14080, 'correct': 3591}, 'layer_4_relative_l1_influence': 0.5091842412948608, 'layer_39_relative_l1_influence': 0.3655080199241638, 'layer_27_shapley': 60.28150609613411, 'layer_24_l2_influence': 5.847803592681885, 'layer_30_l1_influence': 368.4044494628906, 'eval_cosine_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 5.83843243708376, 'avg_seq_perplexity': 530.3520427766393}, 'eval_shapley_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 1.980151942518891, 'avg_seq_perplexity': 7.528812095767162}, 'eval_shapley_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 2.133206977218878, 'avg_seq_perplexity': 8.760683153496414}, 'layer_57_relative_l1_influence': 0.2512061595916748, 'layer_1_shapley_influence': 340.9859899717312, 'eval_shapley_layers_pruned_15': {'avg_seq_perplexity': 12.897300845286884, 'num_ex': 15616, 'avg_loss': 2.517363751520876}, 'eval_shapley_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.708433807873335, 'avg_seq_perplexity': 15.78850818071209}, 'layer_49_relative_l1_influence': 0.2513432502746582, 'layer_60_relative_l2_influence': 0.12794619798660278, 'eval_relative_l1_layers_pruned_1': {'avg_loss': 1.9291440619797, 'avg_seq_perplexity': 7.158603855820953, 'num_ex': 15616}, 'layer_28_l1_influence': 329.3210754394531, 'layer_41_l2_influence': 16.84494972229004, 'mmlu_relative_l1_layers_pruned_16': {'total': 14080, 'correct': 3949, 'weighted_acc': 28.046875}, 'mmlu_relative_l2_layers_pruned_10': {'total': 14080, 'correct': 5336, 'weighted_acc': 37.89772727272727}, 'layer_25_l2_influence': 8.008007049560547, 'layer_31_l1_influence': 543.2479858398438, 'layer_24_cosine_influence': 0.04933059215545654, 'eval_cosine_layers_pruned_11': {'avg_seq_perplexity': 10.085854452164448, 'num_ex': 15616, 'avg_loss': 2.2731180660060195}, 'mmlu_shapley_layers_pruned_19': {'total': 14080, 'correct': 3542, 'weighted_acc': 25.15625}, 'layer_19_relative_l1_influence': 0.49952706694602966, 'layer_5_l2_influence': 1.590091109275818, 'eval_shapley_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.055814899382044, 'avg_seq_perplexity': 8.11637653288294}, 'layer_1_shapley': -340.9859899717312, 'layer_45_shapley': 54.69966746723091, 'layer_0_cosine_influence': 0.40978866815567017, 'eval_shapley_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 6.046122566598361, 'avg_seq_perplexity': 614.1387038934427}, 'layer_29_relative_l2_influence': 0.4127892255783081, 'layer_39_shapley_influence': -38.12543928482134, 'eval_cosine_layers_pruned_3': {'avg_seq_perplexity': 7.335155549596568, 'num_ex': 15616, 'avg_loss': 1.9541669751777024}, 'layer_23_shapley': 64.43928707186093, 'layer_16_l2_influence': 4.12163782119751, 'layer_37_l1_influence': 724.1959838867188, 'layer_45_l2_influence': 17.84441566467285, 'layer_59_l2_influence': 27.40686798095703, 'layer_59_cosine_influence': 0.027912497520446777, 'mmlu_cosine_layers_pruned_12': {'weighted_acc': 40.80255681818182, 'total': 14080, 'correct': 5745}, 'mmlu_cosine_layers_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l2_layers_pruned_13': {'avg_seq_perplexity': 11.826041800076844, 'num_ex': 15616, 'avg_loss': 2.4323025062435963}, 'eval_relative_l2_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 3.4803279188812755, 'avg_seq_perplexity': 36.41294585681352}, 'layer_36_relative_l1_influence': 0.2251329869031906, 'layer_12_shapley': 51.32473245122759, 'layer_4_l1_influence': 49.401588439941406, 'layer_55_l2_influence': 21.41735076904297, 'layer_40_l2_influence': 9.378457069396973, 'layer_27_cosine_influence': 0.08613812923431396, 'layer_62_shapley_influence': -31.68238608422421, 'mmlu_shapley_layers_pruned_18': {'total': 14080, 'correct': 3561, 'weighted_acc': 25.291193181818183}, 'layer_14_relative_l1_influence': 0.3856004774570465, 'mmlu_relative_l2_layers_pruned_6': {'total': 14080, 'correct': 6251, 'weighted_acc': 44.39630681818182}, 'layer_12_l2_influence': 3.109292984008789, 'mmlu_cosine_layers_pruned_3': {'weighted_acc': 45.56818181818182, 'total': 14080, 'correct': 6416}, 'layer_53_relative_l2_influence': 0.21804608404636383, 'eval_relative_l2_layers_pruned_27': {'avg_loss': 6.484526587314293, 'avg_seq_perplexity': 912.9939805327868, 'num_ex': 15616}, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_layers_pruned_26': {'total': 14080, 'correct': 3259, 'weighted_acc': 23.146306818181817}, 'layer_12_l1_influence': 145.5146484375, 'layer_21_l2_influence': 7.098690509796143, 'layer_53_l2_influence': 19.903087615966797, 'eval_shapley_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 5.685584396612449, 'avg_seq_perplexity': 431.22729892418033}, 'eval_relative_l1_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.912929097159964, 'avg_seq_perplexity': 56.95197233606557}, 'eval_relative_l2_layers_pruned_17': {'avg_loss': 2.7972914898981815, 'avg_seq_perplexity': 17.27756787909836, 'num_ex': 15616}, 'layer_39_shapley': 38.12543928482134, 'layer_62_l1_influence': 885.4608154296875, 'eval_relative_l1_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 8.212026627337346, 'avg_seq_perplexity': 3958.9231557377047}, 'eval_relative_l2_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 4.770513315669826, 'avg_seq_perplexity': 170.84240522540983}, 'eval_relative_l1_layers_pruned_26': {'avg_seq_perplexity': 767.2719006147541, 'num_ex': 15616, 'avg_loss': 6.263297159163678}, 'eval_relative_l2_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 5.049969782594775, 'avg_seq_perplexity': 226.6879482581967}, 'layer_36_shapley': 81.60107175052698, 'layer_55_shapley': 48.116328904175845, 'eval_shapley_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.0211294205462345, 'avg_seq_perplexity': 21.87884021196209}, 'layer_15_relative_l1_influence': 0.5610819458961487, 'layer_59_relative_l1_influence': 0.26445701718330383, 'eval_relative_l1_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.0282785384381405, 'avg_seq_perplexity': 7.894156033875512}, 'mmlu_relative_l2_layers_pruned_19': {'total': 14080, 'correct': 3482, 'weighted_acc': 24.730113636363637}, 'layer_33_relative_l2_influence': 0.4104219973087311, 'layer_38_relative_l2_influence': 0.17562779784202576, 'layer_30_l2_influence': 7.323533058166504, 'layer_40_l1_influence': 456.04437255859375, 'eval_shapley_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.022478322513768, 'avg_seq_perplexity': 7.851092229123975}, 'layer_0_relative_l1_influence': 0.6563758850097656, 'mmlu_shapley_layers_pruned_15': {'total': 14080, 'correct': 3685, 'weighted_acc': 26.171875}, 'mmlu_shapley_layers_pruned_17': {'correct': 3970, 'weighted_acc': 28.196022727272727, 'total': 14080}, 'layer_46_relative_l1_influence': 0.12629927694797516, 'mmlu_relative_l1_layers_pruned_30': {'total': 14080, 'correct': 3292, 'weighted_acc': 23.380681818181817}, 'layer_31_l2_influence': 10.72729778289795, 'layer_63_l2_influence': 130.44444274902344, 'layer_36_shapley_influence': -81.60107175052698, 'eval_cosine_layers_pruned_23': {'avg_seq_perplexity': 286.9025038422131, 'num_ex': 15616, 'avg_loss': 5.292862688908811}, 'layer_22_relative_l1_influence': 0.3612224161624909, 'layer_30_relative_l1_influence': 0.3231760263442993, 'layer_4_shapley': -6.235502715341454, 'layer_42_shapley': 96.4903282024206, 'layer_8_shapley_influence': -39.488471064643505, 'layer_1_relative_l1_influence': 0.7342557907104492, 'eval_relative_l1_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.072510766201332, 'avg_seq_perplexity': 8.25373315029457}, 'mmlu_relative_l1_layers_pruned_25': {'total': 14080, 'correct': 3199, 'weighted_acc': 22.720170454545453}, 'eval_relative_l2_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.331849895539831, 'avg_seq_perplexity': 10.695065357646005}, 'layer_2_l1_influence': 39.31295394897461, 'layer_63_l1_influence': 5452.486328125, 'layer_53_cosine_influence': 0.023240089416503903, 'layer_49_shapley_influence': -58.858748104183434, 'layer_60_shapley_influence': -85.84786191217216, 'mmlu_shapley_layers_pruned_10': {'correct': 6042, 'weighted_acc': 42.91193181818182, 'total': 14080}, 'layer_6_relative_l1_influence': 0.47285041213035583, 'layer_9_relative_l2_influence': 0.5433067083358765, 'mmlu_shapley_layers_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_45_relative_l2_influence': 0.27291518449783325, 'layer_35_shapley': 47.51958111369444, 'mmlu_cosine_layers_pruned_27': {'total': 14080, 'correct': 3395, 'weighted_acc': 24.11221590909091}, 'layer_20_relative_l1_influence': 0.41500324010849, 'mmlu_relative_l2_layers_pruned_2': {'total': 14080, 'correct': 6442, 'weighted_acc': 45.75284090909091}, 'layer_1_cosine_influence': 0.06641250848770142, 'layer_14_cosine_influence': 0.05760836601257324, 'layer_63_cosine_influence': 0.2816794514656067, 'layer_42_relative_l2_influence': 0.1395401656627655, 'layer_27_l1_influence': 448.89947509765625, 'layer_41_cosine_influence': 0.04691839218139648, 'eval_shapley_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 5.067242231525358, 'avg_seq_perplexity': 238.7215516137295}, 'mmlu_relative_l2_layers_pruned_25': {'total': 14080, 'correct': 3199, 'weighted_acc': 22.720170454545453}, 'layer_44_relative_l1_influence': 0.1480056792497635, 'mmlu_relative_l1_layers_pruned_4': {'total': 14080, 'correct': 6421, 'weighted_acc': 45.60369318181818}, 'layer_40_shapley': 80.10164331653932, 'layer_48_shapley_influence': -91.30267789348942, 'mmlu_shapley_layers_pruned_7': {'total': 14080, 'correct': 6285, 'weighted_acc': 44.63778409090909}, 'layer_0_relative_l2_influence': 1.5170505046844482, 'mmlu_shapley_layers_pruned_21': {'correct': 3528, 'weighted_acc': 25.056818181818183, 'total': 14080}, 'layer_28_relative_l2_influence': 0.303814172744751, 'mmlu_relative_l1_layers_pruned_19': {'total': 14080, 'correct': 3452, 'weighted_acc': 24.517045454545453}, 'layer_0_l1_influence': 16.417774200439453, 'layer_44_l1_influence': 434.2311401367187, 'layer_33_cosine_influence': 0.0754508376121521, 'layer_51_cosine_influence': 0.025649845600128177, 'mmlu_cosine_layers_pruned_20': {'total': 14080, 'correct': 3591, 'weighted_acc': 25.504261363636363}, 'eval_relative_l2_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 5.412311491419057, 'avg_seq_perplexity': 356.9245325307377}, 'layer_37_shapley': 45.185395000052, 'layer_51_l2_influence': 19.266918182373047, 'layer_12_cosine_influence': 0.06126511096954346, 'layer_42_shapley_influence': -96.4903282024206, 'layer_1_relative_l2_influence': 0.618861198425293, 'layer_61_relative_l1_influence': 0.3512739837169647, 'mmlu_relative_l2_layers_pruned_30': {'total': 14080, 'correct': 3292, 'weighted_acc': 23.380681818181817}, 'layer_39_cosine_influence': 0.05161702632904053, 'mmlu_cosine_layers_pruned_14': {'total': 14080, 'correct': 5725, 'weighted_acc': 40.66051136363637}, 'mmlu_cosine_layers_pruned_17': {'total': 14080, 'correct': 3619, 'weighted_acc': 25.703125}, 'eval_shapley_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 2.340849079069544, 'avg_seq_perplexity': 10.77969910668545}, 'eval_shapley_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 2.591617771836578, 'avg_seq_perplexity': 14.028700531506148}, 'layer_31_relative_l1_influence': 0.44442182779312134, 'eval_cosine_layers_pruned_10': {'avg_seq_perplexity': 9.371176797835552, 'num_ex': 15616, 'avg_loss': 2.200106261206455}, 'layer_6_relative_l2_influence': 0.4682256281375885, '_wandb': {'runtime': 4004}, 'layer_49_shapley': 58.858748104183434, 'layer_23_l1_influence': 376.7869873046875, 'layer_52_l2_influence': 13.256114959716797, 'layer_24_shapley_influence': -70.96569609402955, 'layer_33_shapley_influence': -29.45575454270616, 'layer_9_relative_l1_influence': 0.6526036262512207, 'layer_26_relative_l2_influence': 0.3323173224925995, 'layer_56_relative_l1_influence': 0.1281488537788391, 'mmlu_relative_l2_layers_pruned_5': {'total': 14080, 'correct': 6315, 'weighted_acc': 44.85085227272727}, 'layer_60_l1_influence': 678.0001220703125, 'layer_22_shapley_influence': -68.99803799980896, 'mmlu_cosine_layers_pruned_11': {'weighted_acc': 40.078125, 'total': 14080, 'correct': 5643}, 'layer_23_relative_l1_influence': 0.46181389689445496, 'eval_relative_l1_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 7.336165631403689, 'avg_seq_perplexity': 2135.1789190573772}, 'eval_shapley_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 2.1761892349993595, 'avg_seq_perplexity': 9.142795250064037}, 'layer_55_relative_l1_influence': 0.23873470723629, 'layer_38_cosine_influence': 0.01569122076034546, 'layer_61_cosine_influence': 0.053372859954833984, 'layer_6_shapley_influence': -46.34018528758995, 'layer_57_shapley_influence': -21.832791181164023, 'eval_cosine_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.1026551293545084, 'avg_seq_perplexity': 8.505463146772541}, 'mmlu_shapley_layers_pruned_8': {'total': 14080, 'correct': 6018, 'weighted_acc': 42.74147727272727}, 'eval_relative_l2_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.050779498991419, 'avg_seq_perplexity': 8.073824022637039}, 'layer_46_shapley': 96.7567273218711, 'layer_1_l2_influence': 0.7655490636825562, 'layer_16_shapley_influence': -67.65840062198113, 'layer_21_relative_l2_influence': 0.4426882565021515, 'mmlu_relative_l1_layers_pruned_26': {'correct': 3259, 'weighted_acc': 23.146306818181817, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_50_shapley': 96.8472870364403, 'layer_34_l1_influence': 359.4594421386719, 'layer_60_l2_influence': 14.924389839172363, 'layer_16_cosine_influence': 0.05872666835784912, 'layer_10_relative_l1_influence': 0.4632624685764313, 'layer_48_relative_l1_influence': 0.13475961983203888, 'layer_28_l2_influence': 6.603851795196533, 'layer_17_cosine_influence': 0.11118656396865843, 'layer_23_cosine_influence': 0.09088987112045288, 'eval_cosine_layers_pruned_15': {'avg_seq_perplexity': 14.12948058081455, 'num_ex': 15616, 'avg_loss': 2.6064340560162655}, 'eval_cosine_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.912929097159964, 'avg_seq_perplexity': 56.95197233606557}, 'eval_relative_l2_layers_pruned_7': {'avg_loss': 2.0225811317318776, 'avg_seq_perplexity': 7.846439549180328, 'num_ex': 15616}, 'layer_43_relative_l2_influence': 0.29260584712028503, 'layer_50_relative_l1_influence': 0.10617020726203918, 'layer_7_l2_influence': 2.3382256031036377, 'layer_9_cosine_influence': 0.12701910734176636, 'mmlu_cosine_layers_pruned_9': {'total': 14080, 'correct': 6033, 'weighted_acc': 42.84801136363637}, 'mmlu_cosine_layers_pruned_25': {'total': 14080, 'correct': 3199, 'weighted_acc': 22.720170454545453}, 'mmlu_shapley_layers_pruned_31': {'total': 14080, 'correct': 3501, 'weighted_acc': 24.865056818181817}, 'layer_27_relative_l2_influence': 0.4210814237594605, 'layer_62_relative_l2_influence': 0.1545732170343399, 'mmlu_relative_l2_layers_pruned_9': {'total': 14080, 'correct': 6033, 'weighted_acc': 42.84801136363637}, 'mmlu_relative_l1_layers_pruned_3': {'total': 14080, 'correct': 6416, 'weighted_acc': 45.56818181818182}, 'eval_relative_l2_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 5.292862688908811, 'avg_seq_perplexity': 286.9025038422131}, 'layer_32_shapley': 57.38039144733765, 'layer_2_shapley_influence': 668.179675081821, 'layer_4_shapley_influence': 6.235502715341454, 'layer_44_shapley_influence': -89.66953107214798, 'eval_shapley_layers_pruned_27': {'avg_loss': 6.301191986584272, 'avg_seq_perplexity': 817.9320568647541, 'num_ex': 15616}, 'layer_47_relative_l1_influence': 0.26866814494132996, 'layer_30_shapley_influence': -62.15337140692725, 'mmlu_cosine_layers_pruned_18': {'total': 14080, 'correct': 3465, 'weighted_acc': 24.609375}, 'layer_58_relative_l1_influence': 0.11191409826278688, 'eval_relative_l1_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 5.83843243708376, 'avg_seq_perplexity': 530.3520427766393}, 'mmlu_relative_l2_layers_pruned_16': {'weighted_acc': 28.046875, 'total': 14080, 'correct': 3949}, 'layer_24_l1_influence': 290.59710693359375, 'layer_7_shapley_influence': 24.807190330797766, 'mmlu_cosine_layers_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'mmlu_shapley_layers_pruned_13': {'correct': 5470, 'weighted_acc': 38.84943181818182, 'total': 14080}, 'mmlu_shapley_layers_pruned_16': {'total': 14080, 'correct': 4177, 'weighted_acc': 29.666193181818183}, 'mmlu_relative_l1_layers_pruned_10': {'total': 14080, 'correct': 5830, 'weighted_acc': 41.40625}, 'layer_20_shapley': 19.29214070684232, 'layer_21_cosine_influence': 0.0974861979484558, 'layer_37_shapley_influence': -45.185395000052, 'mmlu_relative_l1_layers_pruned_5': {'correct': 6332, 'weighted_acc': 44.97159090909091, 'total': 14080}, 'layer_21_shapley': 60.89550546110887, 'layer_43_l2_influence': 16.86688232421875, 'mmlu_shapley_layers_pruned_5': {'total': 14080, 'correct': 6395, 'weighted_acc': 45.41903409090909}, 'layer_4_relative_l2_influence': 0.4050424098968506, 'layer_31_shapley': 50.069709548977585, 'layer_34_cosine_influence': 0.023599982261657715, 'layer_5_shapley_influence': 80.16475110595846, 'layer_62_cosine_influence': 0.01201152801513672, 'layer_24_relative_l2_influence': 0.33126118779182434, 'mmlu_relative_l2_layers_pruned_4': {'total': 14080, 'correct': 6421, 'weighted_acc': 45.60369318181818}, 'layer_14_l2_influence': 3.546753168106079, 'layer_18_shapley_influence': -50.42287635259456, 'eval_cosine_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_cosine_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.331849895539831, 'avg_seq_perplexity': 10.695065357646005}, 'eval_cosine_layers_pruned_32': {'avg_seq_perplexity': 3958.9231557377047, 'num_ex': 15616, 'avg_loss': 8.212026627337346}, 'layer_13_relative_l1_influence': 0.5735967755317688, 'layer_47_cosine_influence': 0.0294802188873291, 'layer_27_shapley_influence': -60.28150609613411, 'layer_4_l2_influence': 1.0570787191390991, 'layer_16_l1_influence': 200.1044921875, 'layer_19_l2_influence': 6.4387664794921875, 'layer_23_l2_influence': 7.475896835327148, 'layer_29_l1_influence': 484.7793273925781, 'layer_62_l2_influence': 20.296951293945312, 'layer_32_shapley_influence': -57.38039144733765, 'eval_shapley_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 4.101770119588883, 'avg_seq_perplexity': 69.60482037653688}, 'layer_35_relative_l2_influence': 0.38445767760276794, 'eval_relative_l1_layers_pruned_14': {'avg_seq_perplexity': 12.821550212922643, 'num_ex': 15616, 'avg_loss': 2.51195788774334}, 'eval_relative_l1_layers_pruned_15': {'avg_loss': 2.6064340560162655, 'avg_seq_perplexity': 14.12948058081455, 'num_ex': 15616}, 'eval_relative_l2_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 2.2731180660060195, 'avg_seq_perplexity': 10.085854452164448}, 'layer_44_shapley': 89.66953107214798, 'layer_6_l1_influence': 68.18193054199219, 'layer_43_l1_influence': 857.0422973632812, 'layer_37_cosine_influence': 0.059494614601135254, 'layer_61_shapley_influence': 108.08631914641416, 'eval_relative_l1_layers_pruned_29': {'avg_seq_perplexity': 1542.2745901639344, 'num_ex': 15616, 'avg_loss': 7.007266685610912}, 'mmlu_relative_l2_layers_pruned_20': {'total': 14080, 'correct': 3591, 'weighted_acc': 25.504261363636363}, 'layer_25_shapley': 61.33303592589918, 'layer_15_l1_influence': 271.1194763183594, 'layer_8_cosine_influence': 0.06628113985061646, 'layer_52_cosine_influence': 0.010249018669128418, 'mmlu_shapley_layers_pruned_22': {'correct': 3370, 'weighted_acc': 23.93465909090909, 'total': 14080}, 'eval_relative_l1_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 6416, 'weighted_acc': 45.56818181818182}, 'mmlu_relative_l2_layers_pruned_29': {'correct': 3294, 'weighted_acc': 23.394886363636363, 'total': 14080}, 'layer_6_l2_influence': 1.6795196533203125, 'layer_35_l1_influence': 662.5155029296875, 'layer_36_l2_influence': 7.833109855651856, 'layer_49_l2_influence': 18.436546325683594, 'layer_49_cosine_influence': 0.026014208793640137, 'mmlu_shapley_layers_pruned_27': {'correct': 3329, 'weighted_acc': 23.64346590909091, 'total': 14080}, 'layer_56_l2_influence': 12.807137489318848, 'eval_cosine_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 6.559600830078125, 'avg_seq_perplexity': 990.4050973360656}, 'layer_63_relative_l2_influence': 0.9459423422813416, 'eval_relative_l2_layers_pruned_1': {'avg_seq_perplexity': 7.158603855820953, 'num_ex': 15616, 'avg_loss': 1.9291440619797}, 'eval_relative_l1_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 4.354139984631147, 'avg_seq_perplexity': 113.72798732069673}, 'layer_28_shapley': 75.81956385937, 'layer_20_cosine_influence': 0.06514370441436768, 'layer_9_shapley_influence': 56.02668306679442, 'mmlu_relative_l2_layers_pruned_14': {'correct': 5725, 'weighted_acc': 40.66051136363637, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_15': {'total': 14080, 'correct': 5495, 'weighted_acc': 39.02698863636363}, 'layer_13_shapley_influence': -32.69810344181772, 'eval_shapley_layers_pruned_3': {'avg_loss': 1.9523091550733225, 'avg_seq_perplexity': 7.322735895876025, 'num_ex': 15616}, 'eval_shapley_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 8.027660432409068, 'avg_seq_perplexity': 3636.568391393442}, 'layer_40_relative_l2_influence': 0.19496865570545197, 'mmlu_relative_l1_layers_pruned_9': {'total': 14080, 'correct': 6033, 'weighted_acc': 42.84801136363637}, 'mmlu_relative_l1_layers_pruned_28': {'correct': 3309, 'weighted_acc': 23.501420454545453, 'total': 14080}, 'layer_11_shapley': 24.020548516263247, 'layer_30_shapley': 62.15337140692725, 'layer_29_l2_influence': 9.54223918914795, 'layer_61_l1_influence': 1996.1624755859375, 'eval_relative_l2_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 8.027660432409068, 'avg_seq_perplexity': 3636.568391393442}, 'layer_10_l2_influence': 2.6925885677337646, 'layer_30_cosine_influence': 0.04198223352432251, 'layer_56_cosine_influence': 0.008222639560699463, 'mmlu_cosine_layers_pruned_23': {'total': 14080, 'correct': 3384, 'weighted_acc': 24.03409090909091}, 'layer_13_shapley': 32.69810344181772, 'layer_11_l1_influence': 191.82009887695312, 'layer_17_relative_l2_influence': 0.4811178147792816, 'layer_37_relative_l2_influence': 0.3686099648475647, 'eval_relative_l1_layers_pruned_16': {'avg_seq_perplexity': 14.957246373911373, 'num_ex': 15616, 'avg_loss': 2.661339181368468}, 'mmlu_shapley_layers_pruned_11': {'total': 14080, 'correct': 5993, 'weighted_acc': 42.56392045454545}, 'layer_8_l1_influence': 95.61754608154295, 'layer_31_cosine_influence': 0.08002442121505737, 'layer_48_cosine_influence': 0.009038090705871582, 'layer_55_shapley_influence': -48.116328904175845, 'layer_58_shapley_influence': -90.62086354303054, 'layer_5_relative_l2_influence': 0.520742654800415, 'layer_3_shapley': -505.0736669941784, 'layer_34_shapley_influence': -81.87492748022589, 'mmlu_relative_l1_layers_pruned_11': {'total': 14080, 'correct': 5643, 'weighted_acc': 40.078125}, 'layer_20_l1_influence': 277.549560546875, 'layer_3_cosine_influence': 0.12064367532730104, 'layer_20_shapley_influence': -19.29214070684232, 'eval_cosine_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 8.027660432409068, 'avg_seq_perplexity': 3636.568391393442}, 'layer_7_relative_l1_influence': 0.67762291431427, 'eval_relative_l1_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.006864704069544, 'avg_seq_perplexity': 7.724721939837346}, 'layer_7_shapley': -24.807190330797766, 'layer_19_shapley': 61.33322206263165, 'layer_9_l1_influence': 159.5408477783203, 'layer_17_l2_influence': 5.991325378417969, 'layer_20_relative_l2_influence': 0.3915906846523285, 'layer_33_shapley': 29.45575454270616, 'layer_0_l2_influence': 0.9737692475318908, 'layer_43_cosine_influence': 0.03800559043884277, 'layer_45_relative_l1_influence': 0.2908416986465454, 'layer_46_l1_influence': 412.73583984375, 'layer_22_cosine_influence': 0.05469882488250733, 'mmlu_shapley_layers_pruned_29': {'total': 14080, 'correct': 3215, 'weighted_acc': 22.833806818181817}, 'layer_15_relative_l2_influence': 0.5035219192504883, 'layer_59_relative_l2_influence': 0.24169033765792847, 'eval_relative_l2_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 2.200106261206455, 'avg_seq_perplexity': 9.371176797835552}, 'layer_63_shapley': -327.98171155322086, 'layer_39_l2_influence': 15.244295120239258, 'layer_42_l1_influence': 370.5302734375, 'layer_45_l1_influence': 908.5736694335938, 'layer_11_cosine_influence': 0.1175774335861206, 'layer_3_relative_l2_influence': 1.369281768798828, 'layer_22_relative_l2_influence': 0.34665447473526, 'layer_30_relative_l2_influence': 0.30389702320098877, 'eval_relative_l2_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 1.9829925787253455, 'avg_seq_perplexity': 7.547168168865267}, 'layer_21_l1_influence': 352.8680419921875, 'layer_57_l2_influence': 24.152551651000977, 'layer_33_relative_l1_influence': 0.4361358284950256, 'layer_38_relative_l1_influence': 0.1826947331428528, 'layer_46_relative_l2_influence': 0.12239404767751694, 'layer_26_l1_influence': 320.166015625, 'layer_15_shapley_influence': -48.43244780127502, 'layer_14_relative_l2_influence': 0.3706997334957123, 'mmlu_relative_l2_layers_pruned_8': {'total': 14080, 'correct': 6172, 'weighted_acc': 43.83522727272727}, '_step': 270, 'layer_10_shapley_influence': -30.403110545290215, 'eval_cosine_layers_pruned_2': {'avg_seq_perplexity': 7.236155525582736, 'num_ex': 15616, 'avg_loss': 1.9401990546554817}, 'eval_cosine_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 5.412311491419057, 'avg_seq_perplexity': 356.9245325307377}, 'mmlu_relative_l1_layers_pruned_31': {'total': 14080, 'correct': 3270, 'weighted_acc': 23.224431818181817}, 'layer_6_shapley': 46.34018528758995, 'layer_29_cosine_influence': 0.0816267728805542, 'layer_53_relative_l1_influence': 0.23649144172668457, 'eval_relative_l1_layers_pruned_2': {'avg_seq_perplexity': 7.236155525582736, 'num_ex': 15616, 'avg_loss': 1.9401990546554817}, 'layer_22_l2_influence': 5.563040256500244, 'layer_33_l2_influence': 12.435962677001951, 'layer_34_l2_influence': 7.200470447540283, 'mmlu_cosine_layers_pruned_4': {'total': 14080, 'correct': 6421, 'weighted_acc': 45.60369318181818}, 'eval_shapley_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 5.961809001985143, 'avg_seq_perplexity': 540.7282274590164}, 'layer_8_relative_l1_influence': 0.47593605518341064, 'layer_61_shapley': -108.08631914641416, 'layer_46_cosine_influence': 0.008122146129608154, 'layer_45_shapley_influence': -54.69966746723091, 'eval_cosine_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 7.336165631403689, 'avg_seq_perplexity': 2135.1789190573772}, 'layer_29_relative_l1_influence': 0.44349631667137146, 'eval_relative_l2_layers_pruned_9': {'avg_seq_perplexity': 8.505463146772541, 'num_ex': 15616, 'avg_loss': 2.1026551293545084}, 'layer_27_l2_influence': 8.895450592041016, 'layer_5_cosine_influence': 0.10337048768997192, 'layer_41_shapley_influence': -46.96237726673077, 'mmlu_cosine_layers_pruned_2': {'total': 14080, 'correct': 6433, 'weighted_acc': 45.68892045454545}, 'mmlu_relative_l2_layers_pruned_7': {'total': 14080, 'correct': 6162, 'weighted_acc': 43.76420454545455}, 'layer_18_l1_influence': 234.00393676757812, 'layer_14_shapley_influence': -66.4480422325393, 'layer_2_relative_l1_influence': 0.7014000415802002, 'layer_36_relative_l2_influence': 0.21461403369903564, 'mmlu_relative_l1_layers_pruned_1': {'correct': 6442, 'weighted_acc': 45.75284090909091, 'total': 14080}, 'eval_relative_l2_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 6.812012719326332, 'avg_seq_perplexity': 1241.7967469262296}, 'layer_4_cosine_influence': 0.06531864404678345, 'eval_cosine_layers_pruned_4': {'avg_loss': 1.965839323450307, 'avg_seq_perplexity': 7.41979480180584, 'num_ex': 15616}, 'mmlu_cosine_layers_pruned_16': {'total': 14080, 'correct': 5398, 'weighted_acc': 38.33806818181818}, 'mmlu_cosine_layers_pruned_26': {'correct': 3245, 'weighted_acc': 23.046875, 'total': 14080}, 'layer_55_cosine_influence': 0.023876428604125977, 'eval_relative_l1_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 6.559600830078125, 'avg_seq_perplexity': 990.4050973360656}, 'mmlu_relative_l2_layers_pruned_21': {'total': 14080, 'correct': 3501, 'weighted_acc': 24.865056818181817}, 'eval_relative_l1_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.7972914898981815, 'avg_seq_perplexity': 17.27756787909836}, 'eval_relative_l2_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.696081192767034, 'avg_seq_perplexity': 54.325547515368854}, 'layer_54_shapley': 96.79977471557363, 'layer_46_l2_influence': 8.460975646972656, 'mmlu_cosine_layers_pruned_13': {'total': 14080, 'correct': 5983, 'weighted_acc': 42.49289772727273}, 'mmlu_cosine_layers_pruned_21': {'total': 14080, 'correct': 3501, 'weighted_acc': 24.865056818181817}, 'layer_49_relative_l2_influence': 0.233901709318161, 'layer_60_relative_l1_influence': 0.12707044184207916, 'mmlu_relative_l1_layers_pruned_24': {'total': 14080, 'correct': 3255, 'weighted_acc': 23.117897727272727}, 'mmlu_relative_l2_layers_pruned_22': {'total': 14080, 'correct': 3504, 'weighted_acc': 24.886363636363637}, 'layer_61_l2_influence': 45.28547668457031, 'layer_54_cosine_influence': 0.007057070732116699, 'mmlu_cosine_layers_pruned_29': {'total': 14080, 'correct': 3294, 'weighted_acc': 23.394886363636363}, 'eval_shapley_layers_pruned_29': {'avg_seq_perplexity': 1542.2745901639344, 'num_ex': 15616, 'avg_loss': 7.007266685610912}, 'layer_19_relative_l2_influence': 0.4566158056259155, 'layer_12_shapley_influence': -51.32473245122759, 'mmlu_cosine_layers_pruned_5': {'total': 14080, 'correct': 6315, 'weighted_acc': 44.85085227272727}, 'layer_0_shapley': -1098.874089654562, 'layer_57_shapley': 21.832791181164023, 'layer_58_shapley': 90.62086354303054, 'layer_22_l1_influence': 272.4095764160156, 'layer_39_l1_influence': 772.7083129882812, 'layer_51_l1_influence': 968.553466796875, 'layer_5_l1_influence': 79.80451202392578, 'mmlu_shapley_layers_pruned_2': {'total': 14080, 'correct': 6442, 'weighted_acc': 45.75284090909091}, 'eval_relative_l1_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 2.4323025062435963, 'avg_seq_perplexity': 11.826041800076844}, 'eval_relative_l1_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 3.4803279188812755, 'avg_seq_perplexity': 36.41294585681352}, 'layer_32_l2_influence': 8.983405113220215, 'mmlu_cosine_layers_pruned_28': {'total': 14080, 'correct': 3308, 'weighted_acc': 23.494318181818183}, 'layer_52_relative_l1_influence': 0.13511745631694794, 'eval_relative_l2_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.965839323450307, 'avg_seq_perplexity': 7.41979480180584}, 'mmlu_relative_l2_layers_pruned_12': {'weighted_acc': 40.80255681818182, 'total': 14080, 'correct': 5745}, 'layer_14_shapley': 66.4480422325393, 'layer_50_shapley_influence': -96.8472870364403, 'layer_39_relative_l2_influence': 0.3471013307571411, 'layer_57_relative_l2_influence': 0.23222456872463224, 'layer_25_relative_l2_influence': 0.4179152548313141, 'layer_32_relative_l2_influence': 0.32695579528808594, 'layer_58_l1_influence': 559.9213256835938, 'layer_10_cosine_influence': 0.0650864839553833, 'layer_19_cosine_influence': 0.1019180417060852, 'layer_42_cosine_influence': 0.009789049625396729, 'layer_46_shapley_influence': -96.7567273218711, 'eval_cosine_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 1.9829925787253455, 'avg_seq_perplexity': 7.547168168865267}, 'layer_34_relative_l2_influence': 0.22019824385643005, 'eval_shapley_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.964524441078061, 'avg_seq_perplexity': 7.412002313332479}, 'mmlu_shapley_layers_pruned_9': {'correct': 6020, 'weighted_acc': 42.75568181818182, 'total': 14080}, 'layer_34_shapley': 81.87492748022589, 'layer_43_shapley': 51.11936535390478, 'layer_50_l2_influence': 7.992922782897949, 'layer_18_cosine_influence': 0.06102859973907471, 'layer_45_cosine_influence': 0.03331410884857178, 'layer_28_shapley_influence': -75.81956385937, 'mmlu_relative_l2_layers_pruned_1': {'weighted_acc': 45.75284090909091, 'total': 14080, 'correct': 6442}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence_shapley', 'pruning_scheme': 'mhsa', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128, 'limit_logit_shapley_samples': 25000}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa


==> figures/layer_influence_loss_shapley_10_05_24/layer_influence_loss_shapley.csv <==
,summary,config,name
0,"{'layer_53_l2_influence': 19.903087615966797, 'eval_cosine_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.965839323450307, 'avg_seq_perplexity': 7.41979480180584}, 'layer_5_loss_shapley_influence': -0.11708138991152373, 'layer_40_loss_shapley_influence': -0.22599884725104943, 'eval_relative_l2_layers_pruned_4': {'avg_seq_perplexity': 7.41979480180584, 'num_ex': 15616, 'avg_loss': 1.965839323450307}, 'mmlu_logit_shapley_layers_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_6_l1_influence': 68.18193054199219, 'layer_0_relative_l1_influence': 0.6563758850097656, 'layer_38_relative_l2_influence': 0.17562779784202576, 'layer_4_logit_shapley_influence': 6.282167135720556, 'layer_52_loss_shapley_influence': -0.22899500241364312, 'mmlu_logit_shapley_layers_pruned_7': {'total': 14080, 'correct': 6285, 'weighted_acc': 44.63778409090909}, 'layer_18_cosine_influence': 0.06102859973907471, 'layer_39_l2_influence': 15.244295120239258, 'mmlu_cosine_layers_pruned_5': {'total': 14080, 'correct': 6315, 'weighted_acc': 44.85085227272727}, 'layer_5_relative_l1_influence': 0.6746358275413513, 'layer_1_loss_shapley_influence': 0.25478291535116204, 'layer_45_relative_l1_influence': 0.2908416986465454, 'layer_16_logit_shapley_influence': -67.67158390174252, 'eval_relative_l1_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 2.2731180660060195, 'avg_seq_perplexity': 10.085854452164448}, 'layer_30_l1_influence': 368.4044494628906, 'eval_relative_l2_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 4.770513315669826, 'avg_seq_perplexity': 170.84240522540983}, 'layer_52_l1_influence': 551.2230834960938, 'layer_30_cosine_influence': 0.04198223352432251, 'layer_1_relative_l2_influence': 0.618861198425293, 'layer_7_loss_shapley_influence': -0.10418592479368628, 'layer_41_loss_shapley_influence': -0.19899917940148315, 'eval_loss_shapley_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.018690890953189, 'avg_seq_perplexity': 7.818775614754099}, 'eval_relative_l1_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 8.241803278688524, 'avg_seq_perplexity': 4559.1547131147545}, 'layer_2_l2_influence': 1.034698724746704, 'eval_logit_shapley_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9523091550733225, 'avg_seq_perplexity': 7.322735895876025}, 'layer_33_l1_influence': 631.001708984375, 'layer_48_cosine_influence': 0.009038090705871582, 'layer_15_relative_l1_influence': 0.5610819458961487, 'layer_42_relative_l1_influence': 0.13976605236530304, 'layer_54_relative_l1_influence': 0.11644944548606873, 'layer_31_loss_shapley_influence': -0.20237684496817665, 'layer_5_logit_shapley_influence': 80.49764150298034, '_step': 336, 'eval_loss_shapley_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 4.325381919985912, 'avg_seq_perplexity': 88.07144915471312}, 'eval_logit_shapley_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 5.067242231525358, 'avg_seq_perplexity': 238.7215516137295}, 'eval_logit_shapley_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 5.961809001985143, 'avg_seq_perplexity': 540.7282274590164}, 'mmlu_logit_shapley_layers_pruned_11': {'total': 14080, 'correct': 5993, 'weighted_acc': 42.56392045454545}, 'mmlu_relative_l1_layers_pruned_22': {'total': 14080, 'correct': 3532, 'weighted_acc': 25.085227272727273}, 'layer_41_relative_l2_influence': 0.3305356800556183, 'layer_48_relative_l2_influence': 0.14214542508125305, 'layer_37_loss_shapley_influence': -0.19700523198825803, 'eval_loss_shapley_layers_pruned_6': {'avg_loss': 1.9982184738409323, 'avg_seq_perplexity': 7.663562211834017, 'num_ex': 15616}, 'eval_relative_l1_layers_pruned_12': {'avg_loss': 2.331849895539831, 'avg_seq_perplexity': 10.695065357646005, 'num_ex': 15616}, 'eval_logit_shapley_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9291440619797, 'avg_seq_perplexity': 7.158603855820953}, 'eval_loss_shapley_layers_pruned_20': {'avg_loss': 3.222322557793289, 'avg_seq_perplexity': 27.58432056864754, 'num_ex': 15616}, 'mmlu_cosine_layers_pruned_26': {'weighted_acc': 23.046875, 'total': 14080, 'correct': 3245}, 'eval_logit_shapley_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 2.133206977218878, 'avg_seq_perplexity': 8.760683153496414}, 'eval_cosine_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.331849895539831, 'avg_seq_perplexity': 10.695065357646005}, 'eval_cosine_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 4.940218065605789, 'avg_seq_perplexity': 199.43934106045083}, 'mmlu_cosine_layers_pruned_10': {'total': 14080, 'correct': 5336, 'weighted_acc': 37.89772727272727}, 'layer_45_relative_l2_influence': 0.27291518449783325, 'mmlu_relative_l1_layers_pruned_21': {'total': 14080, 'correct': 3501, 'weighted_acc': 24.865056818181817}, 'layer_56_l1_influence': 600.1128540039062, 'mmlu_loss_shapley_layers_pruned_11': {'correct': 5590, 'weighted_acc': 39.70170454545455, 'total': 14080}, 'layer_61_logit_shapley_influence': 108.0134379580721, 'mmlu_cosine_layers_pruned_18': {'total': 14080, 'correct': 3465, 'weighted_acc': 24.609375}, 'layer_15_relative_l2_influence': 0.5035219192504883, 'layer_42_relative_l2_influence': 0.1395401656627655, 'layer_54_relative_l2_influence': 0.11029655486345293, 'layer_22_loss_shapley_influence': -0.21590332162841763, 'layer_55_logit_shapley_influence': -48.11447740025193, 'eval_relative_l2_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 5.049969782594775, 'avg_seq_perplexity': 226.6879482581967}, 'layer_54_l2_influence': 10.31835651397705, 'eval_cosine_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9541669751777024, 'avg_seq_perplexity': 7.335155549596568}, 'eval_cosine_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 2.4323025062435963, 'avg_seq_perplexity': 11.826041800076844}, 'eval_cosine_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 8.212026627337346, 'avg_seq_perplexity': 3958.9231557377047}, 'layer_41_relative_l1_influence': 0.346976637840271, 'layer_48_relative_l1_influence': 0.13475961983203888, 'eval_relative_l1_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.965839323450307, 'avg_seq_perplexity': 7.41979480180584}, 'layer_38_logit_shapley_influence': -84.83039382068742, 'layer_28_l2_influence': 6.603851795196533, 'mmlu_loss_shapley_layers_pruned_8': {'weighted_acc': 44.19744318181818, 'total': 14080, 'correct': 6223}, 'eval_relative_l1_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 2.1626031594198256, 'avg_seq_perplexity': 9.032391657594774}, 'mmlu_relative_l1_layers_pruned_1': {'total': 14080, 'correct': 6442, 'weighted_acc': 45.75284090909091}, 'mmlu_relative_l2_layers_pruned_17': {'weighted_acc': 25.703125, 'total': 14080, 'correct': 3619}, 'eval_relative_l2_layers_pruned_5': {'avg_seq_perplexity': 7.547168168865267, 'num_ex': 15616, 'avg_loss': 1.9829925787253455}, 'layer_55_loss_shapley_influence': -0.199014194910903, 'eval_relative_l1_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.072510766201332, 'avg_seq_perplexity': 8.25373315029457}, 'eval_relative_l2_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 8.212026627337346, 'avg_seq_perplexity': 3958.9231557377047}, 'layer_21_cosine_influence': 0.0974861979484558, 'layer_33_relative_l2_influence': 0.4104219973087311, 'eval_relative_l2_layers_pruned_7': {'avg_loss': 2.0225811317318776, 'avg_seq_perplexity': 7.846439549180328, 'num_ex': 15616}, 'layer_33_logit_shapley_influence': -29.485415539123977, 'eval_logit_shapley_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9409452344550464, 'avg_seq_perplexity': 7.241317498879354}, 'layer_0_relative_l2_influence': 1.5170505046844482, 'layer_23_loss_shapley_influence': -0.21282288682011896, 'layer_8_logit_shapley_influence': -39.533750976899654, 'layer_35_logit_shapley_influence': -47.535761742323814, 'mmlu_relative_l2_layers_pruned_6': {'total': 14080, 'correct': 6251, 'weighted_acc': 44.39630681818182}, 'eval_relative_l1_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.51195788774334, 'avg_seq_perplexity': 12.821550212922643}, 'layer_6_cosine_influence': 0.07061082124710083, 'layer_53_l1_influence': 1013.2069091796876, 'layer_23_logit_shapley_influence': -64.44456521615595, 'layer_12_l2_influence': 3.109292984008789, 'layer_42_l1_influence': 370.5302734375, 'layer_3_relative_l2_influence': 1.369281768798828, 'layer_25_loss_shapley_influence': -0.21026715644588267, 'layer_44_logit_shapley_influence': -89.75744130674617, 'mmlu_relative_l1_layers_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_logit_shapley_layers_pruned_9': {'avg_seq_perplexity': 8.381954505795338, 'num_ex': 15616, 'avg_loss': 2.088681080302254}, 'eval_loss_shapley_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 2.7594762082959785, 'avg_seq_perplexity': 16.56184862480789}, '_runtime': 13015.512179613112, 'layer_27_l1_influence': 448.89947509765625, 'layer_62_l1_influence': 885.4608154296875, 'layer_9_relative_l2_influence': 0.5433067083358765, 'layer_33_relative_l1_influence': 0.4361358284950256, 'layer_14_loss_shapley_influence': -0.21556771273026243, 'layer_45_loss_shapley_influence': -0.20527383719726, 'layer_56_loss_shapley_influence': -0.2291691462276606, '_wandb': {'runtime': 13015}, 'eval_loss_shapley_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 6.10674548539959, 'avg_seq_perplexity': 661.5744108606557}, 'layer_9_cosine_influence': 0.12701910734176636, 'layer_43_logit_shapley_influence': -51.11436380839912, 'eval_loss_shapley_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 7.336165631403689, 'avg_seq_perplexity': 2135.1789190573772}, 'mmlu_loss_shapley_layers_pruned_19': {'total': 14080, 'correct': 3542, 'weighted_acc': 25.15625}, 'eval_logit_shapley_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 7.336165631403689, 'avg_seq_perplexity': 2135.1789190573772}, 'layer_8_l2_influence': 2.1365506649017334, 'layer_59_l2_influence': 27.40686798095703, 'eval_cosine_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 6.311842121061732, 'avg_seq_perplexity': 801.9058657786885}, 'layer_20_relative_l2_influence': 0.3915906846523285, 'layer_34_relative_l1_influence': 0.23137041926383972, 'layer_13_logit_shapley_influence': -32.6264715320564, 'mmlu_relative_l1_layers_pruned_31': {'total': 14080, 'correct': 3270, 'weighted_acc': 23.224431818181817}, 'layer_36_l2_influence': 7.833109855651856, 'layer_19_relative_l2_influence': 0.4566158056259155, 'mmlu_relative_l1_layers_pruned_11': {'total': 14080, 'correct': 5643, 'weighted_acc': 40.078125}, 'layer_36_cosine_influence': 0.021081864833831787, 'layer_54_logit_shapley_influence': -96.8362895656348, 'eval_relative_l2_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 2.200106261206455, 'avg_seq_perplexity': 9.371176797835552}, 'mmlu_relative_l1_layers_pruned_12': {'total': 14080, 'correct': 5745, 'weighted_acc': 40.80255681818182}, 'mmlu_relative_l2_layers_pruned_15': {'total': 14080, 'correct': 5495, 'weighted_acc': 39.02698863636363}, 'layer_38_loss_shapley_influence': -0.22012040153506177, 'layer_19_l1_influence': 323.8082275390625, 'layer_31_l1_influence': 543.2479858398438, 'layer_49_l2_influence': 18.436546325683594, 'layer_39_relative_l2_influence': 0.3471013307571411, 'layer_39_loss_shapley_influence': -0.1946171816210984, 'eval_relative_l1_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 4.940218065605789, 'avg_seq_perplexity': 199.43934106045083}, 'mmlu_relative_l2_layers_pruned_19': {'total': 14080, 'correct': 3482, 'weighted_acc': 24.730113636363637}, 'layer_7_l1_influence': 116.5162582397461, 'eval_logit_shapley_layers_pruned_8': {'avg_seq_perplexity': 8.11637653288294, 'num_ex': 15616, 'avg_loss': 2.055814899382044}, 'mmlu_cosine_layers_pruned_13': {'total': 14080, 'correct': 5983, 'weighted_acc': 42.49289772727273}, 'mmlu_cosine_layers_pruned_32': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'layer_20_relative_l1_influence': 0.41500324010849, 'layer_34_relative_l2_influence': 0.22019824385643005, 'eval_relative_l2_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 8.027660432409068, 'avg_seq_perplexity': 3636.568391393442}, 'mmlu_cosine_layers_pruned_8': {'total': 14080, 'correct': 6172, 'weighted_acc': 43.83522727272727}, 'eval_cosine_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.006864704069544, 'avg_seq_perplexity': 7.724721939837346}, 'eval_cosine_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 3.4803279188812755, 'avg_seq_perplexity': 36.41294585681352}, 'layer_19_relative_l1_influence': 0.49952706694602966, 'layer_20_loss_shapley_influence': -0.17809403501977017, 'layer_59_loss_shapley_influence': -0.17890872183033557, 'eval_relative_l2_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9409452344550464, 'avg_seq_perplexity': 7.241317498879354}, 'eval_loss_shapley_layers_pruned_2': {'avg_seq_perplexity': 7.223971007300205, 'num_ex': 15616, 'avg_loss': 1.9383538668272928}, 'layer_3_l1_influence': 75.5020980834961, 'eval_relative_l2_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 2.2731180660060195, 'avg_seq_perplexity': 10.085854452164448}, 'mmlu_loss_shapley_layers_pruned_18': {'total': 14080, 'correct': 3326, 'weighted_acc': 23.62215909090909}, 'eval_relative_l1_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 4.770513315669826, 'avg_seq_perplexity': 170.84240522540983}, 'layer_46_l1_influence': 412.73583984375, 'layer_3_cosine_influence': 0.12064367532730104, 'layer_62_logit_shapley_influence': -31.756660991054744, 'layer_63_logit_shapley_influence': 327.84408824396405, 'eval_relative_l2_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.331849895539831, 'avg_seq_perplexity': 10.695065357646005}, 'mmlu_relative_l1_layers_pruned_10': {'weighted_acc': 41.40625, 'total': 14080, 'correct': 5830}, 'mmlu_loss_shapley_layers_pruned_26': {'total': 14080, 'correct': 3281, 'weighted_acc': 23.302556818181817}, 'layer_32_l1_influence': 452.3292236328125, 'mmlu_logit_shapley_layers_pruned_30': {'total': 14080, 'correct': 3292, 'weighted_acc': 23.380681818181817}, 'eval_cosine_layers_pruned_10': {'avg_seq_perplexity': 9.371176797835552, 'num_ex': 15616, 'avg_loss': 2.200106261206455}, 'mmlu_cosine_layers_pruned_12': {'total': 14080, 'correct': 5745, 'weighted_acc': 40.80255681818182}, 'mmlu_cosine_layers_pruned_22': {'total': 14080, 'correct': 3532, 'weighted_acc': 25.085227272727273}, 'layer_39_relative_l1_influence': 0.3655080199241638, 'mmlu_relative_l2_layers_pruned_4': {'total': 14080, 'correct': 6421, 'weighted_acc': 45.60369318181818}, 'eval_loss_shapley_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.0211294205462345, 'avg_seq_perplexity': 21.87884021196209}, 'mmlu_loss_shapley_layers_pruned_30': {'correct': 3292, 'weighted_acc': 23.380681818181817, 'total': 14080}, 'layer_37_cosine_influence': 0.059494614601135254, 'eval_relative_l2_layers_pruned_0': {'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616, 'avg_loss': 1.9205412317494877}, 'layer_18_relative_l2_influence': 0.3723582625389099, 'layer_6_relative_l1_influence': 0.47285041213035583, 'layer_27_relative_l2_influence': 0.4210814237594605, 'layer_28_loss_shapley_influence': -0.21891407391631312, 'mmlu_relative_l2_layers_pruned_8': {'weighted_acc': 43.83522727272727, 'total': 14080, 'correct': 6172}, 'layer_46_cosine_influence': 0.008122146129608154, 'layer_17_l1_influence': 299.7226257324219, 'layer_54_l1_influence': 504.8687744140625, 'layer_12_cosine_influence': 0.06126511096954346, 'layer_20_cosine_influence': 0.06514370441436768, 'layer_22_relative_l1_influence': 0.3612224161624909, 'layer_10_loss_shapley_influence': -0.18213281742646448, 'layer_56_logit_shapley_influence': -86.54977424285997, 'layer_1_l1_influence': 29.47905540466309, 'mmlu_loss_shapley_layers_pruned_22': {'weighted_acc': 25.113636363636363, 'total': 14080, 'correct': 3536}, 'mmlu_logit_shapley_layers_pruned_10': {'total': 14080, 'correct': 6042, 'weighted_acc': 42.91193181818182}, 'mmlu_relative_l1_layers_pruned_14': {'total': 14080, 'correct': 5725, 'weighted_acc': 40.66051136363637}, 'layer_28_relative_l1_influence': 0.32190269231796265, 'layer_60_relative_l2_influence': 0.12794619798660278, 'eval_relative_l1_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.006864704069544, 'avg_seq_perplexity': 7.724721939837346}, 'mmlu_relative_l1_layers_pruned_9': {'correct': 6033, 'weighted_acc': 42.84801136363637, 'total': 14080}, 'mmlu_loss_shapley_layers_pruned_1': {'total': 14080, 'correct': 6351, 'weighted_acc': 45.10653409090909}, 'mmlu_loss_shapley_layers_pruned_20': {'total': 14080, 'correct': 3475, 'weighted_acc': 24.680397727272727}, 'eval_logit_shapley_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 2.1761892349993595, 'avg_seq_perplexity': 9.142795250064037}, 'layer_47_l2_influence': 18.00506591796875, 'mmlu_logit_shapley_layers_pruned_25': {'total': 14080, 'correct': 3269, 'weighted_acc': 23.217329545454547}, 'mmlu_logit_shapley_layers_pruned_22': {'total': 14080, 'correct': 3370, 'weighted_acc': 23.93465909090909}, 'layer_57_l1_influence': 1218.7410888671875, 'layer_2_cosine_influence': 0.14639770984649658, 'layer_18_relative_l1_influence': 0.3995325267314911, 'layer_61_loss_shapley_influence': -0.13966070156627453, 'layer_7_logit_shapley_influence': 25.39432626679198, 'layer_41_logit_shapley_influence': -46.94630577727489, 'layer_46_logit_shapley_influence': -96.78552344417508, 'layer_44_l2_influence': 9.861668586730955, 'mmlu_relative_l2_layers_pruned_24': {'total': 14080, 'correct': 3255, 'weighted_acc': 23.117897727272727}, 'eval_relative_l1_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 8.212026627337346, 'avg_seq_perplexity': 3958.9231557377047}, 'layer_27_relative_l1_influence': 0.4511369466781616, 'eval_loss_shapley_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 2.197635838242828, 'avg_seq_perplexity': 9.352545065957992}, 'layer_44_cosine_influence': 0.01204991340637207, 'layer_46_l2_influence': 8.460975646972656, 'layer_58_l1_influence': 559.9213256835938, 'layer_4_cosine_influence': 0.06531864404678345, 'layer_22_relative_l2_influence': 0.34665447473526, 'layer_57_logit_shapley_influence': -21.838409644737723, 'eval_loss_shapley_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 1.979529333896324, 'avg_seq_perplexity': 7.52141583552126}, 'eval_relative_l2_layers_pruned_14': {'avg_loss': 2.51195788774334, 'avg_seq_perplexity': 12.821550212922643, 'num_ex': 15616}, 'layer_0_l2_influence': 0.9737692475318908, 'layer_38_l2_influence': 7.368237018585205, 'layer_28_relative_l2_influence': 0.303814172744751, 'layer_60_relative_l1_influence': 0.12707044184207916, 'layer_29_logit_shapley_influence': -57.815651323960225, 'layer_53_logit_shapley_influence': -57.45505094842264, 'mmlu_relative_l2_layers_pruned_30': {'total': 14080, 'correct': 3292, 'weighted_acc': 23.380681818181817}, 'eval_logit_shapley_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.022478322513768, 'avg_seq_perplexity': 7.851092229123975}, '_timestamp': 1715377967.8166976, 'layer_40_l2_influence': 9.378457069396973, 'mmlu_cosine_layers_pruned_17': {'correct': 3619, 'weighted_acc': 25.703125, 'total': 14080}, 'mmlu_cosine_layers_pruned_28': {'total': 14080, 'correct': 3308, 'weighted_acc': 23.494318181818183}, 'layer_53_relative_l1_influence': 0.23649144172668457, 'layer_36_loss_shapley_influence': -0.22639095466777603, 'layer_25_l1_influence': 404.70843505859375, 'mmlu_cosine_layers_pruned_24': {'total': 14080, 'correct': 3255, 'weighted_acc': 23.117897727272727}, 'layer_35_relative_l2_influence': 0.38445767760276794, 'eval_relative_l1_layers_pruned_0': {'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616}, 'mmlu_relative_l2_layers_pruned_5': {'total': 14080, 'correct': 6315, 'weighted_acc': 44.85085227272727}, 'eval_relative_l1_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 4.354139984631147, 'avg_seq_perplexity': 113.72798732069673}, 'mmlu_logit_shapley_layers_pruned_3': {'total': 14080, 'correct': 6439, 'weighted_acc': 45.73153409090909}, 'layer_38_l1_influence': 367.3727416992187, 'layer_63_relative_l1_influence': 0.8564069867134094, 'layer_16_loss_shapley_influence': -0.21716128836427864, 'eval_relative_l2_layers_pruned_6': {'avg_loss': 2.006864704069544, 'avg_seq_perplexity': 7.724721939837346, 'num_ex': 15616}, 'mmlu_relative_l2_layers_pruned_27': {'correct': 3345, 'weighted_acc': 23.757102272727273, 'total': 14080}, 'mmlu_loss_shapley_layers_pruned_13': {'total': 14080, 'correct': 5176, 'weighted_acc': 36.76136363636363}, 'layer_34_cosine_influence': 0.023599982261657715, 'layer_48_logit_shapley_influence': -91.35750453207729, 'mmlu_relative_l2_layers_pruned_7': {'total': 14080, 'correct': 6162, 'weighted_acc': 43.76420454545455}, 'eval_loss_shapley_layers_pruned_16': {'avg_seq_perplexity': 13.405037301485656, 'num_ex': 15616, 'avg_loss': 2.554561927670338}, 'mmlu_logit_shapley_layers_pruned_1': {'total': 14080, 'correct': 6442, 'weighted_acc': 45.75284090909091}, 'layer_29_relative_l1_influence': 0.44349631667137146, 'layer_42_logit_shapley_influence': -96.53511409220758, 'layer_53_relative_l2_influence': 0.21804608404636383, 'layer_41_l1_influence': 851.8302001953125, 'layer_35_relative_l1_influence': 0.40871796011924744, 'mmlu_logit_shapley_layers_pruned_13': {'total': 14080, 'correct': 5470, 'weighted_acc': 38.84943181818182}, 'layer_34_l1_influence': 359.4594421386719, 'eval_cosine_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 5.83843243708376, 'avg_seq_perplexity': 530.3520427766393}, 'layer_63_relative_l2_influence': 0.9459423422813416, 'layer_15_logit_shapley_influence': -48.4070486579418, 'layer_39_logit_shapley_influence': -38.16328730859853, 'layer_27_cosine_influence': 0.08613812923431396, 'layer_24_l2_influence': 5.847803592681885, 'layer_29_relative_l2_influence': 0.4127892255783081, 'mmlu_relative_l2_layers_pruned_29': {'correct': 3294, 'weighted_acc': 23.394886363636363, 'total': 14080}, 'eval_logit_shapley_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 8.212026627337346, 'avg_seq_perplexity': 3958.9231557377047}, 'layer_24_l1_influence': 290.59710693359375, 'layer_23_cosine_influence': 0.09088987112045288, 'layer_56_cosine_influence': 0.008222639560699463, 'layer_11_relative_l1_influence': 0.5800231099128723, 'eval_relative_l1_layers_pruned_25': {'avg_loss': 5.83843243708376, 'avg_seq_perplexity': 530.3520427766393, 'num_ex': 15616}, 'mmlu_relative_l1_layers_pruned_13': {'total': 14080, 'correct': 5983, 'weighted_acc': 42.49289772727273}, 'layer_1_l2_influence': 0.7655490636825562, 'layer_26_loss_shapley_influence': -0.21188957643718864, 'eval_cosine_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'layer_51_relative_l2_influence': 0.22901740670204165, 'layer_53_loss_shapley_influence': -0.20423832555886737, 'eval_loss_shapley_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 8.027660432409068, 'avg_seq_perplexity': 3636.568391393442}, 'mmlu_logit_shapley_layers_pruned_2': {'weighted_acc': 45.75284090909091, 'total': 14080, 'correct': 6442}, 'layer_12_l1_influence': 145.5146484375, 'layer_47_l1_influence': 916.99853515625, 'layer_48_l2_influence': 10.852928161621094, 'mmlu_cosine_layers_pruned_15': {'total': 14080, 'correct': 5495, 'weighted_acc': 39.02698863636363}, 'layer_62_relative_l2_influence': 0.1545732170343399, 'eval_logit_shapley_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 5.398515544953893, 'avg_seq_perplexity': 326.93000768442624}, 'eval_logit_shapley_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 6.78919207463499, 'avg_seq_perplexity': 1326.514344262295}, 'layer_35_l1_influence': 662.5155029296875, 'layer_6_relative_l2_influence': 0.4682256281375885, 'layer_11_relative_l2_influence': 0.5062575936317444, 'layer_30_loss_shapley_influence': -0.21387298011746747, 'eval_relative_l1_layers_pruned_2': {'avg_loss': 1.9401990546554817, 'avg_seq_perplexity': 7.236155525582736, 'num_ex': 15616}, 'eval_relative_l2_layers_pruned_13': {'avg_loss': 2.4323025062435963, 'avg_seq_perplexity': 11.826041800076844, 'num_ex': 15616}, 'mmlu_loss_shapley_layers_pruned_3': {'total': 14080, 'correct': 6358, 'weighted_acc': 45.15625}, 'mmlu_loss_shapley_layers_pruned_27': {'total': 14080, 'correct': 3329, 'weighted_acc': 23.64346590909091}, 'layer_15_l2_influence': 5.4180731773376465, 'mmlu_logit_shapley_layers_pruned_24': {'total': 14080, 'correct': 3257, 'weighted_acc': 23.132102272727273}, 'mmlu_logit_shapley_layers_pruned_19': {'total': 14080, 'correct': 3542, 'weighted_acc': 25.15625}, 'mmlu_logit_shapley_layers_pruned_9': {'total': 14080, 'correct': 6020, 'weighted_acc': 42.75568181818182}, 'layer_25_logit_shapley_influence': -61.33595681569807, 'layer_27_loss_shapley_influence': -0.21051932285851427, 'layer_50_loss_shapley_influence': -0.23136906600746057, 'layer_24_logit_shapley_influence': -70.99515629471786, 'eval_loss_shapley_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.96359127857646, 'avg_seq_perplexity': 7.40543903288294}, 'layer_51_relative_l1_influence': 0.24333778023719788, 'mmlu_cosine_layers_pruned_2': {'correct': 6433, 'weighted_acc': 45.68892045454545, 'total': 14080}, 'mmlu_cosine_layers_pruned_7': {'total': 14080, 'correct': 6256, 'weighted_acc': 44.43181818181818}, 'layer_62_relative_l1_influence': 0.14847514033317566, 'layer_33_loss_shapley_influence': -0.19437128375572477, 'layer_30_logit_shapley_influence': -62.18256104637432, 'layer_31_logit_shapley_influence': -50.1132834230002, 'mmlu_relative_l1_layers_pruned_3': {'correct': 6416, 'weighted_acc': 45.56818181818182, 'total': 14080}, 'layer_42_l2_influence': 7.746911525726318, 'eval_loss_shapley_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.4615883749039447, 'avg_seq_perplexity': 12.18598412685707}, 'layer_14_l1_influence': 167.88497924804688, 'layer_56_l2_influence': 12.807137489318848, 'mmlu_cosine_layers_pruned_30': {'weighted_acc': 23.380681818181817, 'total': 14080, 'correct': 3292}, 'mmlu_relative_l1_layers_pruned_19': {'total': 14080, 'correct': 3452, 'weighted_acc': 24.517045454545453}, 'mmlu_loss_shapley_layers_pruned_24': {'total': 14080, 'correct': 3335, 'weighted_acc': 23.686079545454547}, 'layer_4_l1_influence': 49.401588439941406, 'layer_49_l1_influence': 939.04736328125, 'layer_23_relative_l1_influence': 0.46181389689445496, 'mmlu_relative_l1_layers_pruned_15': {'total': 14080, 'correct': 5495, 'weighted_acc': 39.02698863636363}, 'mmlu_relative_l2_layers_pruned_12': {'total': 14080, 'correct': 5745, 'weighted_acc': 40.80255681818182}, 'eval_logit_shapley_layers_pruned_15': {'avg_loss': 2.517363751520876, 'avg_seq_perplexity': 12.897300845286884, 'num_ex': 15616}, 'layer_21_l2_influence': 7.098690509796143, 'layer_28_cosine_influence': 0.0436396598815918, 'layer_45_cosine_influence': 0.03331410884857178, 'layer_21_relative_l1_influence': 0.4739999175071716, 'layer_59_relative_l1_influence': 0.26445701718330383, 'layer_12_loss_shapley_influence': -0.1964602410438656, 'layer_43_loss_shapley_influence': -0.20331398273934265, 'layer_54_loss_shapley_influence': -0.23118485696079283, 'layer_43_l1_influence': 857.0422973632812, 'mmlu_relative_l2_layers_pruned_11': {'total': 14080, 'correct': 5643, 'weighted_acc': 40.078125}, 'eval_logit_shapley_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 1.9982184738409323, 'avg_seq_perplexity': 7.663562211834017}, 'mmlu_loss_shapley_layers_pruned_28': {'total': 14080, 'correct': 3369, 'weighted_acc': 23.927556818181817}, 'layer_37_logit_shapley_influence': -45.2208396389868, 'layer_37_l2_influence': 14.27407169342041, 'mmlu_cosine_layers_pruned_4': {'weighted_acc': 45.60369318181818, 'total': 14080, 'correct': 6421}, 'layer_40_relative_l1_influence': 0.19770878553390503, 'layer_11_loss_shapley_influence': -0.17714068344599276, 'layer_2_logit_shapley_influence': 668.7537979670797, 'eval_relative_l2_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9541669751777024, 'avg_seq_perplexity': 7.335155549596568}, 'layer_28_logit_shapley_influence': -75.85685659684309, 'layer_32_l2_influence': 8.983405113220215, 'mmlu_relative_l2_layers_pruned_31': {'total': 14080, 'correct': 3501, 'weighted_acc': 24.865056818181817}, 'layer_60_logit_shapley_influence': -85.91795458451368, 'layer_55_l1_influence': 1087.323486328125, 'layer_8_relative_l2_influence': 0.4325380027294159, 'layer_10_logit_shapley_influence': -30.388891030712628, 'eval_relative_l2_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.696081192767034, 'avg_seq_perplexity': 54.325547515368854}, 'mmlu_logit_shapley_layers_pruned_12': {'weighted_acc': 42.75568181818182, 'total': 14080, 'correct': 6020}, 'layer_5_l2_influence': 1.590091109275818, 'layer_63_l1_influence': 5452.486328125, 'layer_23_relative_l2_influence': 0.4283429980278015, 'layer_46_loss_shapley_influence': -0.23118643727836563, 'eval_relative_l2_layers_pruned_15': {'avg_seq_perplexity': 14.12948058081455, 'num_ex': 15616, 'avg_loss': 2.6064340560162655}, 'mmlu_relative_l2_layers_pruned_10': {'total': 14080, 'correct': 5336, 'weighted_acc': 37.89772727272727}, 'layer_13_l1_influence': 233.98443603515625, 'layer_21_relative_l2_influence': 0.4426882565021515, 'layer_59_relative_l2_influence': 0.24169033765792847, 'layer_35_loss_shapley_influence': -0.19695732198418223, 'layer_40_logit_shapley_influence': -80.11708616529569, 'mmlu_loss_shapley_layers_pruned_2': {'total': 14080, 'correct': 6325, 'weighted_acc': 44.921875}, 'mmlu_logit_shapley_layers_pruned_27': {'total': 14080, 'correct': 3329, 'weighted_acc': 23.64346590909091}, 'layer_15_cosine_influence': 0.11906349658966064, 'mmlu_cosine_layers_pruned_31': {'total': 14080, 'correct': 3501, 'weighted_acc': 24.865056818181817}, 'layer_2_relative_l1_influence': 0.7014000415802002, 'layer_40_relative_l2_influence': 0.19496865570545197, 'mmlu_logit_shapley_layers_pruned_4': {'total': 14080, 'correct': 6388, 'weighted_acc': 45.36931818181818}, 'mmlu_cosine_layers_pruned_1': {'correct': 6442, 'weighted_acc': 45.75284090909091, 'total': 14080}, 'layer_37_l1_influence': 724.1959838867188, 'layer_29_cosine_influence': 0.0816267728805542, 'layer_16_relative_l1_influence': 0.3926076591014862, 'layer_21_logit_shapley_influence': -60.899133975567935, 'layer_32_logit_shapley_influence': -57.391516342224534, 'eval_loss_shapley_layers_pruned_1': {'avg_loss': 1.9281527409788035, 'avg_seq_perplexity': 7.152563376504867, 'num_ex': 15616}, 'eval_relative_l2_layers_pruned_30': {'avg_seq_perplexity': 2135.1789190573772, 'num_ex': 15616, 'avg_loss': 7.336165631403689}, 'layer_10_l1_influence': 129.04190063476562, 'mmlu_logit_shapley_layers_pruned_31': {'total': 14080, 'correct': 3501, 'weighted_acc': 24.865056818181817}, 'layer_25_cosine_influence': 0.08732450008392334, 'layer_32_cosine_influence': 0.04472827911376953, 'layer_43_relative_l2_influence': 0.29260584712028503, 'layer_34_loss_shapley_influence': -0.2241559332819587, 'layer_17_logit_shapley_influence': -55.972865598622576, 'mmlu_relative_l2_layers_pruned_14': {'total': 14080, 'correct': 5725, 'weighted_acc': 40.66051136363637}, 'layer_26_l1_influence': 320.166015625, 'layer_24_relative_l1_influence': 0.35137736797332764, 'layer_49_logit_shapley_influence': -58.83115409267619, 'eval_relative_l1_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.7972914898981815, 'avg_seq_perplexity': 17.27756787909836}, 'eval_logit_shapley_layers_pruned_26': {'avg_seq_perplexity': 614.1387038934427, 'num_ex': 15616, 'avg_loss': 6.046122566598361}, 'eval_cosine_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 5.292862688908811, 'avg_seq_perplexity': 286.9025038422131}, 'layer_47_relative_l2_influence': 0.2513786256313324, 'layer_21_loss_shapley_influence': -0.2094033949748071, 'eval_relative_l2_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 5.412311491419057, 'avg_seq_perplexity': 356.9245325307377}, 'mmlu_loss_shapley_layers_pruned_25': {'total': 14080, 'correct': 3263, 'weighted_acc': 23.17471590909091}, 'layer_35_l2_influence': 13.023185729980469, 'layer_58_cosine_influence': 0.007006704807281494, 'layer_16_relative_l2_influence': 0.36984121799468994, 'layer_59_logit_shapley_influence': 9.155946249563726, 'mmlu_relative_l1_layers_pruned_30': {'total': 14080, 'correct': 3292, 'weighted_acc': 23.380681818181817}, 'layer_17_l2_influence': 5.991325378417969, 'eval_cosine_layers_pruned_20': {'avg_seq_perplexity': 113.72798732069673, 'num_ex': 15616, 'avg_loss': 4.354139984631147}, 'layer_43_relative_l1_influence': 0.30927008390426636, 'layer_48_loss_shapley_influence': -0.2305401809028762, 'mmlu_relative_l2_layers_pruned_1': {'total': 14080, 'correct': 6442, 'weighted_acc': 45.75284090909091}, 'mmlu_loss_shapley_layers_pruned_5': {'total': 14080, 'correct': 6341, 'weighted_acc': 45.03551136363637}, 'mmlu_logit_shapley_layers_pruned_16': {'total': 14080, 'correct': 4177, 'weighted_acc': 29.666193181818183}, 'eval_cosine_layers_pruned_9': {'avg_loss': 2.1026551293545084, 'avg_seq_perplexity': 8.505463146772541, 'num_ex': 15616}, 'layer_11_l2_influence': 3.8712406158447266, 'layer_22_l1_influence': 272.4095764160156, 'layer_22_l2_influence': 5.563040256500244, 'layer_24_relative_l2_influence': 0.33126118779182434, 'layer_8_loss_shapley_influence': -0.19452668712135424, 'eval_relative_l1_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.1026551293545084, 'avg_seq_perplexity': 8.505463146772541}, 'mmlu_relative_l1_layers_pruned_6': {'total': 14080, 'correct': 6251, 'weighted_acc': 44.39630681818182}, 'layer_2_l1_influence': 39.31295394897461, 'layer_7_cosine_influence': 0.11376702785491943, 'layer_47_relative_l1_influence': 0.26866814494132996, 'layer_29_loss_shapley_influence': -0.20822357913389644, 'mmlu_relative_l1_layers_pruned_24': {'total': 14080, 'correct': 3255, 'weighted_acc': 23.117897727272727}, 'mmlu_loss_shapley_layers_pruned_15': {'weighted_acc': 26.171875, 'total': 14080, 'correct': 3685}, 'mmlu_loss_shapley_layers_pruned_32': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'layer_6_l2_influence': 1.6795196533203125, 'layer_20_l2_influence': 5.630645751953125, 'layer_24_cosine_influence': 0.04933059215545654, 'eval_relative_l1_layers_pruned_28': {'avg_seq_perplexity': 1195.8401639344263, 'num_ex': 15616, 'avg_loss': 6.762005915407275}, 'eval_relative_l2_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 7.004688700691599, 'avg_seq_perplexity': 1546.094006147541}, 'mmlu_logit_shapley_layers_pruned_21': {'total': 14080, 'correct': 3528, 'weighted_acc': 25.056818181818183}, 'layer_8_l1_influence': 95.61754608154295, 'layer_8_relative_l1_influence': 0.47593605518341064, 'mmlu_relative_l1_layers_pruned_27': {'total': 14080, 'correct': 3395, 'weighted_acc': 24.11221590909091}, 'eval_logit_shapley_layers_pruned_17': {'avg_seq_perplexity': 15.78850818071209, 'num_ex': 15616, 'avg_loss': 2.708433807873335}, 'layer_4_l2_influence': 1.0570787191390991, 'layer_60_cosine_influence': 0.008491039276123047, 'layer_2_relative_l2_influence': 0.5958145260810852, 'layer_35_cosine_influence': 0.06664466857910156, 'layer_47_cosine_influence': 0.0294802188873291, 'layer_58_relative_l2_influence': 0.1184607595205307, 'layer_6_loss_shapley_influence': -0.2105608301554871, 'layer_26_cosine_influence': 0.04819768667221069, 'mmlu_relative_l1_layers_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'mmlu_relative_l1_layers_pruned_29': {'total': 14080, 'correct': 3215, 'weighted_acc': 22.833806818181817}, 'layer_20_logit_shapley_influence': -19.224541721377093, 'eval_loss_shapley_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 7.007266685610912, 'avg_seq_perplexity': 1542.2745901639344}, 'eval_relative_l2_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 6.484526587314293, 'avg_seq_perplexity': 912.9939805327868}, 'layer_12_logit_shapley_influence': -51.324433138515545, 'eval_relative_l1_layers_pruned_16': {'avg_seq_perplexity': 14.957246373911373, 'num_ex': 15616, 'avg_loss': 2.661339181368468}, 'eval_loss_shapley_layers_pruned_21': {'avg_seq_perplexity': 33.10469630507172, 'num_ex': 15616, 'avg_loss': 3.3736079481781505}, 'mmlu_loss_shapley_layers_pruned_12': {'total': 14080, 'correct': 5476, 'weighted_acc': 38.89204545454545}, 'eval_cosine_layers_pruned_14': {'avg_seq_perplexity': 12.821550212922643, 'num_ex': 15616, 'avg_loss': 2.51195788774334}, 'eval_relative_l2_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.1026551293545084, 'avg_seq_perplexity': 8.505463146772541}, 'layer_47_logit_shapley_influence': -56.600485306785174, 'eval_loss_shapley_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.623440851930712, 'avg_seq_perplexity': 14.377840636206455}, 'layer_58_relative_l1_influence': 0.11191409826278688, 'mmlu_cosine_layers_pruned_19': {'total': 14080, 'correct': 3452, 'weighted_acc': 24.517045454545453}, 'layer_51_loss_shapley_influence': -0.20698364386383172, 'eval_relative_l1_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 6.263297159163678, 'avg_seq_perplexity': 767.2719006147541}, 'layer_39_l1_influence': 772.7083129882812, 'layer_26_relative_l1_influence': 0.3510412275791168, 'layer_56_relative_l1_influence': 0.1281488537788391, 'mmlu_relative_l1_layers_pruned_2': {'correct': 6433, 'weighted_acc': 45.68892045454545, 'total': 14080}, 'eval_relative_l1_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 3.4803279188812755, 'avg_seq_perplexity': 36.41294585681352}, 'mmlu_loss_shapley_layers_pruned_10': {'total': 14080, 'correct': 5830, 'weighted_acc': 41.40625}, 'mmlu_cosine_layers_pruned_11': {'weighted_acc': 40.078125, 'total': 14080, 'correct': 5643}, 'layer_8_cosine_influence': 0.06628113985061646, 'mmlu_cosine_layers_pruned_3': {'total': 14080, 'correct': 6416, 'weighted_acc': 45.56818181818182}, 'eval_relative_l1_layers_pruned_3': {'avg_seq_perplexity': 7.335155549596568, 'num_ex': 15616, 'avg_loss': 1.9541669751777024}, 'eval_logit_shapley_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 1.980151942518891, 'avg_seq_perplexity': 7.528812095767162}, 'mmlu_logit_shapley_layers_pruned_18': {'total': 14080, 'correct': 3561, 'weighted_acc': 25.291193181818183}, 'layer_60_l1_influence': 678.0001220703125, 'mmlu_cosine_layers_pruned_16': {'correct': 5398, 'weighted_acc': 38.33806818181818, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_13': {'total': 14080, 'correct': 5983, 'weighted_acc': 42.49289772727273}, 'mmlu_logit_shapley_layers_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'eval_cosine_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 7.004688700691599, 'avg_seq_perplexity': 1546.094006147541}, 'eval_cosine_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 4.770513315669826, 'avg_seq_perplexity': 170.84240522540983}, 'layer_58_logit_shapley_influence': -90.70528183760544, 'mmlu_loss_shapley_layers_pruned_23': {'total': 14080, 'correct': 3438, 'weighted_acc': 24.417613636363637}, 'layer_10_l2_influence': 2.6925885677337646, 'layer_49_cosine_influence': 0.026014208793640137, 'eval_cosine_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 1.9829925787253455, 'avg_seq_perplexity': 7.547168168865267}, 'layer_26_relative_l2_influence': 0.3323173224925995, 'layer_56_relative_l2_influence': 0.12685000896453855, 'layer_19_loss_shapley_influence': -0.21054730712364256, 'layer_51_logit_shapley_influence': -59.18826994479339, 'mmlu_loss_shapley_layers_pruned_4': {'correct': 6363, 'weighted_acc': 45.19176136363637, 'total': 14080}, 'layer_42_cosine_influence': 0.009789049625396729, 'layer_16_cosine_influence': 0.05872666835784912, 'layer_19_cosine_influence': 0.1019180417060852, 'eval_relative_l1_layers_pruned_23': {'avg_loss': 5.292862688908811, 'avg_seq_perplexity': 286.9025038422131, 'num_ex': 15616}, 'layer_9_l2_influence': 3.2823262214660645, 'layer_49_loss_shapley_influence': -0.20789792945928953, 'eval_loss_shapley_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9511149672211192, 'avg_seq_perplexity': 7.315079986071978}, 'eval_logit_shapley_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 3.222322557793289, 'avg_seq_perplexity': 27.58432056864754}, 'eval_logit_shapley_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 7.007266685610912, 'avg_seq_perplexity': 1542.2745901639344}, 'mmlu_logit_shapley_layers_pruned_14': {'total': 14080, 'correct': 5202, 'weighted_acc': 36.94602272727273}, 'eval_cosine_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 6.559600830078125, 'avg_seq_perplexity': 990.4050973360656}, 'layer_57_l2_influence': 24.152551651000977, 'layer_59_cosine_influence': 0.027912497520446777, 'layer_7_relative_l1_influence': 0.67762291431427, 'layer_10_relative_l1_influence': 0.4632624685764313, 'layer_32_relative_l1_influence': 0.3477138578891754, 'layer_14_logit_shapley_influence': -66.50605126766901, 'eval_relative_l1_layers_pruned_27': {'avg_seq_perplexity': 990.4050973360656, 'num_ex': 15616, 'avg_loss': 6.559600830078125}, 'layer_15_l1_influence': 271.1194763183594, 'layer_60_l2_influence': 14.924389839172363, 'layer_11_cosine_influence': 0.1175774335861206, 'layer_46_relative_l2_influence': 0.12239404767751694, 'mmlu_relative_l1_layers_pruned_28': {'total': 14080, 'correct': 3309, 'weighted_acc': 23.501420454545453}, 'eval_loss_shapley_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 2.1626031594198256, 'avg_seq_perplexity': 9.032391657594774}, 'layer_51_l1_influence': 968.553466796875, 'layer_50_l1_influence': 398.7574157714844, 'layer_5_cosine_influence': 0.10337048768997192, 'layer_49_relative_l1_influence': 0.2513432502746582, 'mmlu_loss_shapley_layers_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'mmlu_logit_shapley_layers_pruned_6': {'total': 14080, 'correct': 6367, 'weighted_acc': 45.22017045454545}, 'layer_20_l1_influence': 277.549560546875, 'layer_41_cosine_influence': 0.04691839218139648, 'layer_13_relative_l1_influence': 0.5735967755317688, 'layer_57_relative_l1_influence': 0.2512061595916748, 'layer_62_loss_shapley_influence': -0.2133174676260734, 'eval_relative_l2_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 2.661339181368468, 'avg_seq_perplexity': 14.957246373911373}, 'mmlu_relative_l2_layers_pruned_20': {'total': 14080, 'correct': 3591, 'weighted_acc': 25.504261363636363}, 'eval_logit_shapley_layers_pruned_18': {'avg_seq_perplexity': 17.75956751088627, 'num_ex': 15616, 'avg_loss': 2.820770013527792}, 'layer_25_l2_influence': 8.008007049560547, 'layer_32_relative_l2_influence': 0.32695579528808594, 'eval_relative_l2_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9291440619797, 'avg_seq_perplexity': 7.158603855820953}, 'mmlu_relative_l1_layers_pruned_5': {'weighted_acc': 44.97159090909091, 'total': 14080, 'correct': 6332}, 'eval_loss_shapley_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 4.55987298684042, 'avg_seq_perplexity': 111.36406570184428}, 'layer_10_relative_l2_influence': 0.4142943322658539, 'layer_33_l2_influence': 12.435962677001951, 'layer_10_cosine_influence': 0.0650864839553833, 'layer_14_cosine_influence': 0.05760836601257324, 'mmlu_cosine_layers_pruned_14': {'total': 14080, 'correct': 5725, 'weighted_acc': 40.66051136363637}, 'layer_46_relative_l1_influence': 0.12629927694797516, 'eval_relative_l1_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 7.007266685610912, 'avg_seq_perplexity': 1542.2745901639344}, 'eval_relative_l2_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 6.812012719326332, 'avg_seq_perplexity': 1241.7967469262296}, 'layer_5_l1_influence': 79.80451202392578, 'layer_49_relative_l2_influence': 0.233901709318161, 'layer_0_logit_shapley_influence': 1099.111689977791, 'layer_52_logit_shapley_influence': -78.17229055426466, 'mmlu_relative_l1_layers_pruned_7': {'total': 14080, 'correct': 6256, 'weighted_acc': 44.43181818181818}, 'eval_logit_shapley_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.4615883749039447, 'avg_seq_perplexity': 12.18598412685707}, 'mmlu_logit_shapley_layers_pruned_20': {'total': 14080, 'correct': 3475, 'weighted_acc': 24.680397727272727}, 'mmlu_logit_shapley_layers_pruned_29': {'total': 14080, 'correct': 3215, 'weighted_acc': 22.833806818181817}, 'layer_21_l1_influence': 352.8680419921875, 'layer_13_relative_l2_influence': 0.5112926363945007, 'layer_57_relative_l2_influence': 0.23222456872463224, 'layer_57_loss_shapley_influence': -0.18668706202897933, 'layer_34_logit_shapley_influence': -81.89266277794039, 'mmlu_loss_shapley_layers_pruned_9': {'total': 14080, 'correct': 6020, 'weighted_acc': 42.75568181818182}, 'mmlu_relative_l1_layers_pruned_16': {'correct': 3949, 'weighted_acc': 28.046875, 'total': 14080}, 'eval_logit_shapley_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.964524441078061, 'avg_seq_perplexity': 7.412002313332479}, 'layer_18_l1_influence': 234.00393676757812, 'mmlu_cosine_layers_pruned_6': {'correct': 6251, 'weighted_acc': 44.39630681818182, 'total': 14080}, 'eval_cosine_layers_pruned_16': {'avg_loss': 2.691566342213114, 'avg_seq_perplexity': 15.422045097976437, 'num_ex': 15616}, 'mmlu_cosine_layers_pruned_29': {'weighted_acc': 23.394886363636363, 'total': 14080, 'correct': 3294}, 'layer_2_loss_shapley_influence': 1.12534020046589, 'layer_17_loss_shapley_influence': -0.20590583391605977, 'layer_9_logit_shapley_influence': 56.09099922929474, 'mmlu_relative_l1_layers_pruned_18': {'total': 14080, 'correct': 3465, 'weighted_acc': 24.609375}, 'layer_22_cosine_influence': 0.05469882488250733, 'mmlu_logit_shapley_layers_pruned_17': {'total': 14080, 'correct': 3970, 'weighted_acc': 28.196022727272727}, 'eval_cosine_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.050779498991419, 'avg_seq_perplexity': 8.073824022637039}, 'layer_14_relative_l1_influence': 0.3856004774570465, 'mmlu_relative_l1_layers_pruned_26': {'total': 14080, 'correct': 3259, 'weighted_acc': 23.146306818181817}, 'eval_logit_shapley_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 4.101770119588883, 'avg_seq_perplexity': 69.60482037653688}, 'layer_48_l1_influence': 484.4483947753906, 'layer_61_cosine_influence': 0.053372859954833984, 'eval_cosine_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 2.2731180660060195, 'avg_seq_perplexity': 10.085854452164448}, 'layer_30_relative_l1_influence': 0.3231760263442993, 'layer_31_relative_l2_influence': 0.4159835577011109, 'layer_44_relative_l1_influence': 0.1480056792497635, 'layer_18_logit_shapley_influence': -50.446206005745594, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 6416, 'weighted_acc': 45.56818181818182}, 'layer_53_cosine_influence': 0.023240089416503903, 'mmlu_relative_l2_layers_pruned_25': {'total': 14080, 'correct': 3199, 'weighted_acc': 22.720170454545453}, 'layer_1_cosine_influence': 0.06641250848770142, 'eval_cosine_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.912929097159964, 'avg_seq_perplexity': 56.95197233606557}, 'eval_relative_l2_layers_pruned_23': {'avg_seq_perplexity': 286.9025038422131, 'num_ex': 15616, 'avg_loss': 5.292862688908811}, 'layer_55_l2_influence': 21.41735076904297, 'layer_4_relative_l2_influence': 0.4050424098968506, 'layer_15_loss_shapley_influence': -0.19990272022432287, 'eval_relative_l2_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 3.4803279188812755, 'avg_seq_perplexity': 36.41294585681352}, 'mmlu_cosine_layers_pruned_27': {'total': 14080, 'correct': 3395, 'weighted_acc': 24.11221590909091}, 'layer_17_cosine_influence': 0.11118656396865843, 'layer_62_cosine_influence': 0.01201152801513672, 'layer_14_relative_l2_influence': 0.3706997334957123, 'eval_relative_l2_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 6.263297159163678, 'avg_seq_perplexity': 767.2719006147541}, 'mmlu_loss_shapley_layers_pruned_29': {'correct': 3215, 'weighted_acc': 22.833806818181817, 'total': 14080}, 'layer_34_l2_influence': 7.200470447540283, 'layer_45_l2_influence': 17.84441566467285, 'layer_62_l2_influence': 20.296951293945312, 'layer_40_cosine_influence': 0.016844093799591064, 'layer_30_relative_l2_influence': 0.30389702320098877, 'layer_31_relative_l1_influence': 0.44442182779312134, 'layer_44_relative_l2_influence': 0.15932777523994446, 'layer_60_loss_shapley_influence': -0.22929789453835547, 'layer_40_l1_influence': 456.04437255859375, 'eval_loss_shapley_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.2839275422643444, 'avg_seq_perplexity': 10.198139128137807}, 'mmlu_loss_shapley_layers_pruned_21': {'weighted_acc': 23.87784090909091, 'total': 14080, 'correct': 3362}, 'layer_50_logit_shapley_influence': -96.89439412998873, 'layer_41_l2_influence': 16.84494972229004, 'mmlu_cosine_layers_pruned_21': {'weighted_acc': 24.865056818181817, 'total': 14080, 'correct': 3501}, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 3384, 'weighted_acc': 24.03409090909091}, 'mmlu_loss_shapley_layers_pruned_17': {'total': 14080, 'correct': 3433, 'weighted_acc': 24.382102272727273}, 'layer_0_l1_influence': 16.417774200439453, 'layer_17_relative_l2_influence': 0.4811178147792816, 'layer_32_loss_shapley_influence': -0.20980728693292192, 'eval_relative_l1_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 2.6064340560162655, 'avg_seq_perplexity': 14.12948058081455}, 'mmlu_loss_shapley_layers_pruned_6': {'weighted_acc': 45.22017045454545, 'total': 14080, 'correct': 6367}, 'layer_44_l1_influence': 434.2311401367187, 'mmlu_relative_l2_layers_pruned_22': {'total': 14080, 'correct': 3504, 'weighted_acc': 24.886363636363637}, 'eval_logit_shapley_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 8.027660432409068, 'avg_seq_perplexity': 3636.568391393442}, 'eval_relative_l1_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.912929097159964, 'avg_seq_perplexity': 56.95197233606557}, 'eval_cosine_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9401990546554817, 'avg_seq_perplexity': 7.236155525582736}, 'eval_cosine_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.0282785384381405, 'avg_seq_perplexity': 7.894156033875512}, 'mmlu_relative_l1_layers_pruned_4': {'total': 14080, 'correct': 6421, 'weighted_acc': 45.60369318181818}, 'mmlu_loss_shapley_layers_pruned_7': {'total': 14080, 'correct': 6296, 'weighted_acc': 44.71590909090909}, 'layer_13_cosine_influence': 0.12203025817871094, 'layer_16_l2_influence': 4.12163782119751, 'layer_50_l2_influence': 7.992922782897949, 'eval_cosine_layers_pruned_30': {'avg_seq_perplexity': 2135.1789190573772, 'num_ex': 15616, 'avg_loss': 7.336165631403689}, 'layer_0_loss_shapley_influence': 2.9232145157261957, 'eval_loss_shapley_layers_pruned_25': {'avg_loss': 5.653957679623463, 'avg_seq_perplexity': 432.2802894467213, 'num_ex': 15616}, 'mmlu_logit_shapley_layers_pruned_26': {'total': 14080, 'correct': 3296, 'weighted_acc': 23.40909090909091}, 'layer_9_l1_influence': 159.5408477783203, 'eval_cosine_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 8.027660432409068, 'avg_seq_perplexity': 3636.568391393442}, 'layer_17_relative_l1_influence': 0.5302409529685974, 'layer_3_loss_shapley_influence': 7.418408630081503, 'eval_loss_shapley_layers_pruned_8': {'avg_loss': 2.0464970322905995, 'avg_seq_perplexity': 8.038267041816086, 'num_ex': 15616}, 'eval_logit_shapley_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 2.591617771836578, 'avg_seq_perplexity': 14.028700531506148}, 'mmlu_cosine_layers_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'layer_7_relative_l2_influence': 0.5267505049705505, 'layer_22_logit_shapley_influence': -69.03067192482976, 'layer_36_l1_influence': 392.6647033691406, 'layer_52_l2_influence': 13.256114959716797, 'mmlu_relative_l2_layers_pruned_21': {'total': 14080, 'correct': 3501, 'weighted_acc': 24.865056818181817}, 'eval_loss_shapley_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 2.517363751520876, 'avg_seq_perplexity': 12.897300845286884}, 'eval_loss_shapley_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 8.212026627337346, 'avg_seq_perplexity': 3958.9231557377047}, 'layer_16_l1_influence': 200.1044921875, 'layer_61_l1_influence': 1996.1624755859375, 'layer_52_cosine_influence': 0.010249018669128418, 'layer_50_relative_l1_influence': 0.10617020726203918, 'layer_18_loss_shapley_influence': -0.208706871323594, 'eval_loss_shapley_layers_pruned_24': {'avg_loss': 5.516999791880123, 'avg_seq_perplexity': 354.9599449282787, 'num_ex': 15616}, 'mmlu_logit_shapley_layers_pruned_15': {'total': 14080, 'correct': 3685, 'weighted_acc': 26.171875}, 'layer_11_l1_influence': 191.82009887695312, 'mmlu_cosine_layers_pruned_23': {'total': 14080, 'correct': 3384, 'weighted_acc': 24.03409090909091}, 'layer_4_relative_l1_influence': 0.5091842412948608, 'layer_4_loss_shapley_influence': -0.16452743245770685, 'layer_39_cosine_influence': 0.05161702632904053, 'layer_14_l2_influence': 3.546753168106079, 'layer_36_relative_l1_influence': 0.2251329869031906, 'eval_loss_shapley_layers_pruned_28': {'avg_seq_perplexity': 1326.514344262295, 'num_ex': 15616, 'avg_loss': 6.78919207463499}, 'mmlu_logit_shapley_layers_pruned_5': {'total': 14080, 'correct': 6395, 'weighted_acc': 45.41903409090909}, 'layer_3_l2_influence': 6.417304992675781, 'layer_19_logit_shapley_influence': -61.36345602480287, 'mmlu_relative_l1_layers_pruned_17': {'total': 14080, 'correct': 3619, 'weighted_acc': 25.703125}, 'eval_logit_shapley_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'layer_57_cosine_influence': 0.02566462755203247, 'mmlu_relative_l1_layers_pruned_8': {'total': 14080, 'correct': 6119, 'weighted_acc': 43.45880681818182}, 'layer_50_relative_l2_influence': 0.09869716316461564, 'layer_0_cosine_influence': 0.40978866815567017, 'layer_33_cosine_influence': 0.0754508376121521, 'layer_43_cosine_influence': 0.03800559043884277, 'layer_51_cosine_influence': 0.025649845600128177, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9291440619797, 'avg_seq_perplexity': 7.158603855820953}, 'layer_27_logit_shapley_influence': -60.30182776714348, 'eval_relative_l1_layers_pruned_30': {'avg_seq_perplexity': 2135.1789190573772, 'num_ex': 15616, 'avg_loss': 7.336165631403689}, 'layer_30_l2_influence': 7.323533058166504, 'eval_logit_shapley_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.2263636354540215, 'avg_seq_perplexity': 9.60943103227459}, 'mmlu_cosine_layers_pruned_20': {'total': 14080, 'correct': 3591, 'weighted_acc': 25.504261363636363}, 'layer_36_relative_l2_influence': 0.21461403369903564, 'mmlu_relative_l2_layers_pruned_9': {'correct': 6033, 'weighted_acc': 42.84801136363637, 'total': 14080}, 'eval_relative_l1_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 5.412311491419057, 'avg_seq_perplexity': 356.9245325307377}, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_45_l1_influence': 908.5736694335938, 'layer_63_cosine_influence': 0.2816794514656067, 'layer_42_loss_shapley_influence': -0.23245902544126665, 'layer_44_loss_shapley_influence': -0.22929207781180683, 'eval_relative_l2_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.7972914898981815, 'avg_seq_perplexity': 17.27756787909836}, 'eval_logit_shapley_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 6.301191986584272, 'avg_seq_perplexity': 817.9320568647541}, 'layer_31_cosine_influence': 0.08002442121505737, 'layer_63_l2_influence': 130.44444274902344, 'mmlu_cosine_layers_pruned_9': {'total': 14080, 'correct': 6033, 'weighted_acc': 42.84801136363637}, 'layer_52_relative_l2_influence': 0.1514345556497574, 'eval_relative_l2_layers_pruned_8': {'avg_loss': 2.050779498991419, 'avg_seq_perplexity': 8.073824022637039, 'num_ex': 15616}, 'layer_26_logit_shapley_influence': -57.65648680994137, 'mmlu_relative_l1_layers_pruned_20': {'total': 14080, 'correct': 3591, 'weighted_acc': 25.504261363636363}, 'layer_27_l2_influence': 8.895450592041016, 'eval_relative_l1_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 1.9836570864818135, 'avg_seq_perplexity': 7.549454986071978}, 'mmlu_relative_l2_layers_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'eval_loss_shapley_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'layer_51_l2_influence': 19.266918182373047, 'eval_cosine_layers_pruned_24': {'avg_seq_perplexity': 356.9245325307377, 'num_ex': 15616, 'avg_loss': 5.412311491419057}, 'layer_12_relative_l2_influence': 0.38829728960990906, 'layer_55_relative_l2_influence': 0.22006021440029144, 'layer_61_relative_l2_influence': 0.3365727961063385, 'layer_9_loss_shapley_influence': -0.06585418404735233, 'layer_63_loss_shapley_influence': 0.18952644682892927, 'mmlu_relative_l2_layers_pruned_28': {'total': 14080, 'correct': 3308, 'weighted_acc': 23.494318181818183}, 'layer_50_cosine_influence': 0.005517184734344482, 'mmlu_logit_shapley_layers_pruned_23': {'correct': 3570, 'weighted_acc': 25.355113636363637, 'total': 14080}, 'mmlu_logit_shapley_layers_pruned_28': {'correct': 3369, 'weighted_acc': 23.927556818181817, 'total': 14080}, 'mmlu_loss_shapley_layers_pruned_31': {'total': 14080, 'correct': 3501, 'weighted_acc': 24.865056818181817}, 'layer_31_l2_influence': 10.72729778289795, 'layer_58_l2_influence': 12.89215850830078, 'eval_cosine_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.7972914898981815, 'avg_seq_perplexity': 17.27756787909836}, 'eval_cosine_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 6.812012719326332, 'avg_seq_perplexity': 1241.7967469262296}, 'layer_25_relative_l1_influence': 0.4498196840286255, 'layer_37_relative_l2_influence': 0.3686099648475647, 'eval_relative_l1_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.0282785384381405, 'avg_seq_perplexity': 7.894156033875512}, 'layer_7_l2_influence': 2.3382256031036377, 'mmlu_logit_shapley_layers_pruned_8': {'total': 14080, 'correct': 6018, 'weighted_acc': 42.74147727272727}, 'layer_61_l2_influence': 45.28547668457031, 'layer_1_relative_l1_influence': 0.7342557907104492, 'layer_52_relative_l1_influence': 0.13511745631694794, 'layer_1_logit_shapley_influence': 340.7960406713278, 'eval_loss_shapley_layers_pruned_9': {'avg_seq_perplexity': 8.381954505795338, 'num_ex': 15616, 'avg_loss': 2.088681080302254}, 'eval_relative_l2_layers_pruned_20': {'avg_seq_perplexity': 113.72798732069673, 'num_ex': 15616, 'avg_loss': 4.354139984631147}, 'mmlu_relative_l2_layers_pruned_16': {'correct': 3949, 'weighted_acc': 28.046875, 'total': 14080}, 'layer_29_l1_influence': 484.7793273925781, 'eval_loss_shapley_layers_pruned_27': {'avg_seq_perplexity': 817.9320568647541, 'num_ex': 15616, 'avg_loss': 6.301191986584272}, 'layer_38_cosine_influence': 0.01569122076034546, 'mmlu_cosine_layers_pruned_25': {'total': 14080, 'correct': 3199, 'weighted_acc': 22.720170454545453}, 'layer_5_relative_l2_influence': 0.520742654800415, 'eval_logit_shapley_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.0211294205462345, 'avg_seq_perplexity': 21.87884021196209}, 'eval_logit_shapley_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 5.685584396612449, 'avg_seq_perplexity': 431.22729892418033}, 'layer_13_l2_influence': 4.698142051696777, 'layer_43_l2_influence': 16.86688232421875, 'layer_54_cosine_influence': 0.007057070732116699, 'layer_12_relative_l1_influence': 0.4055284857749939, 'layer_55_relative_l1_influence': 0.23873470723629, 'layer_61_relative_l1_influence': 0.3512739837169647, 'layer_3_logit_shapley_influence': 504.80895900118946, 'layer_45_logit_shapley_influence': -54.689080424688726, 'layer_26_l2_influence': 6.423439979553223, 'layer_23_l2_influence': 7.475896835327148, 'layer_55_cosine_influence': 0.023876428604125977, 'layer_25_relative_l2_influence': 0.4179152548313141, 'layer_37_relative_l1_influence': 0.3887956142425537, 'mmlu_loss_shapley_layers_pruned_14': {'total': 14080, 'correct': 5202, 'weighted_acc': 36.94602272727273}, 'layer_18_l2_influence': 4.737447261810303, 'layer_3_relative_l1_influence': 0.9160449504852296, 'layer_13_loss_shapley_influence': -0.18685908573578813, 'layer_58_loss_shapley_influence': -0.23139956765133363, 'layer_6_logit_shapley_influence': -46.29391400667715, 'eval_cosine_layers_pruned_15': {'avg_seq_perplexity': 14.12948058081455, 'num_ex': 15616, 'avg_loss': 2.6064340560162655}, 'eval_relative_l1_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 2.4323025062435963, 'avg_seq_perplexity': 11.826041800076844}, 'mmlu_relative_l1_layers_pruned_25': {'total': 14080, 'correct': 3199, 'weighted_acc': 22.720170454545453}, 'layer_36_logit_shapley_influence': -81.6231307964222, 'layer_29_l2_influence': 9.54223918914795, 'eval_cosine_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9291440619797, 'avg_seq_perplexity': 7.158603855820953}, 'layer_11_logit_shapley_influence': -24.051808386019076, 'mmlu_relative_l2_layers_pruned_26': {'total': 14080, 'correct': 3259, 'weighted_acc': 23.146306818181817}, 'eval_loss_shapley_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 2.340211962090164, 'avg_seq_perplexity': 10.787921842981556}, 'layer_19_l2_influence': 6.4387664794921875, 'layer_9_relative_l1_influence': 0.6526036262512207, 'layer_38_relative_l1_influence': 0.1826947331428528, 'mmlu_relative_l2_layers_pruned_18': {'total': 14080, 'correct': 3465, 'weighted_acc': 24.609375}, 'mmlu_loss_shapley_layers_pruned_16': {'correct': 3504, 'weighted_acc': 24.886363636363637, 'total': 14080}, 'layer_23_l1_influence': 376.7869873046875, 'layer_59_l1_influence': 1374.458740234375, 'layer_24_loss_shapley_influence': -0.2150502333689337, 'mmlu_relative_l2_layers_pruned_2': {'total': 14080, 'correct': 6442, 'weighted_acc': 45.75284090909091}, 'mmlu_relative_l2_layers_pruned_23': {'total': 14080, 'correct': 3384, 'weighted_acc': 24.03409090909091}, 'eval_logit_shapley_layers_pruned_13': {'avg_loss': 2.340849079069544, 'avg_seq_perplexity': 10.77969910668545, 'num_ex': 15616}, 'layer_28_l1_influence': 329.3210754394531, 'eval_relative_l2_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 5.83843243708376, 'avg_seq_perplexity': 530.3520427766393}, 'layer_47_loss_shapley_influence': -0.20820154850857708}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence_loss_shapley', 'pruning_scheme': 'mhsa', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128, 'limit_logit_shapley_samples': 25000}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa
1,"{'layer_12_l2_influence': 3.109292984008789, 'layer_25_relative_l2_influence': 0.4179152548313141, 'layer_47_loss_shapley_influence': -0.20820154850857708, 'eval_loss_shapley_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 9.712531418096823, 'avg_seq_perplexity': 33278.88524590164}, 'layer_26_l2_influence': 6.423439979553223, 'layer_38_l2_influence': 7.368237018585205, 'layer_42_l2_influence': 7.746911525726318, 'layer_57_l2_influence': 24.152551651000977, 'eval_cosine_layers_pruned_12': {'avg_seq_perplexity': 43.25221327484631, 'num_ex': 15616, 'avg_loss': 3.597630735303535}, 'layer_11_relative_l1_influence': 0.5800231099128723, 'layer_20_relative_l1_influence': 0.41500324010849, 'layer_58_logit_shapley_influence': -90.70528183760544, 'layer_53_l2_influence': 19.903087615966797, 'layer_23_relative_l2_influence': 0.4283429980278015, 'layer_30_relative_l1_influence': 0.3231760263442993, 'layer_33_l1_influence': 631.001708984375, 'layer_63_l2_influence': 130.44444274902344, 'eval_cosine_layers_pruned_1': {'avg_loss': 1.9558354362112575, 'avg_seq_perplexity': 7.34990704645876, 'num_ex': 15616}, 'eval_cosine_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 5.931244396772541, 'avg_seq_perplexity': 594.2774718237705}, 'layer_16_relative_l2_influence': 0.36984121799468994, 'layer_28_relative_l1_influence': 0.32190269231796265, 'eval_relative_l2_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 5.231956106717469, 'avg_seq_perplexity': 204.8270203637295}, 'eval_loss_shapley_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 3.474246165791496, 'avg_seq_perplexity': 36.61818007172131}, 'layer_52_cosine_influence': 0.010249018669128418, 'eval_relative_l1_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0083863305263834, 'avg_seq_perplexity': 7.73931634621542}, 'mmlu_relative_l2_layers_pruned_2': {'total': 14080, 'correct': 6344, 'weighted_acc': 45.05681818181818}, 'eval_relative_l1_layers_pruned_20': {'avg_loss': 5.98755633244749, 'avg_seq_perplexity': 430.2318775614754, 'num_ex': 15616}, 'mmlu_relative_l1_layers_pruned_23': {'weighted_acc': 23.061079545454547, 'total': 14080, 'correct': 3247}, 'layer_15_l1_influence': 271.1194763183594, 'layer_55_relative_l1_influence': 0.23873470723629, 'layer_6_loss_shapley_influence': -0.2105608301554871, 'mmlu_logit_shapley_layers_pruned_2': {'correct': 4912, 'weighted_acc': 34.88636363636363, 'total': 14080}, 'layer_15_l2_influence': 5.4180731773376465, 'mmlu_cosine_layers_pruned_14': {'correct': 4013, 'weighted_acc': 28.501420454545453, 'total': 14080}, 'layer_48_relative_l1_influence': 0.13475961983203888, 'layer_53_relative_l2_influence': 0.21804608404636383, 'layer_34_relative_l1_influence': 0.23137041926383972, 'eval_relative_l1_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.719643514664446, 'avg_seq_perplexity': 15.80438232421875}, 'mmlu_relative_l2_layers_pruned_8': {'correct': 4041, 'weighted_acc': 28.70028409090909, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_19': {'correct': 4493, 'weighted_acc': 31.910511363636363, 'total': 14080}, 'layer_36_relative_l2_influence': 0.21461403369903564, 'layer_52_relative_l2_influence': 0.1514345556497574, 'eval_logit_shapley_layers_pruned_9': {'avg_loss': 2.6427862448770494, 'avg_seq_perplexity': 14.757933569736169, 'num_ex': 15616}, 'eval_loss_shapley_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 7.486434186091189, 'avg_seq_perplexity': 2079.889600409836}, 'layer_44_cosine_influence': 0.01204991340637207, 'layer_58_cosine_influence': 0.007006704807281494, 'layer_58_relative_l2_influence': 0.1184607595205307, 'layer_35_loss_shapley_influence': -0.19695732198418223, 'layer_41_loss_shapley_influence': -0.19899917940148315, 'layer_1_cosine_influence': 0.06641250848770142, 'eval_cosine_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 7.07709490666624, 'avg_seq_perplexity': 2028.4126536885249}, 'layer_32_relative_l2_influence': 0.32695579528808594, 'mmlu_logit_shapley_layers_pruned_0': {'correct': 6448, 'weighted_acc': 45.79545454545455, 'total': 14080}, 'layer_10_cosine_influence': 0.0650864839553833, 'layer_59_logit_shapley_influence': 9.155946249563726, 'mmlu_loss_shapley_layers_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'mmlu_relative_l1_layers_pruned_22': {'total': 14080, 'correct': 3265, 'weighted_acc': 23.188920454545453}, 'layer_38_l1_influence': 367.3727416992187, 'layer_7_relative_l2_influence': 0.5267505049705505, 'layer_10_loss_shapley_influence': -0.18213281742646448, 'layer_51_loss_shapley_influence': -0.20698364386383172, 'mmlu_loss_shapley_layers_pruned_2': {'total': 14080, 'correct': 4912, 'weighted_acc': 34.88636363636363}, 'mmlu_loss_shapley_layers_pruned_6': {'total': 14080, 'correct': 3644, 'weighted_acc': 25.880681818181817}, 'mmlu_relative_l1_layers_pruned_21': {'total': 14080, 'correct': 3346, 'weighted_acc': 23.764204545454547}, 'layer_19_relative_l1_influence': 0.49952706694602966, 'layer_43_relative_l2_influence': 0.29260584712028503, 'layer_40_l1_influence': 456.04437255859375, 'layer_62_l2_influence': 20.296951293945312, 'layer_3_cosine_influence': 0.12064367532730104, 'eval_cosine_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 10.480536789190571, 'avg_seq_perplexity': 57008.024590163935}, 'layer_15_relative_l1_influence': 0.5610819458961487, 'layer_6_logit_shapley_influence': -46.29391400667715, 'layer_45_logit_shapley_influence': -54.689080424688726, 'eval_loss_shapley_layers_pruned_3': {'avg_loss': 2.047316129090356, 'avg_seq_perplexity': 8.061449394851435, 'num_ex': 15616}, 'mmlu_relative_l2_layers_pruned_20': {'correct': 3747, 'weighted_acc': 26.61221590909091, 'total': 14080}, 'eval_loss_shapley_layers_pruned_20': {'avg_loss': 7.089906786308914, 'avg_seq_perplexity': 1411.4967981557377, 'num_ex': 15616}, 'mmlu_loss_shapley_layers_pruned_25': {'total': 14080, 'correct': 3434, 'weighted_acc': 24.389204545454547}, 'layer_32_relative_l1_influence': 0.3477138578891754, 'layer_2_logit_shapley_influence': 668.7537979670797, 'eval_relative_l2_layers_pruned_8': {'avg_seq_perplexity': 15.80438232421875, 'num_ex': 15616, 'avg_loss': 2.719643514664446}, 'eval_relative_l1_layers_pruned_16': {'avg_loss': 4.578171026511271, 'avg_seq_perplexity': 106.7668016777664, 'num_ex': 15616}, 'mmlu_relative_l2_layers_pruned_26': {'total': 14080, 'correct': 3517, 'weighted_acc': 24.978693181818183}, 'eval_logit_shapley_layers_pruned_4': {'avg_loss': 2.1429808569736166, 'avg_seq_perplexity': 8.884566510309938, 'num_ex': 15616}, 'layer_61_l2_influence': 45.28547668457031, 'layer_63_l1_influence': 5452.486328125, 'mmlu_cosine_layers_pruned_23': {'total': 14080, 'correct': 3306, 'weighted_acc': 23.480113636363637}, 'layer_58_relative_l1_influence': 0.11191409826278688, 'layer_31_logit_shapley_influence': -50.1132834230002, 'layer_32_logit_shapley_influence': -57.391516342224534, 'layer_4_l2_influence': 1.0570787191390991, 'layer_21_l1_influence': 352.8680419921875, 'layer_31_l2_influence': 10.72729778289795, 'layer_7_cosine_influence': 0.11376702785491943, 'layer_63_cosine_influence': 0.2816794514656067, 'layer_36_relative_l1_influence': 0.2251329869031906, 'layer_52_relative_l1_influence': 0.13511745631694794, 'mmlu_relative_l1_layers_pruned_8': {'total': 14080, 'correct': 4041, 'weighted_acc': 28.70028409090909}, 'eval_relative_l2_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 9.56392982357838, 'avg_seq_perplexity': 27566.956967213115}, 'mmlu_cosine_layers_pruned_16': {'weighted_acc': 30.859375, 'total': 14080, 'correct': 4345}, 'layer_34_relative_l2_influence': 0.22019824385643005, 'layer_12_cosine_influence': 0.06126511096954346, 'layer_14_cosine_influence': 0.05760836601257324, 'layer_15_relative_l2_influence': 0.5035219192504883, 'layer_30_logit_shapley_influence': -62.18256104637432, 'eval_loss_shapley_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9910947455734505, 'avg_seq_perplexity': 7.619856537365522}, 'eval_loss_shapley_layers_pruned_6': {'avg_loss': 2.4857327820824797, 'avg_seq_perplexity': 12.609479059938524, 'num_ex': 15616}, 'mmlu_relative_l2_layers_pruned_24': {'total': 14080, 'correct': 3380, 'weighted_acc': 24.005681818181817}, '_runtime': 13866.4803647995, 'layer_36_l2_influence': 7.833109855651856, 'layer_7_relative_l1_influence': 0.67762291431427, 'layer_19_relative_l2_influence': 0.4566158056259155, 'layer_43_relative_l1_influence': 0.30927008390426636, 'eval_loss_shapley_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'mmlu_relative_l1_layers_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_loss_shapley_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 11.201418016777664, 'avg_seq_perplexity': 103750.38524590163}, 'layer_1_l2_influence': 0.7655490636825562, 'layer_18_l1_influence': 234.00393676757812, 'layer_24_l2_influence': 5.847803592681885, 'layer_35_l1_influence': 662.5155029296875, 'layer_4_cosine_influence': 0.06531864404678345, 'layer_9_cosine_influence': 0.12701910734176636, 'mmlu_cosine_layers_pruned_1': {'total': 14080, 'correct': 6477, 'weighted_acc': 46.00142045454545}, 'mmlu_cosine_layers_pruned_20': {'total': 14080, 'correct': 3848, 'weighted_acc': 27.329545454545453}, 'layer_40_loss_shapley_influence': -0.22599884725104943, 'layer_60_loss_shapley_influence': -0.22929789453835547, 'eval_relative_l1_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 10.373355052510243, 'avg_seq_perplexity': 55949.41393442623}, 'mmlu_loss_shapley_layers_pruned_3': {'total': 14080, 'correct': 4344, 'weighted_acc': 30.852272727272727}, 'layer_16_logit_shapley_influence': -67.67158390174252, 'eval_relative_l1_layers_pruned_31': {'avg_loss': 11.201418016777664, 'avg_seq_perplexity': 103750.38524590163, 'num_ex': 15616}, 'eval_relative_l2_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 4.323129122374488, 'avg_seq_perplexity': 83.50509093237704}, 'eval_loss_shapley_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 3.5423128722143953, 'avg_seq_perplexity': 39.14397492955943}, 'eval_cosine_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 3.8047640440893953, 'avg_seq_perplexity': 55.96219422387295}, 'eval_cosine_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 12.12925745229252, 'avg_seq_perplexity': 302548.131147541}, 'eval_relative_l1_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 5.015514936603483, 'avg_seq_perplexity': 165.03464395491804}, 'mmlu_relative_l1_layers_pruned_18': {'total': 14080, 'correct': 4433, 'weighted_acc': 31.484375}, 'layer_50_l1_influence': 398.7574157714844, 'layer_38_cosine_influence': 0.01569122076034546, 'layer_21_logit_shapley_influence': -60.899133975567935, 'eval_loss_shapley_layers_pruned_4': {'avg_seq_perplexity': 8.639291231749487, 'num_ex': 15616, 'avg_loss': 2.115880997454534}, 'eval_relative_l2_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 7.130220006723873, 'avg_seq_perplexity': 1358.2848360655737}, 'eval_loss_shapley_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 9.56392982357838, 'avg_seq_perplexity': 27566.956967213115}, 'mmlu_logit_shapley_layers_pruned_7': {'total': 14080, 'correct': 3759, 'weighted_acc': 26.697443181818183}, 'layer_50_cosine_influence': 0.005517184734344482, 'eval_cosine_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 7.304274261974897, 'avg_seq_perplexity': 2686.7220799180327}, 'layer_22_relative_l1_influence': 0.3612224161624909, 'layer_26_logit_shapley_influence': -57.65648680994137, 'layer_53_logit_shapley_influence': -57.45505094842264, 'layer_1_relative_l1_influence': 0.7342557907104492, 'layer_47_relative_l1_influence': 0.26866814494132996, 'layer_17_loss_shapley_influence': -0.20590583391605977, 'mmlu_loss_shapley_layers_pruned_16': {'total': 14080, 'correct': 3361, 'weighted_acc': 23.870738636363637}, 'mmlu_logit_shapley_layers_pruned_19': {'total': 14080, 'correct': 3329, 'weighted_acc': 23.64346590909091}, 'layer_31_loss_shapley_influence': -0.20237684496817665, 'layer_55_loss_shapley_influence': -0.199014194910903, 'eval_relative_l2_layers_pruned_1': {'avg_loss': 1.9558354362112575, 'avg_seq_perplexity': 7.34990704645876, 'num_ex': 15616}, 'mmlu_relative_l1_layers_pruned_25': {'total': 14080, 'correct': 3378, 'weighted_acc': 23.991477272727273}, 'eval_logit_shapley_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 6.945985387583248, 'avg_seq_perplexity': 1218.0717213114754}, 'layer_13_l1_influence': 233.98443603515625, 'layer_26_l1_influence': 320.166015625, 'layer_34_l1_influence': 359.4594421386719, 'eval_cosine_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 3.2125111564261015, 'avg_seq_perplexity': 26.690445696721312}, 'mmlu_cosine_layers_pruned_27': {'total': 14080, 'correct': 3624, 'weighted_acc': 25.738636363636363}, 'layer_8_relative_l1_influence': 0.47593605518341064, 'layer_63_relative_l2_influence': 0.9459423422813416, 'layer_11_loss_shapley_influence': -0.17714068344599276, 'eval_relative_l1_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 3.054618710377177, 'avg_seq_perplexity': 22.301963931224385}, 'mmlu_loss_shapley_layers_pruned_15': {'total': 14080, 'correct': 3348, 'weighted_acc': 23.77840909090909}, 'layer_43_cosine_influence': 0.03800559043884277, 'mmlu_cosine_layers_pruned_2': {'total': 14080, 'correct': 6344, 'weighted_acc': 45.05681818181818}, 'layer_48_logit_shapley_influence': -91.35750453207729, 'mmlu_relative_l1_layers_pruned_1': {'total': 14080, 'correct': 6477, 'weighted_acc': 46.00142045454545}, 'mmlu_cosine_layers_pruned_29': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'layer_59_relative_l1_influence': 0.26445701718330383, 'layer_24_loss_shapley_influence': -0.2150502333689337, 'layer_45_loss_shapley_influence': -0.20527383719726, 'layer_54_loss_shapley_influence': -0.23118485696079283, 'layer_6_l1_influence': 68.18193054199219, 'layer_47_relative_l2_influence': 0.2513786256313324, 'mmlu_loss_shapley_layers_pruned_4': {'total': 14080, 'correct': 4037, 'weighted_acc': 28.671875}, 'eval_logit_shapley_layers_pruned_32': {'avg_seq_perplexity': 449422.45901639346, 'num_ex': 15616, 'avg_loss': 12.57534740010246}, 'layer_41_l1_influence': 851.8302001953125, 'layer_22_relative_l2_influence': 0.34665447473526, 'eval_relative_l1_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 3.597630735303535, 'avg_seq_perplexity': 43.25221327484631}, 'eval_relative_l1_layers_pruned_14': {'avg_loss': 4.039282876937116, 'avg_seq_perplexity': 115.3851258324795, 'num_ex': 15616}, 'mmlu_relative_l1_layers_pruned_30': {'weighted_acc': 26.84659090909091, 'total': 14080, 'correct': 3780}, 'eval_logit_shapley_layers_pruned_3': {'avg_seq_perplexity': 7.980436731557377, 'num_ex': 15616, 'avg_loss': 2.0371370159211706}, 'eval_logit_shapley_layers_pruned_17': {'avg_seq_perplexity': 748.078637295082, 'num_ex': 15616, 'avg_loss': 6.4096194407979}, 'eval_logit_shapley_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 6.639673451908299, 'avg_seq_perplexity': 944.6631019467212}, 'layer_3_l1_influence': 75.5020980834961, 'layer_8_l1_influence': 95.61754608154295, 'mmlu_cosine_layers_pruned_12': {'total': 14080, 'correct': 5368, 'weighted_acc': 38.125}, 'layer_23_loss_shapley_influence': -0.21282288682011896, 'layer_29_loss_shapley_influence': -0.20822357913389644, 'mmlu_logit_shapley_layers_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'layer_2_l1_influence': 39.31295394897461, 'eval_cosine_layers_pruned_0': {'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616}, 'layer_1_relative_l2_influence': 0.618861198425293, 'mmlu_cosine_layers_pruned_17': {'weighted_acc': 31.321022727272727, 'total': 14080, 'correct': 4410}, 'layer_59_relative_l2_influence': 0.24169033765792847, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9558354362112575, 'avg_seq_perplexity': 7.34990704645876}, 'layer_56_logit_shapley_influence': -86.54977424285997, 'mmlu_relative_l2_layers_pruned_1': {'total': 14080, 'correct': 6477, 'weighted_acc': 46.00142045454545}, 'eval_relative_l1_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 12.57534740010246, 'avg_seq_perplexity': 449422.45901639346}, 'layer_9_l1_influence': 159.5408477783203, 'layer_8_relative_l2_influence': 0.4325380027294159, 'layer_46_loss_shapley_influence': -0.23118643727836563, 'layer_24_logit_shapley_influence': -70.99515629471786, 'mmlu_relative_l1_layers_pruned_11': {'total': 14080, 'correct': 5544, 'weighted_acc': 39.375}, 'eval_logit_shapley_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 9.820072361680328, 'avg_seq_perplexity': 26475.524590163935}, 'layer_55_cosine_influence': 0.023876428604125977, 'layer_63_relative_l1_influence': 0.8564069867134094, 'layer_52_logit_shapley_influence': -78.17229055426466, 'eval_relative_l2_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 3.8047640440893953, 'avg_seq_perplexity': 55.96219422387295}, 'mmlu_logit_shapley_layers_pruned_17': {'total': 14080, 'correct': 3391, 'weighted_acc': 24.083806818181817}, 'mmlu_logit_shapley_layers_pruned_18': {'total': 14080, 'correct': 3324, 'weighted_acc': 23.607954545454547}, 'layer_30_l1_influence': 368.4044494628906, 'layer_49_l1_influence': 939.04736328125, 'layer_50_l2_influence': 7.992922782897949, 'eval_cosine_layers_pruned_14': {'avg_loss': 5.02586139616419, 'avg_seq_perplexity': 203.05478355532787, 'num_ex': 15616}, 'mmlu_logit_shapley_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_22_l1_influence': 272.4095764160156, 'layer_39_l1_influence': 772.7083129882812, 'mmlu_cosine_layers_pruned_15': {'total': 14080, 'correct': 4063, 'weighted_acc': 28.85653409090909}, 'layer_24_relative_l1_influence': 0.35137736797332764, 'layer_8_loss_shapley_influence': -0.19452668712135424, 'mmlu_loss_shapley_layers_pruned_31': {'total': 14080, 'correct': 3754, 'weighted_acc': 26.661931818181817}, 'layer_17_l1_influence': 299.7226257324219, 'layer_44_l1_influence': 434.2311401367187, 'mmlu_cosine_layers_pruned_8': {'total': 14080, 'correct': 4041, 'weighted_acc': 28.70028409090909}, 'eval_relative_l1_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.584042158283171, 'avg_seq_perplexity': 13.773923780097336}, 'mmlu_relative_l2_layers_pruned_7': {'total': 14080, 'correct': 5840, 'weighted_acc': 41.47727272727273}, 'eval_relative_l1_layers_pruned_29': {'avg_loss': 10.477237889024078, 'avg_seq_perplexity': 55358.02868852459, 'num_ex': 15616}, 'eval_logit_shapley_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 2.2785146744524845, 'avg_seq_perplexity': 10.19625304175205}, 'layer_44_l2_influence': 9.861668586730955, 'layer_37_cosine_influence': 0.059494614601135254, 'eval_cosine_layers_pruned_9': {'avg_seq_perplexity': 18.78828405161373, 'num_ex': 15616, 'avg_loss': 2.8893637735335553}, 'layer_2_relative_l2_influence': 0.5958145260810852, 'layer_37_relative_l2_influence': 0.3686099648475647, 'layer_61_relative_l2_influence': 0.3365727961063385, 'layer_49_loss_shapley_influence': -0.20789792945928953, 'mmlu_relative_l1_layers_pruned_28': {'weighted_acc': 24.751420454545453, 'total': 14080, 'correct': 3485}, 'mmlu_loss_shapley_layers_pruned_12': {'weighted_acc': 23.515625, 'total': 14080, 'correct': 3311}, 'eval_logit_shapley_layers_pruned_10': {'avg_loss': 2.7263653864626023, 'avg_seq_perplexity': 16.056438508580943, 'num_ex': 15616}, 'eval_logit_shapley_layers_pruned_14': {'avg_seq_perplexity': 87.37280673668033, 'num_ex': 15616, 'avg_loss': 4.336105096535604}, 'layer_0_l1_influence': 16.417774200439453, 'layer_28_l1_influence': 329.3210754394531, 'layer_17_cosine_influence': 0.11118656396865843, 'mmlu_relative_l1_layers_pruned_31': {'total': 14080, 'correct': 3754, 'weighted_acc': 26.661931818181817}, 'layer_56_cosine_influence': 0.008222639560699463, 'mmlu_cosine_layers_pruned_5': {'total': 14080, 'correct': 6511, 'weighted_acc': 46.24289772727273}, 'layer_18_loss_shapley_influence': -0.208706871323594, 'layer_34_loss_shapley_influence': -0.2241559332819587, 'mmlu_relative_l1_layers_pruned_16': {'total': 14080, 'correct': 4701, 'weighted_acc': 33.38778409090909}, 'mmlu_relative_l2_layers_pruned_13': {'total': 14080, 'correct': 5356, 'weighted_acc': 38.03977272727273}, 'mmlu_logit_shapley_layers_pruned_1': {'total': 14080, 'correct': 6011, 'weighted_acc': 42.69176136363637}, 'layer_19_cosine_influence': 0.1019180417060852, 'layer_24_cosine_influence': 0.04933059215545654, 'layer_4_relative_l2_influence': 0.4050424098968506, 'layer_17_relative_l2_influence': 0.4811178147792816, 'eval_relative_l2_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 2.189694263896004, 'avg_seq_perplexity': 9.272668056800716}, 'layer_15_logit_shapley_influence': -48.4070486579418, 'mmlu_logit_shapley_layers_pruned_10': {'correct': 3732, 'weighted_acc': 26.505681818181817, 'total': 14080}, 'mmlu_logit_shapley_layers_pruned_14': {'total': 14080, 'correct': 3429, 'weighted_acc': 24.353693181818183}, 'layer_3_l2_influence': 6.417304992675781, 'layer_10_l2_influence': 2.6925885677337646, 'layer_29_relative_l2_influence': 0.4127892255783081, 'eval_logit_shapley_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.316895531826332, 'avg_seq_perplexity': 10.5909924116291}, 'layer_55_l1_influence': 1087.323486328125, 'layer_42_cosine_influence': 0.009789049625396729, 'eval_cosine_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.584042158283171, 'avg_seq_perplexity': 13.773923780097336}, 'mmlu_relative_l1_layers_pruned_4': {'total': 14080, 'correct': 6415, 'weighted_acc': 45.56107954545455}, 'layer_10_l1_influence': 129.04190063476562, 'layer_2_cosine_influence': 0.14639770984649658, 'layer_20_loss_shapley_influence': -0.17809403501977017, 'layer_38_logit_shapley_influence': -84.83039382068742, 'eval_relative_l1_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 6.590387062948258, 'avg_seq_perplexity': 775.7576203893443}, 'mmlu_logit_shapley_layers_pruned_12': {'total': 14080, 'correct': 3311, 'weighted_acc': 23.515625}, 'layer_18_l2_influence': 4.737447261810303, 'layer_30_l2_influence': 7.323533058166504, 'layer_28_cosine_influence': 0.0436396598815918, 'layer_33_cosine_influence': 0.0754508376121521, 'layer_37_relative_l1_influence': 0.3887956142425537, 'layer_61_relative_l1_influence': 0.3512739837169647, 'layer_3_logit_shapley_influence': 504.80895900118946, 'eval_relative_l2_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.584042158283171, 'avg_seq_perplexity': 13.773923780097336}, 'eval_relative_l1_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 6.293306944800205, 'avg_seq_perplexity': 580.3163422131148}, 'layer_2_relative_l1_influence': 0.7014000415802002, 'eval_loss_shapley_layers_pruned_25': {'avg_seq_perplexity': 22662.825819672133, 'num_ex': 15616, 'avg_loss': 9.497481549372438}, 'mmlu_loss_shapley_layers_pruned_20': {'total': 14080, 'correct': 3394, 'weighted_acc': 24.105113636363637}, 'layer_41_cosine_influence': 0.04691839218139648, 'mmlu_cosine_layers_pruned_18': {'total': 14080, 'correct': 4341, 'weighted_acc': 30.83096590909091}, 'layer_24_relative_l2_influence': 0.33126118779182434, 'mmlu_relative_l1_layers_pruned_7': {'total': 14080, 'correct': 5840, 'weighted_acc': 41.47727272727273}, 'mmlu_relative_l2_layers_pruned_23': {'total': 14080, 'correct': 3247, 'weighted_acc': 23.061079545454547}, 'eval_logit_shapley_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 3.43106204173604, 'avg_seq_perplexity': 34.89933801869877}, 'layer_3_loss_shapley_influence': 7.418408630081503, 'layer_32_loss_shapley_influence': -0.20980728693292192, 'layer_20_logit_shapley_influence': -19.224541721377093, 'eval_relative_l1_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 5.700101258324795, 'avg_seq_perplexity': 324.6181800717213}, 'mmlu_loss_shapley_layers_pruned_21': {'total': 14080, 'correct': 3404, 'weighted_acc': 24.176136363636363}, 'mmlu_logit_shapley_layers_pruned_11': {'total': 14080, 'correct': 3346, 'weighted_acc': 23.764204545454547}, 'layer_60_l2_influence': 14.924389839172363, 'mmlu_cosine_layers_pruned_3': {'total': 14080, 'correct': 6340, 'weighted_acc': 45.02840909090909}, 'layer_4_relative_l1_influence': 0.5091842412948608, 'layer_29_relative_l1_influence': 0.44349631667137146, 'layer_30_loss_shapley_influence': -0.21387298011746747, 'eval_relative_l1_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 2.189694263896004, 'avg_seq_perplexity': 9.272668056800716}, 'mmlu_relative_l2_layers_pruned_4': {'weighted_acc': 45.56107954545455, 'total': 14080, 'correct': 6415}, 'eval_logit_shapley_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9910947455734505, 'avg_seq_perplexity': 7.619856537365522}, 'layer_31_l1_influence': 543.2479858398438, 'layer_45_l2_influence': 17.84441566467285, 'layer_26_cosine_influence': 0.04819768667221069, 'mmlu_cosine_layers_pruned_19': {'total': 14080, 'correct': 3949, 'weighted_acc': 28.046875}, 'layer_17_relative_l1_influence': 0.5302409529685974, 'layer_25_l1_influence': 404.70843505859375, 'layer_58_l2_influence': 12.89215850830078, 'mmlu_cosine_layers_pruned_25': {'total': 14080, 'correct': 3583, 'weighted_acc': 25.447443181818183}, 'eval_logit_shapley_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 3.5423128722143953, 'avg_seq_perplexity': 39.14397492955943}, 'layer_49_relative_l1_influence': 0.2513432502746582, 'layer_53_loss_shapley_influence': -0.20423832555886737, 'layer_59_loss_shapley_influence': -0.17890872183033557, 'layer_14_logit_shapley_influence': -66.50605126766901, 'layer_28_logit_shapley_influence': -75.85685659684309, 'mmlu_relative_l1_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_27': {'total': 14080, 'correct': 3455, 'weighted_acc': 24.538352272727273}, 'eval_relative_l2_layers_pruned_3': {'avg_seq_perplexity': 8.186829113569416, 'num_ex': 15616, 'avg_loss': 2.065624174524526}, 'eval_relative_l1_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 3.4762095466988985, 'avg_seq_perplexity': 64.65601386398565}, 'mmlu_logit_shapley_layers_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'layer_52_l1_influence': 551.2230834960938, 'eval_cosine_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 12.57534740010246, 'avg_seq_perplexity': 449422.45901639346}, 'eval_relative_l2_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 9.712531418096823, 'avg_seq_perplexity': 33278.88524590164}, 'mmlu_logit_shapley_layers_pruned_31': {'total': 14080, 'correct': 3754, 'weighted_acc': 26.661931818181817}, 'layer_54_cosine_influence': 0.007057070732116699, 'layer_9_relative_l2_influence': 0.5433067083358765, 'layer_46_relative_l2_influence': 0.12239404767751694, 'mmlu_relative_l1_layers_pruned_3': {'weighted_acc': 45.02840909090909, 'total': 14080, 'correct': 6340}, 'layer_0_l2_influence': 0.9737692475318908, 'eval_relative_l1_layers_pruned_0': {'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616, 'avg_loss': 1.9205412317494877}, 'layer_34_logit_shapley_influence': -81.89266277794039, 'layer_63_logit_shapley_influence': 327.84408824396405, 'mmlu_relative_l2_layers_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'layer_62_relative_l1_influence': 0.14847514033317566, 'eval_relative_l1_layers_pruned_30': {'avg_seq_perplexity': 64882.266393442624, 'num_ex': 15616, 'avg_loss': 10.529496990266392}, 'mmlu_relative_l1_layers_pruned_12': {'total': 14080, 'correct': 5368, 'weighted_acc': 38.125}, 'mmlu_relative_l1_layers_pruned_14': {'total': 14080, 'correct': 5313, 'weighted_acc': 37.734375}, 'mmlu_relative_l2_layers_pruned_15': {'total': 14080, 'correct': 4964, 'weighted_acc': 35.25568181818182}, 'eval_logit_shapley_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 11.201418016777664, 'avg_seq_perplexity': 103750.38524590163}, 'layer_37_l2_influence': 14.27407169342041, 'layer_51_l2_influence': 19.266918182373047, 'layer_31_relative_l1_influence': 0.44442182779312134, 'layer_44_relative_l2_influence': 0.15932777523994446, 'eval_relative_l2_layers_pruned_24': {'avg_seq_perplexity': 3315.8532274590166, 'num_ex': 15616, 'avg_loss': 7.870469890657018}, 'eval_logit_shapley_layers_pruned_30': {'avg_loss': 11.158166103675716, 'avg_seq_perplexity': 95911.04918032789, 'num_ex': 15616}, 'mmlu_cosine_layers_pruned_10': {'total': 14080, 'correct': 4523, 'weighted_acc': 32.12357954545455}, 'layer_2_loss_shapley_influence': 1.12534020046589, 'layer_62_loss_shapley_influence': -0.2133174676260734, '_step': 336, 'mmlu_cosine_layers_pruned_30': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'layer_0_loss_shapley_influence': 2.9232145157261957, 'layer_46_relative_l1_influence': 0.12629927694797516, 'eval_relative_l1_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 8.986100994172643, 'avg_seq_perplexity': 14108.056352459016}, 'eval_loss_shapley_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 5.900378618084017, 'avg_seq_perplexity': 460.3929623463115}, 'layer_46_l1_influence': 412.73583984375, 'layer_11_cosine_influence': 0.1175774335861206, 'layer_25_cosine_influence': 0.08732450008392334, 'eval_cosine_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.45680962234247, 'avg_seq_perplexity': 12.12230945024334}, 'eval_relative_l1_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 2.065624174524526, 'avg_seq_perplexity': 8.186829113569416}, 'layer_29_logit_shapley_influence': -57.815651323960225, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 6340, 'weighted_acc': 45.02840909090909}, 'mmlu_relative_l1_layers_pruned_10': {'total': 14080, 'correct': 4523, 'weighted_acc': 32.12357954545455}, 'eval_logit_shapley_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.5852586089587604, 'avg_seq_perplexity': 13.929704509797643}, 'layer_19_l1_influence': 323.8082275390625, 'layer_23_l1_influence': 376.7869873046875, 'layer_47_l2_influence': 18.00506591796875, 'layer_36_cosine_influence': 0.021081864833831787, 'layer_26_loss_shapley_influence': -0.21188957643718864, 'layer_22_logit_shapley_influence': -69.03067192482976, 'layer_42_logit_shapley_influence': -96.53511409220758, 'layer_5_l1_influence': 79.80451202392578, 'layer_47_l1_influence': 916.99853515625, 'layer_48_cosine_influence': 0.009038090705871582, 'layer_60_cosine_influence': 0.008491039276123047, 'layer_9_relative_l1_influence': 0.6526036262512207, 'layer_49_relative_l2_influence': 0.233901709318161, 'layer_39_l2_influence': 15.244295120239258, 'layer_54_l1_influence': 504.8687744140625, 'layer_62_cosine_influence': 0.01201152801513672, 'layer_12_loss_shapley_influence': -0.1964602410438656, 'eval_relative_l2_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_relative_l1_layers_pruned_18': {'avg_seq_perplexity': 204.8270203637295, 'num_ex': 15616, 'avg_loss': 5.231956106717469}, 'mmlu_relative_l1_layers_pruned_17': {'total': 14080, 'correct': 4564, 'weighted_acc': 32.41477272727273}, 'mmlu_loss_shapley_layers_pruned_27': {'total': 14080, 'correct': 3455, 'weighted_acc': 24.538352272727273}, 'layer_39_cosine_influence': 0.05161702632904053, 'mmlu_cosine_layers_pruned_24': {'total': 14080, 'correct': 3425, 'weighted_acc': 24.32528409090909}, 'layer_31_relative_l2_influence': 0.4159835577011109, 'layer_44_relative_l1_influence': 0.1480056792497635, 'eval_relative_l2_layers_pruned_20': {'avg_seq_perplexity': 430.2318775614754, 'num_ex': 15616, 'avg_loss': 5.98755633244749}, 'layer_58_l1_influence': 559.9213256835938, 'layer_0_cosine_influence': 0.40978866815567017, 'mmlu_cosine_layers_pruned_28': {'total': 14080, 'correct': 3577, 'weighted_acc': 25.404829545454547}, 'layer_62_relative_l2_influence': 0.1545732170343399, 'layer_15_loss_shapley_influence': -0.19990272022432287, 'layer_37_logit_shapley_influence': -45.2208396389868, 'mmlu_relative_l1_layers_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'eval_loss_shapley_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 5.955739005667264, 'avg_seq_perplexity': 481.0741867315574}, 'mmlu_cosine_layers_pruned_4': {'weighted_acc': 45.56107954545455, 'total': 14080, 'correct': 6415}, 'layer_37_loss_shapley_influence': -0.19700523198825803, 'layer_16_cosine_influence': 0.05872666835784912, 'eval_cosine_layers_pruned_15': {'avg_seq_perplexity': 259.03602074795083, 'num_ex': 15616, 'avg_loss': 5.265367351594518}, 'layer_4_l1_influence': 49.401588439941406, 'layer_40_cosine_influence': 0.016844093799591064, 'layer_39_relative_l1_influence': 0.3655080199241638, 'layer_60_relative_l1_influence': 0.12707044184207916, 'layer_17_logit_shapley_influence': -55.972865598622576, 'eval_loss_shapley_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.5434690381659837, 'avg_seq_perplexity': 13.362474785476437}, 'eval_loss_shapley_layers_pruned_24': {'avg_seq_perplexity': 12923.712090163934, 'num_ex': 15616, 'avg_loss': 9.056868756403688}, 'eval_loss_shapley_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 10.477237889024078, 'avg_seq_perplexity': 55358.02868852459}, 'layer_14_l2_influence': 3.546753168106079, 'layer_42_l1_influence': 370.5302734375, 'layer_34_cosine_influence': 0.023599982261657715, 'layer_38_relative_l1_influence': 0.1826947331428528, 'layer_56_relative_l1_influence': 0.1281488537788391, 'layer_63_loss_shapley_influence': 0.18952644682892927, 'mmlu_relative_l2_layers_pruned_25': {'total': 14080, 'correct': 3518, 'weighted_acc': 24.985795454545453}, 'eval_logit_shapley_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.365206859150871, 'avg_seq_perplexity': 11.11189245005123}, 'layer_7_l2_influence': 2.3382256031036377, 'layer_59_l1_influence': 1374.458740234375, 'layer_61_l1_influence': 1996.1624755859375, 'layer_27_cosine_influence': 0.08613812923431396, 'eval_relative_l1_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 2.286763926021388, 'avg_seq_perplexity': 10.2251476850666}, 'mmlu_relative_l2_layers_pruned_5': {'total': 14080, 'correct': 6511, 'weighted_acc': 46.24289772727273}, 'mmlu_logit_shapley_layers_pruned_16': {'total': 14080, 'correct': 3361, 'weighted_acc': 23.870738636363637}, 'mmlu_logit_shapley_layers_pruned_27': {'total': 14080, 'correct': 3512, 'weighted_acc': 24.943181818181817}, 'layer_45_cosine_influence': 0.03331410884857178, 'layer_54_logit_shapley_influence': -96.8362895656348, 'eval_logit_shapley_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 5.955739005667264, 'avg_seq_perplexity': 481.0741867315574}, 'eval_logit_shapley_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 9.855309658363216, 'avg_seq_perplexity': 28790.34426229508}, 'layer_13_l2_influence': 4.698142051696777, 'eval_relative_l1_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.45680962234247, 'avg_seq_perplexity': 12.12230945024334}, 'layer_27_logit_shapley_influence': -60.30182776714348, 'mmlu_relative_l2_layers_pruned_6': {'total': 14080, 'correct': 6133, 'weighted_acc': 43.55823863636363}, 'layer_2_l2_influence': 1.034698724746704, 'layer_41_l2_influence': 16.84494972229004, 'layer_9_loss_shapley_influence': -0.06585418404735233, 'mmlu_loss_shapley_layers_pruned_5': {'total': 14080, 'correct': 3719, 'weighted_acc': 26.413352272727273}, 'mmlu_relative_l2_layers_pruned_18': {'total': 14080, 'correct': 4433, 'weighted_acc': 31.484375}, 'eval_loss_shapley_layers_pruned_13': {'avg_seq_perplexity': 46.47896788550205, 'num_ex': 15616, 'avg_loss': 3.704481531362065}, 'mmlu_loss_shapley_layers_pruned_28': {'total': 14080, 'correct': 3440, 'weighted_acc': 24.431818181818183}, 'layer_49_cosine_influence': 0.026014208793640137, 'layer_45_relative_l2_influence': 0.27291518449783325, 'eval_loss_shapley_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.5966131491739244, 'avg_seq_perplexity': 14.090930375896516}, 'layer_23_logit_shapley_influence': -64.44456521615595, 'eval_relative_l2_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 4.578171026511271, 'avg_seq_perplexity': 106.7668016777664}, 'mmlu_loss_shapley_layers_pruned_7': {'total': 14080, 'correct': 3623, 'weighted_acc': 25.73153409090909}, 'eval_loss_shapley_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 8.338031706262807, 'avg_seq_perplexity': 6019.8140368852455}, 'layer_38_relative_l2_influence': 0.17562779784202576, 'layer_56_relative_l2_influence': 0.12685000896453855, 'layer_12_logit_shapley_influence': -51.324433138515545, 'mmlu_relative_l1_layers_pruned_5': {'total': 14080, 'correct': 6511, 'weighted_acc': 46.24289772727273}, 'mmlu_logit_shapley_layers_pruned_26': {'total': 14080, 'correct': 3446, 'weighted_acc': 24.474431818181817}, 'layer_27_l1_influence': 448.89947509765625, 'layer_53_cosine_influence': 0.023240089416503903, 'layer_39_relative_l2_influence': 0.3471013307571411, 'layer_60_relative_l2_influence': 0.12794619798660278, 'layer_13_loss_shapley_influence': -0.18685908573578813, 'layer_44_loss_shapley_influence': -0.22929207781180683, 'layer_46_logit_shapley_influence': -96.78552344417508, 'eval_relative_l1_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 10.65981605404713, 'avg_seq_perplexity': 78155.60655737705}, 'mmlu_logit_shapley_layers_pruned_3': {'total': 14080, 'correct': 4270, 'weighted_acc': 30.326704545454547}, 'mmlu_logit_shapley_layers_pruned_15': {'total': 14080, 'correct': 3348, 'weighted_acc': 23.77840909090909}, 'mmlu_logit_shapley_layers_pruned_21': {'correct': 3350, 'weighted_acc': 23.792613636363637, 'total': 14080}, 'layer_1_l1_influence': 29.47905540466309, 'layer_59_cosine_influence': 0.027912497520446777, 'mmlu_cosine_layers_pruned_6': {'total': 14080, 'correct': 6133, 'weighted_acc': 43.55823863636363}, 'eval_cosine_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 6.248681240394467, 'avg_seq_perplexity': 802.329149590164}, 'layer_5_logit_shapley_influence': 80.49764150298034, 'eval_relative_l2_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 2.286763926021388, 'avg_seq_perplexity': 10.2251476850666}, 'mmlu_relative_l2_layers_pruned_11': {'total': 14080, 'correct': 5544, 'weighted_acc': 39.375}, 'layer_54_l2_influence': 10.31835651397705, 'layer_20_cosine_influence': 0.06514370441436768, 'layer_32_cosine_influence': 0.04472827911376953, 'layer_45_relative_l1_influence': 0.2908416986465454, 'layer_51_logit_shapley_influence': -59.18826994479339, 'layer_57_logit_shapley_influence': -21.838409644737723, 'layer_43_l2_influence': 16.86688232421875, 'eval_cosine_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 2.189694263896004, 'avg_seq_perplexity': 9.272668056800716}, 'eval_relative_l2_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.45680962234247, 'avg_seq_perplexity': 12.12230945024334}, 'eval_loss_shapley_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 12.57534740010246, 'avg_seq_perplexity': 449422.45901639346}, 'eval_logit_shapley_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 5.900378618084017, 'avg_seq_perplexity': 460.3929623463115}, 'eval_logit_shapley_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 8.104174504514601, 'avg_seq_perplexity': 4267.202100409836}, 'eval_cosine_layers_pruned_19': {'avg_seq_perplexity': 1226.0418801229507, 'num_ex': 15616, 'avg_loss': 6.623175449058658}, 'eval_relative_l2_layers_pruned_28': {'avg_loss': 8.88269543256916, 'avg_seq_perplexity': 10351.051229508195, 'num_ex': 15616}, 'mmlu_loss_shapley_layers_pruned_8': {'total': 14080, 'correct': 3645, 'weighted_acc': 25.88778409090909}, 'mmlu_loss_shapley_layers_pruned_10': {'total': 14080, 'correct': 3281, 'weighted_acc': 23.302556818181817}, 'eval_logit_shapley_layers_pruned_26': {'avg_seq_perplexity': 15618.852459016394, 'num_ex': 15616, 'avg_loss': 9.225654977266906}, 'eval_cosine_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 10.095950267353995, 'avg_seq_perplexity': 38852.83196721312}, 'mmlu_relative_l1_layers_pruned_6': {'total': 14080, 'correct': 6133, 'weighted_acc': 43.55823863636363}, 'eval_loss_shapley_layers_pruned_5': {'avg_seq_perplexity': 10.19625304175205, 'num_ex': 15616, 'avg_loss': 2.2785146744524845}, 'eval_relative_l1_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 4.323129122374488, 'avg_seq_perplexity': 83.50509093237704}, 'eval_relative_l2_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 11.201418016777664, 'avg_seq_perplexity': 103750.38524590163}, 'mmlu_relative_l2_layers_pruned_30': {'correct': 3780, 'weighted_acc': 26.84659090909091, 'total': 14080}, 'layer_43_l1_influence': 857.0422973632812, 'mmlu_cosine_layers_pruned_9': {'total': 14080, 'correct': 4847, 'weighted_acc': 34.42471590909091}, 'layer_14_relative_l2_influence': 0.3706997334957123, 'layer_21_relative_l2_influence': 0.4426882565021515, 'layer_41_relative_l2_influence': 0.3305356800556183, 'layer_28_loss_shapley_influence': -0.21891407391631312, 'eval_relative_l2_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 5.015514936603483, 'avg_seq_perplexity': 165.03464395491804}, 'eval_logit_shapley_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'layer_33_l2_influence': 12.435962677001951, 'layer_1_loss_shapley_influence': 0.25478291535116204, 'layer_50_relative_l1_influence': 0.10617020726203918, 'layer_1_logit_shapley_influence': 340.7960406713278, 'layer_7_logit_shapley_influence': 25.39432626679198, 'eval_relative_l1_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 7.130220006723873, 'avg_seq_perplexity': 1358.2848360655737}, 'mmlu_relative_l1_layers_pruned_20': {'total': 14080, 'correct': 3747, 'weighted_acc': 26.61221590909091}, 'mmlu_loss_shapley_layers_pruned_11': {'total': 14080, 'correct': 3300, 'weighted_acc': 23.4375}, 'eval_logit_shapley_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 8.801877881659836, 'avg_seq_perplexity': 10921.063524590165}, 'layer_19_l2_influence': 6.4387664794921875, 'mmlu_cosine_layers_pruned_32': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'layer_51_relative_l1_influence': 0.24333778023719788, 'layer_21_loss_shapley_influence': -0.2094033949748071, 'layer_27_loss_shapley_influence': -0.21051932285851427, 'layer_56_loss_shapley_influence': -0.2291691462276606, 'mmlu_relative_l2_layers_pruned_22': {'weighted_acc': 23.188920454545453, 'total': 14080, 'correct': 3265}, 'mmlu_logit_shapley_layers_pruned_9': {'total': 14080, 'correct': 3746, 'weighted_acc': 26.605113636363637}, 'eval_cosine_layers_pruned_8': {'avg_loss': 2.719643514664446, 'avg_seq_perplexity': 15.80438232421875, 'num_ex': 15616}, 'layer_13_relative_l1_influence': 0.5735967755317688, 'mmlu_relative_l2_layers_pruned_21': {'total': 14080, 'correct': 3346, 'weighted_acc': 23.764204545454547}, 'layer_32_l1_influence': 452.3292236328125, 'layer_12_relative_l2_influence': 0.38829728960990906, 'layer_7_loss_shapley_influence': -0.10418592479368628, 'layer_0_logit_shapley_influence': 1099.111689977791, 'layer_36_loss_shapley_influence': -0.22639095466777603, 'mmlu_loss_shapley_layers_pruned_26': {'weighted_acc': 24.978693181818183, 'total': 14080, 'correct': 3517}, 'layer_22_cosine_influence': 0.05469882488250733, 'mmlu_cosine_layers_pruned_7': {'correct': 5840, 'weighted_acc': 41.47727272727273, 'total': 14080}, 'layer_4_loss_shapley_influence': -0.16452743245770685, 'layer_25_loss_shapley_influence': -0.21026715644588267, 'eval_relative_l2_layers_pruned_10': {'avg_loss': 3.054618710377177, 'avg_seq_perplexity': 22.301963931224385, 'num_ex': 15616}, 'mmlu_loss_shapley_layers_pruned_17': {'total': 14080, 'correct': 3370, 'weighted_acc': 23.93465909090909}, 'mmlu_loss_shapley_layers_pruned_19': {'total': 14080, 'correct': 3329, 'weighted_acc': 23.64346590909091}, 'mmlu_loss_shapley_layers_pruned_23': {'total': 14080, 'correct': 3383, 'weighted_acc': 24.026988636363637}, 'layer_22_l2_influence': 5.563040256500244, 'eval_cosine_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 2.286763926021388, 'avg_seq_perplexity': 10.2251476850666}, 'mmlu_relative_l2_layers_pruned_19': {'correct': 4493, 'weighted_acc': 31.910511363636363, 'total': 14080}, 'mmlu_logit_shapley_layers_pruned_23': {'total': 14080, 'correct': 3435, 'weighted_acc': 24.396306818181817}, 'eval_cosine_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 3.054618710377177, 'avg_seq_perplexity': 22.301963931224385}, 'layer_42_relative_l2_influence': 0.1395401656627655, 'layer_35_logit_shapley_influence': -47.535761742323814, 'layer_45_l1_influence': 908.5736694335938, 'eval_cosine_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 11.618900486680328, 'avg_seq_perplexity': 210263.2131147541}, 'layer_13_relative_l2_influence': 0.5112926363945007, 'layer_56_l2_influence': 12.807137489318848, 'layer_57_cosine_influence': 0.02566462755203247, 'layer_51_relative_l2_influence': 0.22901740670204165, 'layer_43_logit_shapley_influence': -51.11436380839912, 'layer_49_logit_shapley_influence': -58.83115409267619, 'eval_relative_l2_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 3.597630735303535, 'avg_seq_perplexity': 43.25221327484631}, 'eval_relative_l2_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 4.039282876937116, 'avg_seq_perplexity': 115.3851258324795}, 'mmlu_loss_shapley_layers_pruned_18': {'total': 14080, 'correct': 3411, 'weighted_acc': 24.225852272727273}, 'layer_7_l1_influence': 116.5162582397461, 'layer_50_relative_l2_influence': 0.09869716316461564, 'layer_25_logit_shapley_influence': -61.33595681569807, 'mmlu_relative_l1_layers_pruned_24': {'weighted_acc': 24.005681818181817, 'total': 14080, 'correct': 3380}, '_timestamp': 1715378762.4028528, 'layer_11_l1_influence': 191.82009887695312, 'layer_29_l1_influence': 484.7793273925781, 'layer_14_relative_l1_influence': 0.3856004774570465, 'layer_21_relative_l1_influence': 0.4739999175071716, 'layer_41_relative_l1_influence': 0.346976637840271, 'layer_9_logit_shapley_influence': 56.09099922929474, 'mmlu_relative_l2_layers_pruned_29': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'eval_loss_shapley_layers_pruned_30': {'avg_loss': 11.158166103675716, 'avg_seq_perplexity': 95911.04918032789, 'num_ex': 15616}, 'mmlu_logit_shapley_layers_pruned_4': {'total': 14080, 'correct': 3839, 'weighted_acc': 27.265625}, 'mmlu_logit_shapley_layers_pruned_25': {'weighted_acc': 24.389204545454547, 'total': 14080, 'correct': 3434}, 'layer_20_l1_influence': 277.549560546875, 'layer_62_l1_influence': 885.4608154296875, 'layer_42_relative_l1_influence': 0.13976605236530304, 'eval_relative_l2_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 12.57534740010246, 'avg_seq_perplexity': 449422.45901639346}, 'eval_loss_shapley_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 4.336105096535604, 'avg_seq_perplexity': 87.37280673668033}, 'eval_logit_shapley_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 9.497481549372438, 'avg_seq_perplexity': 22662.825819672133}, 'layer_12_l1_influence': 145.5146484375, 'layer_29_cosine_influence': 0.0816267728805542, 'eval_cosine_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 9.7881109519083, 'avg_seq_perplexity': 32047.362704918032}, 'layer_19_logit_shapley_influence': -61.36345602480287, 'layer_39_logit_shapley_influence': -38.16328730859853, 'layer_50_logit_shapley_influence': -96.89439412998873, 'layer_55_logit_shapley_influence': -48.11447740025193, 'eval_cosine_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 10.625852491034836, 'avg_seq_perplexity': 76830.47540983607}, 'layer_50_loss_shapley_influence': -0.23136906600746057, 'layer_33_logit_shapley_influence': -29.485415539123977, 'layer_40_logit_shapley_influence': -80.11708616529569, 'eval_relative_l1_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 3.8047640440893953, 'avg_seq_perplexity': 55.96219422387295}, 'mmlu_relative_l1_layers_pruned_26': {'total': 14080, 'correct': 3517, 'weighted_acc': 24.978693181818183}, 'layer_35_cosine_influence': 0.06664466857910156, 'eval_cosine_layers_pruned_3': {'avg_loss': 2.065624174524526, 'avg_seq_perplexity': 8.186829113569416, 'num_ex': 15616}, 'layer_12_relative_l1_influence': 0.4055284857749939, 'layer_5_l2_influence': 1.590091109275818, 'layer_29_l2_influence': 9.54223918914795, 'layer_53_l1_influence': 1013.2069091796876, 'layer_10_relative_l1_influence': 0.4632624685764313, 'layer_33_relative_l1_influence': 0.4361358284950256, 'layer_19_loss_shapley_influence': -0.21054730712364256, 'eval_relative_l1_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.8893637735335553, 'avg_seq_perplexity': 18.78828405161373}, 'mmlu_relative_l2_layers_pruned_9': {'total': 14080, 'correct': 4847, 'weighted_acc': 34.42471590909091}, 'mmlu_loss_shapley_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_logit_shapley_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 8.338031706262807, 'avg_seq_perplexity': 6019.8140368852455}, 'layer_5_cosine_influence': 0.10337048768997192, 'layer_18_cosine_influence': 0.06102859973907471, 'layer_61_cosine_influence': 0.053372859954833984, 'layer_35_relative_l2_influence': 0.38445767760276794, 'layer_40_relative_l2_influence': 0.19496865570545197, 'layer_57_relative_l2_influence': 0.23222456872463224, 'layer_52_loss_shapley_influence': -0.22899500241364312, 'layer_60_logit_shapley_influence': -85.91795458451368, 'eval_relative_l2_layers_pruned_29': {'avg_seq_perplexity': 55358.02868852459, 'num_ex': 15616, 'avg_loss': 10.477237889024078}, 'layer_32_l2_influence': 8.983405113220215, 'layer_51_cosine_influence': 0.025649845600128177, 'layer_18_relative_l2_influence': 0.3723582625389099, 'layer_26_relative_l1_influence': 0.3510412275791168, 'layer_33_loss_shapley_influence': -0.19437128375572477, 'layer_58_loss_shapley_influence': -0.23139956765133363, 'layer_10_logit_shapley_influence': -30.388891030712628, 'mmlu_cosine_layers_pruned_21': {'total': 14080, 'correct': 3536, 'weighted_acc': 25.113636363636363}, 'layer_4_logit_shapley_influence': 6.282167135720556, 'mmlu_relative_l1_layers_pruned_15': {'total': 14080, 'correct': 4964, 'weighted_acc': 35.25568181818182}, 'mmlu_relative_l2_layers_pruned_12': {'correct': 5368, 'weighted_acc': 38.125, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_14': {'total': 14080, 'correct': 5313, 'weighted_acc': 37.734375}, 'eval_loss_shapley_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 3.367796100553919, 'avg_seq_perplexity': 32.798912173411885}, 'layer_40_l2_influence': 9.378457069396973, 'layer_21_cosine_influence': 0.0974861979484558, 'layer_23_cosine_influence': 0.09088987112045288, 'eval_cosine_layers_pruned_2': {'avg_loss': 2.0083863305263834, 'avg_seq_perplexity': 7.73931634621542, 'num_ex': 15616}, 'layer_54_relative_l1_influence': 0.11644944548606873, 'layer_22_loss_shapley_influence': -0.21590332162841763, 'layer_57_loss_shapley_influence': -0.18668706202897933, 'mmlu_loss_shapley_layers_pruned_9': {'weighted_acc': 26.40625, 'total': 14080, 'correct': 3718}, '_wandb': {'runtime': 13866}, 'layer_59_l2_influence': 27.40686798095703, 'layer_31_cosine_influence': 0.08002442121505737, 'layer_46_cosine_influence': 0.008122146129608154, 'layer_27_relative_l2_influence': 0.4210814237594605, 'mmlu_loss_shapley_layers_pruned_22': {'total': 14080, 'correct': 3436, 'weighted_acc': 24.40340909090909}, 'layer_16_l2_influence': 4.12163782119751, 'layer_0_relative_l1_influence': 0.6563758850097656, 'layer_5_relative_l2_influence': 0.520742654800415, 'layer_6_relative_l2_influence': 0.4682256281375885, 'mmlu_relative_l1_layers_pruned_27': {'total': 14080, 'correct': 3466, 'weighted_acc': 24.616477272727273}, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_17_l2_influence': 5.991325378417969, 'layer_24_l1_influence': 290.59710693359375, 'layer_51_l1_influence': 968.553466796875, 'mmlu_cosine_layers_pruned_26': {'total': 14080, 'correct': 3769, 'weighted_acc': 26.76846590909091}, 'layer_14_loss_shapley_influence': -0.21556771273026243, 'layer_39_loss_shapley_influence': -0.1946171816210984, 'layer_44_logit_shapley_influence': -89.75744130674617, 'mmlu_logit_shapley_layers_pruned_22': {'total': 14080, 'correct': 3436, 'weighted_acc': 24.40340909090909}, 'layer_28_l2_influence': 6.603851795196533, 'layer_46_l2_influence': 8.460975646972656, 'layer_55_l2_influence': 21.41735076904297, 'layer_15_cosine_influence': 0.11906349658966064, 'layer_38_loss_shapley_influence': -0.22012040153506177, 'layer_8_logit_shapley_influence': -39.533750976899654, 'eval_relative_l2_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.8893637735335553, 'avg_seq_perplexity': 18.78828405161373}, 'layer_11_logit_shapley_influence': -24.051808386019076, 'eval_relative_l2_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 6.590387062948258, 'avg_seq_perplexity': 775.7576203893443}, 'mmlu_cosine_layers_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'eval_cosine_layers_pruned_23': {'avg_seq_perplexity': 3710.264088114754, 'num_ex': 15616, 'avg_loss': 7.608500496285861}, 'layer_18_relative_l1_influence': 0.3995325267314911, 'layer_26_relative_l2_influence': 0.3323173224925995, 'layer_42_loss_shapley_influence': -0.23245902544126665, 'eval_relative_l2_layers_pruned_21': {'avg_loss': 6.293306944800205, 'avg_seq_perplexity': 580.3163422131148, 'num_ex': 15616}, 'layer_35_relative_l1_influence': 0.40871796011924744, 'layer_40_relative_l1_influence': 0.19770878553390503, 'layer_57_relative_l1_influence': 0.2512061595916748, 'layer_48_loss_shapley_influence': -0.2305401809028762, 'layer_62_logit_shapley_influence': -31.756660991054744, 'mmlu_relative_l1_layers_pruned_9': {'total': 14080, 'correct': 4847, 'weighted_acc': 34.42471590909091}, 'mmlu_relative_l2_layers_pruned_17': {'total': 14080, 'correct': 4564, 'weighted_acc': 32.41477272727273}, 'mmlu_logit_shapley_layers_pruned_8': {'total': 14080, 'correct': 3758, 'weighted_acc': 26.69034090909091}, 'mmlu_logit_shapley_layers_pruned_20': {'correct': 3394, 'weighted_acc': 24.105113636363637, 'total': 14080}, 'mmlu_logit_shapley_layers_pruned_24': {'total': 14080, 'correct': 3436, 'weighted_acc': 24.40340909090909}, 'layer_25_l2_influence': 8.008007049560547, 'layer_27_l2_influence': 8.895450592041016, 'eval_cosine_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 5.613934126056608, 'avg_seq_perplexity': 409.0209400614754}, 'layer_10_relative_l2_influence': 0.4142943322658539, 'layer_33_relative_l2_influence': 0.4104219973087311, 'layer_47_logit_shapley_influence': -56.600485306785174, 'eval_loss_shapley_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 8.88269543256916, 'avg_seq_perplexity': 10351.051229508195}, 'mmlu_loss_shapley_layers_pruned_13': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_logit_shapley_layers_pruned_13': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'layer_16_l1_influence': 200.1044921875, 'layer_30_cosine_influence': 0.04198223352432251, 'eval_relative_l2_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 5.700101258324795, 'avg_seq_perplexity': 324.6181800717213}, 'mmlu_loss_shapley_layers_pruned_24': {'total': 14080, 'correct': 3316, 'weighted_acc': 23.551136363636363}, 'mmlu_loss_shapley_layers_pruned_29': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'eval_logit_shapley_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 3.704481531362065, 'avg_seq_perplexity': 46.47896788550205}, 'layer_52_l2_influence': 13.256114959716797, 'eval_loss_shapley_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.660024924356429, 'avg_seq_perplexity': 15.019318127241291}, 'eval_logit_shapley_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 7.089906786308914, 'avg_seq_perplexity': 1411.4967981557377}, 'eval_logit_shapley_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 9.01151463242828, 'avg_seq_perplexity': 14598.561475409835}, 'layer_49_l2_influence': 18.436546325683594, 'eval_cosine_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 7.081376372790728, 'avg_seq_perplexity': 2003.8086577868853}, 'layer_0_relative_l2_influence': 1.5170505046844482, 'layer_5_relative_l1_influence': 0.6746358275413513, 'layer_6_relative_l1_influence': 0.47285041213035583, 'layer_27_relative_l1_influence': 0.4511369466781616, 'layer_9_l2_influence': 3.2823262214660645, 'layer_20_l2_influence': 5.630645751953125, 'layer_54_relative_l2_influence': 0.11029655486345293, 'mmlu_relative_l2_layers_pruned_10': {'total': 14080, 'correct': 4523, 'weighted_acc': 32.12357954545455}, 'layer_48_l1_influence': 484.4483947753906, 'layer_48_l2_influence': 10.852928161621094, 'layer_6_cosine_influence': 0.07061082124710083, 'layer_13_cosine_influence': 0.12203025817871094, 'mmlu_cosine_layers_pruned_13': {'total': 14080, 'correct': 5356, 'weighted_acc': 38.03977272727273}, 'mmlu_cosine_layers_pruned_31': {'total': 14080, 'correct': 3238, 'weighted_acc': 22.99715909090909}, 'layer_3_relative_l2_influence': 1.369281768798828, 'layer_23_relative_l1_influence': 0.46181389689445496, 'layer_30_relative_l2_influence': 0.30389702320098877, 'layer_5_loss_shapley_influence': -0.11708138991152373, 'layer_11_l2_influence': 3.8712406158447266, 'layer_36_l1_influence': 392.6647033691406, 'layer_11_relative_l2_influence': 0.5062575936317444, 'layer_20_relative_l2_influence': 0.3915906846523285, 'eval_relative_l2_layers_pruned_11': {'avg_loss': 3.4762095466988985, 'avg_seq_perplexity': 64.65601386398565, 'num_ex': 15616}, 'mmlu_loss_shapley_layers_pruned_1': {'total': 14080, 'correct': 6011, 'weighted_acc': 42.69176136363637}, 'mmlu_loss_shapley_layers_pruned_14': {'total': 14080, 'correct': 3429, 'weighted_acc': 24.353693181818183}, 'layer_23_l2_influence': 7.475896835327148, 'layer_34_l2_influence': 7.200470447540283, 'layer_57_l1_influence': 1218.7410888671875, 'layer_60_l1_influence': 678.0001220703125, 'mmlu_cosine_layers_pruned_22': {'total': 14080, 'correct': 3346, 'weighted_acc': 23.764204545454547}, 'layer_25_relative_l1_influence': 0.4498196840286255, 'eval_relative_l1_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 9.712531418096823, 'avg_seq_perplexity': 33278.88524590164}, 'mmlu_relative_l1_layers_pruned_13': {'correct': 5356, 'weighted_acc': 38.03977272727273, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_16': {'total': 14080, 'correct': 4701, 'weighted_acc': 33.38778409090909}, 'mmlu_logit_shapley_layers_pruned_5': {'total': 14080, 'correct': 3719, 'weighted_acc': 26.413352272727273}, 'mmlu_logit_shapley_layers_pruned_29': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'layer_8_l2_influence': 2.1365506649017334, 'layer_8_cosine_influence': 0.06628113985061646, 'layer_43_loss_shapley_influence': -0.20331398273934265, 'layer_13_logit_shapley_influence': -32.6264715320564, 'layer_36_logit_shapley_influence': -81.6231307964222, 'layer_14_l1_influence': 167.88497924804688, 'layer_35_l2_influence': 13.023185729980469, 'layer_48_relative_l2_influence': 0.14214542508125305, 'layer_53_relative_l1_influence': 0.23649144172668457, 'layer_16_loss_shapley_influence': -0.21716128836427864, 'mmlu_relative_l2_layers_pruned_28': {'total': 14080, 'correct': 3440, 'weighted_acc': 24.431818181818183}, 'eval_loss_shapley_layers_pruned_18': {'avg_loss': 6.588761126408811, 'avg_seq_perplexity': 874.6104636270492, 'num_ex': 15616}, 'layer_6_l2_influence': 1.6795196533203125, 'eval_cosine_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 10.585380178983094, 'avg_seq_perplexity': 67866.85245901639}, 'mmlu_cosine_layers_pruned_11': {'total': 14080, 'correct': 3965, 'weighted_acc': 28.160511363636363}, 'layer_55_relative_l2_influence': 0.22006021440029144, 'eval_relative_l2_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0083863305263834, 'avg_seq_perplexity': 7.73931634621542}, 'layer_18_logit_shapley_influence': -50.446206005745594, 'eval_relative_l2_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 10.529496990266392, 'avg_seq_perplexity': 64882.266393442624}, 'mmlu_relative_l2_layers_pruned_31': {'total': 14080, 'correct': 3754, 'weighted_acc': 26.661931818181817}, 'mmlu_logit_shapley_layers_pruned_6': {'total': 14080, 'correct': 3709, 'weighted_acc': 26.342329545454547}, 'eval_logit_shapley_layers_pruned_29': {'avg_seq_perplexity': 55358.02868852459, 'num_ex': 15616, 'avg_loss': 10.477237889024078}, 'layer_61_loss_shapley_influence': -0.13966070156627453, 'eval_relative_l1_layers_pruned_24': {'avg_loss': 7.870469890657018, 'avg_seq_perplexity': 3315.8532274590166, 'num_ex': 15616}, 'mmlu_loss_shapley_layers_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'layer_21_l2_influence': 7.098690509796143, 'layer_37_l1_influence': 724.1959838867188, 'layer_56_l1_influence': 600.1128540039062, 'eval_cosine_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 11.000520299692624, 'avg_seq_perplexity': 144871.70491803277}, 'layer_16_relative_l1_influence': 0.3926076591014862, 'layer_28_relative_l2_influence': 0.303814172744751, 'layer_61_logit_shapley_influence': 108.0134379580721, 'mmlu_relative_l1_layers_pruned_2': {'total': 14080, 'correct': 6344, 'weighted_acc': 45.05681818181818}, 'eval_logit_shapley_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9474143356573383, 'avg_seq_perplexity': 7.293505058913935}, 'layer_47_cosine_influence': 0.0294802188873291, 'layer_3_relative_l1_influence': 0.9160449504852296, 'layer_41_logit_shapley_influence': -46.94630577727489, 'eval_loss_shapley_layers_pruned_1': {'avg_seq_perplexity': 7.293505058913935, 'num_ex': 15616, 'avg_loss': 1.9474143356573383}, 'eval_relative_l2_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 7.890157730852971, 'avg_seq_perplexity': 3011.5706967213114}, 'eval_loss_shapley_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 6.195752753586065, 'avg_seq_perplexity': 614.8056480532787}, 'eval_loss_shapley_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 6.945985387583248, 'avg_seq_perplexity': 1218.0717213114754}, 'eval_loss_shapley_layers_pruned_23': {'avg_seq_perplexity': 8261.51075819672, 'num_ex': 15616, 'avg_loss': 8.52448510341957}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence_loss_shapley', 'pruning_scheme': 'mlp', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128, 'limit_logit_shapley_samples': 25000}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp
2,"{'layer_36_l1_influence': 89.0626220703125, 'layer_2_cosine_influence': 0.12313616275787354, 'layer_4_relative_l2_influence': 0.45344972610473633, 'layer_48_relative_l2_influence': 0.10562606155872344, 'eval_logit_shapley_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 2.045917575642214, 'avg_seq_perplexity': 8.967644125728285}, 'layer_14_l2_influence': 0.6303584575653076, 'layer_20_l2_influence': 0.9498568177223206, 'layer_39_l2_influence': 4.029421329498291, 'layer_40_l1_influence': 84.36837005615234, 'layer_43_l2_influence': 4.242724418640137, 'mmlu_cosine_layers_pruned_1': {'total': 14080, 'correct': 8806, 'weighted_acc': 62.54261363636363}, 'mmlu_cosine_layers_pruned_13': {'total': 14080, 'correct': 7395, 'weighted_acc': 52.52130681818182}, 'mmlu_logit_shapley_layers_pruned_19': {'total': 14080, 'correct': 3410, 'weighted_acc': 24.21875}, 'layer_52_cosine_influence': 0.00445026159286499, 'layer_45_relative_l2_influence': 0.3097705543041229, 'layer_22_logit_shapley_influence': -24.164951222232297, 'layer_27_logit_shapley_influence': -29.54650669097218, 'eval_logit_shapley_layers_pruned_2': {'num_ex': 15104, 'avg_loss': 1.92047571731826, 'avg_seq_perplexity': 8.128130379369704}, 'mmlu_logit_shapley_layers_pruned_8': {'total': 14080, 'correct': 8726, 'weighted_acc': 61.97443181818182}, 'layer_37_l1_influence': 172.80148315429688, 'layer_1_cosine_influence': 0.20279353857040405, 'layer_25_cosine_influence': 0.08524692058563232, 'layer_49_cosine_influence': 0.03631383180618286, 'layer_42_relative_l1_influence': 0.15346704423427582, 'layer_3_logit_shapley_influence': 326.47215868073346, 'eval_relative_l2_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 3.3090887554621293, 'avg_seq_perplexity': 28.963010626324152}, 'eval_relative_l2_layers_pruned_19': {'num_ex': 15104, 'avg_loss': 4.0471142267776745, 'avg_seq_perplexity': 60.57002697960805}, 'mmlu_logit_shapley_layers_pruned_13': {'total': 14080, 'correct': 6641, 'weighted_acc': 47.16619318181818}, 'layer_57_l2_influence': 7.100451946258545, 'eval_cosine_layers_pruned_18': {'num_ex': 15104, 'avg_loss': 3.790964934785487, 'avg_seq_perplexity': 47.081948490466104}, 'mmlu_relative_l1_layers_pruned_7': {'weighted_acc': 62.52840909090909, 'total': 14080, 'correct': 8804}, 'eval_relative_l1_layers_pruned_21': {'avg_seq_perplexity': 87.48439982786017, 'num_ex': 15104, 'avg_loss': 4.416776495464777}, 'eval_loss_shapley_layers_pruned_26': {'avg_loss': 5.0840909278998945, 'avg_seq_perplexity': 172.7407971398305, 'num_ex': 15104}, 'mmlu_loss_shapley_layers_pruned_17': {'total': 14080, 'correct': 3837, 'weighted_acc': 27.251420454545453}, 'layer_21_l1_influence': 61.71476745605469, 'layer_45_l2_influence': 4.230605125427246, 'layer_55_l1_influence': 283.5896911621094, 'layer_35_cosine_influence': 0.0827869176864624, 'layer_17_relative_l1_influence': 0.5587689280509949, 'mmlu_loss_shapley_layers_pruned_16': {'correct': 4324, 'weighted_acc': 30.710227272727273, 'total': 14080}, 'layer_8_l2_influence': 0.30926424264907837, 'layer_25_loss_shapley_influence': -0.14647398622549268, 'eval_relative_l1_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 2.045732142561573, 'avg_seq_perplexity': 8.987701933262711}, 'layer_6_l2_influence': 0.2524094581604004, 'layer_16_l2_influence': 0.6878442764282227, 'layer_23_l1_influence': 66.7923812866211, 'layer_3_loss_shapley_influence': 3.8791840290528143, 'layer_13_loss_shapley_influence': -0.117786661349216, 'mmlu_relative_l1_layers_pruned_13': {'correct': 6854, 'weighted_acc': 48.67897727272727, 'total': 14080}, 'eval_loss_shapley_layers_pruned_10': {'num_ex': 15104, 'avg_loss': 2.089284993834415, 'avg_seq_perplexity': 9.298962609242585}, 'layer_7_relative_l2_influence': 0.551304042339325, 'layer_16_relative_l1_influence': 0.3774542212486267, 'layer_37_relative_l2_influence': 0.4595910310745239, 'eval_logit_shapley_layers_pruned_24': {'num_ex': 15104, 'avg_loss': 4.6295010841498945, 'avg_seq_perplexity': 108.11566472457628}, 'layer_7_cosine_influence': 0.11934077739715576, 'eval_cosine_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.91386206675384, 'avg_seq_perplexity': 8.202241024728549}, 'layer_6_relative_l1_influence': 0.4674394726753235, 'eval_relative_l1_layers_pruned_6': {'avg_loss': 1.9614701351876984, 'avg_seq_perplexity': 8.409384000099312, 'num_ex': 15104}, 'eval_relative_l2_layers_pruned_12': {'num_ex': 15104, 'avg_loss': 2.266277765823623, 'avg_seq_perplexity': 11.16541044590837}, 'mmlu_relative_l2_layers_pruned_13': {'weighted_acc': 52.52130681818182, 'total': 14080, 'correct': 7395}, 'mmlu_logit_shapley_layers_pruned_18': {'total': 14080, 'correct': 3489, 'weighted_acc': 24.779829545454547}, 'layer_12_cosine_influence': 0.05229365825653076, 'layer_18_relative_l2_influence': 0.34673112630844116, 'layer_19_relative_l1_influence': 0.5390093922615051, 'layer_40_logit_shapley_influence': -40.77421675497232, 'layer_8_l1_influence': 14.272866249084473, 'layer_25_l1_influence': 72.89783477783203, 'layer_62_l1_influence': 256.9788513183594, 'layer_55_cosine_influence': 0.03453934192657471, 'eval_cosine_layers_pruned_28': {'num_ex': 15104, 'avg_loss': 5.588217525158898, 'avg_seq_perplexity': 301.99354475635596}, 'layer_39_logit_shapley_influence': 4.132731476437002, 'layer_48_logit_shapley_influence': -47.64527613795549, 'mmlu_relative_l2_layers_pruned_2': {'total': 14080, 'correct': 8797, 'weighted_acc': 62.47869318181818}, 'eval_relative_l1_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 6.341319455938824, 'avg_seq_perplexity': 622.9656382415254}, 'eval_logit_shapley_layers_pruned_11': {'num_ex': 15104, 'avg_loss': 2.1003401158219677, 'avg_seq_perplexity': 9.423142255362816}, 'layer_41_l1_influence': 211.082763671875, 'layer_53_l2_influence': 5.171469688415527, 'layer_57_cosine_influence': 0.04537773132324219, 'layer_14_relative_l1_influence': 0.4163468480110169, 'layer_60_relative_l1_influence': 0.14765235781669617, 'eval_loss_shapley_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 1.9614701351876984, 'avg_seq_perplexity': 8.409384000099312}, 'mmlu_loss_shapley_layers_pruned_5': {'total': 14080, 'correct': 8778, 'weighted_acc': 62.34375}, 'eval_logit_shapley_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 6.341319455938824, 'avg_seq_perplexity': 622.9656382415254}, 'mmlu_logit_shapley_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, '_wandb': {'runtime': 7717}, 'layer_61_l1_influence': 453.2881774902344, 'layer_20_relative_l1_influence': 0.4092921018600464, 'layer_32_relative_l2_influence': 0.29006630182266235, 'layer_6_loss_shapley_influence': -0.13133524373837857, 'layer_62_loss_shapley_influence': -0.10964653426030524, 'mmlu_relative_l2_layers_pruned_1': {'total': 14080, 'correct': 8798, 'weighted_acc': 62.48579545454545}, 'layer_12_l1_influence': 23.021808624267575, 'layer_36_l2_influence': 1.8184449672698977, 'layer_49_l1_influence': 231.76303100585935, 'layer_0_relative_l1_influence': 0.7592589259147644, 'layer_1_relative_l2_influence': 1.0356791019439695, 'layer_30_logit_shapley_influence': -27.169693151428405, 'eval_loss_shapley_layers_pruned_21': {'avg_loss': 4.335304389565678, 'avg_seq_perplexity': 81.30331369173729, 'num_ex': 15104}, 'mmlu_logit_shapley_layers_pruned_4': {'total': 14080, 'correct': 8767, 'weighted_acc': 62.265625}, 'mmlu_loss_shapley_layers_pruned_29': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_logit_shapley_layers_pruned_21': {'weighted_acc': 23.01846590909091, 'total': 14080, 'correct': 3241}, 'layer_46_l2_influence': 1.8442853689193728, 'layer_36_cosine_influence': 0.030754029750823975, 'eval_cosine_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 2.483593439651748, 'avg_seq_perplexity': 13.825870837195446}, 'layer_24_relative_l2_influence': 0.34157922863960266, 'layer_49_relative_l2_influence': 0.2793247401714325, 'eval_loss_shapley_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 2.009420362569518, 'avg_seq_perplexity': 8.72261487023305}, 'eval_relative_l2_layers_pruned_30': {'num_ex': 15104, 'avg_loss': 5.989322468385858, 'avg_seq_perplexity': 444.9101231461864}, 'mmlu_loss_shapley_layers_pruned_2': {'total': 14080, 'correct': 8797, 'weighted_acc': 62.47869318181818}, 'mmlu_relative_l2_layers_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_15_l2_influence': 0.976144552230835, 'layer_49_l2_influence': 4.5991530418396, 'layer_3_relative_l1_influence': 0.76023268699646, 'layer_27_relative_l2_influence': 0.40460434556007385, 'layer_31_loss_shapley_influence': -0.14090139050625594, 'eval_relative_l1_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 2.0164213018902277, 'avg_seq_perplexity': 8.807675119173728}, 'layer_19_logit_shapley_influence': -20.421546682209065, 'eval_loss_shapley_layers_pruned_3': {'num_ex': 15104, 'avg_loss': 1.9265898365085408, 'avg_seq_perplexity': 8.243556135791843}, 'layer_35_relative_l1_influence': 0.4915286004543304, 'mmlu_relative_l1_layers_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_33_l2_influence': 2.497641086578369, 'mmlu_cosine_layers_pruned_18': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_60_loss_shapley_influence': -0.16148058250129171, 'eval_relative_l2_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.914052025746491, 'avg_seq_perplexity': 8.133286298331567}, 'mmlu_loss_shapley_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_logit_shapley_layers_pruned_22': {'num_ex': 15104, 'avg_loss': 4.323740037821107, 'avg_seq_perplexity': 80.36844544491525}, 'layer_54_relative_l2_influence': 0.11703189462423325, 'mmlu_relative_l2_layers_pruned_24': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_logit_shapley_layers_pruned_14': {'total': 14080, 'correct': 4717, 'weighted_acc': 33.50142045454545}, 'layer_58_l1_influence': 207.017333984375, 'layer_8_cosine_influence': 0.0601801872253418, 'layer_30_relative_l1_influence': 0.36278292536735535, 'layer_4_logit_shapley_influence': -11.88649230491724, 'layer_55_loss_shapley_influence': -0.1273643683104304, 'layer_58_loss_shapley_influence': -0.15945615852916606, 'eval_relative_l1_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_relative_l2_layers_pruned_2': {'avg_seq_perplexity': 8.183725130760063, 'num_ex': 15104, 'avg_loss': 1.919450404280323}, 'eval_relative_l2_layers_pruned_26': {'avg_seq_perplexity': 201.48758606991527, 'num_ex': 15104, 'avg_loss': 5.208471783136917}, 'eval_loss_shapley_layers_pruned_12': {'num_ex': 15104, 'avg_loss': 2.1939071396649896, 'avg_seq_perplexity': 10.381168688757946}, 'eval_relative_l2_layers_pruned_11': {'num_ex': 15104, 'avg_loss': 2.175401332014698, 'avg_seq_perplexity': 10.218624826204978}, 'mmlu_relative_l1_layers_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_loss_shapley_layers_pruned_19': {'num_ex': 15104, 'avg_loss': 3.2889911199020125, 'avg_seq_perplexity': 29.84012099443856}, 'layer_13_cosine_influence': 0.12944895029067993, 'layer_15_cosine_influence': 0.12824255228042605, 'layer_36_relative_l2_influence': 0.2578366994857788, 'layer_44_logit_shapley_influence': -49.09585570663388, 'layer_4_l1_influence': 7.5414347648620605, 'layer_5_l1_influence': 14.69391632080078, 'layer_24_l1_influence': 53.7340202331543, 'layer_8_relative_l2_influence': 0.3933455348014831, 'layer_4_loss_shapley_influence': -0.13164943003975327, 'layer_22_loss_shapley_influence': -0.14518437538206697, 'mmlu_relative_l1_layers_pruned_3': {'correct': 8788, 'weighted_acc': 62.41477272727273, 'total': 14080}, 'eval_logit_shapley_layers_pruned_25': {'num_ex': 15104, 'avg_loss': 4.85537305928893, 'avg_seq_perplexity': 137.50907872086864}, 'layer_16_l1_influence': 33.47410583496094, 'layer_48_l2_influence': 1.708746075630188, 'layer_55_l2_influence': 5.645216464996338, 'layer_22_relative_l1_influence': 0.3856202363967895, 'layer_61_relative_l2_influence': 0.33199965953826904, 'layer_12_logit_shapley_influence': -32.055275381909844, 'layer_35_logit_shapley_influence': -9.856535855443468, 'mmlu_loss_shapley_layers_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_14_l1_influence': 30.60625457763672, 'mmlu_relative_l1_layers_pruned_10': {'total': 14080, 'correct': 7500, 'weighted_acc': 53.26704545454545}, 'layer_5_cosine_influence': 0.1279941201210022, 'mmlu_cosine_layers_pruned_10': {'total': 14080, 'correct': 8773, 'weighted_acc': 62.30823863636363}, 'eval_relative_l2_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 2.045917575642214, 'avg_seq_perplexity': 8.967644125728285}, 'layer_36_logit_shapley_influence': -30.230867638668418, 'mmlu_relative_l2_layers_pruned_15': {'correct': 5752, 'weighted_acc': 40.85227272727273, 'total': 14080}, 'mmlu_logit_shapley_layers_pruned_17': {'total': 14080, 'correct': 3599, 'weighted_acc': 25.561079545454547}, 'layer_23_relative_l1_influence': 0.4770928919315338, 'layer_27_loss_shapley_influence': -0.14986709028349354, 'layer_52_loss_shapley_influence': -0.16876029549410787, 'eval_relative_l2_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 1.9622376005528337, 'avg_seq_perplexity': 8.411956787109375}, 'mmlu_relative_l2_layers_pruned_10': {'correct': 8773, 'weighted_acc': 62.30823863636363, 'total': 14080}, 'eval_loss_shapley_layers_pruned_20': {'avg_loss': 3.6251228461831304, 'avg_seq_perplexity': 41.29493428893009, 'num_ex': 15104}, 'layer_40_l2_influence': 1.7244197130203247, 'eval_cosine_layers_pruned_25': {'avg_loss': 4.981605141849841, 'avg_seq_perplexity': 154.7364108845339, 'num_ex': 15104}, 'layer_29_relative_l2_influence': 0.4353818595409394, 'layer_56_logit_shapley_influence': -41.193982430712694, 'mmlu_relative_l1_layers_pruned_15': {'total': 14080, 'correct': 5752, 'weighted_acc': 40.85227272727273}, 'eval_logit_shapley_layers_pruned_5': {'num_ex': 15104, 'avg_loss': 1.94742235086732, 'avg_seq_perplexity': 8.334367655091366}, 'layer_33_l1_influence': 126.36790466308594, 'layer_44_relative_l2_influence': 0.1131989136338234, 'layer_39_loss_shapley_influence': -0.10177722210235164, 'mmlu_relative_l2_layers_pruned_23': {'correct': 3232, 'weighted_acc': 22.954545454545453, 'total': 14080}, 'layer_7_l1_influence': 18.888490676879883, 'layer_13_l2_influence': 0.8223271369934082, 'layer_29_l1_influence': 92.07072448730467, 'layer_9_cosine_influence': 0.12771040201187134, 'layer_51_cosine_influence': 0.03485441207885742, 'layer_54_cosine_influence': 0.007584333419799805, 'layer_9_relative_l1_influence': 0.6780116558074951, 'layer_13_relative_l2_influence': 0.5495581030845642, 'mmlu_relative_l1_layers_pruned_20': {'correct': 3232, 'weighted_acc': 22.954545454545453, 'total': 14080}, 'eval_loss_shapley_layers_pruned_22': {'num_ex': 15104, 'avg_loss': 4.579951916710805, 'avg_seq_perplexity': 103.87900556144068}, '_runtime': 7718.394640445709, 'layer_18_cosine_influence': 0.05406087636947632, 'layer_45_cosine_influence': 0.04341346025466919, 'layer_39_relative_l2_influence': 0.4462292492389679, 'eval_relative_l1_layers_pruned_11': {'avg_seq_perplexity': 10.127117609573624, 'num_ex': 15104, 'avg_loss': 2.27649830963652}, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'mmlu_logit_shapley_layers_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_56_relative_l1_influence': 0.13687996566295624, 'eval_relative_l1_layers_pruned_26': {'avg_loss': 5.282899500960011, 'avg_seq_perplexity': 219.5555813029661, 'num_ex': 15104}, 'mmlu_relative_l2_layers_pruned_20': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_31_relative_l2_influence': 0.4283854067325592, 'layer_43_relative_l2_influence': 0.34603607654571533, 'eval_relative_l1_layers_pruned_30': {'avg_loss': 5.989322468385858, 'avg_seq_perplexity': 444.9101231461864, 'num_ex': 15104}, 'mmlu_loss_shapley_layers_pruned_25': {'total': 14080, 'correct': 3225, 'weighted_acc': 22.904829545454547}, 'layer_11_loss_shapley_influence': -0.1119053204112712, 'layer_34_loss_shapley_influence': -0.15341734319529676, 'layer_43_loss_shapley_influence': -0.11775304773322116, 'layer_47_loss_shapley_influence': -0.12529505351744996, 'layer_60_logit_shapley_influence': -25.66842510017608, 'mmlu_relative_l2_layers_pruned_6': {'total': 14080, 'correct': 8794, 'weighted_acc': 62.45738636363637}, 'mmlu_logit_shapley_layers_pruned_3': {'correct': 8778, 'weighted_acc': 62.34375, 'total': 14080}, 'mmlu_logit_shapley_layers_pruned_7': {'total': 14080, 'correct': 8776, 'weighted_acc': 62.32954545454545}, 'mmlu_relative_l2_layers_pruned_9': {'total': 14080, 'correct': 8742, 'weighted_acc': 62.08806818181818}, 'mmlu_logit_shapley_layers_pruned_16': {'total': 14080, 'correct': 3586, 'weighted_acc': 25.46875}, 'layer_35_l2_influence': 2.804781198501587, 'layer_59_cosine_influence': 0.04371953010559082, 'layer_52_relative_l2_influence': 0.09539621323347092, 'mmlu_logit_shapley_layers_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_2_l1_influence': 6.16006326675415, 'layer_23_l2_influence': 1.3222460746765137, 'layer_0_loss_shapley_influence': 0.8838842211527225, 'layer_57_relative_l1_influence': 0.3440999388694763, 'layer_59_relative_l2_influence': 0.31312069296836853, 'layer_14_loss_shapley_influence': -0.14616257048464942, 'layer_46_logit_shapley_influence': -46.8402385164941, 'layer_54_logit_shapley_influence': -41.727665907071554, 'eval_relative_l2_layers_pruned_31': {'avg_seq_perplexity': 622.9656382415254, 'num_ex': 15104, 'avg_loss': 6.341319455938824}, 'mmlu_relative_l1_layers_pruned_18': {'total': 14080, 'correct': 3395, 'weighted_acc': 24.11221590909091}, 'mmlu_relative_l2_layers_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_logit_shapley_layers_pruned_10': {'total': 14080, 'correct': 8397, 'weighted_acc': 59.63778409090909}, 'layer_47_l1_influence': 222.2028045654297, 'layer_56_l1_influence': 132.74241638183594, 'layer_8_logit_shapley_influence': -22.060159114943957, 'mmlu_relative_l1_layers_pruned_16': {'total': 14080, 'correct': 3518, 'weighted_acc': 24.985795454545453}, 'mmlu_relative_l2_layers_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_loss_shapley_layers_pruned_13': {'weighted_acc': 57.27272727272727, 'total': 14080, 'correct': 8064}, 'mmlu_logit_shapley_layers_pruned_20': {'total': 14080, 'correct': 3323, 'weighted_acc': 23.600852272727273}, 'layer_22_l2_influence': 1.0001939535140991, 'layer_53_cosine_influence': 0.03408926725387573, 'eval_cosine_layers_pruned_19': {'avg_loss': 4.0471142267776745, 'avg_seq_perplexity': 60.57002697960805, 'num_ex': 15104}, 'layer_10_relative_l1_influence': 0.4238109290599823, 'layer_11_relative_l2_influence': 0.5745706558227539, 'layer_28_relative_l2_influence': 0.3112938702106476, 'layer_38_relative_l1_influence': 0.2619994580745697, 'layer_57_logit_shapley_influence': 17.257270393495958, 'mmlu_relative_l1_layers_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_18': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_15_l1_influence': 49.05087661743164, 'layer_46_l1_influence': 91.6669464111328, 'layer_50_relative_l2_influence': 0.09186412394046783, 'mmlu_relative_l1_layers_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_16': {'total': 14080, 'correct': 3518, 'weighted_acc': 24.985795454545453}, 'layer_6_l1_influence': 11.167015075683594, 'layer_11_cosine_influence': 0.1347026824951172, 'mmlu_cosine_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_cosine_layers_pruned_7': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_cosine_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 3.3090887554621293, 'avg_seq_perplexity': 28.963010626324152}, 'layer_13_relative_l1_influence': 0.6188135147094727, 'layer_42_loss_shapley_influence': -0.16512471256526284, 'layer_41_logit_shapley_influence': 0.8337639586647896, 'eval_logit_shapley_layers_pruned_15': {'num_ex': 15104, 'avg_loss': 2.562973798331568, 'avg_seq_perplexity': 14.504017975370765}, 'layer_10_l2_influence': 0.3964633047580719, 'layer_26_l1_influence': 57.298641204833984, 'layer_29_l2_influence': 1.8349759578704832, 'layer_44_l1_influence': 75.24356079101562, 'layer_62_l2_influence': 9.421143531799316, 'layer_44_relative_l1_influence': 0.12534603476524353, 'layer_20_loss_shapley_influence': -0.10731367576180316, 'layer_24_logit_shapley_influence': -21.5981433758119, 'layer_43_logit_shapley_influence': -2.6235301519230205, 'eval_relative_l1_layers_pruned_28': {'num_ex': 15104, 'avg_loss': 5.588217525158898, 'avg_seq_perplexity': 301.99354475635596}, 'eval_logit_shapley_layers_pruned_12': {'num_ex': 15104, 'avg_loss': 2.134163937326205, 'avg_seq_perplexity': 9.73997368246822}, 'mmlu_logit_shapley_layers_pruned_26': {'weighted_acc': 23.125, 'total': 14080, 'correct': 3256}, 'layer_52_l2_influence': 1.797812819480896, 'layer_4_cosine_influence': 0.08361375331878662, 'layer_56_relative_l2_influence': 0.12495317310094832, 'layer_9_loss_shapley_influence': -0.11072521103244393, 'mmlu_relative_l1_layers_pruned_8': {'weighted_acc': 62.43607954545455, 'total': 14080, 'correct': 8791}, 'layer_3_l2_influence': 0.7451513409614563, 'layer_39_relative_l1_influence': 0.5004472732543945, 'layer_12_loss_shapley_influence': -0.15472106208726522, 'layer_62_logit_shapley_influence': 2.044653573329626, 'eval_loss_shapley_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 2.286473936953787, 'avg_seq_perplexity': 11.396792654263772}, 'layer_45_l1_influence': 213.4079742431641, 'layer_54_l1_influence': 117.87212371826172, 'layer_57_l1_influence': 347.900146484375, 'layer_3_cosine_influence': 0.13780969381332395, 'layer_35_loss_shapley_influence': -0.1284751248073328, 'mmlu_relative_l2_layers_pruned_4': {'total': 14080, 'correct': 8767, 'weighted_acc': 62.265625}, 'eval_relative_l2_layers_pruned_27': {'num_ex': 15104, 'avg_loss': 5.422112416412871, 'avg_seq_perplexity': 253.1205309851695}, 'layer_21_l2_influence': 1.2271634340286257, 'layer_28_cosine_influence': 0.044830501079559326, 'layer_29_cosine_influence': 0.08742201328277588, 'layer_38_cosine_influence': 0.024852633476257324, 'eval_relative_l2_layers_pruned_22': {'num_ex': 15104, 'avg_loss': 4.500073449086335, 'avg_seq_perplexity': 95.31466829978814}, 'mmlu_relative_l2_layers_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_logit_shapley_layers_pruned_3': {'num_ex': 15104, 'avg_loss': 1.926486387091168, 'avg_seq_perplexity': 8.19025175450212}, 'eval_logit_shapley_layers_pruned_7': {'avg_seq_perplexity': 8.504620050979874, 'num_ex': 15104, 'avg_loss': 1.981715574102887}, 'layer_16_cosine_influence': 0.055137455463409424, 'mmlu_cosine_layers_pruned_14': {'weighted_acc': 47.04545454545455, 'total': 14080, 'correct': 6624}, 'layer_29_relative_l1_influence': 0.4902896881103515, 'eval_relative_l2_layers_pruned_16': {'num_ex': 15104, 'avg_loss': 3.1915417687367587, 'avg_seq_perplexity': 25.55793581170551}, 'eval_loss_shapley_layers_pruned_25': {'num_ex': 15104, 'avg_loss': 4.85537305928893, 'avg_seq_perplexity': 137.50907872086864}, 'eval_cosine_layers_pruned_20': {'num_ex': 15104, 'avg_loss': 4.132179648189221, 'avg_seq_perplexity': 66.01123046875}, 'mmlu_cosine_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_23_relative_l2_influence': 0.4285484552383423, 'layer_21_loss_shapley_influence': -0.14668437754286767, 'eval_loss_shapley_layers_pruned_4': {'avg_loss': 1.934617252673133, 'avg_seq_perplexity': 8.24546012231859, 'num_ex': 15104}, 'eval_relative_l2_layers_pruned_18': {'avg_loss': 3.790964934785487, 'avg_seq_perplexity': 47.081948490466104, 'num_ex': 15104}, 'mmlu_relative_l1_layers_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_0_l1_influence': 4.3549885749816895, 'eval_cosine_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_cosine_layers_pruned_7': {'avg_loss': 1.983755984548795, 'avg_seq_perplexity': 8.564274157507946, 'num_ex': 15104}, 'mmlu_cosine_layers_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_layers_pruned_15': {'num_ex': 15104, 'avg_loss': 3.003220380362818, 'avg_seq_perplexity': 21.139325675317796}, 'layer_57_relative_l2_influence': 0.3126327693462372, 'layer_59_relative_l1_influence': 0.34520354866981506, 'layer_42_l2_influence': 1.6550817489624023, 'mmlu_cosine_layers_pruned_26': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'layer_50_relative_l1_influence': 0.10534505546092988, 'layer_33_loss_shapley_influence': -0.12840912947962502, 'layer_56_loss_shapley_influence': -0.1669836885211864, 'eval_relative_l1_layers_pruned_3': {'num_ex': 15104, 'avg_loss': 1.9265898365085408, 'avg_seq_perplexity': 8.243556135791843}, 'layer_33_logit_shapley_influence': -10.401808332399447, 'eval_loss_shapley_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 2.045917575642214, 'avg_seq_perplexity': 8.967644125728285}, 'mmlu_logit_shapley_layers_pruned_27': {'weighted_acc': 22.933238636363637, 'total': 14080, 'correct': 3229}, 'layer_10_relative_l2_influence': 0.37242391705513, 'layer_11_relative_l1_influence': 0.6555633544921875, 'layer_28_relative_l1_influence': 0.34320124983787537, 'layer_38_relative_l2_influence': 0.2373584657907486, 'layer_15_loss_shapley_influence': -0.12803177717587055, 'eval_relative_l2_layers_pruned_10': {'num_ex': 15104, 'avg_loss': 2.089284993834415, 'avg_seq_perplexity': 9.298962609242585}, 'mmlu_loss_shapley_layers_pruned_22': {'correct': 3227, 'weighted_acc': 22.91903409090909, 'total': 14080}, 'layer_39_cosine_influence': 0.07932353019714355, 'mmlu_cosine_layers_pruned_11': {'total': 14080, 'correct': 8708, 'weighted_acc': 61.84659090909091}, 'mmlu_loss_shapley_layers_pruned_20': {'total': 14080, 'correct': 3560, 'weighted_acc': 25.28409090909091}, 'mmlu_cosine_layers_pruned_31': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'layer_31_relative_l1_influence': 0.4832665622234345, 'layer_43_relative_l1_influence': 0.3843734562397003, 'eval_relative_l1_layers_pruned_24': {'num_ex': 15104, 'avg_loss': 4.805955789856991, 'avg_seq_perplexity': 130.0826022907839}, 'eval_relative_l2_layers_pruned_23': {'num_ex': 15104, 'avg_loss': 4.52306301310911, 'avg_seq_perplexity': 96.9461318193856}, 'layer_24_cosine_influence': 0.05276775360107422, 'layer_52_relative_l1_influence': 0.1086377650499344, 'mmlu_relative_l1_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_relative_l2_layers_pruned_20': {'avg_seq_perplexity': 82.89500297934322, 'num_ex': 15104, 'avg_loss': 4.360316389698093}, 'eval_cosine_layers_pruned_23': {'num_ex': 15104, 'avg_loss': 4.52306301310911, 'avg_seq_perplexity': 96.9461318193856}, 'mmlu_cosine_layers_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_layers_pruned_4': {'num_ex': 15104, 'avg_loss': 1.934617252673133, 'avg_seq_perplexity': 8.24546012231859}, 'layer_53_logit_shapley_influence': -3.330452793374718, 'mmlu_logit_shapley_layers_pruned_5': {'total': 14080, 'correct': 8790, 'weighted_acc': 62.42897727272727}, 'layer_34_cosine_influence': 0.03277665376663208, 'mmlu_cosine_layers_pruned_16': {'weighted_acc': 24.985795454545453, 'total': 14080, 'correct': 3518}, 'layer_24_relative_l1_influence': 0.3712742328643799, 'layer_49_relative_l1_influence': 0.31097516417503357, 'eval_relative_l1_layers_pruned_23': {'avg_loss': 4.52306301310911, 'avg_seq_perplexity': 96.9461318193856, 'num_ex': 15104}, 'eval_relative_l2_layers_pruned_24': {'num_ex': 15104, 'avg_loss': 4.805955789856991, 'avg_seq_perplexity': 130.0826022907839}, 'mmlu_relative_l1_layers_pruned_11': {'total': 14080, 'correct': 7713, 'weighted_acc': 54.77982954545455}, 'layer_38_l2_influence': 1.9944536685943604, 'layer_27_cosine_influence': 0.07938385009765625, 'eval_cosine_layers_pruned_3': {'avg_loss': 1.9265898365085408, 'avg_seq_perplexity': 8.243556135791843, 'num_ex': 15104}, 'eval_cosine_layers_pruned_4': {'avg_loss': 1.934617252673133, 'avg_seq_perplexity': 8.24546012231859, 'num_ex': 15104}, 'mmlu_cosine_layers_pruned_27': {'total': 14080, 'correct': 3250, 'weighted_acc': 23.082386363636363}, 'layer_34_logit_shapley_influence': -32.0112600056358, 'layer_45_logit_shapley_influence': -6.287023530141894, 'mmlu_relative_l2_layers_pruned_5': {'total': 14080, 'correct': 8778, 'weighted_acc': 62.34375}, 'mmlu_relative_l1_layers_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_loss_shapley_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 6.341319455938824, 'avg_seq_perplexity': 622.9656382415254}, 'layer_47_cosine_influence': 0.03914397954940796, 'layer_60_cosine_influence': 0.01328420639038086, 'eval_cosine_layers_pruned_5': {'num_ex': 15104, 'avg_loss': 1.945362543655654, 'avg_seq_perplexity': 8.275424763307733}, 'layer_35_relative_l2_influence': 0.4361417889595032, 'layer_18_loss_shapley_influence': -0.15146206622376446, 'mmlu_relative_l2_layers_pruned_11': {'weighted_acc': 61.84659090909091, 'total': 14080, 'correct': 8708}, 'eval_logit_shapley_layers_pruned_18': {'num_ex': 15104, 'avg_loss': 3.281205775374073, 'avg_seq_perplexity': 29.132711119570978}, 'layer_27_relative_l1_influence': 0.4552938640117645, 'eval_relative_l2_layers_pruned_7': {'num_ex': 15104, 'avg_loss': 1.983755984548795, 'avg_seq_perplexity': 8.564274157507946}, 'eval_relative_l1_layers_pruned_20': {'num_ex': 15104, 'avg_loss': 4.108338954085011, 'avg_seq_perplexity': 64.31570693193856}, 'mmlu_relative_l2_layers_pruned_26': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'mmlu_logit_shapley_layers_pruned_24': {'weighted_acc': 22.933238636363637, 'total': 14080, 'correct': 3229}, 'layer_7_relative_l1_influence': 0.6584931015968323, 'mmlu_loss_shapley_layers_pruned_12': {'total': 14080, 'correct': 8370, 'weighted_acc': 59.44602272727273}, 'eval_logit_shapley_layers_pruned_13': {'avg_seq_perplexity': 10.199044954978811, 'num_ex': 15104, 'avg_loss': 2.1884194066969016}, 'layer_39_l1_influence': 202.75357055664065, 'layer_42_l1_influence': 81.91757202148438, 'mmlu_cosine_layers_pruned_12': {'total': 14080, 'correct': 8385, 'weighted_acc': 59.55255681818182}, 'layer_6_relative_l2_influence': 0.43637657165527344, 'layer_18_relative_l1_influence': 0.3657856285572052, 'layer_19_relative_l2_influence': 0.48436498641967773, 'layer_24_loss_shapley_influence': -0.14011652634301863, 'layer_42_logit_shapley_influence': -45.5015783302978, 'eval_relative_l1_layers_pruned_15': {'num_ex': 15104, 'avg_loss': 3.003220380362818, 'avg_seq_perplexity': 21.139325675317796}, 'mmlu_loss_shapley_layers_pruned_19': {'weighted_acc': 24.410511363636363, 'total': 14080, 'correct': 3437}, 'layer_59_l1_influence': 395.99603271484375, 'layer_41_cosine_influence': 0.06410741806030273, 'layer_20_relative_l2_influence': 0.3745906352996826, 'layer_32_relative_l1_influence': 0.31684353947639465, 'eval_loss_shapley_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.91386206675384, 'avg_seq_perplexity': 8.202241024728549}, 'eval_relative_l1_layers_pruned_10': {'num_ex': 15104, 'avg_loss': 2.2188707771947827, 'avg_seq_perplexity': 9.573551501257946}, 'mmlu_cosine_layers_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_14_relative_l2_influence': 0.38463470339775085, 'layer_60_relative_l2_influence': 0.16872936487197876, 'layer_15_logit_shapley_influence': -13.204021285079529, 'layer_28_logit_shapley_influence': -32.0317137308759, 'layer_11_l1_influence': 34.91061019897461, 'layer_27_l2_influence': 1.551306128501892, 'layer_44_cosine_influence': 0.0069945454597473145, 'eval_cosine_layers_pruned_29': {'num_ex': 15104, 'avg_loss': 5.802428681971663, 'avg_seq_perplexity': 373.6066935911017}, 'layer_6_logit_shapley_influence': -14.190484992668772, 'mmlu_relative_l2_layers_pruned_7': {'correct': 8804, 'weighted_acc': 62.52840909090909, 'total': 14080}, 'eval_relative_l1_layers_pruned_22': {'num_ex': 15104, 'avg_loss': 4.452495510295286, 'avg_seq_perplexity': 90.2227307335805}, 'eval_logit_shapley_layers_pruned_4': {'num_ex': 15104, 'avg_loss': 1.934617252673133, 'avg_seq_perplexity': 8.24546012231859}, 'eval_logit_shapley_layers_pruned_28': {'num_ex': 15104, 'avg_loss': 5.431419243246822, 'avg_seq_perplexity': 244.4178032309322}, 'mmlu_logit_shapley_layers_pruned_23': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'mmlu_cosine_layers_pruned_3': {'total': 14080, 'correct': 8788, 'weighted_acc': 62.41477272727273}, 'mmlu_cosine_layers_pruned_4': {'weighted_acc': 62.265625, 'total': 14080, 'correct': 8767}, 'layer_36_relative_l1_influence': 0.28361251950263977, 'eval_relative_l1_layers_pruned_27': {'num_ex': 15104, 'avg_loss': 5.422112416412871, 'avg_seq_perplexity': 253.1205309851695}, 'layer_0_cosine_influence': 0.26513397693634033, 'mmlu_cosine_layers_pruned_5': {'total': 14080, 'correct': 8778, 'weighted_acc': 62.34375}, 'layer_2_relative_l1_influence': 0.5890024900436401, 'layer_22_relative_l2_influence': 0.3525468409061432, 'layer_61_relative_l1_influence': 0.3535381257534027, 'eval_relative_l2_layers_pruned_5': {'avg_seq_perplexity': 8.275424763307733, 'num_ex': 15104, 'avg_loss': 1.945362543655654}, 'layer_52_logit_shapley_influence': -49.030992866125366, 'eval_relative_l1_layers_pruned_18': {'num_ex': 15104, 'avg_loss': 3.4621724274198886, 'avg_seq_perplexity': 33.59339827198093}, 'eval_loss_shapley_layers_pruned_29': {'num_ex': 15104, 'avg_loss': 5.716886358746027, 'avg_seq_perplexity': 326.73699020127117}, 'mmlu_loss_shapley_layers_pruned_21': {'weighted_acc': 23.40909090909091, 'total': 14080, 'correct': 3296}, 'eval_logit_shapley_layers_pruned_19': {'num_ex': 15104, 'avg_loss': 3.715896865068856, 'avg_seq_perplexity': 44.123228945974574}, 'layer_56_l2_influence': 2.7546961307525635, 'layer_2_loss_shapley_influence': -0.022967078993525902, 'layer_57_loss_shapley_influence': -0.11816198558875056, 'layer_18_logit_shapley_influence': -32.117476219603915, 'eval_relative_l1_layers_pruned_16': {'avg_seq_perplexity': 25.55793581170551, 'num_ex': 15104, 'avg_loss': 3.1915417687367587}, 'layer_4_relative_l1_influence': 0.4649590849876404, 'layer_54_relative_l1_influence': 0.12914898991584778, 'eval_relative_l2_layers_pruned_28': {'avg_loss': 5.588217525158898, 'avg_seq_perplexity': 301.99354475635596, 'num_ex': 15104}, 'mmlu_relative_l2_layers_pruned_30': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_cosine_layers_pruned_22': {'num_ex': 15104, 'avg_loss': 4.500073449086335, 'avg_seq_perplexity': 95.31466829978814}, 'layer_1_logit_shapley_influence': 304.42961619103835, 'layer_58_cosine_influence': 0.016599416732788086, 'eval_cosine_layers_pruned_15': {'num_ex': 15104, 'avg_loss': 3.003220380362818, 'avg_seq_perplexity': 21.139325675317796}, 'layer_31_logit_shapley_influence': -21.49430933115205, 'mmlu_loss_shapley_layers_pruned_7': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_relative_l1_layers_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_44_l2_influence': 1.5214053392410278, 'layer_61_l2_influence': 9.979118347167969, 'layer_5_relative_l1_influence': 0.7726098895072937, 'layer_30_relative_l2_influence': 0.3249342739582062, 'layer_48_loss_shapley_influence': -0.16829154469186847, 'layer_55_logit_shapley_influence': -3.398123189386581, 'layer_50_l2_influence': 1.5914347171783447, 'layer_63_cosine_influence': 0.18472611904144287, 'layer_1_loss_shapley_influence': 3.3145518445426245, 'layer_0_logit_shapley_influence': 201.2422557572766, 'mmlu_relative_l2_layers_pruned_17': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_layers_pruned_19': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'layer_11_l2_influence': 0.6898231506347656, 'layer_56_cosine_influence': 0.008136272430419922, 'layer_16_loss_shapley_influence': -0.15282045217757023, 'mmlu_relative_l1_layers_pruned_1': {'total': 14080, 'correct': 8798, 'weighted_acc': 62.48579545454545}, 'mmlu_loss_shapley_layers_pruned_4': {'total': 14080, 'correct': 8767, 'weighted_acc': 62.265625}, 'layer_0_l2_influence': 0.10821238160133362, 'layer_10_l1_influence': 19.573162078857425, 'layer_10_cosine_influence': 0.058318376541137695, 'mmlu_cosine_layers_pruned_8': {'total': 14080, 'correct': 8726, 'weighted_acc': 61.97443181818182}, 'eval_cosine_layers_pruned_16': {'avg_loss': 3.1915417687367587, 'avg_seq_perplexity': 25.55793581170551, 'num_ex': 15104}, 'eval_relative_l1_layers_pruned_4': {'num_ex': 15104, 'avg_loss': 1.934617252673133, 'avg_seq_perplexity': 8.24546012231859}, 'mmlu_relative_l1_layers_pruned_17': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l1_layers_pruned_19': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'layer_33_cosine_influence': 0.0884937047958374, 'eval_cosine_layers_pruned_27': {'num_ex': 15104, 'avg_loss': 5.316294524629237, 'avg_seq_perplexity': 231.65088718220335}, 'layer_48_relative_l1_influence': 0.12012743949890135, 'layer_26_loss_shapley_influence': -0.13231451332272748, 'layer_45_loss_shapley_influence': -0.12386588190493142, 'layer_61_logit_shapley_influence': 31.82086214172159, 'mmlu_relative_l1_layers_pruned_2': {'total': 14080, 'correct': 8797, 'weighted_acc': 62.47869318181818}, 'mmlu_loss_shapley_layers_pruned_10': {'weighted_acc': 62.30823863636363, 'total': 14080, 'correct': 8773}, 'mmlu_logit_shapley_layers_pruned_25': {'correct': 3225, 'weighted_acc': 22.904829545454547, 'total': 14080}, 'layer_19_l1_influence': 58.80940246582031, 'layer_47_relative_l2_influence': 0.2916834056377411, 'layer_38_loss_shapley_influence': -0.1543998232066515, 'layer_29_logit_shapley_influence': -22.26552091441487, 'mmlu_relative_l1_layers_pruned_12': {'total': 14080, 'correct': 6591, 'weighted_acc': 46.81107954545455}, 'eval_logit_shapley_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 2.009420362569518, 'avg_seq_perplexity': 8.72261487023305}, 'eval_loss_shapley_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 2.879792294259799, 'avg_seq_perplexity': 20.416630114539196}, 'mmlu_logit_shapley_layers_pruned_2': {'total': 14080, 'correct': 8799, 'weighted_acc': 62.49289772727273}, 'mmlu_loss_shapley_layers_pruned_26': {'correct': 3256, 'weighted_acc': 23.125, 'total': 14080}, 'eval_logit_shapley_layers_pruned_14': {'avg_loss': 2.2846185716532044, 'avg_seq_perplexity': 11.175760560116526, 'num_ex': 15104}, 'layer_37_cosine_influence': 0.08690440654754639, 'eval_cosine_layers_pruned_24': {'num_ex': 15104, 'avg_loss': 4.805955789856991, 'avg_seq_perplexity': 130.0826022907839}, 'layer_40_relative_l2_influence': 0.1677021086215973, 'layer_55_relative_l1_influence': 0.3037678003311157, 'eval_loss_shapley_layers_pruned_16': {'num_ex': 15104, 'avg_loss': 2.790027683064089, 'avg_seq_perplexity': 18.687224824549787}, 'mmlu_logit_shapley_layers_pruned_22': {'weighted_acc': 23.01846590909091, 'total': 14080, 'correct': 3241}, 'layer_19_l2_influence': 1.1694825887680054, 'layer_35_l1_influence': 141.4872283935547, 'layer_50_l1_influence': 80.15199279785156, 'layer_62_cosine_influence': 0.03325861692428589, 'eval_cosine_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 2.045732142561573, 'avg_seq_perplexity': 8.987701933262711}, 'eval_relative_l2_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 2.483593439651748, 'avg_seq_perplexity': 13.825870837195446}, 'mmlu_relative_l2_layers_pruned_12': {'correct': 8385, 'weighted_acc': 59.55255681818182, 'total': 14080}, 'layer_37_l2_influence': 3.425405263900757, 'layer_19_cosine_influence': 0.10985255241394044, 'eval_cosine_layers_pruned_12': {'num_ex': 15104, 'avg_loss': 2.266277765823623, 'avg_seq_perplexity': 11.16541044590837}, 'layer_8_relative_l1_influence': 0.42716798186302185, 'layer_12_relative_l1_influence': 0.3816054165363312, 'layer_62_relative_l2_influence': 0.28547704219818115, 'layer_23_loss_shapley_influence': -0.14330180120486147, 'layer_51_loss_shapley_influence': -0.1265727826298364, 'layer_61_loss_shapley_influence': -0.07280665532508168, 'eval_relative_l2_layers_pruned_3': {'num_ex': 15104, 'avg_loss': 1.9265898365085408, 'avg_seq_perplexity': 8.243556135791843}, 'layer_30_l1_influence': 72.10015106201172, 'layer_36_loss_shapley_influence': -0.1539574787180058, 'layer_17_logit_shapley_influence': -21.92463110770757, 'eval_logit_shapley_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 1.9643539170087392, 'avg_seq_perplexity': 8.423005184884799}, 'layer_4_l2_influence': 0.1734139770269394, 'layer_17_l2_influence': 1.075259566307068, 'layer_31_cosine_influence': 0.08538097143173218, 'layer_50_cosine_influence': 0.004673600196838379, 'layer_49_loss_shapley_influence': -0.12609052264372345, 'eval_relative_l2_layers_pruned_29': {'avg_loss': 5.802428681971663, 'avg_seq_perplexity': 373.6066935911017, 'num_ex': 15104}, 'mmlu_relative_l2_layers_pruned_25': {'correct': 3231, 'weighted_acc': 22.947443181818183, 'total': 14080}, 'eval_logit_shapley_layers_pruned_21': {'num_ex': 15104, 'avg_loss': 3.8331642797437766, 'avg_seq_perplexity': 50.04867915783898}, 'layer_58_l2_influence': 4.630721569061279, 'layer_14_cosine_influence': 0.06413614749908447, 'eval_cosine_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 2.009420362569518, 'avg_seq_perplexity': 8.72261487023305}, 'mmlu_cosine_layers_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_loss_shapley_layers_pruned_15': {'avg_loss': 2.6121787378343484, 'avg_seq_perplexity': 15.666932186837924, 'num_ex': 15104}, 'mmlu_logit_shapley_layers_pruned_9': {'total': 14080, 'correct': 8742, 'weighted_acc': 62.08806818181818}, '_timestamp': 1715372613.1287603, 'layer_16_relative_l2_influence': 0.3502105176448822, 'layer_37_relative_l1_influence': 0.5191930532455444, 'mmlu_relative_l1_layers_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_25_l2_influence': 1.4418587684631348, 'mmlu_cosine_layers_pruned_15': {'weighted_acc': 40.85227272727273, 'total': 14080, 'correct': 5752}, 'layer_3_relative_l2_influence': 0.9555456638336182, 'layer_42_relative_l2_influence': 0.13933835923671722, 'layer_10_loss_shapley_influence': -0.15043586054639313, 'layer_40_loss_shapley_influence': -0.16221898218486364, 'layer_32_logit_shapley_influence': -34.90096406526333, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 8788, 'weighted_acc': 62.41477272727273}, 'mmlu_loss_shapley_layers_pruned_9': {'total': 14080, 'correct': 8742, 'weighted_acc': 62.08806818181818}, 'eval_loss_shapley_layers_pruned_18': {'num_ex': 15104, 'avg_loss': 3.0275672007415255, 'avg_seq_perplexity': 23.53719627251059}, 'mmlu_logit_shapley_layers_pruned_11': {'weighted_acc': 54.75142045454545, 'total': 14080, 'correct': 7709}, 'layer_9_l1_influence': 26.681520462036133, 'layer_45_relative_l1_influence': 0.3456219732761383, 'layer_37_loss_shapley_influence': -0.10806937067989564, 'layer_7_logit_shapley_influence': 12.512662063239432, 'layer_9_logit_shapley_influence': -2.0256960877979253, 'layer_37_logit_shapley_influence': 1.9426585829145608, 'layer_59_logit_shapley_influence': 24.78946929384614, 'eval_relative_l1_layers_pruned_32': {'num_ex': 15104, 'avg_loss': 7.13807135113215, 'avg_seq_perplexity': 1308.6056673728813}, 'eval_loss_shapley_layers_pruned_32': {'num_ex': 15104, 'avg_loss': 7.13807135113215, 'avg_seq_perplexity': 1308.6056673728813}, 'layer_59_l2_influence': 8.060470581054688, 'mmlu_cosine_layers_pruned_9': {'total': 14080, 'correct': 8762, 'weighted_acc': 62.23011363636363}, 'layer_0_relative_l2_influence': 0.8720302581787109, 'layer_1_relative_l1_influence': 0.9896533489227296, 'layer_17_relative_l2_influence': 0.5055738091468811, 'layer_19_loss_shapley_influence': -0.13842470838657597, 'layer_32_loss_shapley_influence': -0.15384123283948914, 'layer_40_cosine_influence': 0.01378709077835083, 'layer_43_cosine_influence': 0.05295085906982422, 'mmlu_cosine_layers_pruned_22': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'layer_10_logit_shapley_influence': -27.503999260553726, 'eval_logit_shapley_layers_pruned_32': {'num_ex': 15104, 'avg_loss': 7.13807135113215, 'avg_seq_perplexity': 1308.6056673728813}, 'mmlu_logit_shapley_layers_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_27_l1_influence': 78.2798843383789, 'layer_26_relative_l1_influence': 0.3616487085819245, 'eval_relative_l2_layers_pruned_32': {'num_ex': 15104, 'avg_loss': 7.13807135113215, 'avg_seq_perplexity': 1308.6056673728813}, 'mmlu_loss_shapley_layers_pruned_1': {'total': 14080, 'correct': 8806, 'weighted_acc': 62.54261363636363}, 'eval_logit_shapley_layers_pruned_20': {'num_ex': 15104, 'avg_loss': 3.8228739075741527, 'avg_seq_perplexity': 48.849232819120765}, 'layer_48_cosine_influence': 0.005632638931274414, 'mmlu_logit_shapley_layers_pruned_1': {'total': 14080, 'correct': 8798, 'weighted_acc': 62.48579545454545}, 'eval_logit_shapley_layers_pruned_10': {'num_ex': 15104, 'avg_loss': 2.075388116351629, 'avg_seq_perplexity': 9.22205417439089}, 'mmlu_cosine_layers_pruned_17': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_20_l1_influence': 47.18032455444336, 'layer_22_l1_influence': 49.71077346801758, 'layer_21_cosine_influence': 0.09525394439697266, 'eval_cosine_layers_pruned_2': {'num_ex': 15104, 'avg_loss': 1.919450404280323, 'avg_seq_perplexity': 8.183725130760063}, 'mmlu_cosine_layers_pruned_6': {'total': 14080, 'correct': 8794, 'weighted_acc': 62.45738636363637}, 'layer_16_logit_shapley_influence': -31.300908441638754, 'eval_cosine_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 2.5784314688989673, 'avg_seq_perplexity': 15.17906370001324}, 'layer_13_logit_shapley_influence': -7.815994441815761, 'eval_relative_l1_layers_pruned_29': {'avg_seq_perplexity': 330.8536811440678, 'num_ex': 15104, 'avg_loss': 5.7019296419822565}, 'eval_cosine_layers_pruned_32': {'num_ex': 15104, 'avg_loss': 7.13807135113215, 'avg_seq_perplexity': 1308.6056673728813}, 'mmlu_cosine_layers_pruned_20': {'correct': 3231, 'weighted_acc': 22.947443181818183, 'total': 14080}, 'layer_25_relative_l1_influence': 0.4672325253486634, 'mmlu_relative_l1_layers_pruned_14': {'correct': 6496, 'weighted_acc': 46.13636363636363, 'total': 14080}, 'layer_32_cosine_influence': 0.03744399547576904, 'layer_33_relative_l1_influence': 0.5038266181945801, 'layer_26_logit_shapley_influence': -14.419900019738762, 'layer_47_logit_shapley_influence': -7.417985999951469, 'eval_loss_shapley_layers_pruned_11': {'num_ex': 15104, 'avg_loss': 2.175401332014698, 'avg_seq_perplexity': 10.218624826204978}, 'eval_logit_shapley_layers_pruned_29': {'avg_loss': 5.637981350139036, 'avg_seq_perplexity': 318.35613082627117, 'num_ex': 15104}, 'layer_28_l1_influence': 60.76737594604492, 'eval_relative_l1_layers_pruned_5': {'num_ex': 15104, 'avg_loss': 1.945362543655654, 'avg_seq_perplexity': 8.275424763307733}, 'mmlu_relative_l2_layers_pruned_14': {'total': 14080, 'correct': 6624, 'weighted_acc': 47.04545454545455}, 'eval_logit_shapley_layers_pruned_16': {'num_ex': 15104, 'avg_loss': 2.691954531912076, 'avg_seq_perplexity': 16.581634004237287}, 'layer_42_cosine_influence': 0.009447574615478516, 'eval_cosine_layers_pruned_26': {'num_ex': 15104, 'avg_loss': 5.256599038334216, 'avg_seq_perplexity': 204.07329184322035}, 'layer_46_relative_l1_influence': 0.13855092227458954, 'mmlu_relative_l1_layers_pruned_9': {'weighted_acc': 62.23011363636363, 'total': 14080, 'correct': 8762}, 'eval_loss_shapley_layers_pruned_7': {'num_ex': 15104, 'avg_loss': 1.983755984548795, 'avg_seq_perplexity': 8.564274157507946}, 'layer_34_l2_influence': 1.6161693334579468, 'layer_48_l1_influence': 85.95079803466797, 'layer_34_relative_l2_influence': 0.26475679874420166, 'layer_51_relative_l1_influence': 0.30358263850212097, 'layer_20_logit_shapley_influence': -3.805929455184611, 'eval_loss_shapley_layers_pruned_24': {'num_ex': 15104, 'avg_loss': 4.768250028965837, 'avg_seq_perplexity': 128.25493246822035}, 'mmlu_loss_shapley_layers_pruned_14': {'total': 14080, 'correct': 7179, 'weighted_acc': 50.98721590909091}, 'mmlu_loss_shapley_layers_pruned_23': {'weighted_acc': 23.01846590909091, 'total': 14080, 'correct': 3241}, 'mmlu_loss_shapley_layers_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_cosine_layers_pruned_30': {'avg_seq_perplexity': 444.9101231461864, 'num_ex': 15104, 'avg_loss': 5.989322468385858}, 'layer_41_relative_l2_influence': 0.3916340470314026, 'layer_43_l1_influence': 213.5171813964844, 'eval_cosine_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 1.9622376005528337, 'avg_seq_perplexity': 8.411956787109375}, 'mmlu_cosine_layers_pruned_2': {'total': 14080, 'correct': 8797, 'weighted_acc': 62.47869318181818}, 'layer_21_relative_l1_influence': 0.49442043900489807, 'mmlu_relative_l1_layers_pruned_6': {'total': 14080, 'correct': 8782, 'weighted_acc': 62.37215909090909}, 'eval_relative_l1_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 2.6090036165916315, 'avg_seq_perplexity': 14.106599452131883}, 'eval_logit_shapley_layers_pruned_30': {'avg_seq_perplexity': 444.9101231461864, 'num_ex': 15104, 'avg_loss': 5.989322468385858}, 'layer_41_l2_influence': 4.181917190551758, 'layer_60_l2_influence': 4.699882507324219, 'layer_15_relative_l1_influence': 0.5988445281982422, 'layer_53_relative_l2_influence': 0.26956838369369507, 'layer_63_relative_l1_influence': 0.4767720401287079, 'layer_50_logit_shapley_influence': -50.93783185297524, 'mmlu_relative_l1_layers_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_loss_shapley_layers_pruned_30': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_logit_shapley_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 2.9725308175814353, 'avg_seq_perplexity': 21.66502457958157}, 'layer_12_l2_influence': 0.4697582721710205, 'layer_24_l2_influence': 1.089626669883728, 'layer_26_l2_influence': 1.1506569385528564, 'layer_30_l2_influence': 1.4499781131744385, 'layer_32_l2_influence': 1.502638816833496, 'layer_6_cosine_influence': 0.07050371170043945, 'eval_cosine_layers_pruned_21': {'avg_seq_perplexity': 90.28770524364408, 'num_ex': 15104, 'avg_loss': 4.444704217425848}, 'mmlu_cosine_layers_pruned_23': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'layer_21_logit_shapley_influence': -27.621942070223295, 'mmlu_loss_shapley_layers_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_1_l2_influence': 0.17370550334453583, 'layer_31_l1_influence': 105.385498046875, 'layer_31_l2_influence': 2.0825109481811523, 'layer_52_l1_influence': 89.97649383544922, 'eval_cosine_layers_pruned_11': {'num_ex': 15104, 'avg_loss': 2.175401332014698, 'avg_seq_perplexity': 10.218624826204978}, 'layer_58_relative_l1_influence': 0.19239020347595215, 'eval_relative_l1_layers_pruned_7': {'avg_loss': 1.983755984548795, 'avg_seq_perplexity': 8.564274157507946, 'num_ex': 15104}, 'layer_58_logit_shapley_influence': -19.374797916134803, 'mmlu_relative_l2_layers_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_23_cosine_influence': 0.0884358286857605, 'eval_cosine_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 6.341319455938824, 'avg_seq_perplexity': 622.9656382415254}, 'layer_9_relative_l2_influence': 0.5803975462913513, 'mmlu_logit_shapley_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'layer_18_l2_influence': 0.7598262429237366, 'layer_25_relative_l2_influence': 0.41680312156677246, 'layer_53_loss_shapley_influence': -0.12483082995496764, 'layer_54_loss_shapley_influence': -0.16741467528567866, 'layer_49_logit_shapley_influence': -7.9165801083887715, 'mmlu_relative_l2_layers_pruned_8': {'total': 14080, 'correct': 8726, 'weighted_acc': 61.97443181818182}, 'mmlu_loss_shapley_layers_pruned_3': {'weighted_acc': 62.41477272727273, 'total': 14080, 'correct': 8788}, 'layer_32_l1_influence': 73.81858825683594, 'layer_38_l1_influence': 98.10482788085938, 'mmlu_cosine_layers_pruned_25': {'correct': 3231, 'weighted_acc': 22.947443181818183, 'total': 14080}, 'layer_50_loss_shapley_influence': -0.1685377215932966, '_step': 336, 'layer_14_logit_shapley_influence': -23.76640707487946, 'eval_relative_l1_layers_pruned_12': {'avg_loss': 2.4656995353052173, 'avg_seq_perplexity': 12.23277463751324, 'num_ex': 15104}, 'eval_loss_shapley_layers_pruned_30': {'num_ex': 15104, 'avg_loss': 5.989322468385858, 'avg_seq_perplexity': 444.9101231461864}, 'layer_1_l1_influence': 7.449025630950928, 'layer_47_l2_influence': 4.401993274688721, 'layer_60_l1_influence': 181.1162109375, 'eval_cosine_layers_pruned_10': {'num_ex': 15104, 'avg_loss': 2.089284993834415, 'avg_seq_perplexity': 9.298962609242585}, 'layer_33_relative_l2_influence': 0.4480425417423248, 'layer_2_logit_shapley_influence': 93.54256688390154, 'layer_25_logit_shapley_influence': -27.666709528083956, 'eval_loss_shapley_layers_pruned_2': {'num_ex': 15104, 'avg_loss': 1.919450404280323, 'avg_seq_perplexity': 8.183725130760063}, 'mmlu_loss_shapley_layers_pruned_8': {'total': 14080, 'correct': 8726, 'weighted_acc': 61.97443181818182}, 'eval_logit_shapley_layers_pruned_0': {'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104}, 'eval_loss_shapley_layers_pruned_28': {'num_ex': 15104, 'avg_loss': 5.431419243246822, 'avg_seq_perplexity': 244.4178032309322}, 'layer_17_loss_shapley_influence': -0.1406635406689236, 'layer_28_loss_shapley_influence': -0.15198077041956304, 'layer_29_loss_shapley_influence': -0.1415898744386761, 'layer_23_logit_shapley_influence': -24.230985152868115, 'eval_loss_shapley_layers_pruned_5': {'num_ex': 15104, 'avg_loss': 1.945362543655654, 'avg_seq_perplexity': 8.275424763307733}, 'eval_relative_l1_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 3.3090887554621293, 'avg_seq_perplexity': 28.963010626324152}, 'eval_relative_l1_layers_pruned_19': {'num_ex': 15104, 'avg_loss': 4.0471142267776745, 'avg_seq_perplexity': 60.57002697960805}, 'mmlu_loss_shapley_layers_pruned_6': {'correct': 8782, 'weighted_acc': 62.37215909090909, 'total': 14080}, 'layer_26_relative_l2_influence': 0.3264904320240021, 'layer_7_loss_shapley_influence': -0.0839449319762482, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.914052025746491, 'avg_seq_perplexity': 8.133286298331567}, 'layer_63_l2_influence': 22.275768280029297, 'mmlu_relative_l1_layers_pruned_4': {'correct': 8767, 'weighted_acc': 62.265625, 'total': 14080}, 'layer_5_loss_shapley_influence': -0.07501477493290576, 'layer_5_logit_shapley_influence': 39.30976864866858, 'eval_relative_l1_layers_pruned_2': {'num_ex': 15104, 'avg_loss': 1.919450404280323, 'avg_seq_perplexity': 8.183725130760063}, 'eval_relative_l2_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_relative_l2_layers_pruned_21': {'avg_seq_perplexity': 90.28770524364408, 'num_ex': 15104, 'avg_loss': 4.444704217425848}, 'eval_loss_shapley_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 2.507041801840572, 'avg_seq_perplexity': 14.160429356461863}, 'eval_loss_shapley_layers_pruned_23': {'num_ex': 15104, 'avg_loss': 4.556724936275159, 'avg_seq_perplexity': 104.09226032838984}, 'eval_loss_shapley_layers_pruned_27': {'num_ex': 15104, 'avg_loss': 5.1872093071371825, 'avg_seq_perplexity': 190.05419094279665}, 'mmlu_loss_shapley_layers_pruned_24': {'correct': 3224, 'weighted_acc': 22.897727272727273, 'total': 14080}, 'eval_logit_shapley_layers_pruned_27': {'num_ex': 15104, 'avg_loss': 5.2800541247351696, 'avg_seq_perplexity': 210.43094544491527}, 'layer_18_l1_influence': 36.471702575683594, 'layer_30_cosine_influence': 0.046557605266571045, 'layer_41_loss_shapley_influence': -0.11247450080644628, 'mmlu_loss_shapley_layers_pruned_11': {'total': 14080, 'correct': 8708, 'weighted_acc': 61.84659090909091}, 'layer_15_relative_l2_influence': 0.5353881120681763, 'layer_53_relative_l1_influence': 0.30205732583999634, 'layer_63_relative_l2_influence': 0.6284356117248535, 'layer_59_loss_shapley_influence': -0.10317172444944056, 'layer_63_loss_shapley_influence': -0.004923557501481657, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_5_l2_influence': 0.30081430077552795, 'layer_58_relative_l2_influence': 0.19195634126663208, 'eval_relative_l2_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 2.009420362569518, 'avg_seq_perplexity': 8.72261487023305}, 'mmlu_relative_l1_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_54_l2_influence': 2.4124460220336914, 'mmlu_cosine_layers_pruned_19': {'correct': 3233, 'weighted_acc': 22.961647727272727, 'total': 14080}, 'layer_34_relative_l1_influence': 0.2955535054206848, 'layer_51_relative_l2_influence': 0.2735539674758911, 'mmlu_relative_l2_layers_pruned_0': {'weighted_acc': 62.52840909090909, 'total': 14080, 'correct': 8804}, 'eval_logit_shapley_layers_pruned_26': {'num_ex': 15104, 'avg_loss': 5.0840909278998945, 'avg_seq_perplexity': 172.7407971398305}, 'mmlu_logit_shapley_layers_pruned_12': {'total': 14080, 'correct': 7075, 'weighted_acc': 50.24857954545455}, 'layer_26_cosine_influence': 0.04703766107559204, 'layer_46_relative_l2_influence': 0.12364499270915984, 'eval_relative_l1_layers_pruned_25': {'num_ex': 15104, 'avg_loss': 5.120459087824417, 'avg_seq_perplexity': 183.0916313559322}, 'eval_logit_shapley_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.914052025746491, 'avg_seq_perplexity': 8.133286298331567}, 'mmlu_logit_shapley_layers_pruned_15': {'total': 14080, 'correct': 3762, 'weighted_acc': 26.71875}, 'layer_2_l2_influence': 0.13987353444099426, 'layer_61_cosine_influence': 0.05095064640045166, 'layer_21_relative_l2_influence': 0.44412940740585327, 'layer_8_loss_shapley_influence': -0.14181642789615978, 'layer_11_logit_shapley_influence': -4.048855018605366, 'eval_loss_shapley_layers_pruned_0': {'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104}, 'eval_relative_l2_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 2.5784314688989673, 'avg_seq_perplexity': 15.17906370001324}, 'layer_41_relative_l1_influence': 0.4383629560470581, 'layer_30_loss_shapley_influence': -0.14533473281190834, 'layer_63_logit_shapley_influence': 121.83891900872048, 'layer_3_l1_influence': 11.256752967834473, 'layer_2_relative_l2_influence': 0.5392166972160339, 'layer_40_relative_l1_influence': 0.1834041029214859, 'layer_55_relative_l2_influence': 0.2701840102672577, 'layer_44_loss_shapley_influence': -0.16781606160901652, 'layer_38_logit_shapley_influence': -28.53664650501787, 'eval_relative_l2_layers_pruned_25': {'avg_loss': 4.981605141849841, 'avg_seq_perplexity': 154.7364108845339, 'num_ex': 15104}, 'mmlu_relative_l2_layers_pruned_29': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'layer_28_l2_influence': 1.226047158241272, 'layer_51_l1_influence': 243.41319274902344, 'layer_51_l2_influence': 4.855722427368164, 'layer_53_l1_influence': 260.5926818847656, 'layer_47_relative_l1_influence': 0.3261582553386688, 'layer_46_loss_shapley_influence': -0.16530126975405923, 'layer_12_relative_l2_influence': 0.34545865654945374, 'layer_62_relative_l1_influence': 0.18236204981803897, 'layer_51_logit_shapley_influence': -7.128464901526797, 'mmlu_relative_l1_layers_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_loss_shapley_layers_pruned_18': {'total': 14080, 'correct': 3567, 'weighted_acc': 25.333806818181817}, 'layer_7_l2_influence': 0.3808877766132355, 'layer_9_l2_influence': 0.530601978302002, 'layer_63_l1_influence': 692.5274658203125, 'layer_17_cosine_influence': 0.12082582712173462, 'mmlu_cosine_layers_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_layers_pruned_5': {'total': 14080, 'correct': 8778, 'weighted_acc': 62.34375}, 'eval_relative_l1_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 2.89174173646054, 'avg_seq_perplexity': 18.860676393670552}, 'mmlu_loss_shapley_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_17_l1_influence': 53.34122467041016, 'layer_22_cosine_influence': 0.05609714984893799, 'layer_46_cosine_influence': 0.00805366039276123, 'mmlu_logit_shapley_layers_pruned_6': {'total': 14080, 'correct': 8774, 'weighted_acc': 62.31534090909091}, 'mmlu_loss_shapley_layers_pruned_15': {'correct': 4851, 'weighted_acc': 34.453125, 'total': 14080}, 'layer_13_l1_influence': 41.405792236328125, 'layer_34_l1_influence': 80.89354705810547, 'layer_20_cosine_influence': 0.062105000019073486, 'layer_5_relative_l2_influence': 0.6784201264381409, 'eval_logit_shapley_layers_pruned_23': {'num_ex': 15104, 'avg_loss': 4.541280455508475, 'avg_seq_perplexity': 99.52697133209746}, 'mmlu_logit_shapley_layers_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence_loss_shapley', 'pruning_scheme': 'mhsa', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128, 'limit_logit_shapley_samples': 25000}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa
3,"{'mmlu_relative_l2_layers_pruned_1': {'total': 14080, 'correct': 8810, 'weighted_acc': 62.57102272727273}, 'layer_53_loss_shapley_influence': -0.12483082995496764, 'layer_58_loss_shapley_influence': -0.15945615852916606, 'layer_62_logit_shapley_influence': 2.044653573329626, 'layer_17_cosine_influence': 0.12082582712173462, 'eval_cosine_layers_pruned_30': {'num_ex': 15104, 'avg_loss': 11.929749569650424, 'avg_seq_perplexity': 170112.22033898305}, 'layer_26_relative_l1_influence': 0.3616487085819245, 'layer_46_relative_l1_influence': 0.13855092227458954, 'layer_2_logit_shapley_influence': 93.54256688390154, 'eval_loss_shapley_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 2.7459080582958157, 'avg_seq_perplexity': 20.19647527145127}, 'eval_relative_l1_layers_pruned_12': {'num_ex': 15104, 'avg_loss': 6.1959228515625, 'avg_seq_perplexity': 37621.745762711864}, 'eval_relative_l2_layers_pruned_30': {'num_ex': 15104, 'avg_loss': 11.35936672404661, 'avg_seq_perplexity': 96137.77118644067}, 'eval_logit_shapley_layers_pruned_15': {'num_ex': 15104, 'avg_loss': 9.638496010990464, 'avg_seq_perplexity': 20298.021186440677}, 'mmlu_logit_shapley_layers_pruned_29': {'weighted_acc': 25.724431818181817, 'total': 14080, 'correct': 3622}, 'mmlu_loss_shapley_layers_pruned_10': {'total': 14080, 'correct': 3293, 'weighted_acc': 23.38778409090909}, 'layer_4_l1_influence': 7.5414347648620605, 'mmlu_cosine_layers_pruned_9': {'total': 14080, 'correct': 4663, 'weighted_acc': 33.11789772727273}, 'layer_47_relative_l2_influence': 0.2916834056377411, 'layer_10_logit_shapley_influence': -27.503999260553726, 'eval_relative_l2_layers_pruned_22': {'num_ex': 15104, 'avg_loss': 11.047364315744174, 'avg_seq_perplexity': 109248.19491525424}, 'mmlu_loss_shapley_layers_pruned_32': {'correct': 3784, 'weighted_acc': 26.875, 'total': 14080}, 'layer_36_l1_influence': 89.0626220703125, 'layer_49_l2_influence': 4.5991530418396, 'layer_53_l1_influence': 260.5926818847656, 'eval_cosine_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 6.4061527575476696, 'avg_seq_perplexity': 102610.16101694916}, 'layer_37_loss_shapley_influence': -0.10806937067989564, 'layer_56_loss_shapley_influence': -0.1669836885211864, 'mmlu_relative_l1_layers_pruned_5': {'total': 14080, 'correct': 8580, 'weighted_acc': 60.9375}, 'eval_loss_shapley_layers_pruned_2': {'num_ex': 15104, 'avg_loss': 1.967227353888043, 'avg_seq_perplexity': 8.659102617684058}, 'layer_16_l2_influence': 0.6878442764282227, 'layer_62_l2_influence': 9.421143531799316, 'layer_41_relative_l2_influence': 0.3916340470314026, 'layer_63_relative_l2_influence': 0.6284356117248535, 'layer_44_loss_shapley_influence': -0.16781606160901652, 'eval_logit_shapley_layers_pruned_13': {'avg_loss': 9.77844858977754, 'avg_seq_perplexity': 24264.360169491527, 'num_ex': 15104}, 'layer_30_cosine_influence': 0.046557605266571045, 'eval_cosine_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_cosine_layers_pruned_27': {'avg_loss': 11.042984267412606, 'avg_seq_perplexity': 74312.92372881356, 'num_ex': 15104}, 'layer_45_relative_l2_influence': 0.3097705543041229, 'eval_loss_shapley_layers_pruned_29': {'num_ex': 15104, 'avg_loss': 11.306631314552437, 'avg_seq_perplexity': 92551.90677966102}, 'mmlu_logit_shapley_layers_pruned_6': {'total': 14080, 'correct': 3635, 'weighted_acc': 25.816761363636363}, '_runtime': 7522.417366504669, 'layer_22_cosine_influence': 0.05609714984893799, 'layer_29_cosine_influence': 0.08742201328277588, 'layer_31_loss_shapley_influence': -0.14090139050625594, 'mmlu_relative_l2_layers_pruned_4': {'weighted_acc': 61.640625, 'total': 14080, 'correct': 8679}, 'eval_cosine_layers_pruned_3': {'num_ex': 15104, 'avg_loss': 2.11210955603648, 'avg_seq_perplexity': 10.7965087890625}, 'mmlu_relative_l1_layers_pruned_13': {'correct': 3810, 'weighted_acc': 27.05965909090909, 'total': 14080}, 'layer_21_loss_shapley_influence': -0.14668437754286767, 'layer_26_loss_shapley_influence': -0.13231451332272748, 'mmlu_relative_l2_layers_pruned_22': {'total': 14080, 'correct': 3470, 'weighted_acc': 24.644886363636363}, 'eval_cosine_layers_pruned_5': {'num_ex': 15104, 'avg_loss': 2.3293190649000266, 'avg_seq_perplexity': 15.134095272775424}, 'layer_3_relative_l2_influence': 0.9555456638336182, 'layer_5_relative_l2_influence': 0.6784201264381409, 'layer_39_relative_l1_influence': 0.5004472732543945, 'layer_42_relative_l1_influence': 0.15346704423427582, 'mmlu_logit_shapley_layers_pruned_23': {'total': 14080, 'correct': 3585, 'weighted_acc': 25.461647727272727}, 'layer_38_l2_influence': 1.9944536685943604, 'layer_38_relative_l1_influence': 0.2619994580745697, 'mmlu_logit_shapley_layers_pruned_32': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'layer_57_l1_influence': 347.900146484375, 'layer_60_l2_influence': 4.699882507324219, 'layer_53_relative_l1_influence': 0.30205732583999634, 'layer_63_loss_shapley_influence': -0.004923557501481657, 'layer_24_logit_shapley_influence': -21.5981433758119, 'layer_34_cosine_influence': 0.03277665376663208, 'layer_15_relative_l2_influence': 0.5353881120681763, 'mmlu_relative_l1_layers_pruned_18': {'correct': 3520, 'weighted_acc': 25, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_31': {'total': 14080, 'correct': 3417, 'weighted_acc': 24.26846590909091}, 'mmlu_relative_l2_layers_pruned_30': {'total': 14080, 'correct': 3499, 'weighted_acc': 24.850852272727273}, 'mmlu_relative_l2_layers_pruned_29': {'correct': 3435, 'weighted_acc': 24.396306818181817, 'total': 14080}, 'layer_63_l2_influence': 22.275768280029297, 'layer_12_relative_l1_influence': 0.3816054165363312, 'layer_29_relative_l2_influence': 0.4353818595409394, 'layer_12_loss_shapley_influence': -0.15472106208726522, 'layer_34_logit_shapley_influence': -32.0112600056358, 'mmlu_cosine_layers_pruned_30': {'weighted_acc': 24.332386363636363, 'total': 14080, 'correct': 3426}, 'mmlu_loss_shapley_layers_pruned_21': {'total': 14080, 'correct': 3209, 'weighted_acc': 22.791193181818183}, 'eval_logit_shapley_layers_pruned_21': {'num_ex': 15104, 'avg_loss': 9.887423240532309, 'avg_seq_perplexity': 22921.802966101695}, 'layer_24_cosine_influence': 0.05276775360107422, 'mmlu_logit_shapley_layers_pruned_3': {'weighted_acc': 35.19176136363637, 'total': 14080, 'correct': 4955}, 'layer_20_loss_shapley_influence': -0.10731367576180316, 'layer_31_logit_shapley_influence': -21.49430933115205, 'eval_relative_l1_layers_pruned_18': {'num_ex': 15104, 'avg_loss': 7.6461631645590575, 'avg_seq_perplexity': 6802.925847457627}, 'layer_48_l1_influence': 85.95079803466797, 'mmlu_cosine_layers_pruned_13': {'total': 14080, 'correct': 4307, 'weighted_acc': 30.589488636363637}, 'layer_9_relative_l1_influence': 0.6780116558074951, 'layer_36_relative_l1_influence': 0.28361251950263977, 'layer_49_relative_l1_influence': 0.31097516417503357, 'eval_relative_l1_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 11.97389350503178, 'avg_seq_perplexity': 176637.4745762712}, 'mmlu_loss_shapley_layers_pruned_4': {'total': 14080, 'correct': 3992, 'weighted_acc': 28.352272727272727}, 'mmlu_logit_shapley_layers_pruned_5': {'correct': 3631, 'weighted_acc': 25.788352272727273, 'total': 14080}, 'eval_logit_shapley_layers_pruned_18': {'avg_loss': 10.110865706104343, 'avg_seq_perplexity': 30744.47245762712, 'num_ex': 15104}, 'layer_8_cosine_influence': 0.0601801872253418, 'layer_6_loss_shapley_influence': -0.13133524373837857, 'layer_49_cosine_influence': 0.03631383180618286, 'mmlu_cosine_layers_pruned_4': {'total': 14080, 'correct': 8679, 'weighted_acc': 61.640625}, 'layer_25_relative_l2_influence': 0.41680312156677246, 'layer_57_logit_shapley_influence': 17.257270393495958, 'mmlu_relative_l2_layers_pruned_2': {'total': 14080, 'correct': 8691, 'weighted_acc': 61.72585227272727}, 'eval_logit_shapley_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 10.12752209679555, 'avg_seq_perplexity': 33783.59322033898}, '_step': 336, 'eval_cosine_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 2.502064333123676, 'avg_seq_perplexity': 20.024654065148304}, 'layer_17_relative_l1_influence': 0.5587689280509949, 'layer_2_loss_shapley_influence': -0.022967078993525902, 'layer_28_loss_shapley_influence': -0.15198077041956304, 'layer_45_logit_shapley_influence': -6.287023530141894, 'eval_relative_l1_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 6.611725370762712, 'avg_seq_perplexity': 186200.5593220339}, 'mmlu_relative_l2_layers_pruned_20': {'total': 14080, 'correct': 3223, 'weighted_acc': 22.890625}, 'layer_20_l1_influence': 47.18032455444336, 'layer_52_l1_influence': 89.97649383544922, 'layer_51_relative_l1_influence': 0.30358263850212097, 'eval_relative_l1_layers_pruned_5': {'num_ex': 15104, 'avg_loss': 2.3293190649000266, 'avg_seq_perplexity': 15.134095272775424}, 'layer_30_logit_shapley_influence': -27.169693151428405, 'layer_37_l1_influence': 172.80148315429688, 'layer_51_cosine_influence': 0.03485441207885742, 'layer_55_logit_shapley_influence': -3.398123189386581, 'mmlu_relative_l1_layers_pruned_12': {'weighted_acc': 32.27272727272727, 'total': 14080, 'correct': 4544}, 'layer_30_l1_influence': 72.10015106201172, 'layer_23_cosine_influence': 0.0884358286857605, 'layer_60_cosine_influence': 0.01328420639038086, 'layer_6_relative_l1_influence': 0.4674394726753235, 'eval_relative_l2_layers_pruned_3': {'num_ex': 15104, 'avg_loss': 2.11210955603648, 'avg_seq_perplexity': 10.7965087890625}, 'mmlu_logit_shapley_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_logit_shapley_layers_pruned_26': {'total': 14080, 'correct': 3416, 'weighted_acc': 24.261363636363637}, 'layer_25_cosine_influence': 0.08524692058563232, 'layer_10_relative_l1_influence': 0.4238109290599823, 'layer_61_loss_shapley_influence': -0.07280665532508168, 'layer_32_logit_shapley_influence': -34.90096406526333, 'eval_relative_l2_layers_pruned_29': {'num_ex': 15104, 'avg_loss': 11.364505056607522, 'avg_seq_perplexity': 97724.91525423728}, 'layer_1_logit_shapley_influence': 304.42961619103835, 'layer_41_l2_influence': 4.181917190551758, 'layer_57_cosine_influence': 0.04537773132324219, 'layer_27_relative_l1_influence': 0.4552938640117645, 'eval_relative_l2_layers_pruned_20': {'num_ex': 15104, 'avg_loss': 10.166780116194383, 'avg_seq_perplexity': 32456.52966101695}, 'mmlu_relative_l1_layers_pruned_19': {'total': 14080, 'correct': 3407, 'weighted_acc': 24.197443181818183}, 'mmlu_loss_shapley_layers_pruned_20': {'total': 14080, 'correct': 3258, 'weighted_acc': 23.139204545454547}, '_timestamp': 1715372156.9336236, 'layer_5_l2_influence': 0.30081430077552795, 'layer_21_cosine_influence': 0.09525394439697266, 'mmlu_cosine_layers_pruned_27': {'total': 14080, 'correct': 3370, 'weighted_acc': 23.93465909090909}, 'eval_relative_l2_layers_pruned_7': {'num_ex': 15104, 'avg_loss': 3.089405124470339, 'avg_seq_perplexity': 63.79116873013771}, 'eval_logit_shapley_layers_pruned_28': {'num_ex': 15104, 'avg_loss': 11.276265807070974, 'avg_seq_perplexity': 89100.52542372882}, 'layer_31_cosine_influence': 0.08538097143173218, 'eval_cosine_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9571026300979872, 'avg_seq_perplexity': 8.637349274198888}, 'layer_23_loss_shapley_influence': -0.14330180120486147, 'mmlu_relative_l1_layers_pruned_6': {'correct': 8628, 'weighted_acc': 61.27840909090909, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_21': {'total': 14080, 'correct': 3455, 'weighted_acc': 24.538352272727273}, 'layer_1_cosine_influence': 0.20279353857040405, 'layer_4_cosine_influence': 0.08361375331878662, 'layer_35_cosine_influence': 0.0827869176864624, 'layer_38_cosine_influence': 0.024852633476257324, 'layer_39_loss_shapley_influence': -0.10177722210235164, 'layer_29_l2_influence': 1.8349759578704832, 'layer_25_loss_shapley_influence': -0.14647398622549268, 'eval_relative_l2_layers_pruned_27': {'avg_loss': 11.043680481991526, 'avg_seq_perplexity': 69399.62288135593, 'num_ex': 15104}, 'mmlu_logit_shapley_layers_pruned_24': {'total': 14080, 'correct': 3418, 'weighted_acc': 24.275568181818183}, 'layer_49_l1_influence': 231.76303100585935, 'eval_cosine_layers_pruned_28': {'num_ex': 15104, 'avg_loss': 10.623952057402011, 'avg_seq_perplexity': 48275.32627118644}, 'eval_relative_l1_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 6.5762075650489935, 'avg_seq_perplexity': 6047.887711864407}, 'mmlu_relative_l1_layers_pruned_11': {'total': 14080, 'correct': 4262, 'weighted_acc': 30.269886363636363}, 'mmlu_relative_l1_layers_pruned_28': {'total': 14080, 'correct': 3223, 'weighted_acc': 22.890625}, 'layer_10_relative_l2_influence': 0.37242391705513, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_logit_shapley_layers_pruned_20': {'total': 14080, 'correct': 3552, 'weighted_acc': 25.227272727272727}, 'mmlu_logit_shapley_layers_pruned_27': {'total': 14080, 'correct': 3483, 'weighted_acc': 24.73721590909091}, 'mmlu_relative_l2_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_logit_shapley_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_loss_shapley_layers_pruned_29': {'total': 14080, 'correct': 3622, 'weighted_acc': 25.724431818181817}, 'layer_16_l1_influence': 33.47410583496094, 'layer_59_cosine_influence': 0.04371953010559082, 'layer_27_relative_l2_influence': 0.40460434556007385, 'layer_44_logit_shapley_influence': -49.09585570663388, 'eval_relative_l1_layers_pruned_26': {'num_ex': 15104, 'avg_loss': 11.186502747616526, 'avg_seq_perplexity': 83294.84745762713}, 'layer_58_logit_shapley_influence': -19.374797916134803, 'layer_39_l2_influence': 4.029421329498291, 'mmlu_cosine_layers_pruned_17': {'weighted_acc': 31.974431818181817, 'total': 14080, 'correct': 4502}, 'mmlu_cosine_layers_pruned_31': {'total': 14080, 'correct': 3417, 'weighted_acc': 24.26846590909091}, 'layer_10_loss_shapley_influence': -0.15043586054639313, 'layer_14_loss_shapley_influence': -0.14616257048464942, 'layer_14_l2_influence': 0.6303584575653076, 'mmlu_cosine_layers_pruned_23': {'total': 14080, 'correct': 3409, 'weighted_acc': 24.211647727272727}, 'layer_4_relative_l2_influence': 0.45344972610473633, 'mmlu_logit_shapley_layers_pruned_22': {'total': 14080, 'correct': 3527, 'weighted_acc': 25.04971590909091}, 'eval_cosine_layers_pruned_25': {'num_ex': 15104, 'avg_loss': 11.722612801244704, 'avg_seq_perplexity': 146542.42372881356}, 'layer_9_loss_shapley_influence': -0.11072521103244393, 'layer_27_l2_influence': 1.551306128501892, 'layer_14_cosine_influence': 0.06413614749908447, 'layer_28_cosine_influence': 0.044830501079559326, 'layer_48_cosine_influence': 0.005632638931274414, 'eval_cosine_layers_pruned_20': {'num_ex': 15104, 'avg_loss': 10.34566174523305, 'avg_seq_perplexity': 41268.8813559322}, 'layer_44_l1_influence': 75.24356079101562, 'layer_55_l2_influence': 5.645216464996338, 'layer_1_relative_l2_influence': 1.0356791019439695, 'layer_9_l2_influence': 0.530601978302002, 'layer_13_l1_influence': 41.405792236328125, 'layer_26_l1_influence': 57.298641204833984, 'layer_42_l1_influence': 81.91757202148438, 'layer_42_l2_influence': 1.6550817489624023, 'layer_12_relative_l2_influence': 0.34545865654945374, 'layer_29_relative_l1_influence': 0.4902896881103515, 'eval_relative_l2_layers_pruned_32': {'num_ex': 15104, 'avg_loss': 11.323060116525424, 'avg_seq_perplexity': 92913.98305084746}, 'eval_loss_shapley_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 8.8921922586732, 'avg_seq_perplexity': 9495.631355932202}, 'layer_3_l1_influence': 11.256752967834473, 'layer_29_l1_influence': 92.07072448730467, 'layer_49_loss_shapley_influence': -0.12609052264372345, 'mmlu_relative_l1_layers_pruned_7': {'total': 14080, 'correct': 8091, 'weighted_acc': 57.46448863636363}, 'mmlu_loss_shapley_layers_pruned_14': {'correct': 3322, 'weighted_acc': 23.59375, 'total': 14080}, 'mmlu_cosine_layers_pruned_15': {'total': 14080, 'correct': 4652, 'weighted_acc': 33.03977272727273}, 'eval_relative_l2_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 2.502064333123676, 'avg_seq_perplexity': 20.024654065148304}, 'eval_relative_l1_layers_pruned_25': {'num_ex': 15104, 'avg_loss': 11.451741881289724, 'avg_seq_perplexity': 110847.03389830508}, 'mmlu_relative_l2_layers_pruned_27': {'total': 14080, 'correct': 3227, 'weighted_acc': 22.91903409090909}, 'eval_logit_shapley_layers_pruned_5': {'num_ex': 15104, 'avg_loss': 2.330446663549391, 'avg_seq_perplexity': 12.74269233315678}, 'layer_11_logit_shapley_influence': -4.048855018605366, 'layer_16_logit_shapley_influence': -31.300908441638754, 'mmlu_relative_l2_layers_pruned_8': {'total': 14080, 'correct': 7958, 'weighted_acc': 56.51988636363637}, 'layer_31_l1_influence': 105.385498046875, 'layer_10_cosine_influence': 0.058318376541137695, 'mmlu_cosine_layers_pruned_22': {'total': 14080, 'correct': 3470, 'weighted_acc': 24.644886363636363}, 'layer_36_relative_l2_influence': 0.2578366994857788, 'layer_49_relative_l2_influence': 0.2793247401714325, 'eval_loss_shapley_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 5.983176538499735, 'avg_seq_perplexity': 524.3429224046611}, 'mmlu_relative_l1_layers_pruned_17': {'total': 14080, 'correct': 3763, 'weighted_acc': 26.725852272727273}, 'eval_logit_shapley_layers_pruned_3': {'num_ex': 15104, 'avg_loss': 2.041373172048795, 'avg_seq_perplexity': 9.46513754634534}, 'layer_32_l2_influence': 1.502638816833496, 'eval_cosine_layers_pruned_10': {'num_ex': 15104, 'avg_loss': 5.962795451536017, 'avg_seq_perplexity': 61637.52542372881}, 'layer_15_logit_shapley_influence': -13.204021285079529, 'layer_63_logit_shapley_influence': 121.83891900872048, 'layer_25_relative_l1_influence': 0.4672325253486634, 'layer_14_logit_shapley_influence': -23.76640707487946, 'mmlu_relative_l1_layers_pruned_3': {'total': 14080, 'correct': 8717, 'weighted_acc': 61.91051136363637}, 'mmlu_logit_shapley_layers_pruned_16': {'total': 14080, 'correct': 3375, 'weighted_acc': 23.970170454545453}, 'eval_relative_l1_layers_pruned_24': {'avg_seq_perplexity': 117616.14406779662, 'num_ex': 15104, 'avg_loss': 11.45961955442267}, 'eval_loss_shapley_layers_pruned_32': {'num_ex': 15104, 'avg_loss': 11.323060116525424, 'avg_seq_perplexity': 92913.98305084746}, 'layer_18_l2_influence': 0.7598262429237366, 'layer_17_relative_l2_influence': 0.5055738091468811, 'layer_33_logit_shapley_influence': -10.401808332399447, 'eval_loss_shapley_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 5.168366513009799, 'avg_seq_perplexity': 232.0999238612288}, 'eval_relative_l1_layers_pruned_15': {'num_ex': 15104, 'avg_loss': 6.742452847755562, 'avg_seq_perplexity': 14282.712923728814}, 'layer_12_l2_influence': 0.4697582721710205, 'eval_cosine_layers_pruned_32': {'num_ex': 15104, 'avg_loss': 11.323060116525424, 'avg_seq_perplexity': 92913.98305084746}, 'layer_51_relative_l2_influence': 0.2735539674758911, 'eval_loss_shapley_layers_pruned_10': {'num_ex': 15104, 'avg_loss': 7.622684284792108, 'avg_seq_perplexity': 2571.7089512711864}, 'eval_logit_shapley_layers_pruned_30': {'num_ex': 15104, 'avg_loss': 11.35936672404661, 'avg_seq_perplexity': 96137.77118644067}, 'layer_60_loss_shapley_influence': -0.16148058250129171, 'mmlu_relative_l2_layers_pruned_9': {'total': 14080, 'correct': 4663, 'weighted_acc': 33.11789772727273}, 'layer_21_l2_influence': 1.2271634340286257, 'layer_47_l2_influence': 4.401993274688721, 'layer_41_relative_l1_influence': 0.4383629560470581, 'layer_4_loss_shapley_influence': -0.13164943003975327, 'layer_63_relative_l1_influence': 0.4767720401287079, 'layer_52_cosine_influence': 0.00445026159286499, 'eval_cosine_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 8.252902790651483, 'avg_seq_perplexity': 4846.698093220339}, 'eval_cosine_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 11.97389350503178, 'avg_seq_perplexity': 176637.4745762712}, 'layer_45_relative_l1_influence': 0.3456219732761383, 'eval_relative_l2_layers_pruned_16': {'num_ex': 15104, 'avg_loss': 7.074210991293697, 'avg_seq_perplexity': 213710240.54237288}, 'mmlu_relative_l1_layers_pruned_15': {'weighted_acc': 33.18892045454545, 'total': 14080, 'correct': 4673}, 'mmlu_relative_l1_layers_pruned_24': {'total': 14080, 'correct': 3327, 'weighted_acc': 23.629261363636363}, 'eval_cosine_layers_pruned_23': {'num_ex': 15104, 'avg_loss': 11.224843170683265, 'avg_seq_perplexity': 103668.8813559322}, 'layer_2_relative_l2_influence': 0.5392166972160339, 'layer_6_logit_shapley_influence': -14.190484992668772, 'eval_relative_l1_layers_pruned_3': {'num_ex': 15104, 'avg_loss': 2.11210955603648, 'avg_seq_perplexity': 10.7965087890625}, 'eval_loss_shapley_layers_pruned_5': {'avg_loss': 2.330446663549391, 'avg_seq_perplexity': 12.74269233315678, 'num_ex': 15104}, 'mmlu_loss_shapley_layers_pruned_7': {'total': 14080, 'correct': 3521, 'weighted_acc': 25.007102272727273}, 'eval_logit_shapley_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 2.541383646302304, 'avg_seq_perplexity': 15.7152099609375}, 'mmlu_logit_shapley_layers_pruned_14': {'weighted_acc': 22.727272727272727, 'total': 14080, 'correct': 3200}, 'layer_8_l2_influence': 0.30926424264907837, 'layer_28_l1_influence': 60.76737594604492, 'mmlu_cosine_layers_pruned_20': {'total': 14080, 'correct': 3251, 'weighted_acc': 23.089488636363637}, 'mmlu_cosine_layers_pruned_25': {'total': 14080, 'correct': 3306, 'weighted_acc': 23.480113636363637}, 'mmlu_loss_shapley_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_logit_shapley_layers_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_loss_shapley_layers_pruned_20': {'num_ex': 15104, 'avg_loss': 9.317200741525424, 'avg_seq_perplexity': 12184.796610169493}, 'eval_logit_shapley_layers_pruned_19': {'num_ex': 15104, 'avg_loss': 9.896737826072563, 'avg_seq_perplexity': 23071.76694915254}, 'mmlu_logit_shapley_layers_pruned_12': {'correct': 3394, 'weighted_acc': 24.105113636363637, 'total': 14080}, 'layer_34_l1_influence': 80.89354705810547, 'layer_62_l1_influence': 256.9788513183594, 'layer_7_relative_l2_influence': 0.551304042339325, 'layer_39_relative_l2_influence': 0.4462292492389679, 'layer_42_relative_l2_influence': 0.13933835923671722, 'eval_relative_l2_layers_pruned_23': {'num_ex': 15104, 'avg_loss': 11.35483357057733, 'avg_seq_perplexity': 128643.44915254238}, 'layer_30_l2_influence': 1.4499781131744385, 'mmlu_cosine_layers_pruned_8': {'total': 14080, 'correct': 7958, 'weighted_acc': 56.51988636363637}, 'mmlu_cosine_layers_pruned_28': {'total': 14080, 'correct': 3415, 'weighted_acc': 24.254261363636363}, 'layer_38_relative_l2_influence': 0.2373584657907486, 'layer_38_loss_shapley_influence': -0.1543998232066515, 'layer_38_logit_shapley_influence': -28.53664650501787, 'mmlu_relative_l1_layers_pruned_25': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'mmlu_logit_shapley_layers_pruned_11': {'total': 14080, 'correct': 3463, 'weighted_acc': 24.595170454545453}, 'layer_28_l2_influence': 1.226047158241272, 'layer_5_cosine_influence': 0.1279941201210022, 'layer_53_relative_l2_influence': 0.26956838369369507, 'layer_9_logit_shapley_influence': -2.0256960877979253, 'eval_relative_l1_layers_pruned_7': {'avg_seq_perplexity': 1870419.93220339, 'num_ex': 15104, 'avg_loss': 4.20362310894465}, 'layer_8_relative_l2_influence': 0.3933455348014831, 'layer_15_relative_l1_influence': 0.5988445281982422, 'layer_40_loss_shapley_influence': -0.16221898218486364, 'layer_17_l2_influence': 1.075259566307068, 'layer_24_l1_influence': 53.7340202331543, 'layer_43_l2_influence': 4.242724418640137, 'layer_2_cosine_influence': 0.12313616275787354, 'eval_cosine_layers_pruned_2': {'num_ex': 15104, 'avg_loss': 2.018892708471266, 'avg_seq_perplexity': 9.321022163003178}, 'layer_51_loss_shapley_influence': -0.1265727826298364, 'eval_relative_l1_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 7.33877822100106, 'avg_seq_perplexity': 24114.444915254237}, 'mmlu_relative_l2_layers_pruned_10': {'total': 14080, 'correct': 4535, 'weighted_acc': 32.20880681818182}, 'mmlu_cosine_layers_pruned_10': {'total': 14080, 'correct': 4535, 'weighted_acc': 32.20880681818182}, 'layer_35_logit_shapley_influence': -9.856535855443468, 'mmlu_relative_l1_layers_pruned_26': {'total': 14080, 'correct': 3256, 'weighted_acc': 23.125}, 'mmlu_relative_l2_layers_pruned_16': {'total': 14080, 'correct': 3737, 'weighted_acc': 26.541193181818183}, 'eval_loss_shapley_layers_pruned_21': {'num_ex': 15104, 'avg_loss': 9.239218501721398, 'avg_seq_perplexity': 11256.36970338983}, 'mmlu_loss_shapley_layers_pruned_1': {'total': 14080, 'correct': 8489, 'weighted_acc': 60.29119318181818}, 'layer_2_l2_influence': 0.13987353444099426, 'layer_20_l2_influence': 0.9498568177223206, 'layer_41_l1_influence': 211.082763671875, 'layer_12_cosine_influence': 0.05229365825653076, 'layer_55_relative_l2_influence': 0.2701840102672577, 'layer_31_relative_l1_influence': 0.4832665622234345, 'eval_loss_shapley_layers_pruned_3': {'num_ex': 15104, 'avg_loss': 2.041373172048795, 'avg_seq_perplexity': 9.46513754634534}, 'layer_18_l1_influence': 36.471702575683594, 'layer_52_l2_influence': 1.797812819480896, 'layer_54_cosine_influence': 0.007584333419799805, 'layer_0_relative_l2_influence': 0.8720302581787109, 'layer_21_relative_l2_influence': 0.44412940740585327, 'layer_26_l2_influence': 1.1506569385528564, 'layer_62_cosine_influence': 0.03325861692428589, 'eval_cosine_layers_pruned_7': {'avg_loss': 2.847116502664857, 'avg_seq_perplexity': 29.596601065942796, 'num_ex': 15104}, 'mmlu_cosine_layers_pruned_32': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'layer_14_relative_l1_influence': 0.4163468480110169, 'layer_15_l1_influence': 49.05087661743164, 'layer_0_cosine_influence': 0.26513397693634033, 'eval_relative_l2_layers_pruned_5': {'num_ex': 15104, 'avg_loss': 2.3293190649000266, 'avg_seq_perplexity': 15.134095272775424}, 'layer_51_logit_shapley_influence': -7.128464901526797, 'eval_relative_l1_layers_pruned_11': {'num_ex': 15104, 'avg_loss': 5.971804344047935, 'avg_seq_perplexity': 48269.05508474576}, 'eval_relative_l1_layers_pruned_28': {'num_ex': 15104, 'avg_loss': 11.146719205177437, 'avg_seq_perplexity': 77835.66949152542}, 'eval_relative_l2_layers_pruned_10': {'num_ex': 15104, 'avg_loss': 5.962795451536017, 'avg_seq_perplexity': 61637.52542372881}, 'layer_15_cosine_influence': 0.12824255228042605, 'layer_26_relative_l2_influence': 0.3264904320240021, 'layer_46_relative_l2_influence': 0.12364499270915984, 'layer_29_loss_shapley_influence': -0.1415898744386761, 'layer_41_loss_shapley_influence': -0.11247450080644628, 'mmlu_relative_l1_layers_pruned_14': {'correct': 5614, 'weighted_acc': 39.87215909090909, 'total': 14080}, 'eval_cosine_layers_pruned_15': {'avg_loss': 7.017005532474841, 'avg_seq_perplexity': 382363.6271186441, 'num_ex': 15104}, 'layer_47_relative_l1_influence': 0.3261582553386688, 'layer_52_logit_shapley_influence': -49.030992866125366, 'layer_60_logit_shapley_influence': -25.66842510017608, 'mmlu_relative_l2_layers_pruned_23': {'total': 14080, 'correct': 3340, 'weighted_acc': 23.72159090909091}, 'layer_54_l1_influence': 117.87212371826172, 'layer_45_cosine_influence': 0.04341346025466919, 'eval_cosine_layers_pruned_22': {'avg_seq_perplexity': 109248.19491525424, 'num_ex': 15104, 'avg_loss': 11.047364315744174}, 'layer_11_loss_shapley_influence': -0.1119053204112712, 'layer_54_logit_shapley_influence': -41.727665907071554, 'mmlu_relative_l1_layers_pruned_22': {'weighted_acc': 24.005681818181817, 'total': 14080, 'correct': 3380}, 'layer_18_cosine_influence': 0.05406087636947632, 'layer_40_cosine_influence': 0.01378709077835083, 'layer_59_relative_l1_influence': 0.34520354866981506, 'mmlu_relative_l2_layers_pruned_7': {'total': 14080, 'correct': 8596, 'weighted_acc': 61.05113636363637}, 'eval_relative_l1_layers_pruned_29': {'num_ex': 15104, 'avg_loss': 11.364505056607522, 'avg_seq_perplexity': 97724.91525423728}, 'layer_4_l2_influence': 0.1734139770269394, 'layer_61_l2_influence': 9.979118347167969, 'layer_2_relative_l1_influence': 0.5890024900436401, 'layer_24_relative_l2_influence': 0.34157922863960266, 'eval_loss_shapley_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 9.29327909825212, 'avg_seq_perplexity': 13268.74152542373}, 'mmlu_loss_shapley_layers_pruned_22': {'correct': 3226, 'weighted_acc': 22.911931818181817, 'total': 14080}, 'eval_logit_shapley_layers_pruned_22': {'num_ex': 15104, 'avg_loss': 9.819785942465572, 'avg_seq_perplexity': 21244.18220338983}, 'layer_23_l1_influence': 66.7923812866211, 'layer_55_l1_influence': 283.5896911621094, 'layer_59_l2_influence': 8.060470581054688, 'layer_13_loss_shapley_influence': -0.117786661349216, 'mmlu_relative_l1_layers_pruned_8': {'total': 14080, 'correct': 7958, 'weighted_acc': 56.51988636363637}, 'mmlu_relative_l2_layers_pruned_31': {'weighted_acc': 24.26846590909091, 'total': 14080, 'correct': 3417}, 'eval_loss_shapley_layers_pruned_19': {'num_ex': 15104, 'avg_loss': 9.39159328654661, 'avg_seq_perplexity': 13167.897245762711}, 'mmlu_loss_shapley_layers_pruned_12': {'total': 14080, 'correct': 3414, 'weighted_acc': 24.24715909090909}, 'layer_19_l2_influence': 1.1694825887680054, 'layer_41_cosine_influence': 0.06410741806030273, 'layer_17_loss_shapley_influence': -0.1406635406689236, 'mmlu_relative_l1_layers_pruned_30': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'mmlu_relative_l2_layers_pruned_18': {'total': 14080, 'correct': 3387, 'weighted_acc': 24.055397727272727}, 'layer_12_l1_influence': 23.021808624267575, 'layer_43_cosine_influence': 0.05295085906982422, 'layer_8_relative_l1_influence': 0.42716798186302185, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 8717, 'weighted_acc': 61.91051136363637}, 'eval_logit_shapley_layers_pruned_24': {'num_ex': 15104, 'avg_loss': 10.688019316075213, 'avg_seq_perplexity': 269279.9322033898}, 'layer_49_logit_shapley_influence': -7.9165801083887715, 'mmlu_logit_shapley_layers_pruned_8': {'total': 14080, 'correct': 3756, 'weighted_acc': 26.676136363636363}, 'layer_22_l2_influence': 1.0001939535140991, 'layer_50_l2_influence': 1.5914347171783447, 'layer_58_cosine_influence': 0.016599416732788086, 'layer_19_relative_l2_influence': 0.48436498641967773, 'layer_30_relative_l1_influence': 0.36278292536735535, 'eval_relative_l1_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 5.692959025754767, 'avg_seq_perplexity': 12617.171610169493}, 'mmlu_loss_shapley_layers_pruned_26': {'total': 14080, 'correct': 3549, 'weighted_acc': 25.20596590909091}, 'eval_logit_shapley_layers_pruned_20': {'num_ex': 15104, 'avg_loss': 9.872335143008474, 'avg_seq_perplexity': 22466.71610169491}, 'layer_8_l1_influence': 14.272866249084473, 'layer_58_l1_influence': 207.017333984375, 'mmlu_cosine_layers_pruned_18': {'total': 14080, 'correct': 3386, 'weighted_acc': 24.048295454545453}, 'layer_22_relative_l1_influence': 0.3856202363967895, 'layer_28_relative_l2_influence': 0.3112938702106476, 'eval_logit_shapley_layers_pruned_27': {'avg_loss': 10.262546345338984, 'avg_seq_perplexity': 32458.724576271183, 'num_ex': 15104}, 'layer_7_relative_l1_influence': 0.6584931015968323, 'layer_55_loss_shapley_influence': -0.1273643683104304, 'layer_22_logit_shapley_influence': -24.164951222232297, 'eval_relative_l1_layers_pruned_20': {'num_ex': 15104, 'avg_loss': 8.410246768240201, 'avg_seq_perplexity': 5524.019597457627}, 'mmlu_relative_l2_layers_pruned_13': {'total': 14080, 'correct': 3810, 'weighted_acc': 27.05965909090909}, 'eval_relative_l2_layers_pruned_2': {'num_ex': 15104, 'avg_loss': 2.018892708471266, 'avg_seq_perplexity': 9.321022163003178}, 'layer_47_logit_shapley_influence': -7.417985999951469, 'eval_relative_l2_layers_pruned_18': {'num_ex': 15104, 'avg_loss': 7.251649500960011, 'avg_seq_perplexity': 38087.970338983054}, 'eval_relative_l2_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 11.97389350503178, 'avg_seq_perplexity': 176637.4745762712}, 'eval_loss_shapley_layers_pruned_11': {'avg_loss': 8.92631091101695, 'avg_seq_perplexity': 10655.11440677966, 'num_ex': 15104}, 'layer_33_l2_influence': 2.497641086578369, 'layer_0_relative_l1_influence': 0.7592589259147644, 'layer_43_relative_l1_influence': 0.3843734562397003, 'layer_50_relative_l1_influence': 0.10534505546092988, 'layer_5_logit_shapley_influence': 39.30976864866858, 'mmlu_loss_shapley_layers_pruned_28': {'total': 14080, 'correct': 3535, 'weighted_acc': 25.10653409090909}, 'eval_logit_shapley_layers_pruned_16': {'avg_loss': 9.671171543961863, 'avg_seq_perplexity': 20702.14406779661, 'num_ex': 15104}, 'layer_34_relative_l1_influence': 0.2955535054206848, 'layer_41_logit_shapley_influence': 0.8337639586647896, 'mmlu_relative_l1_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_loss_shapley_layers_pruned_9': {'total': 14080, 'correct': 3707, 'weighted_acc': 26.328125}, 'layer_47_loss_shapley_influence': -0.12529505351744996, 'mmlu_logit_shapley_layers_pruned_30': {'total': 14080, 'correct': 3499, 'weighted_acc': 24.850852272727273}, 'layer_19_l1_influence': 58.80940246582031, 'layer_39_l1_influence': 202.75357055664065, 'mmlu_cosine_layers_pruned_11': {'total': 14080, 'correct': 4262, 'weighted_acc': 30.269886363636363}, 'layer_1_loss_shapley_influence': 3.3145518445426245, 'layer_35_relative_l2_influence': 0.4361417889595032, 'layer_6_cosine_influence': 0.07050371170043945, 'layer_3_logit_shapley_influence': 326.47215868073346, 'mmlu_loss_shapley_layers_pruned_18': {'total': 14080, 'correct': 3262, 'weighted_acc': 23.167613636363637}, 'layer_45_l1_influence': 213.4079742431641, 'eval_cosine_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 6.497282901052701, 'avg_seq_perplexity': 63868.79661016949}, 'layer_54_relative_l1_influence': 0.12914898991584778, 'eval_relative_l2_layers_pruned_13': {'avg_loss': 6.611725370762712, 'avg_seq_perplexity': 186200.5593220339, 'num_ex': 15104}, 'mmlu_cosine_layers_pruned_26': {'total': 14080, 'correct': 3630, 'weighted_acc': 25.78125}, 'layer_32_loss_shapley_influence': -0.15384123283948914, 'layer_24_l2_influence': 1.089626669883728, 'layer_61_l1_influence': 453.2881774902344, 'layer_13_cosine_influence': 0.12944895029067993, 'layer_53_cosine_influence': 0.03408926725387573, 'eval_cosine_layers_pruned_12': {'num_ex': 15104, 'avg_loss': 6.193962485103284, 'avg_seq_perplexity': 123853.36440677966}, 'layer_31_l2_influence': 2.0825109481811523, 'mmlu_cosine_layers_pruned_19': {'weighted_acc': 23.515625, 'total': 14080, 'correct': 3311}, 'layer_32_relative_l1_influence': 0.31684353947639465, 'mmlu_loss_shapley_layers_pruned_8': {'correct': 3756, 'weighted_acc': 26.676136363636363, 'total': 14080}, 'mmlu_logit_shapley_layers_pruned_19': {'weighted_acc': 25.213068181818183, 'total': 14080, 'correct': 3550}, 'layer_6_l1_influence': 11.167015075683594, 'layer_57_l2_influence': 7.100451946258545, 'layer_11_relative_l2_influence': 0.5745706558227539, 'layer_61_relative_l2_influence': 0.33199965953826904, 'eval_logit_shapley_layers_pruned_12': {'num_ex': 15104, 'avg_loss': 9.089306847523837, 'avg_seq_perplexity': 13287.977754237289}, 'layer_19_loss_shapley_influence': -0.13842470838657597, 'mmlu_relative_l2_layers_pruned_19': {'correct': 3248, 'weighted_acc': 23.068181818181817, 'total': 14080}, 'eval_loss_shapley_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 11.419113935050316, 'avg_seq_perplexity': 98768.16949152542}, 'layer_11_cosine_influence': 0.1347026824951172, 'eval_cosine_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 5.528028585143009, 'avg_seq_perplexity': 775307333.4237288}, 'layer_18_relative_l1_influence': 0.3657856285572052, 'layer_3_loss_shapley_influence': 3.8791840290528143, 'layer_7_loss_shapley_influence': -0.0839449319762482, 'layer_53_logit_shapley_influence': -3.330452793374718, 'eval_loss_shapley_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_loss_shapley_layers_pruned_7': {'avg_seq_perplexity': 25.117094395524365, 'num_ex': 15104, 'avg_loss': 2.9789604574947033}, 'layer_25_l2_influence': 1.4418587684631348, 'layer_48_l2_influence': 1.708746075630188, 'layer_27_cosine_influence': 0.07938385009765625, 'eval_cosine_layers_pruned_18': {'num_ex': 15104, 'avg_loss': 8.425206588486494, 'avg_seq_perplexity': 5658.051377118644}, 'layer_37_relative_l1_influence': 0.5191930532455444, 'eval_loss_shapley_layers_pruned_27': {'num_ex': 15104, 'avg_loss': 10.262546345338984, 'avg_seq_perplexity': 32458.724576271183}, 'mmlu_logit_shapley_layers_pruned_2': {'correct': 7428, 'weighted_acc': 52.75568181818182, 'total': 14080}, 'eval_logit_shapley_layers_pruned_11': {'num_ex': 15104, 'avg_loss': 8.92631091101695, 'avg_seq_perplexity': 10655.11440677966}, 'layer_7_logit_shapley_influence': 12.512662063239432, 'layer_17_logit_shapley_influence': -21.92463110770757, 'mmlu_loss_shapley_layers_pruned_5': {'correct': 3631, 'weighted_acc': 25.788352272727273, 'total': 14080}, 'layer_47_l1_influence': 222.2028045654297, 'layer_51_l2_influence': 4.855722427368164, 'mmlu_cosine_layers_pruned_2': {'total': 14080, 'correct': 8691, 'weighted_acc': 61.72585227272727}, 'layer_0_loss_shapley_influence': 0.8838842211527225, 'layer_52_relative_l2_influence': 0.09539621323347092, 'mmlu_relative_l2_layers_pruned_21': {'total': 14080, 'correct': 3262, 'weighted_acc': 23.167613636363637}, 'mmlu_loss_shapley_layers_pruned_16': {'total': 14080, 'correct': 3375, 'weighted_acc': 23.970170454545453}, 'layer_35_l1_influence': 141.4872283935547, 'layer_37_cosine_influence': 0.08690440654754639, 'layer_20_relative_l1_influence': 0.4092921018600464, 'layer_23_relative_l1_influence': 0.4770928919315338, 'layer_50_loss_shapley_influence': -0.1685377215932966, 'mmlu_relative_l2_layers_pruned_12': {'total': 14080, 'correct': 4544, 'weighted_acc': 32.27272727272727}, 'eval_logit_shapley_layers_pruned_4': {'num_ex': 15104, 'avg_loss': 2.1497754889019465, 'avg_seq_perplexity': 10.462720967955509}, 'layer_6_l2_influence': 0.2524094581604004, 'layer_43_l1_influence': 213.5171813964844, 'layer_4_relative_l1_influence': 0.4649590849876404, 'layer_35_loss_shapley_influence': -0.1284751248073328, 'eval_relative_l1_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'layer_62_loss_shapley_influence': -0.10964653426030524, 'layer_61_logit_shapley_influence': 31.82086214172159, 'layer_32_l1_influence': 73.81858825683594, 'layer_46_cosine_influence': 0.00805366039276123, 'layer_48_relative_l1_influence': 0.12012743949890135, 'layer_58_relative_l2_influence': 0.19195634126663208, 'layer_15_loss_shapley_influence': -0.12803177717587055, 'eval_relative_l2_layers_pruned_4': {'num_ex': 15104, 'avg_loss': 2.221909345206568, 'avg_seq_perplexity': 12.88693806276483}, 'eval_loss_shapley_layers_pruned_24': {'num_ex': 15104, 'avg_loss': 9.77878376588983, 'avg_seq_perplexity': 21119.245762711864}, 'eval_logit_shapley_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 9.668496342028602, 'avg_seq_perplexity': 21285.319915254237}, 'eval_logit_shapley_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 11.419113935050316, 'avg_seq_perplexity': 98768.16949152542}, 'layer_46_l2_influence': 1.8442853689193728, 'layer_40_relative_l2_influence': 0.1677021086215973, 'layer_44_relative_l2_influence': 0.1131989136338234, 'eval_loss_shapley_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9325134794590837, 'avg_seq_perplexity': 8.375186208951272}, 'eval_relative_l2_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9571026300979872, 'avg_seq_perplexity': 8.637349274198888}, 'layer_50_logit_shapley_influence': -50.93783185297524, 'mmlu_relative_l1_layers_pruned_9': {'total': 14080, 'correct': 4663, 'weighted_acc': 33.11789772727273}, 'layer_10_l2_influence': 0.3964633047580719, 'layer_60_l1_influence': 181.1162109375, 'layer_7_cosine_influence': 0.11934077739715576, 'mmlu_cosine_layers_pruned_14': {'weighted_acc': 34.53125, 'total': 14080, 'correct': 4862}, 'layer_16_relative_l2_influence': 0.3502105176448822, 'eval_relative_l2_layers_pruned_21': {'num_ex': 15104, 'avg_loss': 10.893067440744174, 'avg_seq_perplexity': 76281.95762711864}, 'eval_cosine_layers_pruned_26': {'num_ex': 15104, 'avg_loss': 11.148854401152011, 'avg_seq_perplexity': 83621.66101694915}, 'mmlu_cosine_layers_pruned_12': {'weighted_acc': 30.610795454545453, 'total': 14080, 'correct': 4310}, 'layer_13_relative_l2_influence': 0.5495581030845642, 'layer_33_relative_l1_influence': 0.5038266181945801, 'layer_46_loss_shapley_influence': -0.16530126975405923, 'layer_24_loss_shapley_influence': -0.14011652634301863, 'layer_21_logit_shapley_influence': -27.621942070223295, 'eval_relative_l2_layers_pruned_19': {'num_ex': 15104, 'avg_loss': 8.289461297503973, 'avg_seq_perplexity': 5491.1954449152545}, 'layer_1_l2_influence': 0.17370550334453583, 'layer_40_l1_influence': 84.36837005615234, 'eval_cosine_layers_pruned_19': {'num_ex': 15104, 'avg_loss': 8.707102630097987, 'avg_seq_perplexity': 7412.229872881356}, 'layer_1_relative_l1_influence': 0.9896533489227296, 'layer_60_relative_l2_influence': 0.16872936487197876, 'mmlu_loss_shapley_layers_pruned_3': {'total': 14080, 'correct': 4955, 'weighted_acc': 35.19176136363637}, 'mmlu_relative_l1_layers_pruned_20': {'total': 14080, 'correct': 3358, 'weighted_acc': 23.849431818181817}, 'layer_62_relative_l2_influence': 0.28547704219818115, 'layer_36_loss_shapley_influence': -0.1539574787180058, 'eval_relative_l1_layers_pruned_22': {'avg_loss': 11.054807501324152, 'avg_seq_perplexity': 93917.7627118644, 'num_ex': 15104}, 'mmlu_relative_l1_layers_pruned_29': {'total': 14080, 'correct': 3435, 'weighted_acc': 24.396306818181817}, 'mmlu_logit_shapley_layers_pruned_9': {'correct': 3339, 'weighted_acc': 23.714488636363637, 'total': 14080}, 'eval_loss_shapley_layers_pruned_30': {'avg_seq_perplexity': 96137.77118644067, 'num_ex': 15104, 'avg_loss': 11.35936672404661}, 'mmlu_logit_shapley_layers_pruned_1': {'total': 14080, 'correct': 8489, 'weighted_acc': 60.29119318181818}, 'mmlu_loss_shapley_layers_pruned_15': {'total': 14080, 'correct': 3316, 'weighted_acc': 23.551136363636363}, 'layer_27_l1_influence': 78.2798843383789, 'layer_53_l2_influence': 5.171469688415527, 'layer_54_l2_influence': 2.4124460220336914, 'layer_56_l1_influence': 132.74241638183594, 'eval_relative_l1_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 5.528028585143009, 'avg_seq_perplexity': 775307333.4237288}, 'mmlu_loss_shapley_layers_pruned_25': {'total': 14080, 'correct': 3507, 'weighted_acc': 24.907670454545453}, 'layer_23_l2_influence': 1.3222460746765137, 'layer_43_logit_shapley_influence': -2.6235301519230205, 'eval_loss_shapley_layers_pruned_23': {'num_ex': 15104, 'avg_loss': 9.68100027310646, 'avg_seq_perplexity': 18921.175847457627}, 'eval_relative_l1_layers_pruned_30': {'avg_seq_perplexity': 198417.50847457623, 'num_ex': 15104, 'avg_loss': 12.105650820974576}, 'eval_relative_l2_layers_pruned_12': {'num_ex': 15104, 'avg_loss': 6.1959228515625, 'avg_seq_perplexity': 37621.745762711864}, 'mmlu_logit_shapley_layers_pruned_7': {'correct': 3521, 'weighted_acc': 25.007102272727273, 'total': 14080}, 'layer_32_cosine_influence': 0.03744399547576904, 'mmlu_cosine_layers_pruned_7': {'total': 14080, 'correct': 8471, 'weighted_acc': 60.16335227272727}, 'eval_cosine_layers_pruned_11': {'num_ex': 15104, 'avg_loss': 5.971804344047935, 'avg_seq_perplexity': 48269.05508474576}, 'layer_56_relative_l1_influence': 0.13687996566295624, 'layer_57_relative_l1_influence': 0.3440999388694763, 'layer_40_relative_l1_influence': 0.1834041029214859, 'layer_44_relative_l1_influence': 0.12534603476524353, 'layer_46_logit_shapley_influence': -46.8402385164941, '_wandb': {'runtime': 7521}, 'layer_11_l2_influence': 0.6898231506347656, 'layer_36_cosine_influence': 0.030754029750823975, 'eval_cosine_layers_pruned_29': {'num_ex': 15104, 'avg_loss': 11.306631314552437, 'avg_seq_perplexity': 92551.90677966102}, 'layer_9_relative_l2_influence': 0.5803975462913513, 'eval_loss_shapley_layers_pruned_28': {'num_ex': 15104, 'avg_loss': 10.30956514002913, 'avg_seq_perplexity': 34578.338983050846}, 'mmlu_loss_shapley_layers_pruned_11': {'correct': 3463, 'weighted_acc': 24.595170454545453, 'total': 14080}, 'mmlu_logit_shapley_layers_pruned_15': {'total': 14080, 'correct': 3271, 'weighted_acc': 23.23153409090909}, 'layer_55_cosine_influence': 0.03453934192657471, 'layer_16_relative_l1_influence': 0.3774542212486267, 'layer_13_logit_shapley_influence': -7.815994441815761, 'mmlu_relative_l2_layers_pruned_5': {'total': 14080, 'correct': 8580, 'weighted_acc': 60.9375}, 'eval_logit_shapley_layers_pruned_29': {'avg_loss': 11.306631314552437, 'avg_seq_perplexity': 92551.90677966102, 'num_ex': 15104}, 'layer_22_loss_shapley_influence': -0.14518437538206697, 'layer_7_l1_influence': 18.888490676879883, 'layer_38_l1_influence': 98.10482788085938, 'eval_cosine_layers_pruned_9': {'avg_seq_perplexity': 12617.171610169493, 'num_ex': 15104, 'avg_loss': 5.692959025754767}, 'layer_13_relative_l1_influence': 0.6188135147094727, 'layer_33_relative_l2_influence': 0.4480425417423248, 'eval_cosine_layers_pruned_21': {'num_ex': 15104, 'avg_loss': 10.893067440744174, 'avg_seq_perplexity': 76281.95762711864}, 'layer_60_relative_l1_influence': 0.14765235781669617, 'eval_relative_l1_layers_pruned_2': {'num_ex': 15104, 'avg_loss': 2.019869658906581, 'avg_seq_perplexity': 9.2877000711732}, 'layer_36_logit_shapley_influence': -30.230867638668418, 'mmlu_relative_l1_layers_pruned_4': {'total': 14080, 'correct': 8679, 'weighted_acc': 61.640625}, 'mmlu_loss_shapley_layers_pruned_6': {'weighted_acc': 24.978693181818183, 'total': 14080, 'correct': 3517}, 'eval_logit_shapley_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9325134794590837, 'avg_seq_perplexity': 8.375186208951272}, 'layer_0_l1_influence': 4.3549885749816895, 'layer_14_l1_influence': 30.60625457763672, 'layer_62_relative_l1_influence': 0.18236204981803897, 'layer_27_logit_shapley_influence': -29.54650669097218, 'layer_39_logit_shapley_influence': 4.132731476437002, 'layer_57_loss_shapley_influence': -0.11816198558875056, 'eval_logit_shapley_layers_pruned_9': {'avg_loss': 7.599795583951271, 'avg_seq_perplexity': 2794.697033898305, 'num_ex': 15104}, 'eval_loss_shapley_layers_pruned_18': {'num_ex': 15104, 'avg_loss': 9.347726595603811, 'avg_seq_perplexity': 13034.158898305084}, 'layer_37_l2_influence': 3.425405263900757, 'layer_40_l2_influence': 1.7244197130203247, 'layer_58_l2_influence': 4.630721569061279, 'eval_cosine_layers_pruned_24': {'num_ex': 15104, 'avg_loss': 11.564285536943856, 'avg_seq_perplexity': 131508.95762711865}, 'mmlu_cosine_layers_pruned_16': {'total': 14080, 'correct': 4501, 'weighted_acc': 31.967329545454547}, 'eval_logit_shapley_layers_pruned_10': {'num_ex': 15104, 'avg_loss': 8.912806624073093, 'avg_seq_perplexity': 9849.965042372882}, 'layer_5_l1_influence': 14.69391632080078, 'layer_16_loss_shapley_influence': -0.15282045217757023, 'layer_18_loss_shapley_influence': -0.15146206622376446, 'mmlu_relative_l1_layers_pruned_27': {'total': 14080, 'correct': 3270, 'weighted_acc': 23.224431818181817}, 'eval_logit_shapley_layers_pruned_7': {'num_ex': 15104, 'avg_loss': 2.9789604574947033, 'avg_seq_perplexity': 25.117094395524365}, 'eval_relative_l2_layers_pruned_11': {'avg_seq_perplexity': 48269.05508474576, 'num_ex': 15104, 'avg_loss': 5.971804344047935}, 'eval_relative_l2_layers_pruned_28': {'num_ex': 15104, 'avg_loss': 11.276265807070974, 'avg_seq_perplexity': 89100.52542372882}, 'mmlu_relative_l2_layers_pruned_17': {'total': 14080, 'correct': 3567, 'weighted_acc': 25.333806818181817}, 'layer_50_l1_influence': 80.15199279785156, 'layer_50_cosine_influence': 0.004673600196838379, 'layer_56_relative_l2_influence': 0.12495317310094832, 'layer_57_relative_l2_influence': 0.3126327693462372, 'eval_relative_l1_layers_pruned_10': {'num_ex': 15104, 'avg_loss': 5.962795451536017, 'avg_seq_perplexity': 61637.52542372881}, 'mmlu_logit_shapley_layers_pruned_25': {'total': 14080, 'correct': 3548, 'weighted_acc': 25.198863636363637}, 'eval_relative_l1_layers_pruned_16': {'num_ex': 15104, 'avg_loss': 7.050945734573623, 'avg_seq_perplexity': 38518.88983050847}, 'mmlu_loss_shapley_layers_pruned_17': {'total': 14080, 'correct': 3322, 'weighted_acc': 23.59375}, 'eval_logit_shapley_layers_pruned_23': {'avg_loss': 9.80253471762447, 'avg_seq_perplexity': 21193.46610169491, 'num_ex': 15104}, 'mmlu_cosine_layers_pruned_5': {'total': 14080, 'correct': 8580, 'weighted_acc': 60.9375}, 'layer_11_relative_l1_influence': 0.6555633544921875, 'layer_61_relative_l1_influence': 0.3535381257534027, 'layer_45_loss_shapley_influence': -0.12386588190493142, 'layer_23_logit_shapley_influence': -24.230985152868115, 'layer_3_cosine_influence': 0.13780969381332395, 'layer_20_cosine_influence': 0.062105000019073486, 'layer_18_relative_l2_influence': 0.34673112630844116, 'layer_25_logit_shapley_influence': -27.666709528083956, 'mmlu_loss_shapley_layers_pruned_2': {'total': 14080, 'correct': 7487, 'weighted_acc': 53.17471590909091}, 'layer_0_logit_shapley_influence': 201.2422557572766, 'eval_loss_shapley_layers_pruned_12': {'num_ex': 15104, 'avg_loss': 8.875234830177437, 'avg_seq_perplexity': 9497.909957627118}, 'mmlu_loss_shapley_layers_pruned_19': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'layer_22_l1_influence': 49.71077346801758, 'layer_26_cosine_influence': 0.04703766107559204, 'layer_6_relative_l2_influence': 0.43637657165527344, 'layer_37_relative_l2_influence': 0.4595910310745239, 'layer_5_loss_shapley_influence': -0.07501477493290576, 'eval_logit_shapley_layers_pruned_32': {'avg_seq_perplexity': 92913.98305084746, 'num_ex': 15104, 'avg_loss': 11.323060116525424}, 'layer_48_logit_shapley_influence': -47.64527613795549, 'eval_logit_shapley_layers_pruned_2': {'num_ex': 15104, 'avg_loss': 1.9709064031051375, 'avg_seq_perplexity': 8.772326453257415}, 'eval_loss_shapley_layers_pruned_22': {'avg_loss': 9.549431235103285, 'avg_seq_perplexity': 15446.68220338983, 'num_ex': 15104}, 'layer_17_l1_influence': 53.34122467041016, 'layer_46_l1_influence': 91.6669464111328, 'layer_19_cosine_influence': 0.10985255241394044, 'layer_42_cosine_influence': 0.009447574615478516, 'layer_52_relative_l1_influence': 0.1086377650499344, 'layer_43_loss_shapley_influence': -0.11775304773322116, 'layer_20_logit_shapley_influence': -3.805929455184611, 'mmlu_logit_shapley_layers_pruned_4': {'total': 14080, 'correct': 3992, 'weighted_acc': 28.352272727272727}, 'layer_11_l1_influence': 34.91061019897461, 'layer_25_l1_influence': 72.89783477783203, 'layer_63_l1_influence': 692.5274658203125, 'layer_20_relative_l2_influence': 0.3745906352996826, 'layer_23_relative_l2_influence': 0.4285484552383423, 'mmlu_logit_shapley_layers_pruned_13': {'total': 14080, 'correct': 3249, 'weighted_acc': 23.07528409090909}, 'mmlu_relative_l1_layers_pruned_1': {'total': 14080, 'correct': 8810, 'weighted_acc': 62.57102272727273}, 'eval_relative_l2_layers_pruned_17': {'avg_loss': 7.291941497285487, 'avg_seq_perplexity': 709603.0508474576, 'num_ex': 15104}, 'mmlu_relative_l2_layers_pruned_11': {'total': 14080, 'correct': 4262, 'weighted_acc': 30.269886363636363}, 'layer_1_l1_influence': 7.449025630950928, 'layer_9_l1_influence': 26.681520462036133, 'mmlu_cosine_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'layer_52_loss_shapley_influence': -0.16876029549410787, 'eval_relative_l2_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 5.692959025754767, 'avg_seq_perplexity': 12617.171610169493}, 'mmlu_relative_l2_layers_pruned_28': {'total': 14080, 'correct': 3400, 'weighted_acc': 24.147727272727273}, 'layer_7_l2_influence': 0.3808877766132355, 'layer_33_l1_influence': 126.36790466308594, 'layer_48_relative_l2_influence': 0.10562606155872344, 'layer_58_relative_l1_influence': 0.19239020347595215, 'mmlu_relative_l1_layers_pruned_32': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_relative_l1_layers_pruned_23': {'avg_loss': 11.148306119239937, 'avg_seq_perplexity': 90869.13559322034, 'num_ex': 15104}, 'eval_loss_shapley_layers_pruned_26': {'num_ex': 15104, 'avg_loss': 10.228717351363876, 'avg_seq_perplexity': 31613.48305084746}, 'layer_36_l2_influence': 1.8184449672698977, 'layer_45_l2_influence': 4.230605125427246, 'layer_51_l1_influence': 243.41319274902344, 'mmlu_cosine_layers_pruned_3': {'total': 14080, 'correct': 8717, 'weighted_acc': 61.91051136363637}, 'layer_37_logit_shapley_influence': 1.9426585829145608, 'layer_48_loss_shapley_influence': -0.16829154469186847, 'layer_19_logit_shapley_influence': -20.421546682209065, 'eval_relative_l2_layers_pruned_25': {'avg_seq_perplexity': 73186.57627118644, 'num_ex': 15104, 'avg_loss': 11.065522791975637}, 'layer_34_loss_shapley_influence': -0.15341734319529676, 'layer_4_logit_shapley_influence': -11.88649230491724, 'mmlu_relative_l2_layers_pruned_14': {'total': 14080, 'correct': 3891, 'weighted_acc': 27.634943181818183}, 'eval_cosine_layers_pruned_4': {'avg_loss': 2.221909345206568, 'avg_seq_perplexity': 12.88693806276483, 'num_ex': 15104}, 'eval_cosine_layers_pruned_16': {'num_ex': 15104, 'avg_loss': 7.455792960474047, 'avg_seq_perplexity': 4819.073093220339}, 'mmlu_cosine_layers_pruned_24': {'total': 14080, 'correct': 3319, 'weighted_acc': 23.572443181818183}, 'layer_43_relative_l2_influence': 0.34603607654571533, 'layer_50_relative_l2_influence': 0.09186412394046783, 'eval_relative_l1_layers_pruned_32': {'num_ex': 15104, 'avg_loss': 11.323060116525424, 'avg_seq_perplexity': 92913.98305084746}, 'mmlu_logit_shapley_layers_pruned_17': {'total': 14080, 'correct': 3328, 'weighted_acc': 23.636363636363637}, 'mmlu_cosine_layers_pruned_6': {'total': 14080, 'correct': 8574, 'weighted_acc': 60.89488636363637}, 'layer_34_relative_l2_influence': 0.26475679874420166, 'layer_42_loss_shapley_influence': -0.16512471256526284, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9571026300979872, 'avg_seq_perplexity': 8.637349274198888}, 'eval_loss_shapley_layers_pruned_4': {'num_ex': 15104, 'avg_loss': 2.1497754889019465, 'avg_seq_perplexity': 10.462720967955509}, 'layer_54_loss_shapley_influence': -0.16741467528567866, 'layer_26_logit_shapley_influence': -14.419900019738762, 'layer_40_logit_shapley_influence': -40.77421675497232, 'layer_0_l2_influence': 0.10821238160133362, 'layer_10_l1_influence': 19.573162078857425, 'layer_21_l1_influence': 61.71476745605469, 'layer_35_relative_l1_influence': 0.4915286004543304, 'layer_8_loss_shapley_influence': -0.14181642789615978, 'layer_56_logit_shapley_influence': -41.193982430712694, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 3448, 'weighted_acc': 24.488636363636363}, 'mmlu_relative_l2_layers_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_loss_shapley_layers_pruned_15': {'num_ex': 15104, 'avg_loss': 8.960811291710804, 'avg_seq_perplexity': 10196.015889830507}, 'eval_loss_shapley_layers_pruned_25': {'num_ex': 15104, 'avg_loss': 10.38709840936176, 'avg_seq_perplexity': 37868.495762711864}, 'mmlu_cosine_layers_pruned_29': {'total': 14080, 'correct': 3622, 'weighted_acc': 25.724431818181817}, 'layer_8_logit_shapley_influence': -22.060159114943957, 'eval_relative_l2_layers_pruned_15': {'num_ex': 15104, 'avg_loss': 7.14069431110964, 'avg_seq_perplexity': 5421271.322033898}, 'eval_relative_l2_layers_pruned_24': {'num_ex': 15104, 'avg_loss': 11.377761064949684, 'avg_seq_perplexity': 104892.68644067796}, 'mmlu_relative_l1_layers_pruned_16': {'total': 14080, 'correct': 3998, 'weighted_acc': 28.394886363636363}, 'mmlu_loss_shapley_layers_pruned_30': {'total': 14080, 'correct': 3499, 'weighted_acc': 24.850852272727273}, 'layer_16_cosine_influence': 0.055137455463409424, 'layer_44_cosine_influence': 0.0069945454597473145, 'layer_54_relative_l2_influence': 0.11703189462423325, 'mmlu_logit_shapley_layers_pruned_21': {'total': 14080, 'correct': 3551, 'weighted_acc': 25.220170454545453}, 'layer_35_l2_influence': 2.804781198501587, 'eval_relative_l2_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 5.528028585143009, 'avg_seq_perplexity': 775307333.4237288}, 'mmlu_relative_l2_layers_pruned_6': {'correct': 8574, 'weighted_acc': 60.89488636363637, 'total': 14080}, 'mmlu_loss_shapley_layers_pruned_23': {'weighted_acc': 24.382102272727273, 'total': 14080, 'correct': 3433}, 'mmlu_logit_shapley_layers_pruned_18': {'total': 14080, 'correct': 3314, 'weighted_acc': 23.536931818181817}, 'layer_2_l1_influence': 6.16006326675415, 'mmlu_cosine_layers_pruned_21': {'total': 14080, 'correct': 3262, 'weighted_acc': 23.167613636363637}, 'layer_32_relative_l2_influence': 0.29006630182266235, 'layer_18_logit_shapley_influence': -32.117476219603915, 'layer_28_logit_shapley_influence': -32.0317137308759, 'layer_9_cosine_influence': 0.12771040201187134, 'layer_47_cosine_influence': 0.03914397954940796, 'layer_59_relative_l2_influence': 0.31312069296836853, 'layer_27_loss_shapley_influence': -0.14986709028349354, 'mmlu_loss_shapley_layers_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'layer_24_relative_l1_influence': 0.3712742328643799, 'mmlu_logit_shapley_layers_pruned_28': {'total': 14080, 'correct': 3400, 'weighted_acc': 24.147727272727273}, 'mmlu_relative_l2_layers_pruned_25': {'total': 14080, 'correct': 3256, 'weighted_acc': 23.125}, 'mmlu_cosine_layers_pruned_1': {'total': 14080, 'correct': 8810, 'weighted_acc': 62.57102272727273}, 'layer_30_loss_shapley_influence': -0.14533473281190834, 'layer_33_loss_shapley_influence': -0.12840912947962502, 'layer_59_logit_shapley_influence': 24.78946929384614, 'eval_relative_l1_layers_pruned_27': {'avg_seq_perplexity': 86211.20338983051, 'num_ex': 15104, 'avg_loss': 11.206346414856991}, 'layer_12_logit_shapley_influence': -32.055275381909844, 'eval_relative_l2_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 7.054883536645922, 'avg_seq_perplexity': 260282263.8644068}, 'mmlu_relative_l1_layers_pruned_10': {'total': 14080, 'correct': 4535, 'weighted_acc': 32.20880681818182}, 'mmlu_loss_shapley_layers_pruned_27': {'total': 14080, 'correct': 3483, 'weighted_acc': 24.73721590909091}, 'layer_39_cosine_influence': 0.07932353019714355, 'layer_59_loss_shapley_influence': -0.10317172444944056, 'eval_relative_l1_layers_pruned_4': {'num_ex': 15104, 'avg_loss': 2.221909345206568, 'avg_seq_perplexity': 12.88693806276483}, 'mmlu_relative_l1_layers_pruned_2': {'weighted_acc': 62.48579545454545, 'total': 14080, 'correct': 8798}, 'eval_logit_shapley_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 5.168366513009799, 'avg_seq_perplexity': 232.0999238612288}, 'layer_3_l2_influence': 0.7451513409614563, 'layer_56_cosine_influence': 0.008136272430419922, 'layer_19_relative_l1_influence': 0.5390093922615051, 'layer_30_relative_l2_influence': 0.3249342739582062, 'eval_loss_shapley_layers_pruned_16': {'num_ex': 15104, 'avg_loss': 9.21741343352754, 'avg_seq_perplexity': 12300.170550847455}, 'eval_relative_l2_layers_pruned_26': {'num_ex': 15104, 'avg_loss': 11.213549597788663, 'avg_seq_perplexity': 137338.38983050847}, 'mmlu_relative_l2_layers_pruned_15': {'total': 14080, 'correct': 3695, 'weighted_acc': 26.242897727272727}, 'mmlu_relative_l2_layers_pruned_24': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'layer_13_l2_influence': 0.8223271369934082, 'layer_63_cosine_influence': 0.18472611904144287, 'layer_22_relative_l2_influence': 0.3525468409061432, 'layer_28_relative_l1_influence': 0.34320124983787537, 'eval_relative_l2_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_loss_shapley_layers_pruned_24': {'total': 14080, 'correct': 3498, 'weighted_acc': 24.84375}, 'eval_logit_shapley_layers_pruned_26': {'num_ex': 15104, 'avg_loss': 11.365321272510592, 'avg_seq_perplexity': 440820.5423728814}, 'layer_44_l2_influence': 1.5214053392410278, 'layer_33_cosine_influence': 0.0884937047958374, 'layer_3_relative_l1_influence': 0.76023268699646, 'layer_5_relative_l1_influence': 0.7726098895072937, 'layer_29_logit_shapley_influence': -22.26552091441487, 'layer_59_l1_influence': 395.99603271484375, 'eval_loss_shapley_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 9.013789807335804, 'avg_seq_perplexity': 11161.112288135591}, 'mmlu_logit_shapley_layers_pruned_10': {'total': 14080, 'correct': 3461, 'weighted_acc': 24.58096590909091}, 'layer_34_l2_influence': 1.6161693334579468, 'layer_55_relative_l1_influence': 0.3037678003311157, 'eval_relative_l1_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 2.7645015393273304, 'avg_seq_perplexity': 32.468487238479874}, 'eval_relative_l1_layers_pruned_19': {'num_ex': 15104, 'avg_loss': 7.758796303959216, 'avg_seq_perplexity': 4248.527012711865}, 'mmlu_loss_shapley_layers_pruned_13': {'total': 14080, 'correct': 3400, 'weighted_acc': 24.147727272727273}, 'layer_15_l2_influence': 0.976144552230835, 'layer_21_relative_l1_influence': 0.49442043900489807, 'layer_31_relative_l2_influence': 0.4283854067325592, 'layer_42_logit_shapley_influence': -45.5015783302978, 'layer_56_l2_influence': 2.7546961307525635, 'layer_61_cosine_influence': 0.05095064640045166, 'layer_14_relative_l2_influence': 0.38463470339775085, 'eval_relative_l1_layers_pruned_21': {'num_ex': 15104, 'avg_loss': 9.98516328456038, 'avg_seq_perplexity': 27218.877118644068}, 'eval_logit_shapley_layers_pruned_25': {'num_ex': 15104, 'avg_loss': 11.731777385129767, 'avg_seq_perplexity': 727298.3728813559}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence_loss_shapley', 'pruning_scheme': 'mlp', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128, 'limit_logit_shapley_samples': 25000}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp
4,"{'mmlu_cosine_layers_pruned_44': {'total': 14080, 'correct': 3750, 'weighted_acc': 26.633522727272727}, 'eval_relative_l2_layers_pruned_55': {'num_ex': 15104, 'avg_loss': 11.91108832925053, 'avg_seq_perplexity': 153176.45762711865}, 'eval_loss_shapley_layers_pruned_12': {'num_ex': 15104, 'avg_loss': 2.1939071396649896, 'avg_seq_perplexity': 10.381168688757946}, 'layer_43_cosine_influence': 0.05295085906982422, 'eval_cosine_layers_pruned_62': {'num_ex': 15104, 'avg_loss': 10.090056855799787, 'avg_seq_perplexity': 24251.569915254237}, 'mmlu_relative_l2_layers_pruned_35': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'mmlu_cosine_layers_pruned_25': {'correct': 3284, 'weighted_acc': 23.323863636363637, 'total': 14080}, 'eval_relative_l1_layers_pruned_27': {'num_ex': 15104, 'avg_loss': 8.355592889300848, 'avg_seq_perplexity': 4662.893538135593}, 'mmlu_relative_l1_layers_pruned_7': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_relative_l2_layers_pruned_12': {'total': 14080, 'correct': 8385, 'weighted_acc': 59.55255681818182}, 'eval_logit_shapley_layers_pruned_42': {'num_ex': 15104, 'avg_loss': 9.04731052204714, 'avg_seq_perplexity': 9292.646186440676}, 'mmlu_logit_shapley_layers_pruned_26': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'layer_16_l1_influence': 33.47410583496094, 'layer_59_relative_l1_influence': 0.34520354866981506, 'mmlu_loss_shapley_layers_pruned_33': {'weighted_acc': 25.198863636363637, 'total': 14080, 'correct': 3548}, 'mmlu_loss_shapley_layers_pruned_60': {'total': 14080, 'correct': 3236, 'weighted_acc': 22.982954545454547}, 'eval_logit_shapley_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 2.2846185716532044, 'avg_seq_perplexity': 11.175760560116526}, 'layer_42_l1_influence': 81.91757202148438, 'layer_61_cosine_influence': 0.05095064640045166, 'eval_relative_l1_layers_pruned_32': {'num_ex': 15104, 'avg_loss': 10.169689113810913, 'avg_seq_perplexity': 28057.877118644068}, 'eval_relative_l1_layers_pruned_4': {'num_ex': 15104, 'avg_loss': 1.934617252673133, 'avg_seq_perplexity': 8.24546012231859}, 'eval_relative_l1_layers_pruned_55': {'num_ex': 15104, 'avg_loss': 9.984283964512713, 'avg_seq_perplexity': 21784.381355932204}, 'eval_logit_shapley_layers_pruned_46': {'num_ex': 15104, 'avg_loss': 9.207176079184322, 'avg_seq_perplexity': 10749.511652542373}, 'mmlu_loss_shapley_layers_pruned_36': {'total': 14080, 'correct': 3627, 'weighted_acc': 25.759943181818183}, 'layer_23_cosine_influence': 0.0884358286857605, 'layer_35_relative_l2_influence': 0.4361417889595032, 'eval_logit_shapley_layers_pruned_5': {'avg_seq_perplexity': 8.334367655091366, 'num_ex': 15104, 'avg_loss': 1.94742235086732}, 'eval_relative_l2_layers_pruned_27': {'num_ex': 15104, 'avg_loss': 8.619481490830244, 'avg_seq_perplexity': 6000.150953389831}, 'mmlu_relative_l1_layers_pruned_43': {'total': 14080, 'correct': 3692, 'weighted_acc': 26.22159090909091}, 'mmlu_loss_shapley_layers_pruned_31': {'weighted_acc': 26.029829545454547, 'total': 14080, 'correct': 3665}, 'layer_34_l1_influence': 80.89354705810547, 'layer_43_relative_l1_influence': 0.3843734562397003, 'eval_relative_l1_layers_pruned_2': {'num_ex': 15104, 'avg_loss': 1.919450404280323, 'avg_seq_perplexity': 8.183725130760063}, 'eval_loss_shapley_layers_pruned_64': {'num_ex': 15104, 'avg_loss': 10.447785975569383, 'avg_seq_perplexity': 34516.97245762712}, 'layer_5_cosine_influence': 0.1279941201210022, 'layer_59_logit_shapley_influence': 24.78946929384614, 'eval_loss_shapley_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 2.507041801840572, 'avg_seq_perplexity': 14.160429356461863}, 'eval_loss_shapley_layers_pruned_50': {'avg_loss': 9.693854897709215, 'avg_seq_perplexity': 16679.21186440678, 'num_ex': 15104}, 'layer_38_relative_l1_influence': 0.2619994580745697, 'layer_41_relative_l1_influence': 0.4383629560470581, 'layer_63_logit_shapley_influence': 121.83891900872048, 'mmlu_loss_shapley_layers_pruned_26': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'layer_13_logit_shapley_influence': -7.815994441815761, 'layer_60_logit_shapley_influence': -25.66842510017608, 'eval_loss_shapley_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_relative_l2_layers_pruned_21': {'num_ex': 15104, 'avg_loss': 4.151127184851695, 'avg_seq_perplexity': 66.92552469544492}, 'mmlu_relative_l1_layers_pruned_20': {'total': 14080, 'correct': 3676, 'weighted_acc': 26.107954545454547}, 'mmlu_loss_shapley_layers_pruned_41': {'total': 14080, 'correct': 3441, 'weighted_acc': 24.438920454545453}, 'layer_12_cosine_influence': 0.05229365825653076, 'layer_32_relative_l2_influence': 0.29006630182266235, 'mmlu_relative_l1_layers_pruned_6': {'total': 14080, 'correct': 8782, 'weighted_acc': 62.37215909090909}, 'layer_51_logit_shapley_influence': -7.128464901526797, 'eval_relative_l2_layers_pruned_40': {'num_ex': 15104, 'avg_loss': 10.191615217823092, 'avg_seq_perplexity': 27390.16101694915}, 'layer_0_loss_shapley_influence': 0.8838842211527225, 'layer_62_loss_shapley_influence': -0.10964653426030524, 'mmlu_relative_l2_layers_pruned_8': {'total': 14080, 'correct': 8726, 'weighted_acc': 61.97443181818182}, 'layer_36_logit_shapley_influence': -30.230867638668418, 'layer_48_logit_shapley_influence': -47.64527613795549, 'layer_37_l2_influence': 3.425405263900757, 'layer_49_l2_influence': 4.5991530418396, 'layer_57_l2_influence': 7.100451946258545, 'mmlu_relative_l2_layers_pruned_15': {'weighted_acc': 44.99289772727273, 'total': 14080, 'correct': 6335}, 'mmlu_relative_l2_layers_pruned_64': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_loss_shapley_layers_pruned_11': {'num_ex': 15104, 'avg_loss': 2.175401332014698, 'avg_seq_perplexity': 10.218624826204978}, 'eval_loss_shapley_layers_pruned_20': {'avg_seq_perplexity': 41.29493428893009, 'num_ex': 15104, 'avg_loss': 3.6251228461831304}, 'layer_62_cosine_influence': 0.03325861692428589, 'layer_31_relative_l1_influence': 0.4832665622234345, 'layer_22_logit_shapley_influence': -24.164951222232297, 'layer_15_l2_influence': 0.976144552230835, 'eval_logit_shapley_layers_pruned_33': {'avg_seq_perplexity': 464.9643471927966, 'num_ex': 15104, 'avg_loss': 5.966239799887447}, 'mmlu_logit_shapley_layers_pruned_15': {'total': 14080, 'correct': 3762, 'weighted_acc': 26.71875}, 'layer_27_relative_l2_influence': 0.40460434556007385, 'layer_49_relative_l1_influence': 0.31097516417503357, 'layer_51_relative_l2_influence': 0.2735539674758911, 'layer_24_l2_influence': 1.089626669883728, 'layer_42_l2_influence': 1.6550817489624023, 'eval_loss_shapley_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 2.286473936953787, 'avg_seq_perplexity': 11.396792654263772}, 'eval_logit_shapley_layers_pruned_40': {'num_ex': 15104, 'avg_loss': 8.818480410818326, 'avg_seq_perplexity': 7318.126059322034}, 'layer_8_cosine_influence': 0.0601801872253418, 'layer_42_loss_shapley_influence': -0.16512471256526284, 'mmlu_relative_l2_layers_pruned_5': {'weighted_acc': 62.34375, 'total': 14080, 'correct': 8778}, 'mmlu_relative_l1_layers_pruned_14': {'weighted_acc': 46.13636363636363, 'total': 14080, 'correct': 6496}, 'mmlu_relative_l2_layers_pruned_53': {'total': 14080, 'correct': 3275, 'weighted_acc': 23.259943181818183}, 'eval_loss_shapley_layers_pruned_27': {'avg_loss': 4.997125140691208, 'avg_seq_perplexity': 170.84869902012713, 'num_ex': 15104}, 'eval_cosine_layers_pruned_44': {'avg_loss': 10.747950667041843, 'avg_seq_perplexity': 47585.411016949154, 'num_ex': 15104}, 'mmlu_relative_l1_layers_pruned_1': {'weighted_acc': 62.48579545454545, 'total': 14080, 'correct': 8798}, 'eval_relative_l1_layers_pruned_21': {'num_ex': 15104, 'avg_loss': 4.151127184851695, 'avg_seq_perplexity': 66.92552469544492}, 'mmlu_cosine_layers_pruned_31': {'total': 14080, 'correct': 3224, 'weighted_acc': 22.897727272727273}, 'mmlu_loss_shapley_layers_pruned_57': {'total': 14080, 'correct': 3294, 'weighted_acc': 23.394886363636363}, 'eval_logit_shapley_layers_pruned_59': {'num_ex': 15104, 'avg_loss': 11.43932277873411, 'avg_seq_perplexity': 96196.70338983052}, 'layer_39_loss_shapley_influence': -0.10177722210235164, 'layer_50_loss_shapley_influence': -0.1685377215932966, 'eval_relative_l2_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 2.045917575642214, 'avg_seq_perplexity': 8.967644125728285}, 'eval_relative_l1_layers_pruned_40': {'num_ex': 15104, 'avg_loss': 10.191615217823092, 'avg_seq_perplexity': 27390.16101694915}, 'mmlu_relative_l2_layers_pruned_63': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_41_l2_influence': 4.181917190551758, 'eval_cosine_layers_pruned_7': {'num_ex': 15104, 'avg_loss': 1.983755984548795, 'avg_seq_perplexity': 8.564274157507946}, 'layer_17_relative_l1_influence': 0.5587689280509949, 'layer_45_logit_shapley_influence': -6.287023530141894, 'mmlu_relative_l1_layers_pruned_17': {'total': 14080, 'correct': 5621, 'weighted_acc': 39.921875}, 'layer_26_l1_influence': 57.298641204833984, 'layer_47_l2_influence': 4.401993274688721, 'layer_8_logit_shapley_influence': -22.060159114943957, 'eval_loss_shapley_layers_pruned_45': {'num_ex': 15104, 'avg_loss': 8.441253662109375, 'avg_seq_perplexity': 5134.432203389831}, 'layer_26_loss_shapley_influence': -0.13231451332272748, 'layer_30_logit_shapley_influence': -27.169693151428405, 'layer_58_logit_shapley_influence': -19.374797916134803, 'layer_54_relative_l1_influence': 0.12914898991584778, 'layer_38_logit_shapley_influence': -28.53664650501787, 'eval_loss_shapley_layers_pruned_61': {'avg_loss': 9.962461309917902, 'avg_seq_perplexity': 21399.860169491527, 'num_ex': 15104}, 'mmlu_logit_shapley_layers_pruned_50': {'total': 14080, 'correct': 3415, 'weighted_acc': 24.254261363636363}, 'mmlu_cosine_layers_pruned_62': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'layer_24_relative_l1_influence': 0.3712742328643799, 'layer_29_relative_l2_influence': 0.4353818595409394, 'eval_logit_shapley_layers_pruned_41': {'num_ex': 15104, 'avg_loss': 9.118089578919491, 'avg_seq_perplexity': 9812.047669491523}, 'mmlu_cosine_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_cosine_layers_pruned_25': {'num_ex': 15104, 'avg_loss': 7.68178907491393, 'avg_seq_perplexity': 2378.153336864407}, 'mmlu_logit_shapley_layers_pruned_6': {'total': 14080, 'correct': 8774, 'weighted_acc': 62.31534090909091}, 'eval_logit_shapley_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 2.009420362569518, 'avg_seq_perplexity': 8.72261487023305}, 'mmlu_loss_shapley_layers_pruned_30': {'weighted_acc': 23.93465909090909, 'total': 14080, 'correct': 3370}, 'layer_53_l1_influence': 260.5926818847656, 'layer_61_l2_influence': 9.979118347167969, 'layer_35_cosine_influence': 0.0827869176864624, 'layer_11_relative_l1_influence': 0.6555633544921875, 'eval_loss_shapley_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 2.045917575642214, 'avg_seq_perplexity': 8.967644125728285}, 'mmlu_relative_l1_layers_pruned_39': {'total': 14080, 'correct': 3251, 'weighted_acc': 23.089488636363637}, 'mmlu_relative_l2_layers_pruned_60': {'total': 14080, 'correct': 3479, 'weighted_acc': 24.708806818181817}, 'layer_38_l2_influence': 1.9944536685943604, 'layer_63_l2_influence': 22.275768280029297, 'mmlu_cosine_layers_pruned_27': {'weighted_acc': 23.01846590909091, 'total': 14080, 'correct': 3241}, 'eval_relative_l1_layers_pruned_48': {'num_ex': 15104, 'avg_loss': 10.06027273404396, 'avg_seq_perplexity': 23549.85805084746}, 'eval_relative_l1_layers_pruned_56': {'avg_seq_perplexity': 23525.26694915254, 'num_ex': 15104, 'avg_loss': 10.05945444915254}, 'mmlu_relative_l1_layers_pruned_51': {'total': 14080, 'correct': 3372, 'weighted_acc': 23.948863636363637}, 'layer_24_l1_influence': 53.7340202331543, 'eval_cosine_layers_pruned_58': {'num_ex': 15104, 'avg_loss': 11.564030016882946, 'avg_seq_perplexity': 107220.52542372882}, 'layer_26_logit_shapley_influence': -14.419900019738762, 'layer_44_loss_shapley_influence': -0.16781606160901652, 'layer_25_logit_shapley_influence': -27.666709528083956, 'layer_19_l1_influence': 58.80940246582031, 'mmlu_cosine_layers_pruned_50': {'total': 14080, 'correct': 3429, 'weighted_acc': 24.353693181818183}, 'layer_15_relative_l1_influence': 0.5988445281982422, 'mmlu_relative_l2_layers_pruned_54': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_57': {'total': 14080, 'correct': 3220, 'weighted_acc': 22.869318181818183}, 'layer_53_l2_influence': 5.171469688415527, 'eval_cosine_layers_pruned_32': {'num_ex': 15104, 'avg_loss': 9.77430026814089, 'avg_seq_perplexity': 18810.377118644068}, 'mmlu_cosine_layers_pruned_36': {'total': 14080, 'correct': 3268, 'weighted_acc': 23.210227272727273}, 'eval_loss_shapley_layers_pruned_43': {'num_ex': 15104, 'avg_loss': 8.405991376456567, 'avg_seq_perplexity': 4868.735169491525}, 'eval_logit_shapley_layers_pruned_39': {'avg_seq_perplexity': 7209.2891949152545, 'num_ex': 15104, 'avg_loss': 8.806242344743115}, 'eval_relative_l2_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 2.009420362569518, 'avg_seq_perplexity': 8.72261487023305}, 'mmlu_loss_shapley_layers_pruned_1': {'total': 14080, 'correct': 8806, 'weighted_acc': 62.54261363636363}, 'mmlu_relative_l2_layers_pruned_13': {'total': 14080, 'correct': 7395, 'weighted_acc': 52.52130681818182}, 'eval_logit_shapley_layers_pruned_2': {'num_ex': 15104, 'avg_loss': 1.92047571731826, 'avg_seq_perplexity': 8.128130379369704}, 'layer_7_relative_l2_influence': 0.551304042339325, 'eval_loss_shapley_layers_pruned_5': {'num_ex': 15104, 'avg_loss': 1.945362543655654, 'avg_seq_perplexity': 8.275424763307733}, 'mmlu_loss_shapley_layers_pruned_6': {'total': 14080, 'correct': 8782, 'weighted_acc': 62.37215909090909}, 'mmlu_loss_shapley_layers_pruned_39': {'total': 14080, 'correct': 3258, 'weighted_acc': 23.139204545454547}, 'mmlu_logit_shapley_layers_pruned_57': {'total': 14080, 'correct': 3294, 'weighted_acc': 23.394886363636363}, 'layer_6_cosine_influence': 0.07050371170043945, 'mmlu_cosine_layers_pruned_43': {'total': 14080, 'correct': 3292, 'weighted_acc': 23.380681818181817}, 'layer_42_logit_shapley_influence': -45.5015783302978, 'mmlu_relative_l1_layers_pruned_44': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_logit_shapley_layers_pruned_22': {'avg_seq_perplexity': 54.80618958554025, 'num_ex': 15104, 'avg_loss': 3.920442742816472}, 'eval_logit_shapley_layers_pruned_29': {'avg_seq_perplexity': 244.20113877118644, 'num_ex': 15104, 'avg_loss': 5.4002323473914196}, 'eval_cosine_layers_pruned_26': {'num_ex': 15104, 'avg_loss': 8.361101053528866, 'avg_seq_perplexity': 4701.826800847458}, 'mmlu_relative_l1_layers_pruned_62': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'mmlu_relative_l2_layers_pruned_19': {'total': 14080, 'correct': 5739, 'weighted_acc': 40.75994318181818}, 'layer_58_relative_l1_influence': 0.19239020347595215, 'mmlu_relative_l1_layers_pruned_11': {'weighted_acc': 54.77982954545455, 'total': 14080, 'correct': 7713}, 'mmlu_relative_l1_layers_pruned_50': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_23': {'total': 14080, 'correct': 3235, 'weighted_acc': 22.975852272727273}, 'eval_relative_l2_layers_pruned_48': {'avg_seq_perplexity': 88251.40677966102, 'num_ex': 15104, 'avg_loss': 11.369293730137713}, 'eval_relative_l2_layers_pruned_56': {'num_ex': 15104, 'avg_loss': 11.75729421841896, 'avg_seq_perplexity': 129742.87288135591}, 'mmlu_relative_l1_layers_pruned_45': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_54_l1_influence': 117.87212371826172, 'mmlu_relative_l2_layers_pruned_9': {'correct': 8742, 'weighted_acc': 62.08806818181818, 'total': 14080}, 'eval_logit_shapley_layers_pruned_43': {'avg_seq_perplexity': 8856.139830508475, 'num_ex': 15104, 'avg_loss': 8.995103739075741}, 'eval_logit_shapley_layers_pruned_53': {'num_ex': 15104, 'avg_loss': 10.022275763042902, 'avg_seq_perplexity': 23305.71398305085}, 'layer_28_relative_l2_influence': 0.3112938702106476, 'layer_59_loss_shapley_influence': -0.10317172444944056, 'mmlu_logit_shapley_layers_pruned_45': {'total': 14080, 'correct': 3606, 'weighted_acc': 25.610795454545453}, 'mmlu_logit_shapley_layers_pruned_38': {'total': 14080, 'correct': 3529, 'weighted_acc': 25.063920454545453}, 'eval_relative_l2_layers_pruned_5': {'num_ex': 15104, 'avg_loss': 1.945362543655654, 'avg_seq_perplexity': 8.275424763307733}, 'mmlu_relative_l1_layers_pruned_24': {'total': 14080, 'correct': 3248, 'weighted_acc': 23.068181818181817}, 'mmlu_logit_shapley_layers_pruned_36': {'total': 14080, 'correct': 3734, 'weighted_acc': 26.519886363636363}, 'layer_31_cosine_influence': 0.08538097143173218, 'layer_22_relative_l2_influence': 0.3525468409061432, 'eval_relative_l1_layers_pruned_28': {'num_ex': 15104, 'avg_loss': 8.761068053164724, 'avg_seq_perplexity': 6862.3659957627115}, 'mmlu_loss_shapley_layers_pruned_22': {'weighted_acc': 23.59375, 'total': 14080, 'correct': 3322}, 'layer_4_relative_l2_influence': 0.45344972610473633, 'layer_37_relative_l2_influence': 0.4595910310745239, 'layer_45_relative_l2_influence': 0.3097705543041229, 'layer_47_loss_shapley_influence': -0.12529505351744996, 'layer_57_logit_shapley_influence': 17.257270393495958, 'layer_22_l1_influence': 49.71077346801758, 'layer_51_l1_influence': 243.41319274902344, 'eval_cosine_layers_pruned_4': {'num_ex': 15104, 'avg_loss': 1.934617252673133, 'avg_seq_perplexity': 8.24546012231859}, 'mmlu_loss_shapley_layers_pruned_62': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_logit_shapley_layers_pruned_23': {'num_ex': 15104, 'avg_loss': 4.029955071918035, 'avg_seq_perplexity': 61.15836036811441}, 'mmlu_logit_shapley_layers_pruned_30': {'total': 14080, 'correct': 3260, 'weighted_acc': 23.15340909090909}, 'eval_relative_l1_layers_pruned_42': {'num_ex': 15104, 'avg_loss': 10.624306888903602, 'avg_seq_perplexity': 42356.22881355932}, 'mmlu_relative_l1_layers_pruned_34': {'total': 14080, 'correct': 3226, 'weighted_acc': 22.911931818181817}, 'mmlu_loss_shapley_layers_pruned_18': {'total': 14080, 'correct': 3567, 'weighted_acc': 25.333806818181817}, 'eval_relative_l2_layers_pruned_59': {'num_ex': 15104, 'avg_loss': 11.773052668167374, 'avg_seq_perplexity': 134215.38983050847}, 'eval_cosine_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 1.9622376005528337, 'avg_seq_perplexity': 8.411956787109375}, 'mmlu_cosine_layers_pruned_26': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'layer_34_logit_shapley_influence': -32.0112600056358, 'layer_60_cosine_influence': 0.01328420639038086, 'mmlu_logit_shapley_layers_pruned_17': {'total': 14080, 'correct': 3474, 'weighted_acc': 24.673295454545453}, 'layer_53_relative_l2_influence': 0.26956838369369507, 'mmlu_loss_shapley_layers_pruned_4': {'total': 14080, 'correct': 8767, 'weighted_acc': 62.265625}, 'mmlu_relative_l2_layers_pruned_52': {'total': 14080, 'correct': 3337, 'weighted_acc': 23.70028409090909}, 'layer_52_l2_influence': 1.797812819480896, 'layer_3_logit_shapley_influence': 326.47215868073346, 'eval_relative_l1_layers_pruned_38': {'num_ex': 15104, 'avg_loss': 10.188396906448624, 'avg_seq_perplexity': 27143.209745762713}, 'mmlu_relative_l2_layers_pruned_22': {'total': 14080, 'correct': 3306, 'weighted_acc': 23.480113636363637}, 'mmlu_loss_shapley_layers_pruned_56': {'total': 14080, 'correct': 3243, 'weighted_acc': 23.032670454545453}, 'eval_cosine_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 2.045732142561573, 'avg_seq_perplexity': 8.987701933262711}, 'layer_57_relative_l1_influence': 0.3440999388694763, 'eval_relative_l2_layers_pruned_58': {'num_ex': 15104, 'avg_loss': 11.950962907176908, 'avg_seq_perplexity': 160816.10169491524}, 'mmlu_relative_l1_layers_pruned_31': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'eval_loss_shapley_layers_pruned_53': {'num_ex': 15104, 'avg_loss': 9.787895590572036, 'avg_seq_perplexity': 18246.46398305085}, 'mmlu_loss_shapley_layers_pruned_29': {'total': 14080, 'correct': 3265, 'weighted_acc': 23.188920454545453}, 'mmlu_logit_shapley_layers_pruned_24': {'weighted_acc': 23.203125, 'total': 14080, 'correct': 3267}, 'mmlu_cosine_layers_pruned_58': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'layer_47_relative_l1_influence': 0.3261582553386688, 'mmlu_relative_l1_layers_pruned_25': {'total': 14080, 'correct': 3284, 'weighted_acc': 23.323863636363637}, 'mmlu_loss_shapley_layers_pruned_63': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'eval_cosine_layers_pruned_50': {'avg_seq_perplexity': 143952.40677966102, 'num_ex': 15104, 'avg_loss': 11.862155720338984}, 'eval_relative_l2_layers_pruned_28': {'num_ex': 15104, 'avg_loss': 8.761068053164724, 'avg_seq_perplexity': 6862.3659957627115}, 'mmlu_relative_l2_layers_pruned_49': {'total': 14080, 'correct': 3533, 'weighted_acc': 25.092329545454547}, 'eval_relative_l1_layers_pruned_59': {'num_ex': 15104, 'avg_loss': 10.329213287870765, 'avg_seq_perplexity': 30795.502118644068}, 'mmlu_relative_l2_layers_pruned_37': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'layer_17_l1_influence': 53.34122467041016, 'layer_53_loss_shapley_influence': -0.12483082995496764, 'layer_33_logit_shapley_influence': -10.401808332399447, 'eval_relative_l2_layers_pruned_42': {'num_ex': 15104, 'avg_loss': 10.535195560778602, 'avg_seq_perplexity': 38361.47881355932}, 'mmlu_loss_shapley_layers_pruned_40': {'weighted_acc': 23.259943181818183, 'total': 14080, 'correct': 3275}, 'layer_22_cosine_influence': 0.05609714984893799, 'eval_cosine_layers_pruned_27': {'num_ex': 15104, 'avg_loss': 8.619481490830244, 'avg_seq_perplexity': 6000.150953389831}, 'layer_40_relative_l1_influence': 0.1834041029214859, 'layer_10_relative_l2_influence': 0.37242391705513, 'mmlu_relative_l2_layers_pruned_30': {'total': 14080, 'correct': 3220, 'weighted_acc': 22.869318181818183}, 'mmlu_loss_shapley_layers_pruned_23': {'correct': 3246, 'weighted_acc': 23.053977272727273, 'total': 14080}, 'layer_12_relative_l2_influence': 0.34545865654945374, 'layer_42_relative_l1_influence': 0.15346704423427582, 'layer_17_loss_shapley_influence': -0.1406635406689236, 'layer_20_logit_shapley_influence': -3.805929455184611, 'eval_logit_shapley_layers_pruned_60': {'avg_seq_perplexity': 139554.00847457626, 'num_ex': 15104, 'avg_loss': 11.79446980104608}, 'layer_38_l1_influence': 98.10482788085938, 'layer_11_cosine_influence': 0.1347026824951172, 'eval_cosine_layers_pruned_43': {'num_ex': 15104, 'avg_loss': 10.63862739175053, 'avg_seq_perplexity': 43188.372881355936}, 'mmlu_cosine_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_26_relative_l2_influence': 0.3264904320240021, 'layer_39_relative_l2_influence': 0.4462292492389679, 'layer_50_logit_shapley_influence': -50.93783185297524, 'eval_relative_l1_layers_pruned_58': {'num_ex': 15104, 'avg_loss': 10.196396649894067, 'avg_seq_perplexity': 27028.917372881355}, 'layer_6_l2_influence': 0.2524094581604004, 'layer_26_l2_influence': 1.1506569385528564, 'eval_cosine_layers_pruned_36': {'num_ex': 15104, 'avg_loss': 10.381521451271189, 'avg_seq_perplexity': 33186.08050847457}, 'eval_loss_shapley_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 2.879792294259799, 'avg_seq_perplexity': 20.416630114539196}, 'mmlu_relative_l1_layers_pruned_41': {'total': 14080, 'correct': 3208, 'weighted_acc': 22.78409090909091}, 'eval_logit_shapley_layers_pruned_21': {'num_ex': 15104, 'avg_loss': 3.549725031448623, 'avg_seq_perplexity': 38.27280438956568}, 'layer_36_relative_l2_influence': 0.2578366994857788, 'eval_relative_l2_layers_pruned_38': {'num_ex': 15104, 'avg_loss': 10.206491244041311, 'avg_seq_perplexity': 27683.677966101695}, 'mmlu_relative_l1_layers_pruned_26': {'total': 14080, 'correct': 3561, 'weighted_acc': 25.291193181818183}, 'mmlu_cosine_layers_pruned_45': {'correct': 3757, 'weighted_acc': 26.683238636363637, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_38': {'total': 14080, 'correct': 3224, 'weighted_acc': 22.897727272727273}, 'mmlu_relative_l2_layers_pruned_47': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'eval_logit_shapley_layers_pruned_12': {'num_ex': 15104, 'avg_loss': 2.134163937326205, 'avg_seq_perplexity': 9.73997368246822}, 'eval_logit_shapley_layers_pruned_49': {'avg_loss': 9.584656796212924, 'avg_seq_perplexity': 15261.86970338983, 'num_ex': 15104}, 'mmlu_logit_shapley_layers_pruned_31': {'total': 14080, 'correct': 3308, 'weighted_acc': 23.494318181818183}, 'layer_11_l1_influence': 34.91061019897461, 'eval_relative_l2_layers_pruned_26': {'num_ex': 15104, 'avg_loss': 8.361101053528866, 'avg_seq_perplexity': 4701.826800847458}, 'eval_relative_l2_layers_pruned_41': {'num_ex': 15104, 'avg_loss': 10.486559851694915, 'avg_seq_perplexity': 36758.64406779661}, 'mmlu_loss_shapley_layers_pruned_52': {'total': 14080, 'correct': 3453, 'weighted_acc': 24.524147727272727}, 'layer_19_cosine_influence': 0.10985255241394044, 'layer_23_relative_l1_influence': 0.4770928919315338, 'eval_loss_shapley_layers_pruned_58': {'avg_seq_perplexity': 40320.39406779661, 'num_ex': 15104, 'avg_loss': 10.57077078091896}, 'layer_18_relative_l1_influence': 0.3657856285572052, 'mmlu_logit_shapley_layers_pruned_3': {'weighted_acc': 62.34375, 'total': 14080, 'correct': 8778}, 'layer_7_l2_influence': 0.3808877766132355, 'layer_45_cosine_influence': 0.04341346025466919, 'eval_cosine_layers_pruned_49': {'num_ex': 15104, 'avg_loss': 11.67492055084746, 'avg_seq_perplexity': 119366.16949152542}, 'mmlu_cosine_layers_pruned_53': {'total': 14080, 'correct': 3217, 'weighted_acc': 22.848011363636363}, 'layer_34_relative_l2_influence': 0.26475679874420166, 'eval_relative_l1_layers_pruned_34': {'num_ex': 15104, 'avg_loss': 10.049714686506883, 'avg_seq_perplexity': 24077.26694915254}, 'mmlu_relative_l1_layers_pruned_42': {'total': 14080, 'correct': 3324, 'weighted_acc': 23.607954545454547}, 'eval_relative_l2_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 9.599724203853285, 'avg_seq_perplexity': 15800.316737288136}, 'mmlu_loss_shapley_layers_pruned_2': {'total': 14080, 'correct': 8797, 'weighted_acc': 62.47869318181818}, 'mmlu_loss_shapley_layers_pruned_28': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'layer_10_cosine_influence': 0.058318376541137695, 'mmlu_cosine_layers_pruned_24': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'eval_relative_l2_layers_pruned_25': {'num_ex': 15104, 'avg_loss': 7.68178907491393, 'avg_seq_perplexity': 2378.153336864407}, 'mmlu_loss_shapley_layers_pruned_55': {'correct': 3312, 'weighted_acc': 23.522727272727273, 'total': 14080}, 'layer_9_logit_shapley_influence': -2.0256960877979253, 'mmlu_relative_l2_layers_pruned_7': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_relative_l1_layers_pruned_28': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'eval_relative_l1_layers_pruned_26': {'num_ex': 15104, 'avg_loss': 8.09959127135196, 'avg_seq_perplexity': 3590.242319915254}, 'eval_relative_l1_layers_pruned_41': {'num_ex': 15104, 'avg_loss': 10.37391481561176, 'avg_seq_perplexity': 32958.04661016949}, 'layer_30_cosine_influence': 0.046557605266571045, 'eval_cosine_layers_pruned_2': {'avg_loss': 1.919450404280323, 'avg_seq_perplexity': 8.183725130760063, 'num_ex': 15104}, 'layer_61_relative_l2_influence': 0.33199965953826904, 'mmlu_relative_l2_layers_pruned_16': {'total': 14080, 'correct': 6605, 'weighted_acc': 46.91051136363637}, 'layer_20_relative_l2_influence': 0.3745906352996826, 'layer_52_relative_l2_influence': 0.09539621323347092, 'mmlu_relative_l1_layers_pruned_58': {'total': 14080, 'correct': 3501, 'weighted_acc': 24.865056818181817}, 'layer_8_relative_l2_influence': 0.3933455348014831, 'eval_relative_l1_layers_pruned_3': {'num_ex': 15104, 'avg_loss': 1.9265898365085408, 'avg_seq_perplexity': 8.243556135791843}, 'layer_60_loss_shapley_influence': -0.16148058250129171, 'eval_relative_l2_layers_pruned_34': {'num_ex': 15104, 'avg_loss': 10.049714686506883, 'avg_seq_perplexity': 24077.26694915254}, 'mmlu_loss_shapley_layers_pruned_25': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'eval_logit_shapley_layers_pruned_18': {'num_ex': 15104, 'avg_loss': 3.0973621950311174, 'avg_seq_perplexity': 24.42072671146716}, 'eval_logit_shapley_layers_pruned_54': {'avg_seq_perplexity': 14486.52436440678, 'num_ex': 15104, 'avg_loss': 9.521169888771189}, 'layer_51_l2_influence': 4.855722427368164, 'eval_cosine_layers_pruned_16': {'num_ex': 15104, 'avg_loss': 3.1124598616260593, 'avg_seq_perplexity': 23.54575153932733}, 'eval_cosine_layers_pruned_57': {'num_ex': 15104, 'avg_loss': 11.496097887976696, 'avg_seq_perplexity': 99857.00847457629}, 'mmlu_relative_l1_layers_pruned_59': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_loss_shapley_layers_pruned_24': {'total': 14080, 'correct': 3255, 'weighted_acc': 23.117897727272727}, 'eval_cosine_layers_pruned_5': {'num_ex': 15104, 'avg_loss': 1.945362543655654, 'avg_seq_perplexity': 8.275424763307733}, 'layer_19_relative_l1_influence': 0.5390093922615051, 'mmlu_logit_shapley_layers_pruned_20': {'total': 14080, 'correct': 3446, 'weighted_acc': 24.474431818181817}, 'mmlu_cosine_layers_pruned_21': {'total': 14080, 'correct': 3344, 'weighted_acc': 23.75}, 'layer_44_relative_l1_influence': 0.12534603476524353, 'eval_relative_l1_layers_pruned_25': {'num_ex': 15104, 'avg_loss': 7.68178907491393, 'avg_seq_perplexity': 2378.153336864407}, 'eval_relative_l1_layers_pruned_31': {'avg_seq_perplexity': 23348.116525423728, 'num_ex': 15104, 'avg_loss': 9.981190826933265}, 'mmlu_loss_shapley_layers_pruned_19': {'weighted_acc': 24.410511363636363, 'total': 14080, 'correct': 3437}, 'layer_1_l2_influence': 0.17370550334453583, 'layer_55_l2_influence': 5.645216464996338, 'mmlu_cosine_layers_pruned_12': {'weighted_acc': 59.55255681818182, 'total': 14080, 'correct': 8385}, 'mmlu_loss_shapley_layers_pruned_54': {'total': 14080, 'correct': 3373, 'weighted_acc': 23.95596590909091}, 'mmlu_logit_shapley_layers_pruned_25': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'layer_49_loss_shapley_influence': -0.12609052264372345, 'mmlu_relative_l2_layers_pruned_6': {'total': 14080, 'correct': 8794, 'weighted_acc': 62.45738636363637}, 'eval_relative_l2_layers_pruned_24': {'num_ex': 15104, 'avg_loss': 6.403662212824417, 'avg_seq_perplexity': 634.5565413135594}, 'eval_loss_shapley_layers_pruned_42': {'avg_seq_perplexity': 5640.809322033899, 'num_ex': 15104, 'avg_loss': 8.567303156448624}, 'eval_logit_shapley_layers_pruned_35': {'num_ex': 15104, 'avg_loss': 6.4911752474510065, 'avg_seq_perplexity': 796.9551774364406}, 'layer_0_l2_influence': 0.10821238160133362, 'layer_9_cosine_influence': 0.12771040201187134, 'layer_56_relative_l1_influence': 0.13687996566295624, 'eval_loss_shapley_layers_pruned_3': {'num_ex': 15104, 'avg_loss': 1.9265898365085408, 'avg_seq_perplexity': 8.243556135791843}, 'eval_logit_shapley_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 2.1884194066969016, 'avg_seq_perplexity': 10.199044954978811}, 'eval_logit_shapley_layers_pruned_55': {'num_ex': 15104, 'avg_loss': 9.230047710871291, 'avg_seq_perplexity': 11011.34216101695}, 'layer_25_relative_l2_influence': 0.41680312156677246, 'layer_17_logit_shapley_influence': -21.92463110770757, 'mmlu_relative_l1_layers_pruned_8': {'total': 14080, 'correct': 8791, 'weighted_acc': 62.43607954545455}, 'layer_12_logit_shapley_influence': -32.055275381909844, 'eval_relative_l2_layers_pruned_11': {'num_ex': 15104, 'avg_loss': 2.175401332014698, 'avg_seq_perplexity': 10.218624826204978}, 'mmlu_logit_shapley_layers_pruned_34': {'total': 14080, 'correct': 3565, 'weighted_acc': 25.319602272727273}, 'eval_cosine_layers_pruned_21': {'num_ex': 15104, 'avg_loss': 4.151127184851695, 'avg_seq_perplexity': 66.92552469544492}, 'layer_63_relative_l1_influence': 0.4767720401287079, 'eval_relative_l1_layers_pruned_51': {'num_ex': 15104, 'avg_loss': 10.180919582560913, 'avg_seq_perplexity': 26622.90254237288}, 'eval_relative_l2_layers_pruned_45': {'num_ex': 15104, 'avg_loss': 11.284620382018009, 'avg_seq_perplexity': 81001.90677966102}, 'eval_relative_l2_layers_pruned_50': {'avg_loss': 11.624188956567796, 'avg_seq_perplexity': 113318.27966101696, 'num_ex': 15104}, 'layer_37_l1_influence': 172.80148315429688, 'layer_32_cosine_influence': 0.03744399547576904, 'eval_cosine_layers_pruned_12': {'avg_loss': 2.266277765823623, 'avg_seq_perplexity': 11.16541044590837, 'num_ex': 15104}, 'mmlu_relative_l1_layers_pruned_48': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_layers_pruned_56': {'correct': 3591, 'weighted_acc': 25.504261363636363, 'total': 14080}, 'eval_logit_shapley_layers_pruned_4': {'avg_loss': 1.934617252673133, 'avg_seq_perplexity': 8.24546012231859, 'num_ex': 15104}, 'mmlu_cosine_layers_pruned_57': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'eval_loss_shapley_layers_pruned_7': {'num_ex': 15104, 'avg_loss': 1.983755984548795, 'avg_seq_perplexity': 8.564274157507946}, 'eval_relative_l1_layers_pruned_39': {'num_ex': 15104, 'avg_loss': 10.270345396914724, 'avg_seq_perplexity': 29451.46186440678}, 'eval_relative_l2_layers_pruned_44': {'avg_loss': 10.982941191075213, 'avg_seq_perplexity': 59767.81355932203, 'num_ex': 15104}, 'layer_40_l1_influence': 84.36837005615234, 'layer_27_cosine_influence': 0.07938385009765625, 'mmlu_cosine_layers_pruned_16': {'total': 14080, 'correct': 5267, 'weighted_acc': 37.40767045454545}, 'layer_23_logit_shapley_influence': -24.230985152868115, 'eval_relative_l2_layers_pruned_62': {'num_ex': 15104, 'avg_loss': 10.230133573887713, 'avg_seq_perplexity': 27817.531779661014}, 'mmlu_loss_shapley_layers_pruned_46': {'total': 14080, 'correct': 3489, 'weighted_acc': 24.779829545454547}, 'mmlu_loss_shapley_layers_pruned_47': {'total': 14080, 'correct': 3514, 'weighted_acc': 24.957386363636363}, 'layer_55_cosine_influence': 0.03453934192657471, 'mmlu_relative_l2_layers_pruned_1': {'total': 14080, 'correct': 8798, 'weighted_acc': 62.48579545454545}, 'eval_relative_l1_layers_pruned_24': {'num_ex': 15104, 'avg_loss': 7.329166218385858, 'avg_seq_perplexity': 1676.5990466101696}, 'mmlu_logit_shapley_layers_pruned_0': {'correct': 8804, 'weighted_acc': 62.52840909090909, 'total': 14080}, 'eval_logit_shapley_layers_pruned_51': {'num_ex': 15104, 'avg_loss': 9.649293026681674, 'avg_seq_perplexity': 16536.335805084746}, 'mmlu_cosine_layers_pruned_49': {'total': 14080, 'correct': 3743, 'weighted_acc': 26.583806818181817}, 'mmlu_relative_l1_layers_pruned_5': {'total': 14080, 'correct': 8778, 'weighted_acc': 62.34375}, 'eval_loss_shapley_layers_pruned_37': {'num_ex': 15104, 'avg_loss': 6.6538137662208685, 'avg_seq_perplexity': 878.2366922669491}, 'eval_cosine_layers_pruned_45': {'num_ex': 15104, 'avg_loss': 11.436277227886652, 'avg_seq_perplexity': 94995.83050847458}, 'eval_logit_shapley_layers_pruned_16': {'num_ex': 15104, 'avg_loss': 2.691954531912076, 'avg_seq_perplexity': 16.581634004237287}, 'layer_3_relative_l2_influence': 0.9555456638336182, 'layer_46_logit_shapley_influence': -46.8402385164941, 'mmlu_relative_l2_layers_pruned_36': {'total': 14080, 'correct': 3322, 'weighted_acc': 23.59375}, 'eval_relative_l1_layers_pruned_50': {'num_ex': 15104, 'avg_loss': 9.921002921411546, 'avg_seq_perplexity': 20521.15466101695}, 'eval_relative_l2_layers_pruned_51': {'avg_seq_perplexity': 147347.57627118644, 'num_ex': 15104, 'avg_loss': 11.891489837129235}, 'mmlu_relative_l2_layers_pruned_61': {'total': 14080, 'correct': 3477, 'weighted_acc': 24.694602272727273}, 'mmlu_loss_shapley_layers_pruned_59': {'total': 14080, 'correct': 3634, 'weighted_acc': 25.80965909090909}, 'mmlu_logit_shapley_layers_pruned_11': {'weighted_acc': 54.75142045454545, 'total': 14080, 'correct': 7709}, 'layer_39_cosine_influence': 0.07932353019714355, 'eval_cosine_layers_pruned_24': {'num_ex': 15104, 'avg_loss': 5.581811419988083, 'avg_seq_perplexity': 281.92541710805085}, 'eval_relative_l1_layers_pruned_45': {'num_ex': 15104, 'avg_loss': 9.381476968021715, 'avg_seq_perplexity': 11980.36122881356}, 'mmlu_logit_shapley_layers_pruned_52': {'total': 14080, 'correct': 3405, 'weighted_acc': 24.183238636363637}, 'eval_relative_l1_layers_pruned_11': {'num_ex': 15104, 'avg_loss': 2.27649830963652, 'avg_seq_perplexity': 10.127117609573624}, 'mmlu_logit_shapley_layers_pruned_56': {'correct': 3234, 'weighted_acc': 22.96875, 'total': 14080}, 'layer_59_l2_influence': 8.060470581054688, 'layer_4_loss_shapley_influence': -0.13164943003975327, 'layer_37_logit_shapley_influence': 1.9426585829145608, 'eval_loss_shapley_layers_pruned_21': {'num_ex': 15104, 'avg_loss': 3.763571529065149, 'avg_seq_perplexity': 48.30912754899365}, 'mmlu_loss_shapley_layers_pruned_48': {'total': 14080, 'correct': 3408, 'weighted_acc': 24.204545454545453}, 'mmlu_logit_shapley_layers_pruned_28': {'total': 14080, 'correct': 3243, 'weighted_acc': 23.032670454545453}, 'layer_5_l2_influence': 0.30081430077552795, 'eval_cosine_layers_pruned_53': {'num_ex': 15104, 'avg_loss': 11.907092078257415, 'avg_seq_perplexity': 151062.5593220339}, 'eval_relative_l1_layers_pruned_62': {'avg_seq_perplexity': 36908.47881355932, 'num_ex': 15104, 'avg_loss': 10.510276665121822}, 'mmlu_loss_shapley_layers_pruned_8': {'total': 14080, 'correct': 8726, 'weighted_acc': 61.97443181818182}, 'mmlu_loss_shapley_layers_pruned_35': {'total': 14080, 'correct': 3593, 'weighted_acc': 25.51846590909091}, 'layer_9_relative_l2_influence': 0.5803975462913513, 'eval_relative_l1_layers_pruned_44': {'num_ex': 15104, 'avg_loss': 9.445633193193856, 'avg_seq_perplexity': 12769.422669491523}, 'eval_relative_l2_layers_pruned_39': {'num_ex': 15104, 'avg_loss': 10.270345396914724, 'avg_seq_perplexity': 29451.46186440678}, 'layer_14_logit_shapley_influence': -23.76640707487946, 'eval_logit_shapley_layers_pruned_48': {'num_ex': 15104, 'avg_loss': 9.162249031713454, 'avg_seq_perplexity': 10208.084745762711}, 'layer_47_l1_influence': 222.2028045654297, 'layer_25_cosine_influence': 0.08524692058563232, 'layer_50_relative_l1_influence': 0.10534505546092988, 'mmlu_logit_shapley_layers_pruned_1': {'total': 14080, 'correct': 8798, 'weighted_acc': 62.48579545454545}, 'eval_logit_shapley_layers_pruned_27': {'avg_loss': 4.949057368908898, 'avg_seq_perplexity': 149.66752184851694, 'num_ex': 15104}, 'layer_13_l2_influence': 0.8223271369934082, 'eval_cosine_layers_pruned_41': {'num_ex': 15104, 'avg_loss': 10.49425648834746, 'avg_seq_perplexity': 36920.84322033898}, 'eval_cosine_layers_pruned_54': {'num_ex': 15104, 'avg_loss': 11.224428338519598, 'avg_seq_perplexity': 75871.51694915254}, 'eval_relative_l2_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 2.850116277145127, 'avg_seq_perplexity': 24.494879253840043}, 'layer_55_l1_influence': 283.5896911621094, 'layer_1_relative_l1_influence': 0.9896533489227296, 'layer_56_logit_shapley_influence': -41.193982430712694, 'layer_33_relative_l1_influence': 0.5038266181945801, 'layer_37_loss_shapley_influence': -0.10806937067989564, 'layer_32_l1_influence': 73.81858825683594, 'layer_13_cosine_influence': 0.12944895029067993, 'mmlu_cosine_layers_pruned_64': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_loss_shapley_layers_pruned_34': {'avg_seq_perplexity': 700.9114141949152, 'num_ex': 15104, 'avg_loss': 6.363625736559852}, 'layer_62_l1_influence': 256.9788513183594, 'mmlu_cosine_layers_pruned_37': {'total': 14080, 'correct': 3261, 'weighted_acc': 23.160511363636363}, 'mmlu_cosine_layers_pruned_48': {'total': 14080, 'correct': 3309, 'weighted_acc': 23.501420454545453}, 'layer_0_relative_l1_influence': 0.7592589259147644, 'layer_6_loss_shapley_influence': -0.13133524373837857, 'mmlu_relative_l2_layers_pruned_10': {'total': 14080, 'correct': 8773, 'weighted_acc': 62.30823863636363}, 'mmlu_relative_l2_layers_pruned_18': {'weighted_acc': 48.44460227272727, 'total': 14080, 'correct': 6821}, 'eval_logit_shapley_layers_pruned_9': {'num_ex': 15104, 'avg_loss': 2.045917575642214, 'avg_seq_perplexity': 8.967644125728285}, 'layer_18_l1_influence': 36.471702575683594, 'eval_relative_l2_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 1.9622376005528337, 'avg_seq_perplexity': 8.411956787109375}, 'layer_43_logit_shapley_influence': -2.6235301519230205, 'layer_21_relative_l1_influence': 0.49442043900489807, 'layer_61_logit_shapley_influence': 31.82086214172159, 'eval_relative_l1_layers_pruned_20': {'num_ex': 15104, 'avg_loss': 3.9108589301675054, 'avg_seq_perplexity': 52.92100602489407}, 'eval_relative_l2_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 2.5784314688989673, 'avg_seq_perplexity': 15.17906370001324}, 'layer_21_l1_influence': 61.71476745605469, 'layer_36_cosine_influence': 0.030754029750823975, 'eval_cosine_layers_pruned_42': {'num_ex': 15104, 'avg_loss': 10.387583587129235, 'avg_seq_perplexity': 33381.936440677964}, 'eval_logit_shapley_layers_pruned_61': {'num_ex': 15104, 'avg_loss': 9.962461309917902, 'avg_seq_perplexity': 21399.860169491527}, 'layer_60_l1_influence': 181.1162109375, 'layer_14_cosine_influence': 0.06413614749908447, 'mmlu_logit_shapley_layers_pruned_7': {'weighted_acc': 62.32954545454545, 'total': 14080, 'correct': 8776}, 'layer_17_l2_influence': 1.075259566307068, 'mmlu_cosine_layers_pruned_8': {'total': 14080, 'correct': 8726, 'weighted_acc': 61.97443181818182}, 'eval_relative_l1_layers_pruned_17': {'avg_seq_perplexity': 27.21906862420551, 'num_ex': 15104, 'avg_loss': 3.256766109143274}, 'layer_2_relative_l2_influence': 0.5392166972160339, 'mmlu_relative_l1_layers_pruned_40': {'total': 14080, 'correct': 3236, 'weighted_acc': 22.982954545454547}, 'mmlu_logit_shapley_layers_pruned_32': {'total': 14080, 'correct': 3459, 'weighted_acc': 24.566761363636363}, 'layer_3_cosine_influence': 0.13780969381332395, 'layer_54_cosine_influence': 0.007584333419799805, 'mmlu_relative_l1_layers_pruned_9': {'total': 14080, 'correct': 8762, 'weighted_acc': 62.23011363636363}, 'mmlu_relative_l1_layers_pruned_21': {'total': 14080, 'correct': 3344, 'weighted_acc': 23.75}, 'eval_loss_shapley_layers_pruned_10': {'num_ex': 15104, 'avg_loss': 2.089284993834415, 'avg_seq_perplexity': 9.298962609242585}, 'mmlu_logit_shapley_layers_pruned_58': {'total': 14080, 'correct': 3727, 'weighted_acc': 26.470170454545453}, 'layer_10_logit_shapley_influence': -27.503999260553726, 'eval_relative_l1_layers_pruned_14': {'num_ex': 15104, 'avg_loss': 2.89174173646054, 'avg_seq_perplexity': 18.860676393670552}, 'eval_relative_l2_layers_pruned_20': {'num_ex': 15104, 'avg_loss': 3.9108589301675054, 'avg_seq_perplexity': 52.92100602489407}, 'eval_relative_l2_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.914052025746491, 'avg_seq_perplexity': 8.133286298331567}, 'eval_loss_shapley_layers_pruned_51': {'avg_loss': 9.529802742650954, 'avg_seq_perplexity': 14369.727754237289, 'num_ex': 15104}, '_wandb': {'runtime': 8514}, 'layer_20_l2_influence': 0.9498568177223206, 'layer_31_loss_shapley_influence': -0.14090139050625594, 'eval_relative_l2_layers_pruned_7': {'avg_loss': 1.983755984548795, 'avg_seq_perplexity': 8.564274157507946, 'num_ex': 15104}, 'mmlu_logit_shapley_layers_pruned_19': {'total': 14080, 'correct': 3607, 'weighted_acc': 25.617897727272727}, 'layer_9_l1_influence': 26.681520462036133, 'layer_62_l2_influence': 9.421143531799316, 'layer_3_loss_shapley_influence': 3.8791840290528143, 'layer_48_relative_l1_influence': 0.12012743949890135, 'eval_loss_shapley_layers_pruned_44': {'num_ex': 15104, 'avg_loss': 8.372610835705773, 'avg_seq_perplexity': 4699.284957627118}, 'eval_cosine_layers_pruned_1': {'avg_loss': 1.91386206675384, 'avg_seq_perplexity': 8.202241024728549, 'num_ex': 15104}, 'layer_13_relative_l2_influence': 0.5495581030845642, 'layer_14_relative_l2_influence': 0.38463470339775085, 'layer_5_logit_shapley_influence': 39.30976864866858, 'layer_55_logit_shapley_influence': -3.398123189386581, 'eval_relative_l2_layers_pruned_43': {'num_ex': 15104, 'avg_loss': 10.483977754237287, 'avg_seq_perplexity': 36457.60593220339}, 'mmlu_relative_l1_layers_pruned_27': {'total': 14080, 'correct': 3609, 'weighted_acc': 25.632102272727273}, 'mmlu_logit_shapley_layers_pruned_37': {'total': 14080, 'correct': 3566, 'weighted_acc': 25.326704545454547}, 'layer_21_l2_influence': 1.2271634340286257, 'layer_22_l2_influence': 1.0001939535140991, 'layer_23_l1_influence': 66.7923812866211, 'layer_48_cosine_influence': 0.005632638931274414, 'layer_51_loss_shapley_influence': -0.1265727826298364, 'layer_47_logit_shapley_influence': -7.417985999951469, 'mmlu_loss_shapley_layers_pruned_49': {'correct': 3273, 'weighted_acc': 23.245738636363637, 'total': 14080}, 'layer_60_relative_l1_influence': 0.14765235781669617, 'eval_relative_l1_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_loss_shapley_layers_pruned_38': {'weighted_acc': 23.87784090909091, 'total': 14080, 'correct': 3362}, 'layer_0_logit_shapley_influence': 201.2422557572766, 'layer_49_cosine_influence': 0.03631383180618286, 'layer_5_relative_l1_influence': 0.7726098895072937, 'layer_46_relative_l1_influence': 0.13855092227458954, 'layer_11_l2_influence': 0.6898231506347656, 'layer_51_cosine_influence': 0.03485441207885742, 'layer_6_relative_l1_influence': 0.4674394726753235, 'mmlu_logit_shapley_layers_pruned_63': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'layer_16_relative_l2_influence': 0.3502105176448822, 'layer_62_relative_l2_influence': 0.28547704219818115, 'mmlu_logit_shapley_layers_pruned_64': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_layers_pruned_29': {'total': 14080, 'correct': 3215, 'weighted_acc': 22.833806818181817}, 'eval_loss_shapley_layers_pruned_32': {'num_ex': 15104, 'avg_loss': 5.640336376125529, 'avg_seq_perplexity': 362.31955111228814}, 'layer_20_l1_influence': 47.18032455444336, 'layer_29_cosine_influence': 0.08742201328277588, 'eval_cosine_layers_pruned_64': {'num_ex': 15104, 'avg_loss': 10.447785975569383, 'avg_seq_perplexity': 34516.97245762712}, 'mmlu_logit_shapley_layers_pruned_62': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'layer_33_l1_influence': 126.36790466308594, 'layer_5_loss_shapley_influence': -0.07501477493290576, 'layer_40_loss_shapley_influence': -0.16221898218486364, 'mmlu_cosine_layers_pruned_41': {'total': 14080, 'correct': 3219, 'weighted_acc': 22.86221590909091}, 'mmlu_cosine_layers_pruned_54': {'correct': 3252, 'weighted_acc': 23.09659090909091, 'total': 14080}, 'eval_relative_l1_layers_pruned_43': {'num_ex': 15104, 'avg_loss': 10.619461318193856, 'avg_seq_perplexity': 42081.38559322034}, 'layer_27_l2_influence': 1.551306128501892, 'mmlu_relative_l2_layers_pruned_33': {'correct': 3231, 'weighted_acc': 22.947443181818183, 'total': 14080}, 'mmlu_logit_shapley_layers_pruned_47': {'total': 14080, 'correct': 3603, 'weighted_acc': 25.589488636363637}, 'layer_12_l2_influence': 0.4697582721710205, 'mmlu_cosine_layers_pruned_42': {'total': 14080, 'correct': 3324, 'weighted_acc': 23.607954545454547}, 'mmlu_relative_l1_layers_pruned_55': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_7_loss_shapley_influence': -0.0839449319762482, 'eval_loss_shapley_layers_pruned_16': {'num_ex': 15104, 'avg_loss': 2.790027683064089, 'avg_seq_perplexity': 18.687224824549787}, 'layer_63_l1_influence': 692.5274658203125, 'eval_cosine_layers_pruned_37': {'num_ex': 15104, 'avg_loss': 10.095748642743644, 'avg_seq_perplexity': 24758.3093220339}, 'eval_cosine_layers_pruned_48': {'avg_seq_perplexity': 73602.7627118644, 'num_ex': 15104, 'avg_loss': 11.19202487751589}, 'mmlu_relative_l2_layers_pruned_46': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'eval_cosine_layers_pruned_3': {'num_ex': 15104, 'avg_loss': 1.9265898365085408, 'avg_seq_perplexity': 8.243556135791843}, 'layer_55_relative_l1_influence': 0.3037678003311157, 'mmlu_relative_l1_layers_pruned_32': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'mmlu_logit_shapley_layers_pruned_9': {'total': 14080, 'correct': 8742, 'weighted_acc': 62.08806818181818}, 'mmlu_loss_shapley_layers_pruned_17': {'total': 14080, 'correct': 3837, 'weighted_acc': 27.251420454545453}, 'layer_27_l1_influence': 78.2798843383789, 'layer_44_l1_influence': 75.24356079101562, 'eval_relative_l2_layers_pruned_33': {'num_ex': 15104, 'avg_loss': 10.24308337195445, 'avg_seq_perplexity': 30336.705508474577}, 'eval_cosine_layers_pruned_33': {'num_ex': 15104, 'avg_loss': 10.24308337195445, 'avg_seq_perplexity': 30336.705508474577}, 'mmlu_cosine_layers_pruned_18': {'total': 14080, 'correct': 5562, 'weighted_acc': 39.50284090909091}, 'eval_relative_l2_layers_pruned_2': {'num_ex': 15104, 'avg_loss': 1.919450404280323, 'avg_seq_perplexity': 8.183725130760063}, 'eval_loss_shapley_layers_pruned_23': {'num_ex': 15104, 'avg_loss': 3.9101228875628977, 'avg_seq_perplexity': 60.26360566737288}, 'mmlu_cosine_layers_pruned_9': {'total': 14080, 'correct': 8762, 'weighted_acc': 62.23011363636363}, 'layer_30_relative_l1_influence': 0.36278292536735535, 'eval_relative_l2_layers_pruned_46': {'num_ex': 15104, 'avg_loss': 11.374746548927437, 'avg_seq_perplexity': 88749.16101694915}, 'layer_59_relative_l2_influence': 0.31312069296836853, 'layer_28_loss_shapley_influence': -0.15198077041956304, 'eval_relative_l2_layers_pruned_29': {'num_ex': 15104, 'avg_loss': 9.284927626787606, 'avg_seq_perplexity': 11498.900423728814}, 'mmlu_relative_l1_layers_pruned_12': {'total': 14080, 'correct': 6591, 'weighted_acc': 46.81107954545455}, 'eval_loss_shapley_layers_pruned_40': {'num_ex': 15104, 'avg_loss': 8.703745696504237, 'avg_seq_perplexity': 6498.606461864407}, 'mmlu_logit_shapley_layers_pruned_39': {'weighted_acc': 23.139204545454547, 'total': 14080, 'correct': 3258}, 'mmlu_cosine_layers_pruned_6': {'total': 14080, 'correct': 8794, 'weighted_acc': 62.45738636363637}, 'eval_loss_shapley_layers_pruned_29': {'num_ex': 15104, 'avg_loss': 5.3892367088188555, 'avg_seq_perplexity': 243.2468220338983}, 'mmlu_loss_shapley_layers_pruned_53': {'total': 14080, 'correct': 3533, 'weighted_acc': 25.092329545454547}, 'eval_relative_l2_layers_pruned_4': {'avg_seq_perplexity': 8.24546012231859, 'num_ex': 15104, 'avg_loss': 1.934617252673133}, 'mmlu_relative_l1_layers_pruned_35': {'total': 14080, 'correct': 3269, 'weighted_acc': 23.217329545454547}, 'eval_logit_shapley_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.914052025746491, 'avg_seq_perplexity': 8.133286298331567}, 'eval_loss_shapley_layers_pruned_63': {'num_ex': 15104, 'avg_loss': 10.481032549324684, 'avg_seq_perplexity': 35713.49152542373}, 'eval_logit_shapley_layers_pruned_57': {'num_ex': 15104, 'avg_loss': 10.920308775820974, 'avg_seq_perplexity': 57604.3093220339}, 'layer_36_l2_influence': 1.8184449672698977, 'mmlu_cosine_layers_pruned_4': {'total': 14080, 'correct': 8767, 'weighted_acc': 62.265625}, 'mmlu_cosine_layers_pruned_46': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'layer_35_relative_l1_influence': 0.4915286004543304, 'layer_36_loss_shapley_influence': -0.1539574787180058, 'mmlu_logit_shapley_layers_pruned_22': {'total': 14080, 'correct': 3308, 'weighted_acc': 23.494318181818183}, 'mmlu_logit_shapley_layers_pruned_29': {'total': 14080, 'correct': 3262, 'weighted_acc': 23.167613636363637}, 'layer_16_l2_influence': 0.6878442764282227, 'layer_54_l2_influence': 2.4124460220336914, 'eval_cosine_layers_pruned_63': {'num_ex': 15104, 'avg_loss': 10.475690421411546, 'avg_seq_perplexity': 35535.48093220339}, 'eval_relative_l1_layers_pruned_33': {'num_ex': 15104, 'avg_loss': 10.24308337195445, 'avg_seq_perplexity': 30336.705508474577}, 'eval_loss_shapley_layers_pruned_56': {'avg_loss': 10.97250417935646, 'avg_seq_perplexity': 61236.34745762712, 'num_ex': 15104}, 'eval_cosine_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 3.2857893604343222, 'avg_seq_perplexity': 28.123638605667377}, 'eval_cosine_layers_pruned_38': {'avg_loss': 10.334699210474046, 'avg_seq_perplexity': 31485.995762711864, 'num_ex': 15104}, 'layer_61_loss_shapley_influence': -0.07280665532508168, 'layer_14_loss_shapley_influence': -0.14616257048464942, 'layer_5_l1_influence': 14.69391632080078, 'layer_19_l2_influence': 1.1694825887680054, 'layer_58_cosine_influence': 0.016599416732788086, 'eval_relative_l1_layers_pruned_46': {'num_ex': 15104, 'avg_loss': 9.59620795815678, 'avg_seq_perplexity': 14835.705508474575}, 'layer_33_l2_influence': 2.497641086578369, 'eval_cosine_layers_pruned_15': {'avg_loss': 3.003220380362818, 'avg_seq_perplexity': 21.139325675317796, 'num_ex': 15104}, 'layer_33_loss_shapley_influence': -0.12840912947962502, 'eval_loss_shapley_layers_pruned_18': {'num_ex': 15104, 'avg_loss': 3.0275672007415255, 'avg_seq_perplexity': 23.53719627251059}, 'eval_loss_shapley_layers_pruned_62': {'num_ex': 15104, 'avg_loss': 10.230133573887713, 'avg_seq_perplexity': 27817.531779661014}, 'layer_38_relative_l2_influence': 0.2373584657907486, 'layer_41_relative_l2_influence': 0.3916340470314026, 'layer_18_logit_shapley_influence': -32.117476219603915, 'eval_relative_l1_layers_pruned_29': {'num_ex': 15104, 'avg_loss': 8.897022311970339, 'avg_seq_perplexity': 7851.597987288135}, 'mmlu_logit_shapley_layers_pruned_43': {'weighted_acc': 24.240056818181817, 'total': 14080, 'correct': 3413}, 'layer_52_l1_influence': 89.97649383544922, 'eval_cosine_layers_pruned_22': {'avg_seq_perplexity': 91.14181673728814, 'num_ex': 15104, 'avg_loss': 4.46291700460143}, 'mmlu_cosine_layers_pruned_30': {'total': 14080, 'correct': 3220, 'weighted_acc': 22.869318181818183}, 'mmlu_logit_shapley_layers_pruned_53': {'total': 14080, 'correct': 3373, 'weighted_acc': 23.95596590909091}, 'eval_logit_shapley_layers_pruned_7': {'num_ex': 15104, 'avg_loss': 1.981715574102887, 'avg_seq_perplexity': 8.504620050979874}, 'eval_logit_shapley_layers_pruned_45': {'num_ex': 15104, 'avg_loss': 9.209948523569915, 'avg_seq_perplexity': 10795.740466101695}, 'mmlu_cosine_layers_pruned_13': {'total': 14080, 'correct': 7395, 'weighted_acc': 52.52130681818182}, 'layer_2_loss_shapley_influence': -0.022967078993525902, 'layer_19_logit_shapley_influence': -20.421546682209065, 'layer_43_relative_l2_influence': 0.34603607654571533, 'mmlu_relative_l1_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_relative_l2_layers_pruned_43': {'correct': 3557, 'weighted_acc': 25.26278409090909, 'total': 14080}, 'eval_loss_shapley_layers_pruned_22': {'num_ex': 15104, 'avg_loss': 3.68709913350768, 'avg_seq_perplexity': 74.13227456302967}, 'eval_logit_shapley_layers_pruned_36': {'num_ex': 15104, 'avg_loss': 7.041253558659958, 'avg_seq_perplexity': 1635.2993908898304}, '_step': 656, 'layer_14_l2_influence': 0.6303584575653076, 'mmlu_cosine_layers_pruned_19': {'correct': 5739, 'weighted_acc': 40.75994318181818, 'total': 14080}, 'eval_logit_shapley_layers_pruned_38': {'avg_loss': 8.272694733183263, 'avg_seq_perplexity': 4290.4777542372885, 'num_ex': 15104}, 'layer_44_l2_influence': 1.5214053392410278, 'layer_24_cosine_influence': 0.05276775360107422, 'layer_46_cosine_influence': 0.00805366039276123, 'mmlu_cosine_layers_pruned_15': {'total': 14080, 'correct': 5752, 'weighted_acc': 40.85227272727273}, 'eval_relative_l1_layers_pruned_18': {'avg_seq_perplexity': 34.21077404992055, 'num_ex': 15104, 'avg_loss': 3.47896019887116}, 'eval_logit_shapley_layers_pruned_30': {'avg_seq_perplexity': 187.78648040254237, 'num_ex': 15104, 'avg_loss': 5.1650545799126055}, 'mmlu_logit_shapley_layers_pruned_23': {'total': 14080, 'correct': 3265, 'weighted_acc': 23.188920454545453}, 'layer_13_l1_influence': 41.405792236328125, 'mmlu_cosine_layers_pruned_63': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'eval_relative_l1_layers_pruned_10': {'avg_seq_perplexity': 9.573551501257946, 'num_ex': 15104, 'avg_loss': 2.2188707771947827}, 'mmlu_cosine_layers_pruned_38': {'total': 14080, 'correct': 3384, 'weighted_acc': 24.03409090909091}, 'layer_32_relative_l1_influence': 0.31684353947639465, 'mmlu_relative_l2_layers_pruned_20': {'correct': 3676, 'weighted_acc': 26.107954545454547, 'total': 14080}, 'layer_29_l1_influence': 92.07072448730467, 'layer_30_l2_influence': 1.4499781131744385, 'mmlu_cosine_layers_pruned_17': {'total': 14080, 'correct': 5260, 'weighted_acc': 37.35795454545455}, 'eval_cosine_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 2.483593439651748, 'avg_seq_perplexity': 13.825870837195446}, 'eval_logit_shapley_layers_pruned_17': {'num_ex': 15104, 'avg_loss': 2.80897806458554, 'avg_seq_perplexity': 18.50756008342161}, 'layer_49_relative_l2_influence': 0.2793247401714325, 'layer_51_relative_l1_influence': 0.30358263850212097, 'layer_57_l1_influence': 347.900146484375, 'eval_cosine_layers_pruned_19': {'num_ex': 15104, 'avg_loss': 3.674316147626457, 'avg_seq_perplexity': 41.82783947960805}, 'layer_27_relative_l1_influence': 0.4552938640117645, 'eval_relative_l1_layers_pruned_9': {'avg_loss': 2.045732142561573, 'avg_seq_perplexity': 8.987701933262711, 'num_ex': 15104}, 'layer_53_logit_shapley_influence': -3.330452793374718, 'mmlu_relative_l1_layers_pruned_15': {'total': 14080, 'correct': 5752, 'weighted_acc': 40.85227272727273}, 'mmlu_relative_l1_layers_pruned_64': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_cosine_layers_pruned_30': {'num_ex': 15104, 'avg_loss': 9.486716060315148, 'avg_seq_perplexity': 14058.022245762711}, 'mmlu_cosine_layers_pruned_22': {'total': 14080, 'correct': 3306, 'weighted_acc': 23.480113636363637}, 'layer_31_relative_l2_influence': 0.4283854067325592, 'mmlu_loss_shapley_layers_pruned_0': {'weighted_acc': 62.52840909090909, 'total': 14080, 'correct': 8804}, 'mmlu_relative_l1_layers_pruned_63': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_logit_shapley_layers_pruned_24': {'num_ex': 15104, 'avg_loss': 4.125429056458554, 'avg_seq_perplexity': 67.89407607256356}, 'layer_49_l1_influence': 231.76303100585935, 'layer_34_cosine_influence': 0.03277665376663208, 'layer_17_relative_l2_influence': 0.5055738091468811, 'layer_45_l2_influence': 4.230605125427246, 'eval_loss_shapley_layers_pruned_39': {'num_ex': 15104, 'avg_loss': 8.806242344743115, 'avg_seq_perplexity': 7209.2891949152545}, '_timestamp': 1715361970.437436, 'mmlu_relative_l1_layers_pruned_53': {'total': 14080, 'correct': 3624, 'weighted_acc': 25.738636363636363}, 'mmlu_relative_l2_layers_pruned_14': {'total': 14080, 'correct': 6624, 'weighted_acc': 47.04545454545455}, 'eval_relative_l2_layers_pruned_10': {'num_ex': 15104, 'avg_loss': 2.089284993834415, 'avg_seq_perplexity': 9.298962609242585}, 'eval_relative_l2_layers_pruned_18': {'num_ex': 15104, 'avg_loss': 3.009145704366393, 'avg_seq_perplexity': 34.81395242981991}, 'mmlu_loss_shapley_layers_pruned_43': {'total': 14080, 'correct': 3627, 'weighted_acc': 25.759943181818183}, 'eval_cosine_layers_pruned_18': {'num_ex': 15104, 'avg_loss': 3.47896019887116, 'avg_seq_perplexity': 34.21077404992055}, 'mmlu_cosine_layers_pruned_33': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'layer_21_logit_shapley_influence': -27.621942070223295, 'layer_53_cosine_influence': 0.03408926725387573, 'layer_56_cosine_influence': 0.008136272430419922, 'layer_54_relative_l2_influence': 0.11703189462423325, 'layer_15_loss_shapley_influence': -0.12803177717587055, 'mmlu_logit_shapley_layers_pruned_60': {'total': 14080, 'correct': 3236, 'weighted_acc': 22.982954545454547}, 'eval_cosine_layers_pruned_46': {'num_ex': 15104, 'avg_loss': 11.39052775754767, 'avg_seq_perplexity': 90979.1186440678}, 'layer_24_relative_l2_influence': 0.34157922863960266, 'layer_29_relative_l1_influence': 0.4902896881103515, 'layer_4_cosine_influence': 0.08361375331878662, 'eval_loss_shapley_layers_pruned_30': {'num_ex': 15104, 'avg_loss': 5.615243168200477, 'avg_seq_perplexity': 306.79382944915255}, 'mmlu_relative_l2_layers_pruned_17': {'total': 14080, 'correct': 6759, 'weighted_acc': 48.00426136363637}, 'mmlu_logit_shapley_layers_pruned_21': {'total': 14080, 'correct': 3284, 'weighted_acc': 23.323863636363637}, 'layer_15_logit_shapley_influence': -13.204021285079529, 'mmlu_loss_shapley_layers_pruned_61': {'total': 14080, 'correct': 3477, 'weighted_acc': 24.694602272727273}, 'eval_logit_shapley_layers_pruned_10': {'num_ex': 15104, 'avg_loss': 2.075388116351629, 'avg_seq_perplexity': 9.22205417439089}, 'eval_cosine_layers_pruned_28': {'avg_seq_perplexity': 6862.3659957627115, 'num_ex': 15104, 'avg_loss': 8.761068053164724}, 'layer_15_relative_l2_influence': 0.5353881120681763, 'layer_1_loss_shapley_influence': 3.3145518445426245, 'eval_relative_l2_layers_pruned_61': {'num_ex': 15104, 'avg_loss': 9.962461309917902, 'avg_seq_perplexity': 21399.860169491527}, 'mmlu_relative_l2_layers_pruned_51': {'total': 14080, 'correct': 3261, 'weighted_acc': 23.160511363636363}, 'eval_logit_shapley_layers_pruned_44': {'avg_loss': 8.955719511387711, 'avg_seq_perplexity': 8475.115466101695, 'num_ex': 15104}, 'layer_33_cosine_influence': 0.0884937047958374, 'mmlu_cosine_layers_pruned_20': {'weighted_acc': 26.107954545454547, 'total': 14080, 'correct': 3676}, 'layer_4_relative_l1_influence': 0.4649590849876404, 'mmlu_relative_l1_layers_pruned_60': {'total': 14080, 'correct': 3479, 'weighted_acc': 24.708806818181817}, 'mmlu_relative_l2_layers_pruned_39': {'correct': 3251, 'weighted_acc': 23.089488636363637, 'total': 14080}, 'layer_11_relative_l2_influence': 0.5745706558227539, 'eval_relative_l1_layers_pruned_5': {'num_ex': 15104, 'avg_loss': 1.945362543655654, 'avg_seq_perplexity': 8.275424763307733}, 'eval_loss_shapley_layers_pruned_4': {'num_ex': 15104, 'avg_loss': 1.934617252673133, 'avg_seq_perplexity': 8.24546012231859}, 'layer_32_logit_shapley_influence': -34.90096406526333, 'mmlu_loss_shapley_layers_pruned_45': {'total': 14080, 'correct': 3479, 'weighted_acc': 24.708806818181817}, 'layer_25_l2_influence': 1.4418587684631348, 'layer_35_l2_influence': 2.804781198501587, 'layer_10_loss_shapley_influence': -0.15043586054639313, 'mmlu_cosine_layers_pruned_10': {'total': 14080, 'correct': 8773, 'weighted_acc': 62.30823863636363}, 'layer_35_logit_shapley_influence': -9.856535855443468, 'eval_loss_shapley_layers_pruned_57': {'num_ex': 15104, 'avg_loss': 10.920308775820974, 'avg_seq_perplexity': 57604.3093220339}, 'eval_logit_shapley_layers_pruned_3': {'avg_seq_perplexity': 8.19025175450212, 'num_ex': 15104, 'avg_loss': 1.926486387091168}, 'mmlu_loss_shapley_layers_pruned_13': {'weighted_acc': 57.27272727272727, 'total': 14080, 'correct': 8064}, 'mmlu_logit_shapley_layers_pruned_42': {'weighted_acc': 24.474431818181817, 'total': 14080, 'correct': 3446}, 'layer_13_loss_shapley_influence': -0.117786661349216, 'eval_relative_l2_layers_pruned_36': {'num_ex': 15104, 'avg_loss': 10.050045724642478, 'avg_seq_perplexity': 23758.302966101695}, 'mmlu_relative_l1_layers_pruned_13': {'correct': 6854, 'weighted_acc': 48.67897727272727, 'total': 14080}, 'mmlu_loss_shapley_layers_pruned_27': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'eval_logit_shapley_layers_pruned_26': {'num_ex': 15104, 'avg_loss': 4.7655386197364935, 'avg_seq_perplexity': 126.17109706038136}, 'layer_6_logit_shapley_influence': -14.190484992668772, 'mmlu_relative_l1_layers_pruned_54': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_57': {'total': 14080, 'correct': 3477, 'weighted_acc': 24.694602272727273}, 'eval_relative_l1_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 2.0164213018902277, 'avg_seq_perplexity': 8.807675119173728}, 'eval_relative_l1_layers_pruned_61': {'num_ex': 15104, 'avg_loss': 10.334790245961337, 'avg_seq_perplexity': 30862.542372881355}, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'mmlu_relative_l2_layers_pruned_45': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_relative_l2_layers_pruned_50': {'total': 14080, 'correct': 3299, 'weighted_acc': 23.430397727272727}, 'layer_59_cosine_influence': 0.04371953010559082, 'mmlu_cosine_layers_pruned_52': {'total': 14080, 'correct': 3337, 'weighted_acc': 23.70028409090909}, 'layer_1_logit_shapley_influence': 304.42961619103835, 'mmlu_logit_shapley_layers_pruned_14': {'total': 14080, 'correct': 4717, 'weighted_acc': 33.50142045454545}, 'mmlu_relative_l2_layers_pruned_11': {'total': 14080, 'correct': 8708, 'weighted_acc': 61.84659090909091}, 'layer_3_l2_influence': 0.7451513409614563, 'layer_58_relative_l2_influence': 0.19195634126663208, 'layer_40_logit_shapley_influence': -40.77421675497232, 'mmlu_relative_l1_layers_pruned_19': {'total': 14080, 'correct': 5739, 'weighted_acc': 40.75994318181818}, 'mmlu_relative_l2_layers_pruned_62': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'mmlu_loss_shapley_layers_pruned_11': {'total': 14080, 'correct': 8708, 'weighted_acc': 61.84659090909091}, 'mmlu_loss_shapley_layers_pruned_20': {'total': 14080, 'correct': 3560, 'weighted_acc': 25.28409090909091}, 'mmlu_logit_shapley_layers_pruned_46': {'weighted_acc': 24.211647727272727, 'total': 14080, 'correct': 3409}, 'layer_50_cosine_influence': 0.004673600196838379, 'eval_cosine_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_cosine_layers_pruned_60': {'num_ex': 15104, 'avg_loss': 11.79446980104608, 'avg_seq_perplexity': 139554.00847457626}, 'layer_31_l1_influence': 105.385498046875, 'mmlu_relative_l2_layers_pruned_44': {'total': 14080, 'correct': 3296, 'weighted_acc': 23.40909090909091}, 'layer_16_cosine_influence': 0.055137455463409424, 'mmlu_relative_l2_layers_pruned_24': {'correct': 3241, 'weighted_acc': 23.01846590909091, 'total': 14080}, 'mmlu_cosine_layers_pruned_39': {'total': 14080, 'correct': 3251, 'weighted_acc': 23.089488636363637}, 'mmlu_cosine_layers_pruned_51': {'correct': 3261, 'weighted_acc': 23.160511363636363, 'total': 14080}, 'layer_28_relative_l1_influence': 0.34320124983787537, 'layer_18_l2_influence': 0.7598262429237366, 'mmlu_cosine_layers_pruned_7': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_loss_shapley_layers_pruned_41': {'num_ex': 15104, 'avg_loss': 8.62006908352092, 'avg_seq_perplexity': 5940.519597457627}, 'layer_54_loss_shapley_influence': -0.16741467528567866, 'layer_55_loss_shapley_influence': -0.1273643683104304, 'eval_relative_l1_layers_pruned_36': {'num_ex': 15104, 'avg_loss': 10.059772038863876, 'avg_seq_perplexity': 24021.110169491527}, 'layer_25_l1_influence': 72.89783477783203, 'layer_60_l2_influence': 4.699882507324219, 'layer_45_loss_shapley_influence': -0.12386588190493142, 'mmlu_cosine_layers_pruned_60': {'total': 14080, 'correct': 3236, 'weighted_acc': 22.982954545454547}, 'mmlu_relative_l2_layers_pruned_4': {'total': 14080, 'correct': 8767, 'weighted_acc': 62.265625}, 'mmlu_loss_shapley_layers_pruned_50': {'total': 14080, 'correct': 3351, 'weighted_acc': 23.79971590909091}, 'mmlu_relative_l1_layers_pruned_3': {'total': 14080, 'correct': 8788, 'weighted_acc': 62.41477272727273}, 'eval_loss_shapley_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 1.9614701351876984, 'avg_seq_perplexity': 8.409384000099312}, 'mmlu_loss_shapley_layers_pruned_5': {'total': 14080, 'correct': 8778, 'weighted_acc': 62.34375}, 'mmlu_relative_l2_layers_pruned_34': {'total': 14080, 'correct': 3226, 'weighted_acc': 22.911931818181817}, 'eval_loss_shapley_layers_pruned_26': {'num_ex': 15104, 'avg_loss': 4.909207101595604, 'avg_seq_perplexity': 163.5130925582627}, 'layer_9_l2_influence': 0.530601978302002, 'layer_37_relative_l1_influence': 0.5191930532455444, 'layer_45_relative_l1_influence': 0.3456219732761383, 'eval_loss_shapley_layers_pruned_1': {'avg_seq_perplexity': 8.202241024728549, 'num_ex': 15104, 'avg_loss': 1.91386206675384}, 'eval_loss_shapley_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 6.0696664583885065, 'avg_seq_perplexity': 538.8269663665254}, 'layer_4_l1_influence': 7.5414347648620605, 'eval_cosine_layers_pruned_52': {'avg_seq_perplexity': 181221.2372881356, 'num_ex': 15104, 'avg_loss': 12.083785752118644}, 'layer_27_logit_shapley_influence': -29.54650669097218, 'mmlu_loss_shapley_layers_pruned_64': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_22_relative_l1_influence': 0.3856202363967895, 'mmlu_logit_shapley_layers_pruned_4': {'weighted_acc': 62.265625, 'total': 14080, 'correct': 8767}, 'mmlu_loss_shapley_layers_pruned_14': {'total': 14080, 'correct': 7179, 'weighted_acc': 50.98721590909091}, 'layer_57_relative_l2_influence': 0.3126327693462372, 'eval_relative_l2_layers_pruned_16': {'num_ex': 15104, 'avg_loss': 2.7156524658203125, 'avg_seq_perplexity': 17.597759699417374}, 'mmlu_relative_l1_layers_pruned_22': {'weighted_acc': 22.961647727272727, 'total': 14080, 'correct': 3233}, 'eval_loss_shapley_layers_pruned_36': {'avg_loss': 6.6152897204382946, 'avg_seq_perplexity': 899.6776350635594, 'num_ex': 15104}, 'eval_logit_shapley_layers_pruned_15': {'avg_loss': 2.562973798331568, 'avg_seq_perplexity': 14.504017975370765, 'num_ex': 15104}, 'mmlu_logit_shapley_layers_pruned_33': {'total': 14080, 'correct': 3548, 'weighted_acc': 25.198863636363637}, 'layer_7_relative_l1_influence': 0.6584931015968323, 'eval_relative_l1_layers_pruned_47': {'num_ex': 15104, 'avg_loss': 9.757277666512184, 'avg_seq_perplexity': 17386.789194915254}, 'mmlu_relative_l1_layers_pruned_52': {'total': 14080, 'correct': 3637, 'weighted_acc': 25.83096590909091}, 'mmlu_loss_shapley_layers_pruned_9': {'total': 14080, 'correct': 8742, 'weighted_acc': 62.08806818181818}, 'eval_loss_shapley_layers_pruned_60': {'num_ex': 15104, 'avg_loss': 11.79446980104608, 'avg_seq_perplexity': 139554.00847457626}, 'layer_59_l1_influence': 395.99603271484375, 'layer_53_relative_l1_influence': 0.30205732583999634, 'mmlu_relative_l2_layers_pruned_2': {'total': 14080, 'correct': 8797, 'weighted_acc': 62.47869318181818}, 'eval_cosine_layers_pruned_39': {'num_ex': 15104, 'avg_loss': 10.270345396914724, 'avg_seq_perplexity': 29451.46186440678}, 'eval_cosine_layers_pruned_51': {'num_ex': 15104, 'avg_loss': 11.891489837129235, 'avg_seq_perplexity': 147347.57627118644}, 'layer_40_relative_l2_influence': 0.1677021086215973, 'mmlu_logit_shapley_layers_pruned_40': {'total': 14080, 'correct': 3249, 'weighted_acc': 23.07528409090909}, 'layer_2_l2_influence': 0.13987353444099426, 'layer_10_l1_influence': 19.573162078857425, 'layer_50_l2_influence': 1.5914347171783447, 'layer_7_cosine_influence': 0.11934077739715576, 'mmlu_relative_l1_layers_pruned_37': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'eval_loss_shapley_layers_pruned_33': {'num_ex': 15104, 'avg_loss': 5.966239799887447, 'avg_seq_perplexity': 464.9643471927966}, 'mmlu_logit_shapley_layers_pruned_59': {'correct': 3634, 'weighted_acc': 25.80965909090909, 'total': 14080}, 'layer_2_cosine_influence': 0.12313616275787354, 'mmlu_cosine_layers_pruned_28': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'mmlu_relative_l1_layers_pruned_49': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_19_loss_shapley_influence': -0.13842470838657597, 'mmlu_relative_l2_layers_pruned_25': {'total': 14080, 'correct': 3284, 'weighted_acc': 23.323863636363637}, 'mmlu_relative_l2_layers_pruned_31': {'weighted_acc': 22.897727272727273, 'total': 14080, 'correct': 3224}, 'layer_58_l2_influence': 4.630721569061279, 'eval_cosine_layers_pruned_20': {'avg_loss': 3.9108589301675054, 'avg_seq_perplexity': 52.92100602489407, 'num_ex': 15104}, 'layer_47_relative_l2_influence': 0.2916834056377411, 'eval_relative_l2_layers_pruned_47': {'num_ex': 15104, 'avg_loss': 11.318976968021715, 'avg_seq_perplexity': 83802.83050847458}, 'mmlu_relative_l2_layers_pruned_26': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'mmlu_relative_l2_layers_pruned_41': {'total': 14080, 'correct': 3237, 'weighted_acc': 22.990056818181817}, 'layer_56_l2_influence': 2.7546961307525635, 'layer_36_relative_l1_influence': 0.28361251950263977, 'layer_62_logit_shapley_influence': 2.044653573329626, 'eval_relative_l1_layers_pruned_16': {'num_ex': 15104, 'avg_loss': 3.1124598616260593, 'avg_seq_perplexity': 23.54575153932733}, 'mmlu_loss_shapley_layers_pruned_12': {'total': 14080, 'correct': 8370, 'weighted_acc': 59.44602272727273}, 'layer_26_cosine_influence': 0.04703766107559204, 'layer_26_relative_l1_influence': 0.3616487085819245, 'layer_39_relative_l1_influence': 0.5004472732543945, 'eval_cosine_layers_pruned_10': {'num_ex': 15104, 'avg_loss': 2.089284993834415, 'avg_seq_perplexity': 9.298962609242585}, 'layer_12_relative_l1_influence': 0.3816054165363312, 'layer_42_relative_l2_influence': 0.13933835923671722, 'layer_27_loss_shapley_influence': -0.14986709028349354, 'eval_loss_shapley_layers_pruned_15': {'num_ex': 15104, 'avg_loss': 2.6121787378343484, 'avg_seq_perplexity': 15.666932186837924}, 'layer_4_l2_influence': 0.1734139770269394, 'layer_8_l1_influence': 14.272866249084473, 'layer_40_cosine_influence': 0.01378709077835083, 'eval_logit_shapley_layers_pruned_50': {'num_ex': 15104, 'avg_loss': 9.6406446553893, 'avg_seq_perplexity': 16116.170550847455}, 'layer_10_relative_l1_influence': 0.4238109290599823, 'mmlu_relative_l1_layers_pruned_30': {'total': 14080, 'correct': 3226, 'weighted_acc': 22.911931818181817}, 'eval_logit_shapley_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_logit_shapley_layers_pruned_41': {'total': 14080, 'correct': 3514, 'weighted_acc': 24.957386363636363}, 'layer_36_l1_influence': 89.0626220703125, 'layer_39_l1_influence': 202.75357055664065, 'layer_47_cosine_influence': 0.03914397954940796, 'mmlu_loss_shapley_layers_pruned_16': {'total': 14080, 'correct': 4324, 'weighted_acc': 30.710227272727273}, 'mmlu_logit_shapley_layers_pruned_48': {'total': 14080, 'correct': 3337, 'weighted_acc': 23.70028409090909}, 'eval_cosine_layers_pruned_23': {'avg_seq_perplexity': 252.6801012976695, 'num_ex': 15104, 'avg_loss': 5.476677846100371}, 'layer_18_relative_l2_influence': 0.34673112630844116, 'mmlu_logit_shapley_layers_pruned_2': {'total': 14080, 'correct': 8799, 'weighted_acc': 62.49289772727273}, 'layer_31_logit_shapley_influence': -21.49430933115205, 'eval_relative_l2_layers_pruned_30': {'num_ex': 15104, 'avg_loss': 9.486716060315148, 'avg_seq_perplexity': 14058.022245762711}, 'mmlu_loss_shapley_layers_pruned_7': {'correct': 8804, 'weighted_acc': 62.52840909090909, 'total': 14080}, 'mmlu_logit_shapley_layers_pruned_27': {'total': 14080, 'correct': 3237, 'weighted_acc': 22.990056818181817}, 'layer_7_l1_influence': 18.888490676879883, 'mmlu_cosine_layers_pruned_40': {'correct': 3236, 'weighted_acc': 22.982954545454547, 'total': 14080}, 'layer_23_relative_l2_influence': 0.4285484552383423, 'mmlu_relative_l1_layers_pruned_47': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_38': {'total': 14080, 'correct': 3237, 'weighted_acc': 22.990056818181817}, 'layer_34_loss_shapley_influence': -0.15341734319529676, 'layer_28_logit_shapley_influence': -32.0317137308759, 'eval_relative_l1_layers_pruned_52': {'avg_loss': 9.73719606561176, 'avg_seq_perplexity': 17006.658898305086, 'num_ex': 15104}, 'layer_4_logit_shapley_influence': -11.88649230491724, 'eval_relative_l1_layers_pruned_22': {'num_ex': 15104, 'avg_loss': 4.276707536083157, 'avg_seq_perplexity': 76.39300847457628}, 'eval_relative_l2_layers_pruned_49': {'num_ex': 15104, 'avg_loss': 11.55748994471663, 'avg_seq_perplexity': 105757.1186440678}, 'mmlu_relative_l2_layers_pruned_28': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'mmlu_cosine_layers_pruned_1': {'total': 14080, 'correct': 8806, 'weighted_acc': 62.54261363636363}, 'layer_63_loss_shapley_influence': -0.004923557501481657, 'layer_16_logit_shapley_influence': -31.300908441638754, 'layer_0_cosine_influence': 0.26513397693634033, 'mmlu_loss_shapley_layers_pruned_3': {'total': 14080, 'correct': 8788, 'weighted_acc': 62.41477272727273}, 'mmlu_relative_l2_layers_pruned_42': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'mmlu_logit_shapley_layers_pruned_8': {'total': 14080, 'correct': 8726, 'weighted_acc': 61.97443181818182}, 'layer_34_l2_influence': 1.6161693334579468, 'layer_34_relative_l1_influence': 0.2955535054206848, 'layer_54_logit_shapley_influence': -41.727665907071554, 'eval_relative_l2_layers_pruned_3': {'num_ex': 15104, 'avg_loss': 1.9265898365085408, 'avg_seq_perplexity': 8.243556135791843}, 'eval_relative_l2_layers_pruned_37': {'num_ex': 15104, 'avg_loss': 10.11322849079714, 'avg_seq_perplexity': 25249.697033898305}, 'mmlu_loss_shapley_layers_pruned_32': {'total': 14080, 'correct': 3446, 'weighted_acc': 24.474431818181817}, 'eval_relative_l1_layers_pruned_30': {'num_ex': 15104, 'avg_loss': 9.464597540386652, 'avg_seq_perplexity': 13751.083686440676}, 'mmlu_logit_shapley_layers_pruned_61': {'total': 14080, 'correct': 3477, 'weighted_acc': 24.694602272727273}, 'layer_8_l2_influence': 0.30926424264907837, 'layer_3_relative_l1_influence': 0.76023268699646, 'eval_loss_shapley_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 2.009420362569518, 'avg_seq_perplexity': 8.72261487023305}, 'layer_58_l1_influence': 207.017333984375, 'layer_16_loss_shapley_influence': -0.15282045217757023, 'layer_23_loss_shapley_influence': -0.14330180120486147, 'layer_20_relative_l1_influence': 0.4092921018600464, 'layer_52_relative_l1_influence': 0.1086377650499344, 'layer_38_loss_shapley_influence': -0.1543998232066515, 'layer_11_logit_shapley_influence': -4.048855018605366, 'eval_relative_l2_layers_pruned_22': {'avg_seq_perplexity': 91.14181673728814, 'num_ex': 15104, 'avg_loss': 4.46291700460143}, 'layer_46_l1_influence': 91.6669464111328, 'layer_28_cosine_influence': 0.044830501079559326, 'mmlu_cosine_layers_pruned_3': {'correct': 8788, 'weighted_acc': 62.41477272727273, 'total': 14080}, 'eval_loss_shapley_layers_pruned_49': {'num_ex': 15104, 'avg_loss': 9.64432021318856, 'avg_seq_perplexity': 16051.596398305084}, 'mmlu_relative_l1_layers_pruned_16': {'total': 14080, 'correct': 5267, 'weighted_acc': 37.40767045454545}, 'mmlu_relative_l2_layers_pruned_58': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_loss_shapley_layers_pruned_38': {'num_ex': 15104, 'avg_loss': 8.08916408732786, 'avg_seq_perplexity': 3680.11970338983}, 'layer_61_relative_l1_influence': 0.3535381257534027, 'layer_52_loss_shapley_influence': -0.16876029549410787, 'eval_relative_l2_layers_pruned_52': {'num_ex': 15104, 'avg_loss': 12.083785752118644, 'avg_seq_perplexity': 181221.2372881356}, 'layer_44_relative_l2_influence': 0.1131989136338234, 'layer_20_loss_shapley_influence': -0.10731367576180316, 'eval_logit_shapley_layers_pruned_32': {'avg_loss': 5.712883900787871, 'avg_seq_perplexity': 336.92468882415255, 'num_ex': 15104}, 'layer_23_l2_influence': 1.3222460746765137, 'eval_cosine_layers_pruned_56': {'num_ex': 15104, 'avg_loss': 11.771240234375, 'avg_seq_perplexity': 132507.81355932204}, 'layer_9_relative_l1_influence': 0.6780116558074951, 'layer_24_logit_shapley_influence': -21.5981433758119, 'eval_relative_l1_layers_pruned_49': {'num_ex': 15104, 'avg_loss': 10.082354012182204, 'avg_seq_perplexity': 24113.044491525423}, 'layer_6_l1_influence': 11.167015075683594, 'mmlu_cosine_layers_pruned_47': {'total': 14080, 'correct': 3242, 'weighted_acc': 23.025568181818183}, 'layer_19_relative_l2_influence': 0.48436498641967773, 'mmlu_relative_l2_layers_pruned_59': {'total': 14080, 'correct': 3236, 'weighted_acc': 22.982954545454547}, 'eval_logit_shapley_layers_pruned_58': {'num_ex': 15104, 'avg_loss': 11.7741895772643, 'avg_seq_perplexity': 134931.61864406778}, 'eval_cosine_layers_pruned_34': {'num_ex': 15104, 'avg_loss': 10.049714686506883, 'avg_seq_perplexity': 24077.26694915254}, 'mmlu_relative_l2_layers_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_relative_l1_layers_pruned_37': {'num_ex': 15104, 'avg_loss': 10.11322849079714, 'avg_seq_perplexity': 25249.697033898305}, 'mmlu_loss_shapley_layers_pruned_44': {'total': 14080, 'correct': 3494, 'weighted_acc': 24.81534090909091}, 'mmlu_loss_shapley_layers_pruned_10': {'total': 14080, 'correct': 8773, 'weighted_acc': 62.30823863636363}, 'eval_logit_shapley_layers_pruned_19': {'num_ex': 15104, 'avg_loss': 3.288270853333554, 'avg_seq_perplexity': 29.290376307600635}, 'layer_25_relative_l1_influence': 0.4672325253486634, 'eval_relative_l1_layers_pruned_54': {'num_ex': 15104, 'avg_loss': 9.791211144398837, 'avg_seq_perplexity': 17990.881355932204}, 'eval_relative_l1_layers_pruned_57': {'num_ex': 15104, 'avg_loss': 10.066199351165254, 'avg_seq_perplexity': 23725.478813559323}, 'mmlu_loss_shapley_layers_pruned_51': {'total': 14080, 'correct': 3404, 'weighted_acc': 24.176136363636363}, 'layer_24_loss_shapley_influence': -0.14011652634301863, 'eval_loss_shapley_layers_pruned_2': {'avg_loss': 1.919450404280323, 'avg_seq_perplexity': 8.183725130760063, 'num_ex': 15104}, 'eval_relative_l1_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 2.6090036165916315, 'avg_seq_perplexity': 14.106599452131883}, 'layer_22_loss_shapley_influence': -0.14518437538206697, 'layer_57_loss_shapley_influence': -0.11816198558875056, 'eval_logit_shapley_layers_pruned_37': {'num_ex': 15104, 'avg_loss': 7.200456522278866, 'avg_seq_perplexity': 1834.8388506355932}, 'layer_29_l2_influence': 1.8349759578704832, 'layer_56_l1_influence': 132.74241638183594, 'layer_56_relative_l2_influence': 0.12495317310094832, 'layer_35_loss_shapley_influence': -0.1284751248073328, 'layer_0_l1_influence': 4.3549885749816895, 'layer_3_l1_influence': 11.256752967834473, 'layer_39_l2_influence': 4.029421329498291, 'mmlu_cosine_layers_pruned_34': {'total': 14080, 'correct': 3226, 'weighted_acc': 22.911931818181817}, 'eval_relative_l2_layers_pruned_19': {'num_ex': 15104, 'avg_loss': 3.674316147626457, 'avg_seq_perplexity': 41.82783947960805}, 'eval_relative_l1_layers_pruned_60': {'avg_seq_perplexity': 23288.521186440677, 'num_ex': 15104, 'avg_loss': 10.048286050052964}, 'layer_46_loss_shapley_influence': -0.16530126975405923, 'layer_48_loss_shapley_influence': -0.16829154469186847, 'layer_52_logit_shapley_influence': -49.030992866125366, 'eval_relative_l2_layers_pruned_23': {'num_ex': 15104, 'avg_loss': 4.580614510229078, 'avg_seq_perplexity': 103.08746855137711}, 'mmlu_relative_l2_layers_pruned_48': {'total': 14080, 'correct': 3293, 'weighted_acc': 23.38778409090909}, 'layer_32_l2_influence': 1.502638816833496, 'mmlu_cosine_layers_pruned_56': {'total': 14080, 'correct': 3243, 'weighted_acc': 23.032670454545453}, 'layer_63_relative_l2_influence': 0.6284356117248535, 'mmlu_relative_l2_layers_pruned_56': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'eval_cosine_layers_pruned_47': {'num_ex': 15104, 'avg_loss': 11.778941009004235, 'avg_seq_perplexity': 133819.10169491524}, 'eval_logit_shapley_layers_pruned_63': {'avg_seq_perplexity': 35713.49152542373, 'num_ex': 15104, 'avg_loss': 10.481032549324684}, 'mmlu_relative_l1_layers_pruned_36': {'weighted_acc': 23.004261363636363, 'total': 14080, 'correct': 3239}, 'eval_logit_shapley_layers_pruned_64': {'num_ex': 15104, 'avg_loss': 10.447785975569383, 'avg_seq_perplexity': 34516.97245762712}, 'layer_63_cosine_influence': 0.18472611904144287, 'layer_29_loss_shapley_influence': -0.1415898744386761, 'eval_relative_l2_layers_pruned_13': {'num_ex': 15104, 'avg_loss': 2.483593439651748, 'avg_seq_perplexity': 13.825870837195446}, 'eval_relative_l2_layers_pruned_54': {'num_ex': 15104, 'avg_loss': 11.628640384997352, 'avg_seq_perplexity': 115198.37288135591}, 'eval_relative_l2_layers_pruned_57': {'avg_seq_perplexity': 90610.83898305084, 'num_ex': 15104, 'avg_loss': 11.400109242584746}, 'layer_28_l1_influence': 60.76737594604492, 'layer_8_relative_l1_influence': 0.42716798186302185, 'layer_44_logit_shapley_influence': -49.09585570663388, 'mmlu_cosine_layers_pruned_23': {'total': 14080, 'correct': 3253, 'weighted_acc': 23.103693181818183}, 'mmlu_loss_shapley_layers_pruned_34': {'total': 14080, 'correct': 3565, 'weighted_acc': 25.319602272727273}, 'eval_logit_shapley_layers_pruned_62': {'avg_loss': 10.230133573887713, 'avg_seq_perplexity': 27817.531779661014, 'num_ex': 15104}, 'eval_cosine_layers_pruned_40': {'num_ex': 15104, 'avg_loss': 10.38459389896716, 'avg_seq_perplexity': 33023.63347457627}, 'layer_12_l1_influence': 23.021808624267575, 'eval_cosine_layers_pruned_8': {'num_ex': 15104, 'avg_loss': 2.009420362569518, 'avg_seq_perplexity': 8.72261487023305}, 'eval_relative_l2_layers_pruned_60': {'num_ex': 15104, 'avg_loss': 10.048286050052964, 'avg_seq_perplexity': 23288.521186440677}, 'layer_1_l1_influence': 7.449025630950928, 'eval_relative_l1_layers_pruned_19': {'num_ex': 15104, 'avg_loss': 3.674316147626457, 'avg_seq_perplexity': 41.82783947960805}, 'eval_logit_shapley_layers_pruned_47': {'avg_seq_perplexity': 8668.609639830509, 'num_ex': 15104, 'avg_loss': 9.011097019001587}, 'layer_40_l2_influence': 1.7244197130203247, 'layer_30_loss_shapley_influence': -0.14533473281190834, 'layer_43_loss_shapley_influence': -0.11775304773322116, 'layer_41_cosine_influence': 0.06410741806030273, 'eval_relative_l1_layers_pruned_23': {'avg_seq_perplexity': 398.2683064088983, 'num_ex': 15104, 'avg_loss': 5.94401265807071}, 'mmlu_relative_l1_layers_pruned_61': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'layer_7_logit_shapley_influence': 12.512662063239432, 'eval_relative_l1_layers_pruned_15': {'avg_seq_perplexity': 21.139325675317796, 'num_ex': 15104, 'avg_loss': 3.003220380362818}, 'eval_relative_l1_layers_pruned_64': {'num_ex': 15104, 'avg_loss': 10.447785975569383, 'avg_seq_perplexity': 34516.97245762712}, 'eval_loss_shapley_layers_pruned_48': {'num_ex': 15104, 'avg_loss': 9.35413425251589, 'avg_seq_perplexity': 11973.943855932202}, 'mmlu_loss_shapley_layers_pruned_21': {'total': 14080, 'correct': 3474, 'weighted_acc': 24.673295454545453}, 'layer_21_cosine_influence': 0.09525394439697266, 'layer_33_relative_l2_influence': 0.4480425417423248, 'layer_8_loss_shapley_influence': -0.14181642789615978, 'mmlu_logit_shapley_layers_pruned_49': {'total': 14080, 'correct': 3533, 'weighted_acc': 25.092329545454547}, 'eval_loss_shapley_layers_pruned_35': {'num_ex': 15104, 'avg_loss': 6.374921895689884, 'avg_seq_perplexity': 693.7455640889831}, 'eval_logit_shapley_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 5.377289852853549, 'avg_seq_perplexity': 259.1456071239407}, 'mmlu_logit_shapley_layers_pruned_12': {'total': 14080, 'correct': 7075, 'weighted_acc': 50.24857954545455}, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15104, 'avg_loss': 1.914052025746491, 'avg_seq_perplexity': 8.133286298331567}, 'eval_loss_shapley_layers_pruned_59': {'num_ex': 15104, 'avg_loss': 11.43932277873411, 'avg_seq_perplexity': 96196.70338983052}, 'layer_50_relative_l2_influence': 0.09186412394046783, 'layer_20_cosine_influence': 0.062105000019073486, 'layer_44_cosine_influence': 0.0069945454597473145, 'eval_cosine_layers_pruned_29': {'num_ex': 15104, 'avg_loss': 8.94890529826536, 'avg_seq_perplexity': 8280.21027542373}, 'eval_relative_l2_layers_pruned_53': {'avg_seq_perplexity': 96747.33050847458, 'num_ex': 15104, 'avg_loss': 11.46083198159428}, 'layer_37_cosine_influence': 0.08690440654754639, 'layer_6_relative_l2_influence': 0.43637657165527344, 'layer_21_relative_l2_influence': 0.44412940740585327, 'mmlu_relative_l1_layers_pruned_10': {'correct': 7500, 'weighted_acc': 53.26704545454545, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_18': {'correct': 5562, 'weighted_acc': 39.50284090909091, 'total': 14080}, 'layer_28_l2_influence': 1.226047158241272, 'layer_30_l1_influence': 72.10015106201172, 'mmlu_cosine_layers_pruned_14': {'total': 14080, 'correct': 6624, 'weighted_acc': 47.04545454545455}, 'eval_relative_l2_layers_pruned_63': {'avg_seq_perplexity': 30496.377118644068, 'num_ex': 15104, 'avg_loss': 10.31995146153337}, 'eval_loss_shapley_layers_pruned_47': {'num_ex': 15104, 'avg_loss': 9.220943127648304, 'avg_seq_perplexity': 10549.938559322034}, 'layer_14_l1_influence': 30.60625457763672, 'layer_38_cosine_influence': 0.024852633476257324, 'layer_5_relative_l2_influence': 0.6784201264381409, 'mmlu_cosine_layers_pruned_11': {'total': 14080, 'correct': 8708, 'weighted_acc': 61.84659090909091}, 'mmlu_loss_shapley_layers_pruned_37': {'total': 14080, 'correct': 3371, 'weighted_acc': 23.941761363636363}, 'layer_2_l1_influence': 6.16006326675415, 'layer_18_cosine_influence': 0.05406087636947632, 'eval_relative_l2_layers_pruned_64': {'avg_seq_perplexity': 34516.97245762712, 'num_ex': 15104, 'avg_loss': 10.447785975569383}, 'eval_loss_shapley_layers_pruned_46': {'avg_loss': 9.407444840770657, 'avg_seq_perplexity': 12828.329449152545, 'num_ex': 15104}, 'layer_2_logit_shapley_influence': 93.54256688390154, 'layer_32_loss_shapley_influence': -0.15384123283948914, 'eval_relative_l2_layers_pruned_15': {'num_ex': 15104, 'avg_loss': 2.636409953489142, 'avg_seq_perplexity': 16.128344519663667}, 'eval_relative_l1_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 1.9614701351876984, 'avg_seq_perplexity': 8.409384000099312}, 'layer_31_l2_influence': 2.0825109481811523, 'eval_cosine_layers_pruned_59': {'num_ex': 15104, 'avg_loss': 11.981000480005296, 'avg_seq_perplexity': 164937.0338983051}, 'eval_cosine_layers_pruned_61': {'num_ex': 15104, 'avg_loss': 12.525657524496822, 'avg_seq_perplexity': 288180.2033898305}, 'mmlu_logit_shapley_layers_pruned_18': {'total': 14080, 'correct': 3567, 'weighted_acc': 25.333806818181817}, 'mmlu_logit_shapley_layers_pruned_54': {'correct': 3325, 'weighted_acc': 23.615056818181817, 'total': 14080}, 'layer_43_l1_influence': 213.5171813964844, 'layer_21_loss_shapley_influence': -0.14668437754286767, 'layer_58_loss_shapley_influence': -0.15945615852916606, 'mmlu_relative_l2_layers_pruned_21': {'total': 14080, 'correct': 3344, 'weighted_acc': 23.75}, 'mmlu_logit_shapley_layers_pruned_5': {'correct': 8790, 'weighted_acc': 62.42897727272727, 'total': 14080}, '_runtime': 8515.12887597084, 'mmlu_cosine_layers_pruned_55': {'total': 14080, 'correct': 3220, 'weighted_acc': 22.869318181818183}, 'eval_relative_l1_layers_pruned_53': {'num_ex': 15104, 'avg_loss': 10.043496342028602, 'avg_seq_perplexity': 23150.523305084746}, 'mmlu_cosine_layers_pruned_35': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'eval_logit_shapley_layers_pruned_20': {'num_ex': 15104, 'avg_loss': 3.254632982157045, 'avg_seq_perplexity': 28.96129336599576}, 'mmlu_loss_shapley_layers_pruned_42': {'total': 14080, 'correct': 3487, 'weighted_acc': 24.765625}, 'layer_41_l1_influence': 211.082763671875, 'eval_relative_l1_layers_pruned_63': {'avg_seq_perplexity': 30496.377118644068, 'num_ex': 15104, 'avg_loss': 10.31995146153337}, 'mmlu_relative_l2_layers_pruned_40': {'weighted_acc': 22.982954545454547, 'total': 14080, 'correct': 3236}, 'eval_logit_shapley_layers_pruned_25': {'avg_loss': 4.226259134583554, 'avg_seq_perplexity': 74.74358613612289, 'num_ex': 15104}, 'layer_52_cosine_influence': 0.00445026159286499, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 8788, 'weighted_acc': 62.41477272727273}, 'eval_relative_l1_layers_pruned_35': {'avg_loss': 9.959987834348516, 'avg_seq_perplexity': 21755.78601694915, 'num_ex': 15104}, 'layer_41_logit_shapley_influence': 0.8337639586647896, 'mmlu_relative_l1_layers_pruned_4': {'weighted_acc': 62.265625, 'total': 14080, 'correct': 8767}, 'mmlu_relative_l2_layers_pruned_27': {'total': 14080, 'correct': 3241, 'weighted_acc': 23.01846590909091}, 'eval_loss_shapley_layers_pruned_19': {'avg_seq_perplexity': 29.84012099443856, 'num_ex': 15104, 'avg_loss': 3.2889911199020125}, 'eval_loss_shapley_layers_pruned_54': {'avg_loss': 10.484281895524363, 'avg_seq_perplexity': 36965.94491525424, 'num_ex': 15104}, 'mmlu_cosine_layers_pruned_59': {'total': 14080, 'correct': 3463, 'weighted_acc': 24.595170454545453}, 'mmlu_cosine_layers_pruned_61': {'total': 14080, 'correct': 3566, 'weighted_acc': 25.326704545454547}, 'layer_1_relative_l2_influence': 1.0356791019439695, 'mmlu_logit_shapley_layers_pruned_35': {'total': 14080, 'correct': 3777, 'weighted_acc': 26.82528409090909}, 'layer_48_relative_l2_influence': 0.10562606155872344, 'eval_relative_l1_layers_pruned_12': {'num_ex': 15104, 'avg_loss': 2.4656995353052173, 'avg_seq_perplexity': 12.23277463751324}, 'eval_loss_shapley_layers_pruned_25': {'avg_seq_perplexity': 156.07236493644066, 'num_ex': 15104, 'avg_loss': 4.84522311970339}, 'mmlu_logit_shapley_layers_pruned_13': {'correct': 6641, 'weighted_acc': 47.16619318181818, 'total': 14080}, 'mmlu_logit_shapley_layers_pruned_55': {'total': 14080, 'correct': 3449, 'weighted_acc': 24.495738636363637}, 'layer_15_l1_influence': 49.05087661743164, 'layer_13_relative_l1_influence': 0.6188135147094727, 'layer_14_relative_l1_influence': 0.4163468480110169, 'layer_39_logit_shapley_influence': 4.132731476437002, 'eval_loss_shapley_layers_pruned_24': {'num_ex': 15104, 'avg_loss': 4.701318255925583, 'avg_seq_perplexity': 130.34370862023306}, 'eval_cosine_layers_pruned_35': {'avg_loss': 10.15787001787606, 'avg_seq_perplexity': 26732.491525423728, 'num_ex': 15104}, 'eval_logit_shapley_layers_pruned_34': {'num_ex': 15104, 'avg_loss': 6.363625736559852, 'avg_seq_perplexity': 700.9114141949152}, 'layer_43_l2_influence': 4.242724418640137, 'layer_46_relative_l2_influence': 0.12364499270915984, 'layer_10_l2_influence': 0.3964633047580719, 'layer_42_cosine_influence': 0.009447574615478516, 'layer_0_relative_l2_influence': 0.8720302581787109, 'layer_25_loss_shapley_influence': -0.14647398622549268, 'layer_49_logit_shapley_influence': -7.9165801083887715, 'mmlu_relative_l1_layers_pruned_2': {'total': 14080, 'correct': 8797, 'weighted_acc': 62.47869318181818}, 'layer_46_l2_influence': 1.8442853689193728, 'eval_cosine_layers_pruned_55': {'num_ex': 15104, 'avg_loss': 11.45069186970339, 'avg_seq_perplexity': 95655.50847457629}, 'layer_60_relative_l2_influence': 0.16872936487197876, 'eval_loss_shapley_layers_pruned_28': {'num_ex': 15104, 'avg_loss': 5.165423894332627, 'avg_seq_perplexity': 205.514350503178}, 'layer_18_loss_shapley_influence': -0.15146206622376446, 'eval_relative_l2_layers_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_relative_l2_layers_pruned_35': {'num_ex': 15104, 'avg_loss': 10.15787001787606, 'avg_seq_perplexity': 26732.491525423728}, 'eval_logit_shapley_layers_pruned_6': {'num_ex': 15104, 'avg_loss': 1.9643539170087392, 'avg_seq_perplexity': 8.423005184884799}, 'eval_loss_shapley_layers_pruned_55': {'avg_loss': 11.353073895987816, 'avg_seq_perplexity': 88742.99152542373, 'num_ex': 15104}, 'layer_1_cosine_influence': 0.20279353857040405, 'layer_57_cosine_influence': 0.04537773132324219, 'mmlu_cosine_layers_pruned_29': {'total': 14080, 'correct': 3207, 'weighted_acc': 22.776988636363637}, 'mmlu_logit_shapley_layers_pruned_51': {'total': 14080, 'correct': 3519, 'weighted_acc': 24.992897727272727}, 'layer_9_loss_shapley_influence': -0.11072521103244393, 'mmlu_relative_l1_layers_pruned_29': {'correct': 3236, 'weighted_acc': 22.982954545454547, 'total': 14080}, 'mmlu_logit_shapley_layers_pruned_16': {'correct': 3586, 'weighted_acc': 25.46875, 'total': 14080}, 'layer_16_relative_l1_influence': 0.3774542212486267, 'layer_62_relative_l1_influence': 0.18236204981803897, 'layer_56_loss_shapley_influence': -0.1669836885211864, 'eval_relative_l2_layers_pruned_12': {'num_ex': 15104, 'avg_loss': 2.266277765823623, 'avg_seq_perplexity': 11.16541044590837}, 'layer_35_l1_influence': 141.4872283935547, 'layer_48_l2_influence': 1.708746075630188, 'mmlu_cosine_layers_pruned_5': {'total': 14080, 'correct': 8778, 'weighted_acc': 62.34375}, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_loss_shapley_layers_pruned_52': {'num_ex': 15104, 'avg_loss': 9.599669375662076, 'avg_seq_perplexity': 15210.420550847455}, 'mmlu_loss_shapley_layers_pruned_58': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'eval_logit_shapley_layers_pruned_11': {'num_ex': 15104, 'avg_loss': 2.1003401158219677, 'avg_seq_perplexity': 9.423142255362816}, 'eval_logit_shapley_layers_pruned_52': {'avg_seq_perplexity': 26408.334745762713, 'num_ex': 15104, 'avg_loss': 10.151625811043433}, 'layer_55_relative_l2_influence': 0.2701840102672577, 'layer_41_loss_shapley_influence': -0.11247450080644628, 'mmlu_relative_l1_layers_pruned_46': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l1_layers_pruned_7': {'num_ex': 15104, 'avg_loss': 1.983755984548795, 'avg_seq_perplexity': 8.564274157507946}, 'eval_logit_shapley_layers_pruned_56': {'avg_loss': 10.300790560447563, 'avg_seq_perplexity': 31106.599576271183, 'num_ex': 15104}, 'layer_48_l1_influence': 85.95079803466797, 'mmlu_cosine_layers_pruned_2': {'correct': 8797, 'weighted_acc': 62.47869318181818, 'total': 14080}, 'eval_cosine_layers_pruned_11': {'num_ex': 15104, 'avg_loss': 2.175401332014698, 'avg_seq_perplexity': 10.218624826204978}, 'eval_logit_shapley_layers_pruned_28': {'avg_seq_perplexity': 180.18177304025423, 'num_ex': 15104, 'avg_loss': 5.1390432584083685}, 'layer_61_l1_influence': 453.2881774902344, 'mmlu_relative_l1_layers_pruned_33': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'mmlu_relative_l2_layers_pruned_55': {'total': 14080, 'correct': 3259, 'weighted_acc': 23.146306818181817}, 'eval_cosine_layers_pruned_14': {'avg_seq_perplexity': 15.17906370001324, 'num_ex': 15104, 'avg_loss': 2.5784314688989673}, 'layer_2_relative_l1_influence': 0.5890024900436401, 'layer_29_logit_shapley_influence': -22.26552091441487, 'layer_50_l1_influence': 80.15199279785156, 'layer_15_cosine_influence': 0.12824255228042605, 'layer_17_cosine_influence': 0.12082582712173462, 'eval_cosine_layers_pruned_31': {'num_ex': 15104, 'avg_loss': 9.599724203853285, 'avg_seq_perplexity': 15800.316737288136}, 'mmlu_loss_shapley_layers_pruned_15': {'correct': 4851, 'weighted_acc': 34.453125, 'total': 14080}, 'mmlu_logit_shapley_layers_pruned_10': {'total': 14080, 'correct': 8397, 'weighted_acc': 59.63778409090909}, 'layer_12_loss_shapley_influence': -0.15472106208726522, 'eval_relative_l2_layers_pruned_32': {'num_ex': 15104, 'avg_loss': 9.77430026814089, 'avg_seq_perplexity': 18810.377118644068}, 'mmlu_logit_shapley_layers_pruned_44': {'total': 14080, 'correct': 3363, 'weighted_acc': 23.884943181818183}, 'layer_45_l1_influence': 213.4079742431641, 'layer_30_relative_l2_influence': 0.3249342739582062, 'layer_11_loss_shapley_influence': -0.1119053204112712}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence_loss_shapley', 'pruning_scheme': 'both', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128, 'limit_logit_shapley_samples': 25000}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both
5,"{'layer_21_relative_l2_influence': 0.4426882565021515, 'layer_51_logit_shapley_influence': -59.18826994479339, 'mmlu_relative_l1_layers_pruned_36': {'weighted_acc': 25.085227272727273, 'total': 14080, 'correct': 3532}, 'layer_12_logit_shapley_influence': -51.324433138515545, 'layer_46_logit_shapley_influence': -96.78552344417508, 'layer_49_l1_influence': 939.04736328125, 'mmlu_cosine_layers_pruned_6': {'total': 14080, 'correct': 6251, 'weighted_acc': 44.39630681818182}, 'layer_54_relative_l1_influence': 0.11644944548606873, 'eval_relative_l2_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 4.312171310674949, 'avg_seq_perplexity': 77.42570120389344}, 'eval_loss_shapley_layers_pruned_24': {'avg_seq_perplexity': 101.36338530993852, 'num_ex': 15616, 'avg_loss': 4.461282198546363}, 'eval_logit_shapley_layers_pruned_38': {'num_ex': 15616, 'avg_loss': 6.284938124359631, 'avg_seq_perplexity': 722.5553919057377}, 'layer_43_l1_influence': 857.0422973632812, 'eval_relative_l2_layers_pruned_56': {'num_ex': 15616, 'avg_loss': 9.36800697201588, 'avg_seq_perplexity': 12256.397540983606}, 'mmlu_relative_l1_layers_pruned_64': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_loss_shapley_layers_pruned_43': {'total': 14080, 'correct': 3260, 'weighted_acc': 23.15340909090909}, 'eval_logit_shapley_layers_pruned_64': {'num_ex': 15616, 'avg_loss': 11.499615778688524, 'avg_seq_perplexity': 101193.7786885246}, 'eval_cosine_layers_pruned_58': {'num_ex': 15616, 'avg_loss': 11.135555079725922, 'avg_seq_perplexity': 77769.31147540984}, 'layer_42_logit_shapley_influence': -96.53511409220758, 'mmlu_loss_shapley_layers_pruned_17': {'total': 14080, 'correct': 3433, 'weighted_acc': 24.382102272727273}, 'eval_logit_shapley_layers_pruned_56': {'num_ex': 15616, 'avg_loss': 12.504558625768444, 'avg_seq_perplexity': 310457.4426229508}, 'layer_52_l2_influence': 13.256114959716797, 'eval_relative_l1_layers_pruned_54': {'num_ex': 15616, 'avg_loss': 10.258756043481045, 'avg_seq_perplexity': 29854.012295081968}, 'eval_relative_l2_layers_pruned_59': {'num_ex': 15616, 'avg_loss': 7.849194135822233, 'avg_seq_perplexity': 2704.9472336065573}, 'layer_20_l1_influence': 277.549560546875, 'layer_47_cosine_influence': 0.0294802188873291, 'layer_21_logit_shapley_influence': -60.899133975567935, 'layer_13_cosine_influence': 0.12203025817871094, 'mmlu_loss_shapley_layers_pruned_5': {'total': 14080, 'correct': 6341, 'weighted_acc': 45.03551136363637}, 'eval_loss_shapley_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 5.582240370453381, 'avg_seq_perplexity': 428.7843557889344}, 'layer_1_l1_influence': 29.47905540466309, 'layer_52_relative_l2_influence': 0.1514345556497574, 'mmlu_relative_l1_layers_pruned_38': {'weighted_acc': 25.404829545454547, 'total': 14080, 'correct': 3577}, 'eval_loss_shapley_layers_pruned_58': {'num_ex': 15616, 'avg_loss': 8.490855732902151, 'avg_seq_perplexity': 5094.256659836065}, 'mmlu_relative_l1_layers_pruned_21': {'total': 14080, 'correct': 4037, 'weighted_acc': 28.671875}, 'eval_logit_shapley_layers_pruned_59': {'num_ex': 15616, 'avg_loss': 7.849194135822233, 'avg_seq_perplexity': 2704.9472336065573}, 'mmlu_logit_shapley_layers_pruned_11': {'total': 14080, 'correct': 5993, 'weighted_acc': 42.56392045454545}, '_timestamp': 1715367484.8979273, 'layer_25_relative_l1_influence': 0.4498196840286255, 'mmlu_relative_l1_layers_pruned_7': {'weighted_acc': 44.43181818181818, 'total': 14080, 'correct': 6256}, 'eval_relative_l1_layers_pruned_45': {'avg_loss': 8.936949683017419, 'avg_seq_perplexity': 7999.883196721312, 'num_ex': 15616}, 'eval_logit_shapley_layers_pruned_28': {'avg_loss': 4.588381907978996, 'avg_seq_perplexity': 137.57053662909837, 'num_ex': 15616}, 'layer_40_loss_shapley_influence': -0.22599884725104943, 'layer_6_logit_shapley_influence': -46.29391400667715, 'layer_36_logit_shapley_influence': -81.6231307964222, 'layer_14_l1_influence': 167.88497924804688, 'mmlu_cosine_layers_pruned_58': {'weighted_acc': 24.630681818181817, 'total': 14080, 'correct': 3468}, 'layer_4_loss_shapley_influence': -0.16452743245770685, 'eval_loss_shapley_layers_pruned_40': {'num_ex': 15616, 'avg_loss': 6.427779901223104, 'avg_seq_perplexity': 784.0657018442623}, 'mmlu_logit_shapley_layers_pruned_3': {'weighted_acc': 45.73153409090909, 'total': 14080, 'correct': 6439}, 'mmlu_loss_shapley_layers_pruned_30': {'correct': 3470, 'weighted_acc': 24.644886363636363, 'total': 14080}, 'layer_59_cosine_influence': 0.027912497520446777, 'mmlu_relative_l1_layers_pruned_51': {'correct': 3264, 'weighted_acc': 23.181818181818183, 'total': 14080}, 'layer_5_loss_shapley_influence': -0.11708138991152373, 'eval_relative_l2_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 2.200106261206455, 'avg_seq_perplexity': 9.371176797835552}, 'layer_26_relative_l1_influence': 0.3510412275791168, 'eval_loss_shapley_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.0464970322905995, 'avg_seq_perplexity': 8.038267041816086}, 'mmlu_loss_shapley_layers_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'layer_7_relative_l1_influence': 0.67762291431427, 'layer_37_relative_l1_influence': 0.3887956142425537, 'mmlu_relative_l2_layers_pruned_2': {'total': 14080, 'correct': 6442, 'weighted_acc': 45.75284090909091}, 'eval_logit_shapley_layers_pruned_43': {'avg_loss': 7.124000424244365, 'avg_seq_perplexity': 1382.7793288934429, 'num_ex': 15616}, 'layer_35_l2_influence': 13.023185729980469, 'mmlu_cosine_layers_pruned_49': {'total': 14080, 'correct': 3569, 'weighted_acc': 25.348011363636363}, 'layer_27_logit_shapley_influence': -60.30182776714348, 'mmlu_relative_l2_layers_pruned_52': {'total': 14080, 'correct': 3306, 'weighted_acc': 23.480113636363637}, 'eval_loss_shapley_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.0211294205462345, 'avg_seq_perplexity': 21.87884021196209}, 'eval_cosine_layers_pruned_43': {'num_ex': 15616, 'avg_loss': 9.221411533043034, 'avg_seq_perplexity': 10740.386270491805}, 'eval_relative_l1_layers_pruned_48': {'num_ex': 15616, 'avg_loss': 9.340986408171108, 'avg_seq_perplexity': 11984.88831967213}, 'eval_loss_shapley_layers_pruned_47': {'num_ex': 15616, 'avg_loss': 8.612806976818648, 'avg_seq_perplexity': 5934.515881147541}, 'layer_46_l2_influence': 8.460975646972656, 'layer_55_relative_l2_influence': 0.22006021440029144, 'eval_relative_l1_layers_pruned_2': {'avg_seq_perplexity': 7.236155525582736, 'num_ex': 15616, 'avg_loss': 1.9401990546554817}, 'layer_53_logit_shapley_influence': -57.45505094842264, 'eval_logit_shapley_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 4.925309478259478, 'avg_seq_perplexity': 173.13980852971312}, 'layer_34_l1_influence': 359.4594421386719, 'eval_relative_l1_layers_pruned_60': {'avg_seq_perplexity': 10969.0993852459, 'num_ex': 15616, 'avg_loss': 9.24188132364242}, 'eval_logit_shapley_layers_pruned_0': {'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616}, 'eval_loss_shapley_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 2.7594762082959785, 'avg_seq_perplexity': 16.56184862480789}, 'layer_24_cosine_influence': 0.04933059215545654, 'layer_2_relative_l1_influence': 0.7014000415802002, 'eval_relative_l1_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.072510766201332, 'avg_seq_perplexity': 8.25373315029457}, 'eval_relative_l1_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.1026551293545084, 'avg_seq_perplexity': 8.505463146772541}, 'eval_relative_l2_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 4.805266833696209, 'avg_seq_perplexity': 128.8277247694672}, 'mmlu_relative_l2_layers_pruned_17': {'total': 14080, 'correct': 5489, 'weighted_acc': 38.984375}, 'layer_55_l1_influence': 1087.323486328125, 'layer_62_relative_l1_influence': 0.14847514033317566, 'layer_53_loss_shapley_influence': -0.20423832555886737, 'eval_loss_shapley_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 4.156430353883837, 'avg_seq_perplexity': 81.58145491803279}, 'layer_44_cosine_influence': 0.01204991340637207, 'layer_29_logit_shapley_influence': -57.815651323960225, 'eval_logit_shapley_layers_pruned_39': {'avg_loss': 6.196075939741291, 'avg_seq_perplexity': 709.0499487704918, 'num_ex': 15616}, 'eval_logit_shapley_layers_pruned_60': {'num_ex': 15616, 'avg_loss': 9.609144867443648, 'avg_seq_perplexity': 15235.628073770493}, 'eval_cosine_layers_pruned_49': {'num_ex': 15616, 'avg_loss': 10.404935242699796, 'avg_seq_perplexity': 33955.516393442624}, 'layer_3_relative_l1_influence': 0.9160449504852296, 'layer_11_relative_l2_influence': 0.5062575936317444, 'mmlu_relative_l1_layers_pruned_62': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_11': {'weighted_acc': 40.078125, 'total': 14080, 'correct': 5643}, 'eval_logit_shapley_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.964524441078061, 'avg_seq_perplexity': 7.412002313332479}, 'mmlu_relative_l2_layers_pruned_9': {'correct': 6033, 'weighted_acc': 42.84801136363637, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_55': {'weighted_acc': 24.992897727272727, 'total': 14080, 'correct': 3519}, 'layer_27_l2_influence': 8.895450592041016, 'layer_56_l2_influence': 12.807137489318848, 'layer_41_cosine_influence': 0.04691839218139648, 'layer_58_relative_l1_influence': 0.11191409826278688, 'layer_48_loss_shapley_influence': -0.2305401809028762, 'mmlu_relative_l2_layers_pruned_8': {'total': 14080, 'correct': 6172, 'weighted_acc': 43.83522727272727}, 'mmlu_relative_l2_layers_pruned_14': {'total': 14080, 'correct': 5725, 'weighted_acc': 40.66051136363637}, 'mmlu_relative_l2_layers_pruned_50': {'total': 14080, 'correct': 3458, 'weighted_acc': 24.55965909090909}, 'mmlu_relative_l2_layers_pruned_63': {'weighted_acc': 22.947443181818183, 'total': 14080, 'correct': 3231}, 'eval_loss_shapley_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 4.290306716668801, 'avg_seq_perplexity': 86.60963114754098}, 'mmlu_logit_shapley_layers_pruned_50': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'mmlu_cosine_layers_pruned_43': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'layer_10_relative_l2_influence': 0.4142943322658539, 'eval_relative_l1_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 3.5479541215740267, 'avg_seq_perplexity': 36.06598200563525}, 'eval_relative_l2_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 2.6569976806640625, 'avg_seq_perplexity': 14.815842925525102}, 'mmlu_loss_shapley_layers_pruned_38': {'total': 14080, 'correct': 3347, 'weighted_acc': 23.771306818181817}, 'layer_2_l2_influence': 1.034698724746704, 'layer_17_cosine_influence': 0.11118656396865843, 'layer_50_loss_shapley_influence': -0.23136906600746057, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3692, 'weighted_acc': 26.22159090909091}, 'eval_loss_shapley_layers_pruned_62': {'num_ex': 15616, 'avg_loss': 10.6196539206583, 'avg_seq_perplexity': 41793.69672131148}, 'mmlu_logit_shapley_layers_pruned_5': {'total': 14080, 'correct': 6395, 'weighted_acc': 45.41903409090909}, 'layer_35_l1_influence': 662.5155029296875, 'layer_53_l1_influence': 1013.2069091796876, 'layer_20_logit_shapley_influence': -19.224541721377093, 'layer_13_l2_influence': 4.698142051696777, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 4426, 'weighted_acc': 31.43465909090909}, 'eval_relative_l2_layers_pruned_64': {'avg_seq_perplexity': 101193.7786885246, 'num_ex': 15616, 'avg_loss': 11.499615778688524}, 'mmlu_relative_l1_layers_pruned_56': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'layer_53_l2_influence': 19.903087615966797, 'eval_cosine_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 2.200106261206455, 'avg_seq_perplexity': 9.371176797835552}, 'layer_29_relative_l1_influence': 0.44349631667137146, 'layer_49_relative_l1_influence': 0.2513432502746582, 'layer_15_loss_shapley_influence': -0.19990272022432287, 'eval_relative_l1_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 2.2731180660060195, 'avg_seq_perplexity': 10.085854452164448}, 'eval_logit_shapley_layers_pruned_48': {'num_ex': 15616, 'avg_loss': 9.073122118340164, 'avg_seq_perplexity': 9172.91700819672}, 'layer_42_cosine_influence': 0.009789049625396729, 'layer_30_relative_l1_influence': 0.3231760263442993, 'eval_relative_l1_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.75310779008709, 'avg_seq_perplexity': 16.344080190189548}, 'mmlu_logit_shapley_layers_pruned_6': {'correct': 6367, 'weighted_acc': 45.22017045454545, 'total': 14080}, 'mmlu_loss_shapley_layers_pruned_47': {'correct': 3710, 'weighted_acc': 26.349431818181817, 'total': 14080}, 'mmlu_cosine_layers_pruned_47': {'total': 14080, 'correct': 3406, 'weighted_acc': 24.19034090909091}, 'layer_55_loss_shapley_influence': -0.199014194910903, 'mmlu_relative_l1_layers_pruned_59': {'total': 14080, 'correct': 3560, 'weighted_acc': 25.28409090909091}, 'mmlu_loss_shapley_layers_pruned_19': {'total': 14080, 'correct': 3542, 'weighted_acc': 25.15625}, 'eval_logit_shapley_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 2.517363751520876, 'avg_seq_perplexity': 12.897300845286884}, 'mmlu_logit_shapley_layers_pruned_61': {'correct': 3236, 'weighted_acc': 22.982954545454547, 'total': 14080}, 'eval_cosine_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9541669751777024, 'avg_seq_perplexity': 7.335155549596568}, 'eval_relative_l1_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 6.764725982165728, 'avg_seq_perplexity': 921.0735783811476}, 'mmlu_logit_shapley_layers_pruned_58': {'total': 14080, 'correct': 3484, 'weighted_acc': 24.744318181818183}, 'eval_cosine_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.965839323450307, 'avg_seq_perplexity': 7.41979480180584}, 'mmlu_cosine_layers_pruned_7': {'total': 14080, 'correct': 6256, 'weighted_acc': 44.43181818181818}, 'eval_logit_shapley_layers_pruned_55': {'num_ex': 15616, 'avg_loss': 11.692745021132172, 'avg_seq_perplexity': 129071.75409836066}, 'mmlu_logit_shapley_layers_pruned_22': {'total': 14080, 'correct': 3377, 'weighted_acc': 23.984375}, 'eval_cosine_layers_pruned_39': {'num_ex': 15616, 'avg_loss': 9.04324791079662, 'avg_seq_perplexity': 9161.006147540984}, 'eval_relative_l1_layers_pruned_14': {'avg_loss': 2.51195788774334, 'avg_seq_perplexity': 12.821550212922643, 'num_ex': 15616}, 'eval_relative_l1_layers_pruned_50': {'avg_loss': 9.88859082831711, 'avg_seq_perplexity': 20612.66598360656, 'num_ex': 15616}, 'eval_relative_l1_layers_pruned_63': {'num_ex': 15616, 'avg_loss': 11.554201219902664, 'avg_seq_perplexity': 106483.18032786885}, 'eval_relative_l2_layers_pruned_36': {'avg_loss': 7.75792206310835, 'avg_seq_perplexity': 2493.2845799180327, 'num_ex': 15616}, 'eval_logit_shapley_layers_pruned_20': {'avg_seq_perplexity': 20.75041824090676, 'num_ex': 15616, 'avg_loss': 2.972177724369237}, 'layer_29_cosine_influence': 0.0816267728805542, 'mmlu_relative_l2_layers_pruned_20': {'total': 14080, 'correct': 5413, 'weighted_acc': 38.44460227272727}, 'mmlu_logit_shapley_layers_pruned_7': {'total': 14080, 'correct': 6285, 'weighted_acc': 44.63778409090909}, 'eval_logit_shapley_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 3.4507869032562755, 'avg_seq_perplexity': 37.10536469006148}, 'mmlu_relative_l1_layers_pruned_4': {'weighted_acc': 45.60369318181818, 'total': 14080, 'correct': 6421}, 'mmlu_cosine_layers_pruned_10': {'total': 14080, 'correct': 5336, 'weighted_acc': 37.89772727272727}, 'eval_loss_shapley_layers_pruned_38': {'num_ex': 15616, 'avg_loss': 6.216165011046363, 'avg_seq_perplexity': 655.4675332991803}, 'mmlu_loss_shapley_layers_pruned_62': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_logit_shapley_layers_pruned_37': {'weighted_acc': 24.005681818181817, 'total': 14080, 'correct': 3380}, 'layer_15_l1_influence': 271.1194763183594, 'layer_51_l2_influence': 19.266918182373047, 'eval_loss_shapley_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 1.979529333896324, 'avg_seq_perplexity': 7.52141583552126}, 'mmlu_logit_shapley_layers_pruned_17': {'total': 14080, 'correct': 3970, 'weighted_acc': 28.196022727272727}, 'eval_logit_shapley_layers_pruned_52': {'num_ex': 15616, 'avg_loss': 9.704789959016392, 'avg_seq_perplexity': 16665.64549180328}, 'eval_cosine_layers_pruned_47': {'num_ex': 15616, 'avg_loss': 9.817361800397029, 'avg_seq_perplexity': 19035.338114754097}, 'layer_40_relative_l1_influence': 0.19770878553390503, 'layer_18_logit_shapley_influence': -50.446206005745594, 'eval_relative_l2_layers_pruned_51': {'num_ex': 15616, 'avg_loss': 9.656090908363216, 'avg_seq_perplexity': 16552.441598360656}, 'eval_logit_shapley_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.055814899382044, 'avg_seq_perplexity': 8.11637653288294}, 'mmlu_loss_shapley_layers_pruned_26': {'total': 14080, 'correct': 3254, 'weighted_acc': 23.110795454545453}, 'layer_46_cosine_influence': 0.008122146129608154, 'mmlu_cosine_layers_pruned_1': {'weighted_acc': 45.75284090909091, 'total': 14080, 'correct': 6442}, 'eval_logit_shapley_layers_pruned_57': {'num_ex': 15616, 'avg_loss': 11.334928919057376, 'avg_seq_perplexity': 167748.75409836066}, 'layer_56_relative_l2_influence': 0.12685000896453855, 'mmlu_relative_l2_layers_pruned_60': {'weighted_acc': 23.345170454545453, 'total': 14080, 'correct': 3287}, 'mmlu_cosine_layers_pruned_39': {'weighted_acc': 24.311079545454547, 'total': 14080, 'correct': 3423}, 'eval_relative_l1_layers_pruned_52': {'avg_seq_perplexity': 22293.766393442624, 'num_ex': 15616, 'avg_loss': 9.968697970030735}, 'eval_relative_l2_layers_pruned_38': {'num_ex': 15616, 'avg_loss': 8.23521098152536, 'avg_seq_perplexity': 4002.734375}, 'mmlu_loss_shapley_layers_pruned_27': {'correct': 3246, 'weighted_acc': 23.053977272727273, 'total': 14080}, 'mmlu_logit_shapley_layers_pruned_33': {'total': 14080, 'correct': 3451, 'weighted_acc': 24.509943181818183}, 'layer_20_cosine_influence': 0.06514370441436768, 'eval_relative_l2_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 3.932094386366547, 'avg_seq_perplexity': 52.68812836193648}, 'mmlu_relative_l2_layers_pruned_48': {'total': 14080, 'correct': 3311, 'weighted_acc': 23.515625}, 'mmlu_loss_shapley_layers_pruned_18': {'total': 14080, 'correct': 3326, 'weighted_acc': 23.62215909090909}, 'layer_26_l2_influence': 6.423439979553223, 'mmlu_cosine_layers_pruned_46': {'total': 14080, 'correct': 3418, 'weighted_acc': 24.275568181818183}, 'eval_loss_shapley_layers_pruned_17': {'avg_loss': 2.623440851930712, 'avg_seq_perplexity': 14.377840636206455, 'num_ex': 15616}, 'layer_59_l1_influence': 1374.458740234375, 'layer_6_relative_l2_influence': 0.4682256281375885, 'eval_loss_shapley_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'mmlu_loss_shapley_layers_pruned_8': {'total': 14080, 'correct': 6223, 'weighted_acc': 44.19744318181818}, 'eval_loss_shapley_layers_pruned_43': {'num_ex': 15616, 'avg_loss': 7.116123887359119, 'avg_seq_perplexity': 1424.940445696721}, 'layer_12_relative_l1_influence': 0.4055284857749939, 'mmlu_loss_shapley_layers_pruned_24': {'correct': 3433, 'weighted_acc': 24.382102272727273, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_10': {'correct': 5830, 'weighted_acc': 41.40625, 'total': 14080}, 'eval_logit_shapley_layers_pruned_46': {'avg_loss': 8.098479724321209, 'avg_seq_perplexity': 3649.957735655738, 'num_ex': 15616}, 'layer_43_l2_influence': 16.86688232421875, 'layer_31_cosine_influence': 0.08002442121505737, 'mmlu_cosine_layers_pruned_29': {'total': 14080, 'correct': 3698, 'weighted_acc': 26.264204545454547}, 'layer_28_relative_l2_influence': 0.303814172744751, 'layer_24_logit_shapley_influence': -70.99515629471786, 'layer_52_logit_shapley_influence': -78.17229055426466, 'layer_29_l2_influence': 9.54223918914795, 'layer_1_loss_shapley_influence': 0.25478291535116204, 'layer_37_l1_influence': 724.1959838867188, 'eval_cosine_layers_pruned_42': {'num_ex': 15616, 'avg_loss': 8.77847740298412, 'avg_seq_perplexity': 6712.283299180328}, 'layer_9_relative_l1_influence': 0.6526036262512207, 'layer_3_loss_shapley_influence': 7.418408630081503, 'layer_28_loss_shapley_influence': -0.21891407391631312, 'mmlu_relative_l2_layers_pruned_45': {'correct': 3502, 'weighted_acc': 24.87215909090909, 'total': 14080}, 'layer_63_l1_influence': 5452.486328125, 'layer_46_relative_l2_influence': 0.12239404767751694, 'layer_38_logit_shapley_influence': -84.83039382068742, 'eval_relative_l2_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9541669751777024, 'avg_seq_perplexity': 7.335155549596568}, 'eval_relative_l2_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 1.9829925787253455, 'avg_seq_perplexity': 7.547168168865267}, 'eval_relative_l2_layers_pruned_55': {'num_ex': 15616, 'avg_loss': 10.51440929975666, 'avg_seq_perplexity': 39371.93032786885}, 'eval_logit_shapley_layers_pruned_44': {'avg_seq_perplexity': 1440.1568903688524, 'num_ex': 15616, 'avg_loss': 7.148442002593494}, 'eval_cosine_layers_pruned_46': {'num_ex': 15616, 'avg_loss': 10.012213034707992, 'avg_seq_perplexity': 23090.823770491803}, 'layer_44_relative_l2_influence': 0.15932777523994446, 'layer_54_logit_shapley_influence': -96.8362895656348, 'mmlu_relative_l1_layers_pruned_16': {'total': 14080, 'correct': 5570, 'weighted_acc': 39.55965909090909}, 'eval_loss_shapley_layers_pruned_30': {'avg_loss': 5.687761150422643, 'avg_seq_perplexity': 468.27977715163934, 'num_ex': 15616}, 'mmlu_loss_shapley_layers_pruned_40': {'correct': 3268, 'weighted_acc': 23.210227272727273, 'total': 14080}, 'layer_63_logit_shapley_influence': 327.84408824396405, 'mmlu_relative_l2_layers_pruned_13': {'weighted_acc': 42.49289772727273, 'total': 14080, 'correct': 5983}, 'layer_50_relative_l1_influence': 0.10617020726203918, 'mmlu_relative_l2_layers_pruned_12': {'total': 14080, 'correct': 5745, 'weighted_acc': 40.80255681818182}, 'eval_cosine_layers_pruned_29': {'avg_seq_perplexity': 418.97925204918033, 'num_ex': 15616, 'avg_loss': 5.969270299692623}, 'mmlu_relative_l1_layers_pruned_26': {'total': 14080, 'correct': 3709, 'weighted_acc': 26.342329545454547}, 'mmlu_logit_shapley_layers_pruned_41': {'total': 14080, 'correct': 3284, 'weighted_acc': 23.323863636363637}, 'layer_42_l2_influence': 7.746911525726318, 'layer_35_relative_l1_influence': 0.40871796011924744, 'layer_56_loss_shapley_influence': -0.2291691462276606, 'mmlu_relative_l2_layers_pruned_54': {'weighted_acc': 24.041193181818183, 'total': 14080, 'correct': 3385}, 'mmlu_loss_shapley_layers_pruned_58': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'eval_logit_shapley_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 4.425126873078893, 'avg_seq_perplexity': 101.42622150358606}, 'eval_logit_shapley_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.088681080302254, 'avg_seq_perplexity': 8.381954505795338}, 'mmlu_loss_shapley_layers_pruned_31': {'total': 14080, 'correct': 3358, 'weighted_acc': 23.849431818181817}, 'layer_2_l1_influence': 39.31295394897461, 'mmlu_cosine_layers_pruned_42': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'layer_8_relative_l2_influence': 0.4325380027294159, 'layer_39_relative_l1_influence': 0.3655080199241638, 'layer_43_relative_l1_influence': 0.30927008390426636, 'layer_9_logit_shapley_influence': 56.09099922929474, 'eval_logit_shapley_layers_pruned_42': {'num_ex': 15616, 'avg_loss': 6.973954497790728, 'avg_seq_perplexity': 1410.639344262295}, 'layer_54_cosine_influence': 0.007057070732116699, 'eval_relative_l2_layers_pruned_62': {'num_ex': 15616, 'avg_loss': 10.6196539206583, 'avg_seq_perplexity': 41793.69672131148}, 'layer_22_relative_l2_influence': 0.34665447473526, 'layer_33_relative_l1_influence': 0.4361358284950256, 'layer_33_loss_shapley_influence': -0.19437128375572477, 'eval_relative_l2_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 2.873899366034836, 'avg_seq_perplexity': 18.437191822489755}, 'eval_relative_l2_layers_pruned_41': {'num_ex': 15616, 'avg_loss': 8.550920330110143, 'avg_seq_perplexity': 5379.694672131148}, 'mmlu_logit_shapley_layers_pruned_14': {'total': 14080, 'correct': 5202, 'weighted_acc': 36.94602272727273}, 'layer_29_l1_influence': 484.7793273925781, 'layer_47_l1_influence': 916.99853515625, 'layer_18_cosine_influence': 0.06102859973907471, 'eval_relative_l2_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.965839323450307, 'avg_seq_perplexity': 7.41979480180584}, 'eval_loss_shapley_layers_pruned_36': {'num_ex': 15616, 'avg_loss': 5.93885277920082, 'avg_seq_perplexity': 590.3548924180328}, 'mmlu_loss_shapley_layers_pruned_42': {'correct': 3315, 'weighted_acc': 23.54403409090909, 'total': 14080}, 'layer_56_l1_influence': 600.1128540039062, 'layer_31_relative_l1_influence': 0.44442182779312134, 'layer_36_relative_l1_influence': 0.2251329869031906, 'layer_6_loss_shapley_influence': -0.2105608301554871, 'mmlu_cosine_layers_pruned_51': {'total': 14080, 'correct': 3471, 'weighted_acc': 24.651988636363637}, 'eval_relative_l1_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 4.534449843109631, 'avg_seq_perplexity': 97.16062852202867}, 'mmlu_relative_l1_layers_pruned_15': {'total': 14080, 'correct': 5495, 'weighted_acc': 39.02698863636363}, 'layer_22_l1_influence': 272.4095764160156, 'mmlu_cosine_layers_pruned_54': {'total': 14080, 'correct': 3531, 'weighted_acc': 25.078125}, 'layer_0_loss_shapley_influence': 2.9232145157261957, 'layer_53_relative_l2_influence': 0.21804608404636383, 'eval_relative_l1_layers_pruned_43': {'num_ex': 15616, 'avg_loss': 8.808465676229508, 'avg_seq_perplexity': 7016.215676229508}, 'layer_12_cosine_influence': 0.06126511096954346, 'mmlu_cosine_layers_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'eval_cosine_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 2.2731180660060195, 'avg_seq_perplexity': 10.085854452164448}, 'mmlu_loss_shapley_layers_pruned_16': {'total': 14080, 'correct': 3504, 'weighted_acc': 24.886363636363637}, 'layer_10_l2_influence': 2.6925885677337646, 'layer_18_loss_shapley_influence': -0.208706871323594, 'eval_loss_shapley_layers_pruned_45': {'num_ex': 15616, 'avg_loss': 7.644062980276639, 'avg_seq_perplexity': 2343.522540983606}, 'mmlu_logit_shapley_layers_pruned_53': {'total': 14080, 'correct': 3516, 'weighted_acc': 24.97159090909091}, 'eval_cosine_layers_pruned_60': {'avg_seq_perplexity': 5779.4339139344265, 'num_ex': 15616, 'avg_loss': 8.615800701203893}, 'mmlu_cosine_layers_pruned_17': {'total': 14080, 'correct': 5489, 'weighted_acc': 38.984375}, 'eval_relative_l1_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 4.020440023453509, 'avg_seq_perplexity': 57.59511078381148}, 'layer_37_l2_influence': 14.27407169342041, 'layer_42_loss_shapley_influence': -0.23245902544126665, 'layer_45_loss_shapley_influence': -0.20527383719726, 'mmlu_loss_shapley_layers_pruned_2': {'total': 14080, 'correct': 6325, 'weighted_acc': 44.921875}, 'mmlu_relative_l2_layers_pruned_34': {'total': 14080, 'correct': 3628, 'weighted_acc': 25.767045454545453}, 'layer_49_l2_influence': 18.436546325683594, 'layer_18_relative_l1_influence': 0.3995325267314911, 'eval_relative_l2_layers_pruned_44': {'num_ex': 15616, 'avg_loss': 9.042732613985656, 'avg_seq_perplexity': 8830.77356557377}, 'layer_28_cosine_influence': 0.0436396598815918, 'layer_17_relative_l2_influence': 0.4811178147792816, 'layer_51_relative_l2_influence': 0.22901740670204165, 'layer_51_loss_shapley_influence': -0.20698364386383172, 'eval_logit_shapley_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 3.2036618092021003, 'avg_seq_perplexity': 26.750596343493857}, 'mmlu_relative_l2_layers_pruned_58': {'correct': 3234, 'weighted_acc': 22.96875, 'total': 14080}, 'eval_logit_shapley_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9523091550733225, 'avg_seq_perplexity': 7.322735895876025}, 'eval_cosine_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9401990546554817, 'avg_seq_perplexity': 7.236155525582736}, 'eval_cosine_layers_pruned_51': {'num_ex': 15616, 'avg_loss': 10.08351610527664, 'avg_seq_perplexity': 24671.174180327867}, 'layer_15_relative_l2_influence': 0.5035219192504883, 'layer_21_loss_shapley_influence': -0.2094033949748071, 'layer_4_logit_shapley_influence': 6.282167135720556, 'mmlu_relative_l2_layers_pruned_37': {'total': 14080, 'correct': 3470, 'weighted_acc': 24.644886363636363}, 'mmlu_logit_shapley_layers_pruned_26': {'total': 14080, 'correct': 3372, 'weighted_acc': 23.948863636363637}, 'layer_44_l1_influence': 434.2311401367187, 'eval_cosine_layers_pruned_54': {'num_ex': 15616, 'avg_loss': 9.970415959592726, 'avg_seq_perplexity': 22112.215163934427}, 'eval_relative_l2_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.2931038278048157, 'avg_seq_perplexity': 27.937411949282787}, 'eval_relative_l2_layers_pruned_40': {'num_ex': 15616, 'avg_loss': 8.455304255251024, 'avg_seq_perplexity': 4876.176229508197}, 'mmlu_relative_l2_layers_pruned_61': {'correct': 3271, 'weighted_acc': 23.23153409090909, 'total': 14080}, 'mmlu_cosine_layers_pruned_9': {'total': 14080, 'correct': 6033, 'weighted_acc': 42.84801136363637}, 'mmlu_cosine_layers_pruned_11': {'correct': 5643, 'weighted_acc': 40.078125, 'total': 14080}, 'layer_59_relative_l1_influence': 0.26445701718330383, 'layer_37_logit_shapley_influence': -45.2208396389868, 'layer_58_logit_shapley_influence': -90.70528183760544, 'mmlu_logit_shapley_layers_pruned_51': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_logit_shapley_layers_pruned_32': {'weighted_acc': 24.204545454545453, 'total': 14080, 'correct': 3408}, 'layer_49_cosine_influence': 0.026014208793640137, 'eval_cosine_layers_pruned_5': {'avg_loss': 1.9829925787253455, 'avg_seq_perplexity': 7.547168168865267, 'num_ex': 15616}, 'eval_cosine_layers_pruned_17': {'avg_seq_perplexity': 16.344080190189548, 'num_ex': 15616, 'avg_loss': 2.75310779008709}, 'mmlu_cosine_layers_pruned_60': {'total': 14080, 'correct': 3284, 'weighted_acc': 23.323863636363637}, 'layer_13_relative_l1_influence': 0.5735967755317688, 'layer_32_relative_l2_influence': 0.32695579528808594, 'layer_12_l2_influence': 3.109292984008789, 'layer_42_relative_l1_influence': 0.13976605236530304, 'mmlu_relative_l1_layers_pruned_29': {'weighted_acc': 26.264204545454547, 'total': 14080, 'correct': 3698}, 'eval_loss_shapley_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 4.191379984871286, 'avg_seq_perplexity': 77.36813204405738}, 'layer_9_relative_l2_influence': 0.5433067083358765, 'layer_14_relative_l2_influence': 0.3706997334957123, 'mmlu_relative_l1_layers_pruned_3': {'total': 14080, 'correct': 6416, 'weighted_acc': 45.56818181818182}, 'mmlu_relative_l1_layers_pruned_5': {'correct': 6332, 'weighted_acc': 44.97159090909091, 'total': 14080}, 'mmlu_logit_shapley_layers_pruned_63': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'layer_33_l2_influence': 12.435962677001951, 'layer_20_relative_l2_influence': 0.3915906846523285, 'layer_10_logit_shapley_influence': -30.388891030712628, 'mmlu_relative_l2_layers_pruned_28': {'total': 14080, 'correct': 3614, 'weighted_acc': 25.667613636363637}, 'mmlu_logit_shapley_layers_pruned_10': {'total': 14080, 'correct': 6042, 'weighted_acc': 42.91193181818182}, 'mmlu_logit_shapley_layers_pruned_18': {'total': 14080, 'correct': 3561, 'weighted_acc': 25.291193181818183}, 'layer_23_cosine_influence': 0.09088987112045288, 'eval_cosine_layers_pruned_19': {'avg_loss': 3.2931038278048157, 'avg_seq_perplexity': 27.937411949282787, 'num_ex': 15616}, 'layer_26_logit_shapley_influence': -57.65648680994137, 'mmlu_relative_l1_layers_pruned_42': {'total': 14080, 'correct': 3395, 'weighted_acc': 24.11221590909091}, 'mmlu_relative_l2_layers_pruned_30': {'correct': 3713, 'weighted_acc': 26.370738636363637, 'total': 14080}, 'eval_relative_l2_layers_pruned_35': {'avg_seq_perplexity': 2376.2179815573772, 'num_ex': 15616, 'avg_loss': 7.701563100345799}, 'eval_logit_shapley_layers_pruned_62': {'num_ex': 15616, 'avg_loss': 9.30895495805584, 'avg_seq_perplexity': 11456.98975409836}, 'layer_6_relative_l1_influence': 0.47285041213035583, 'layer_16_logit_shapley_influence': -67.67158390174252, 'eval_cosine_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 4.020440023453509, 'avg_seq_perplexity': 57.59511078381148}, 'eval_relative_l2_layers_pruned_49': {'avg_seq_perplexity': 15862.045081967211, 'num_ex': 15616, 'avg_loss': 9.61435987128586}, 'layer_22_cosine_influence': 0.05469882488250733, 'layer_27_cosine_influence': 0.08613812923431396, 'mmlu_loss_shapley_layers_pruned_33': {'total': 14080, 'correct': 3335, 'weighted_acc': 23.686079545454547}, 'layer_34_loss_shapley_influence': -0.2241559332819587, 'mmlu_relative_l2_layers_pruned_6': {'total': 14080, 'correct': 6251, 'weighted_acc': 44.39630681818182}, 'eval_logit_shapley_layers_pruned_47': {'num_ex': 15616, 'avg_loss': 9.041684009989757, 'avg_seq_perplexity': 9226.22643442623}, 'mmlu_logit_shapley_layers_pruned_27': {'correct': 3362, 'weighted_acc': 23.87784090909091, 'total': 14080}, 'layer_8_relative_l1_influence': 0.47593605518341064, 'layer_25_loss_shapley_influence': -0.21026715644588267, 'layer_58_loss_shapley_influence': -0.23139956765133363, 'mmlu_relative_l2_layers_pruned_39': {'correct': 3683, 'weighted_acc': 26.157670454545453, 'total': 14080}, 'eval_loss_shapley_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 2.517363751520876, 'avg_seq_perplexity': 12.897300845286884}, 'layer_9_l2_influence': 3.2823262214660645, 'layer_21_l2_influence': 7.098690509796143, 'layer_51_l1_influence': 968.553466796875, 'layer_54_l1_influence': 504.8687744140625, 'layer_41_loss_shapley_influence': -0.19899917940148315, 'layer_60_loss_shapley_influence': -0.22929789453835547, 'layer_5_cosine_influence': 0.10337048768997192, 'mmlu_cosine_layers_pruned_19': {'total': 14080, 'correct': 5484, 'weighted_acc': 38.94886363636363}, 'mmlu_relative_l1_layers_pruned_33': {'total': 14080, 'correct': 3752, 'weighted_acc': 26.647727272727273}, 'eval_logit_shapley_layers_pruned_5': {'avg_loss': 1.980151942518891, 'avg_seq_perplexity': 7.528812095767162, 'num_ex': 15616}, 'layer_19_l1_influence': 323.8082275390625, 'layer_32_l1_influence': 452.3292236328125, 'eval_relative_l1_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.006864704069544, 'avg_seq_perplexity': 7.724721939837346}, 'eval_loss_shapley_layers_pruned_3': {'avg_seq_perplexity': 7.315079986071978, 'num_ex': 15616, 'avg_loss': 1.9511149672211192}, 'mmlu_relative_l2_layers_pruned_57': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_loss_shapley_layers_pruned_54': {'num_ex': 15616, 'avg_loss': 10.967355196593235, 'avg_seq_perplexity': 68973.36885245901}, 'layer_21_l1_influence': 352.8680419921875, 'layer_34_logit_shapley_influence': -81.89266277794039, 'eval_relative_l2_layers_pruned_53': {'num_ex': 15616, 'avg_loss': 10.008255755315062, 'avg_seq_perplexity': 23370.426229508197}, 'eval_loss_shapley_layers_pruned_57': {'num_ex': 15616, 'avg_loss': 9.23207067270748, 'avg_seq_perplexity': 10757.40368852459}, 'mmlu_logit_shapley_layers_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'mmlu_cosine_layers_pruned_22': {'weighted_acc': 30.15625, 'total': 14080, 'correct': 4246}, 'layer_11_loss_shapley_influence': -0.17714068344599276, 'layer_40_logit_shapley_influence': -80.11708616529569, 'eval_relative_l2_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 5.320497606621414, 'avg_seq_perplexity': 216.7741419057377}, 'mmlu_relative_l2_layers_pruned_31': {'correct': 3768, 'weighted_acc': 26.761363636363637, 'total': 14080}, 'mmlu_logit_shapley_layers_pruned_4': {'total': 14080, 'correct': 6388, 'weighted_acc': 45.36931818181818}, 'layer_57_loss_shapley_influence': -0.18668706202897933, 'eval_relative_l1_layers_pruned_25': {'avg_loss': 4.60566936555456, 'avg_seq_perplexity': 104.50827676741804, 'num_ex': 15616}, 'mmlu_relative_l1_layers_pruned_46': {'weighted_acc': 22.911931818181817, 'total': 14080, 'correct': 3226}, 'mmlu_relative_l2_layers_pruned_47': {'total': 14080, 'correct': 3521, 'weighted_acc': 25.007102272727273}, 'layer_50_l2_influence': 7.992922782897949, 'layer_45_relative_l1_influence': 0.2908416986465454, 'eval_relative_l1_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_loss_shapley_layers_pruned_33': {'num_ex': 15616, 'avg_loss': 5.749412661693135, 'avg_seq_perplexity': 497.37086962090166}, 'layer_10_cosine_influence': 0.0650864839553833, 'eval_cosine_layers_pruned_52': {'avg_loss': 10.351083223936987, 'avg_seq_perplexity': 32072.159836065573, 'num_ex': 15616}, 'layer_45_logit_shapley_influence': -54.689080424688726, 'eval_cosine_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 2.4323025062435963, 'avg_seq_perplexity': 11.826041800076844}, 'eval_cosine_layers_pruned_48': {'num_ex': 15616, 'avg_loss': 9.901721391521516, 'avg_seq_perplexity': 20726.04098360656}, 'layer_16_relative_l2_influence': 0.36984121799468994, 'eval_logit_shapley_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.022478322513768, 'avg_seq_perplexity': 7.851092229123975}, 'eval_logit_shapley_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 2.340849079069544, 'avg_seq_perplexity': 10.77969910668545}, 'eval_relative_l1_layers_pruned_39': {'avg_loss': 8.71535804623463, 'avg_seq_perplexity': 6509.386782786885, 'num_ex': 15616}, 'mmlu_logit_shapley_layers_pruned_12': {'total': 14080, 'correct': 6020, 'weighted_acc': 42.75568181818182}, 'mmlu_relative_l1_layers_pruned_18': {'weighted_acc': 37.28693181818182, 'total': 14080, 'correct': 5250}, 'mmlu_relative_l1_layers_pruned_41': {'total': 14080, 'correct': 3531, 'weighted_acc': 25.078125}, 'layer_23_l2_influence': 7.475896835327148, 'layer_25_cosine_influence': 0.08732450008392334, 'mmlu_cosine_layers_pruned_18': {'total': 14080, 'correct': 5250, 'weighted_acc': 37.28693181818182}, 'layer_19_relative_l2_influence': 0.4566158056259155, 'mmlu_relative_l2_layers_pruned_0': {'correct': 6448, 'weighted_acc': 45.79545454545455, 'total': 14080}, 'eval_relative_l1_layers_pruned_31': {'avg_seq_perplexity': 750.5568007172132, 'num_ex': 15616, 'avg_loss': 6.543936807601178}, 'eval_logit_shapley_layers_pruned_35': {'num_ex': 15616, 'avg_loss': 5.595490002241291, 'avg_seq_perplexity': 340.3397156762295}, 'mmlu_logit_shapley_layers_pruned_19': {'correct': 3542, 'weighted_acc': 25.15625, 'total': 14080}, 'eval_cosine_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 6.833724225153689, 'avg_seq_perplexity': 1010.008068647541}, 'eval_relative_l2_layers_pruned_7': {'avg_seq_perplexity': 7.846439549180328, 'num_ex': 15616, 'avg_loss': 2.0225811317318776}, 'layer_22_logit_shapley_influence': -69.03067192482976, 'layer_43_logit_shapley_influence': -51.11436380839912, 'eval_relative_l1_layers_pruned_47': {'avg_seq_perplexity': 9532.45286885246, 'num_ex': 15616, 'avg_loss': 9.11004638671875}, 'mmlu_relative_l2_layers_pruned_25': {'total': 14080, 'correct': 3893, 'weighted_acc': 27.649147727272727}, 'eval_cosine_layers_pruned_40': {'num_ex': 15616, 'avg_loss': 8.43802430199795, 'avg_seq_perplexity': 4760.648053278688}, 'layer_38_relative_l1_influence': 0.1826947331428528, 'eval_relative_l1_layers_pruned_57': {'num_ex': 15616, 'avg_loss': 9.260271916623976, 'avg_seq_perplexity': 11182.988729508195}, 'mmlu_logit_shapley_layers_pruned_24': {'total': 14080, 'correct': 3604, 'weighted_acc': 25.59659090909091}, 'layer_0_l1_influence': 16.417774200439453, 'mmlu_cosine_layers_pruned_28': {'total': 14080, 'correct': 3614, 'weighted_acc': 25.667613636363637}, 'layer_31_loss_shapley_influence': -0.20237684496817665, 'eval_relative_l2_layers_pruned_15': {'avg_loss': 2.569913770331711, 'avg_seq_perplexity': 13.58305884189293, 'num_ex': 15616}, 'eval_logit_shapley_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 1.9982184738409323, 'avg_seq_perplexity': 7.663562211834017}, 'mmlu_loss_shapley_layers_pruned_23': {'total': 14080, 'correct': 3513, 'weighted_acc': 24.95028409090909}, 'layer_19_cosine_influence': 0.1019180417060852, 'layer_60_relative_l1_influence': 0.12707044184207916, 'layer_41_logit_shapley_influence': -46.94630577727489, 'eval_relative_l1_layers_pruned_28': {'avg_seq_perplexity': 294.6429623463115, 'num_ex': 15616, 'avg_loss': 5.615148325435451}, 'mmlu_relative_l1_layers_pruned_19': {'weighted_acc': 38.94886363636363, 'total': 14080, 'correct': 5484}, 'mmlu_relative_l1_layers_pruned_40': {'correct': 3234, 'weighted_acc': 22.96875, 'total': 14080}, 'layer_4_cosine_influence': 0.06531864404678345, 'mmlu_cosine_layers_pruned_52': {'weighted_acc': 24.65909090909091, 'total': 14080, 'correct': 3472}, 'layer_27_relative_l1_influence': 0.4511369466781616, 'eval_relative_l1_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 6.358529512999488, 'avg_seq_perplexity': 628.1812884221312}, 'eval_logit_shapley_layers_pruned_45': {'num_ex': 15616, 'avg_loss': 7.883113673475922, 'avg_seq_perplexity': 2958.29175204918}, 'eval_cosine_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.050779498991419, 'avg_seq_perplexity': 8.073824022637039}, 'mmlu_cosine_layers_pruned_13': {'total': 14080, 'correct': 5983, 'weighted_acc': 42.49289772727273}, 'mmlu_cosine_layers_pruned_48': {'total': 14080, 'correct': 3513, 'weighted_acc': 24.95028409090909}, 'mmlu_loss_shapley_layers_pruned_57': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'layer_57_relative_l1_influence': 0.2512061595916748, 'eval_loss_shapley_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9383538668272928, 'avg_seq_perplexity': 7.223971007300205}, 'mmlu_loss_shapley_layers_pruned_54': {'weighted_acc': 24.311079545454547, 'total': 14080, 'correct': 3423}, 'eval_logit_shapley_layers_pruned_16': {'avg_seq_perplexity': 14.028700531506148, 'num_ex': 15616, 'avg_loss': 2.591617771836578}, 'layer_3_l1_influence': 75.5020980834961, 'eval_cosine_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 2.873899366034836, 'avg_seq_perplexity': 18.437191822489755}, 'mmlu_logit_shapley_layers_pruned_36': {'total': 14080, 'correct': 3404, 'weighted_acc': 24.176136363636363}, 'layer_33_cosine_influence': 0.0754508376121521, 'mmlu_cosine_layers_pruned_32': {'total': 14080, 'correct': 3767, 'weighted_acc': 26.754261363636363}, 'layer_47_relative_l1_influence': 0.26866814494132996, 'mmlu_relative_l1_layers_pruned_44': {'total': 14080, 'correct': 3462, 'weighted_acc': 24.588068181818183}, 'mmlu_loss_shapley_layers_pruned_15': {'total': 14080, 'correct': 3685, 'weighted_acc': 26.171875}, 'layer_6_l1_influence': 68.18193054199219, 'mmlu_cosine_layers_pruned_40': {'total': 14080, 'correct': 3510, 'weighted_acc': 24.928977272727273}, 'layer_24_relative_l2_influence': 0.33126118779182434, 'layer_34_relative_l2_influence': 0.22019824385643005, 'layer_63_relative_l2_influence': 0.9459423422813416, 'mmlu_logit_shapley_layers_pruned_8': {'total': 14080, 'correct': 6018, 'weighted_acc': 42.74147727272727}, 'layer_59_l2_influence': 27.40686798095703, 'eval_cosine_layers_pruned_28': {'avg_seq_perplexity': 294.6429623463115, 'num_ex': 15616, 'avg_loss': 5.615148325435451}, 'layer_17_l1_influence': 299.7226257324219, 'mmlu_relative_l1_layers_pruned_35': {'correct': 3604, 'weighted_acc': 25.59659090909091, 'total': 14080}, 'eval_logit_shapley_layers_pruned_40': {'avg_seq_perplexity': 1278.697745901639, 'num_ex': 15616, 'avg_loss': 6.554307280993853}, 'layer_51_cosine_influence': 0.025649845600128177, 'layer_61_relative_l1_influence': 0.3512739837169647, 'eval_relative_l1_layers_pruned_37': {'num_ex': 15616, 'avg_loss': 8.097319556064294, 'avg_seq_perplexity': 3480.86449795082}, 'eval_relative_l1_layers_pruned_58': {'num_ex': 15616, 'avg_loss': 10.492366603163422, 'avg_seq_perplexity': 38558.45081967213}, 'mmlu_loss_shapley_layers_pruned_45': {'total': 14080, 'correct': 3240, 'weighted_acc': 23.011363636363637}, 'eval_relative_l1_layers_pruned_34': {'num_ex': 15616, 'avg_loss': 7.121443951716189, 'avg_seq_perplexity': 1318.201331967213}, 'mmlu_relative_l1_layers_pruned_49': {'total': 14080, 'correct': 3270, 'weighted_acc': 23.224431818181817}, 'eval_loss_shapley_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 2.554561927670338, 'avg_seq_perplexity': 13.405037301485656}, 'layer_30_l1_influence': 368.4044494628906, 'layer_32_l2_influence': 8.983405113220215, 'layer_23_loss_shapley_influence': -0.21282288682011896, 'layer_39_loss_shapley_influence': -0.1946171816210984, 'mmlu_logit_shapley_layers_pruned_29': {'total': 14080, 'correct': 3632, 'weighted_acc': 25.795454545454547}, 'layer_24_loss_shapley_influence': -0.2150502333689337, 'eval_relative_l2_layers_pruned_29': {'avg_seq_perplexity': 337.82975794057376, 'num_ex': 15616, 'avg_loss': 5.733621566022029}, 'layer_26_cosine_influence': 0.04819768667221069, 'eval_cosine_layers_pruned_61': {'num_ex': 15616, 'avg_loss': 8.460684354188013, 'avg_seq_perplexity': 5149.676741803279}, 'layer_7_relative_l2_influence': 0.5267505049705505, 'layer_11_logit_shapley_influence': -24.051808386019076, 'eval_logit_shapley_layers_pruned_49': {'num_ex': 15616, 'avg_loss': 8.891385438012295, 'avg_seq_perplexity': 7731.163422131148}, 'eval_relative_l1_layers_pruned_61': {'num_ex': 15616, 'avg_loss': 10.027245693519466, 'avg_seq_perplexity': 23808.42008196721}, 'eval_loss_shapley_layers_pruned_42': {'num_ex': 15616, 'avg_loss': 7.155844766585553, 'avg_seq_perplexity': 1443.2715163934429}, 'mmlu_loss_shapley_layers_pruned_36': {'total': 14080, 'correct': 3493, 'weighted_acc': 24.808238636363637}, 'eval_relative_l2_layers_pruned_42': {'avg_seq_perplexity': 6484.9026639344265, 'num_ex': 15616, 'avg_loss': 8.731721471567623}, 'eval_logit_shapley_layers_pruned_54': {'num_ex': 15616, 'avg_loss': 10.152554871606045, 'avg_seq_perplexity': 26422.362704918032}, 'layer_3_l2_influence': 6.417304992675781, 'layer_4_l2_influence': 1.0570787191390991, 'layer_38_l1_influence': 367.3727416992187, 'layer_58_cosine_influence': 0.007006704807281494, 'mmlu_relative_l1_layers_pruned_53': {'correct': 3232, 'weighted_acc': 22.954545454545453, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_24': {'total': 14080, 'correct': 4874, 'weighted_acc': 34.61647727272727}, 'layer_41_relative_l2_influence': 0.3305356800556183, 'layer_48_relative_l1_influence': 0.13475961983203888, 'mmlu_relative_l2_layers_pruned_1': {'weighted_acc': 45.75284090909091, 'total': 14080, 'correct': 6442}, 'mmlu_relative_l1_layers_pruned_27': {'correct': 3663, 'weighted_acc': 26.015625, 'total': 14080}, 'eval_relative_l2_layers_pruned_46': {'num_ex': 15616, 'avg_loss': 9.239468934106045, 'avg_seq_perplexity': 10867.7868852459}, 'mmlu_logit_shapley_layers_pruned_9': {'total': 14080, 'correct': 6020, 'weighted_acc': 42.75568181818182}, 'layer_61_cosine_influence': 0.053372859954833984, 'layer_3_relative_l2_influence': 1.369281768798828, 'mmlu_logit_shapley_layers_pruned_34': {'total': 14080, 'correct': 3376, 'weighted_acc': 23.977272727272727}, 'layer_60_cosine_influence': 0.008491039276123047, 'mmlu_cosine_layers_pruned_61': {'total': 14080, 'correct': 3397, 'weighted_acc': 24.126420454545453}, 'layer_14_loss_shapley_influence': -0.21556771273026243, 'mmlu_relative_l2_layers_pruned_22': {'total': 14080, 'correct': 4246, 'weighted_acc': 30.15625}, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9291440619797, 'avg_seq_perplexity': 7.158603855820953}, 'mmlu_relative_l2_layers_pruned_43': {'total': 14080, 'correct': 3294, 'weighted_acc': 23.394886363636363}, 'layer_0_l2_influence': 0.9737692475318908, 'layer_2_relative_l2_influence': 0.5958145260810852, 'layer_15_logit_shapley_influence': -48.4070486579418, 'layer_17_logit_shapley_influence': -55.972865598622576, 'eval_relative_l2_layers_pruned_33': {'num_ex': 15616, 'avg_loss': 7.034465852330943, 'avg_seq_perplexity': 1213.8582223360656}, 'mmlu_loss_shapley_layers_pruned_3': {'total': 14080, 'correct': 6358, 'weighted_acc': 45.15625}, 'layer_55_cosine_influence': 0.023876428604125977, 'layer_59_relative_l2_influence': 0.24169033765792847, 'layer_49_loss_shapley_influence': -0.20789792945928953, 'eval_relative_l1_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.2931038278048157, 'avg_seq_perplexity': 27.937411949282787}, 'eval_relative_l1_layers_pruned_40': {'num_ex': 15616, 'avg_loss': 8.455304255251024, 'avg_seq_perplexity': 4876.176229508197}, 'mmlu_relative_l1_layers_pruned_28': {'total': 14080, 'correct': 3614, 'weighted_acc': 25.667613636363637}, 'layer_28_l2_influence': 6.603851795196533, 'layer_0_relative_l2_influence': 1.5170505046844482, 'mmlu_relative_l1_layers_pruned_30': {'weighted_acc': 27.05965909090909, 'total': 14080, 'correct': 3810}, 'mmlu_relative_l2_layers_pruned_42': {'total': 14080, 'correct': 3430, 'weighted_acc': 24.360795454545453}, 'mmlu_logit_shapley_layers_pruned_25': {'total': 14080, 'correct': 3343, 'weighted_acc': 23.742897727272727}, 'layer_8_l2_influence': 2.1365506649017334, 'mmlu_cosine_layers_pruned_2': {'total': 14080, 'correct': 6433, 'weighted_acc': 45.68892045454545}, 'layer_13_relative_l2_influence': 0.5112926363945007, 'layer_32_relative_l1_influence': 0.3477138578891754, 'mmlu_relative_l2_layers_pruned_29': {'correct': 3653, 'weighted_acc': 25.944602272727273, 'total': 14080}, 'mmlu_cosine_layers_pruned_20': {'total': 14080, 'correct': 5413, 'weighted_acc': 38.44460227272727}, 'mmlu_logit_shapley_layers_pruned_64': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, '_runtime': 14033.200913190842, 'layer_62_l1_influence': 885.4608154296875, 'eval_cosine_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.1026551293545084, 'avg_seq_perplexity': 8.505463146772541}, 'layer_18_relative_l2_influence': 0.3723582625389099, 'eval_loss_shapley_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 3.362068801629739, 'avg_seq_perplexity': 32.36903056160348}, 'mmlu_loss_shapley_layers_pruned_12': {'total': 14080, 'correct': 5476, 'weighted_acc': 38.89204545454545}, 'mmlu_logit_shapley_layers_pruned_38': {'total': 14080, 'correct': 3308, 'weighted_acc': 23.494318181818183}, '_wandb': {'runtime': 14032}, 'layer_24_l2_influence': 5.847803592681885, 'eval_relative_l1_layers_pruned_44': {'num_ex': 15616, 'avg_loss': 8.793256915983607, 'avg_seq_perplexity': 6994.517418032787}, 'mmlu_loss_shapley_layers_pruned_6': {'total': 14080, 'correct': 6367, 'weighted_acc': 45.22017045454545}, 'eval_loss_shapley_layers_pruned_39': {'avg_seq_perplexity': 732.7348232581967, 'num_ex': 15616, 'avg_loss': 6.356011562660092}, 'mmlu_loss_shapley_layers_pruned_51': {'correct': 3285, 'weighted_acc': 23.33096590909091, 'total': 14080}, 'mmlu_loss_shapley_layers_pruned_28': {'total': 14080, 'correct': 3265, 'weighted_acc': 23.188920454545453}, 'mmlu_cosine_layers_pruned_5': {'correct': 6315, 'weighted_acc': 44.85085227272727, 'total': 14080}, 'eval_cosine_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 6.519225573930584, 'avg_seq_perplexity': 739.4040727459017}, 'mmlu_cosine_layers_pruned_16': {'total': 14080, 'correct': 5570, 'weighted_acc': 39.55965909090909}, 'layer_15_relative_l1_influence': 0.5610819458961487, 'layer_63_loss_shapley_influence': 0.18952644682892927, 'eval_loss_shapley_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 3.222322557793289, 'avg_seq_perplexity': 27.58432056864754}, 'layer_57_l2_influence': 24.152551651000977, 'eval_cosine_layers_pruned_38': {'num_ex': 15616, 'avg_loss': 8.559639352266906, 'avg_seq_perplexity': 5550.555840163935}, 'layer_17_relative_l1_influence': 0.5302409529685974, 'layer_51_relative_l1_influence': 0.24333778023719788, 'mmlu_loss_shapley_layers_pruned_29': {'total': 14080, 'correct': 3510, 'weighted_acc': 24.928977272727273}, 'mmlu_logit_shapley_layers_pruned_56': {'total': 14080, 'correct': 3381, 'weighted_acc': 24.01278409090909}, 'layer_11_l1_influence': 191.82009887695312, 'layer_27_loss_shapley_influence': -0.21051932285851427, 'eval_relative_l1_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.965839323450307, 'avg_seq_perplexity': 7.41979480180584}, 'eval_relative_l2_layers_pruned_43': {'num_ex': 15616, 'avg_loss': 8.884580518378586, 'avg_seq_perplexity': 7563.30225409836}, 'layer_53_relative_l1_influence': 0.23649144172668457, 'layer_25_logit_shapley_influence': -61.33595681569807, 'mmlu_relative_l2_layers_pruned_33': {'total': 14080, 'correct': 3752, 'weighted_acc': 26.647727272727273}, 'layer_7_l1_influence': 116.5162582397461, 'layer_14_logit_shapley_influence': -66.50605126766901, 'mmlu_loss_shapley_layers_pruned_64': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_logit_shapley_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 2.1761892349993595, 'avg_seq_perplexity': 9.142795250064037}, 'mmlu_logit_shapley_layers_pruned_59': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'layer_4_l1_influence': 49.401588439941406, 'layer_17_l2_influence': 5.991325378417969, 'eval_cosine_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 3.5479541215740267, 'avg_seq_perplexity': 36.06598200563525}, 'eval_relative_l2_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 4.020440023453509, 'avg_seq_perplexity': 57.59511078381148}, 'mmlu_relative_l1_layers_pruned_39': {'total': 14080, 'correct': 3683, 'weighted_acc': 26.157670454545453}, 'mmlu_relative_l2_layers_pruned_4': {'weighted_acc': 45.60369318181818, 'total': 14080, 'correct': 6421}, 'eval_loss_shapley_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.088681080302254, 'avg_seq_perplexity': 8.381954505795338}, 'layer_5_l2_influence': 1.590091109275818, 'eval_cosine_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'layer_35_loss_shapley_influence': -0.19695732198418223, 'layer_47_loss_shapley_influence': -0.20820154850857708, 'layer_47_logit_shapley_influence': -56.600485306785174, 'layer_57_logit_shapley_influence': -21.838409644737723, 'eval_relative_l1_layers_pruned_18': {'avg_loss': 2.873899366034836, 'avg_seq_perplexity': 18.437191822489755, 'num_ex': 15616}, 'eval_relative_l1_layers_pruned_41': {'num_ex': 15616, 'avg_loss': 8.658723424692623, 'avg_seq_perplexity': 6001.614241803279}, 'mmlu_relative_l1_layers_pruned_31': {'weighted_acc': 26.761363636363637, 'total': 14080, 'correct': 3768}, 'layer_22_relative_l1_influence': 0.3612224161624909, 'layer_33_relative_l2_influence': 0.4104219973087311, 'mmlu_relative_l1_layers_pruned_47': {'correct': 3207, 'weighted_acc': 22.776988636363637, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_46': {'total': 14080, 'correct': 3454, 'weighted_acc': 24.53125}, 'eval_loss_shapley_layers_pruned_34': {'avg_loss': 5.831964211385758, 'avg_seq_perplexity': 515.034387807377, 'num_ex': 15616}, 'mmlu_logit_shapley_layers_pruned_28': {'total': 14080, 'correct': 3379, 'weighted_acc': 23.998579545454547}, 'eval_cosine_layers_pruned_16': {'avg_loss': 2.6638623847336067, 'avg_seq_perplexity': 14.956001656954406, 'num_ex': 15616}, 'mmlu_cosine_layers_pruned_31': {'total': 14080, 'correct': 3608, 'weighted_acc': 25.625}, 'mmlu_relative_l1_layers_pruned_57': {'total': 14080, 'correct': 3373, 'weighted_acc': 23.95596590909091}, 'eval_loss_shapley_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 2.197635838242828, 'avg_seq_perplexity': 9.352545065957992}, 'mmlu_loss_shapley_layers_pruned_41': {'weighted_acc': 22.890625, 'total': 14080, 'correct': 3223}, 'mmlu_cosine_layers_pruned_38': {'total': 14080, 'correct': 3577, 'weighted_acc': 25.404829545454547}, 'layer_31_relative_l2_influence': 0.4159835577011109, 'layer_36_relative_l2_influence': 0.21461403369903564, 'layer_55_logit_shapley_influence': -48.11447740025193, 'eval_relative_l2_layers_pruned_24': {'avg_loss': 4.534449843109631, 'avg_seq_perplexity': 97.16062852202867, 'num_ex': 15616}, 'eval_loss_shapley_layers_pruned_61': {'num_ex': 15616, 'avg_loss': 9.823767490074284, 'avg_seq_perplexity': 19210.27663934426}, 'layer_5_l1_influence': 79.80451202392578, 'layer_45_l1_influence': 908.5736694335938, 'mmlu_relative_l2_layers_pruned_15': {'total': 14080, 'correct': 5890, 'weighted_acc': 41.83238636363637}, 'mmlu_loss_shapley_layers_pruned_53': {'total': 14080, 'correct': 3552, 'weighted_acc': 25.227272727272727}, 'layer_19_l2_influence': 6.4387664794921875, 'layer_24_l1_influence': 290.59710693359375, 'layer_45_cosine_influence': 0.03331410884857178, 'mmlu_cosine_layers_pruned_24': {'total': 14080, 'correct': 4874, 'weighted_acc': 34.61647727272727}, 'layer_62_logit_shapley_influence': -31.756660991054744, 'eval_relative_l1_layers_pruned_53': {'num_ex': 15616, 'avg_loss': 10.008255755315062, 'avg_seq_perplexity': 23370.426229508197}, 'layer_56_cosine_influence': 0.008222639560699463, 'eval_relative_l1_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 5.13135265913166, 'avg_seq_perplexity': 182.46168993340163}, 'layer_34_cosine_influence': 0.023599982261657715, 'layer_5_logit_shapley_influence': 80.49764150298034, 'eval_relative_l2_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 4.60566936555456, 'avg_seq_perplexity': 104.50827676741804}, 'eval_loss_shapley_layers_pruned_37': {'avg_seq_perplexity': 573.6157786885246, 'num_ex': 15616, 'avg_loss': 6.05901849465292}, 'mmlu_logit_shapley_layers_pruned_43': {'total': 14080, 'correct': 3477, 'weighted_acc': 24.694602272727273}, 'layer_2_cosine_influence': 0.14639770984649658, 'mmlu_cosine_layers_pruned_21': {'weighted_acc': 28.671875, 'total': 14080, 'correct': 4037}, 'mmlu_cosine_layers_pruned_56': {'total': 14080, 'correct': 3532, 'weighted_acc': 25.085227272727273}, 'mmlu_loss_shapley_layers_pruned_63': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_relative_l2_layers_pruned_6': {'avg_loss': 2.006864704069544, 'avg_seq_perplexity': 7.724721939837346, 'num_ex': 15616}, 'layer_14_l2_influence': 3.546753168106079, 'eval_cosine_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 6.187770655897797, 'avg_seq_perplexity': 533.7311731557377}, 'eval_cosine_layers_pruned_36': {'num_ex': 15616, 'avg_loss': 7.75792206310835, 'avg_seq_perplexity': 2493.2845799180327}, 'mmlu_cosine_layers_pruned_63': {'correct': 3231, 'weighted_acc': 22.947443181818183, 'total': 14080}, 'eval_loss_shapley_layers_pruned_52': {'num_ex': 15616, 'avg_loss': 11.930401911501024, 'avg_seq_perplexity': 9865799.344262294}, 'layer_54_l2_influence': 10.31835651397705, 'mmlu_logit_shapley_layers_pruned_31': {'total': 14080, 'correct': 3364, 'weighted_acc': 23.892045454545453}, 'layer_34_l2_influence': 7.200470447540283, 'layer_52_cosine_influence': 0.010249018669128418, 'eval_relative_l1_layers_pruned_35': {'num_ex': 15616, 'avg_loss': 7.657756367667776, 'avg_seq_perplexity': 2283.9008709016393}, 'eval_cosine_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 4.534449843109631, 'avg_seq_perplexity': 97.16062852202867}, 'mmlu_relative_l1_layers_pruned_37': {'total': 14080, 'correct': 3470, 'weighted_acc': 24.644886363636363}, 'mmlu_relative_l1_layers_pruned_58': {'total': 14080, 'correct': 3586, 'weighted_acc': 25.46875}, 'mmlu_loss_shapley_layers_pruned_10': {'weighted_acc': 41.40625, 'total': 14080, 'correct': 5830}, 'layer_22_loss_shapley_influence': -0.21590332162841763, 'layer_3_logit_shapley_influence': 504.80895900118946, 'eval_relative_l1_layers_pruned_49': {'num_ex': 15616, 'avg_loss': 9.536897252817624, 'avg_seq_perplexity': 14617.631147540984}, 'mmlu_relative_l1_layers_pruned_34': {'correct': 3685, 'weighted_acc': 26.171875, 'total': 14080}, 'layer_30_loss_shapley_influence': -0.21387298011746747, 'layer_54_loss_shapley_influence': -0.23118485696079283, 'mmlu_logit_shapley_layers_pruned_39': {'weighted_acc': 23.4375, 'total': 14080, 'correct': 3300}, 'mmlu_logit_shapley_layers_pruned_60': {'total': 14080, 'correct': 3226, 'weighted_acc': 22.911931818181817}, 'eval_cosine_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 3.932094386366547, 'avg_seq_perplexity': 52.68812836193648}, 'eval_cosine_layers_pruned_56': {'num_ex': 15616, 'avg_loss': 10.985805824154712, 'avg_seq_perplexity': 63009.12704918033}, 'layer_14_relative_l1_influence': 0.3856004774570465, 'layer_2_logit_shapley_influence': 668.7537979670797, 'layer_16_cosine_influence': 0.05872666835784912, 'layer_42_relative_l2_influence': 0.1395401656627655, 'layer_20_loss_shapley_influence': -0.17809403501977017, 'layer_39_logit_shapley_influence': -38.16328730859853, 'mmlu_loss_shapley_layers_pruned_49': {'total': 14080, 'correct': 3664, 'weighted_acc': 26.022727272727273}, 'eval_logit_shapley_layers_pruned_50': {'num_ex': 15616, 'avg_loss': 10.351691574346823, 'avg_seq_perplexity': 33421.063524590165}, 'eval_cosine_layers_pruned_63': {'num_ex': 15616, 'avg_loss': 10.44121313876793, 'avg_seq_perplexity': 35427.024590163935}, 'mmlu_cosine_layers_pruned_30': {'weighted_acc': 26.370738636363637, 'total': 14080, 'correct': 3713}, 'mmlu_cosine_layers_pruned_36': {'correct': 3532, 'weighted_acc': 25.085227272727273, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_61': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_18_l2_influence': 4.737447261810303, 'layer_20_relative_l1_influence': 0.41500324010849, 'layer_62_l2_influence': 20.296951293945312, 'eval_cosine_layers_pruned_62': {'avg_loss': 8.385941802478227, 'avg_seq_perplexity': 4699.326331967213, 'num_ex': 15616}, 'layer_47_relative_l2_influence': 0.2513786256313324, 'layer_13_loss_shapley_influence': -0.18685908573578813, 'mmlu_relative_l2_layers_pruned_49': {'total': 14080, 'correct': 3490, 'weighted_acc': 24.786931818181817}, 'mmlu_logit_shapley_layers_pruned_48': {'total': 14080, 'correct': 3332, 'weighted_acc': 23.664772727272727}, 'layer_8_l1_influence': 95.61754608154295, 'mmlu_loss_shapley_layers_pruned_52': {'total': 14080, 'correct': 3458, 'weighted_acc': 24.55965909090909}, 'eval_cosine_layers_pruned_55': {'num_ex': 15616, 'avg_loss': 10.469481421298669, 'avg_seq_perplexity': 36844.49180327869}, 'eval_cosine_layers_pruned_59': {'num_ex': 15616, 'avg_loss': 11.07545946465164, 'avg_seq_perplexity': 71628.52459016393}, 'mmlu_cosine_layers_pruned_53': {'correct': 3479, 'weighted_acc': 24.708806818181817, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_35': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_logit_shapley_layers_pruned_61': {'avg_loss': 9.823767490074284, 'avg_seq_perplexity': 19210.27663934426, 'num_ex': 15616}, 'mmlu_logit_shapley_layers_pruned_15': {'total': 14080, 'correct': 3685, 'weighted_acc': 26.171875}, 'layer_1_logit_shapley_influence': 340.7960406713278, 'layer_26_loss_shapley_influence': -0.21188957643718864, 'layer_36_cosine_influence': 0.021081864833831787, 'mmlu_cosine_layers_pruned_8': {'weighted_acc': 43.83522727272727, 'total': 14080, 'correct': 6172}, 'eval_cosine_layers_pruned_45': {'num_ex': 15616, 'avg_loss': 9.819838226818648, 'avg_seq_perplexity': 19087.18442622951}, 'layer_24_relative_l1_influence': 0.35137736797332764, 'layer_34_relative_l1_influence': 0.23137041926383972, 'layer_63_relative_l1_influence': 0.8564069867134094, 'eval_loss_shapley_layers_pruned_63': {'num_ex': 15616, 'avg_loss': 11.554201219902664, 'avg_seq_perplexity': 106483.18032786885}, 'layer_27_relative_l2_influence': 0.4210814237594605, 'eval_relative_l2_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 5.615148325435451, 'avg_seq_perplexity': 294.6429623463115}, 'mmlu_loss_shapley_layers_pruned_37': {'total': 14080, 'correct': 3382, 'weighted_acc': 24.019886363636363}, 'mmlu_logit_shapley_layers_pruned_55': {'total': 14080, 'correct': 3464, 'weighted_acc': 24.602272727272727}, 'mmlu_cosine_layers_pruned_35': {'total': 14080, 'correct': 3554, 'weighted_acc': 25.241477272727273}, 'layer_2_loss_shapley_influence': 1.12534020046589, 'layer_60_relative_l2_influence': 0.12794619798660278, 'eval_relative_l2_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 6.187770655897797, 'avg_seq_perplexity': 533.7311731557377}, 'eval_logit_shapley_layers_pruned_58': {'num_ex': 15616, 'avg_loss': 10.822914999039448, 'avg_seq_perplexity': 60513.90983606558}, 'mmlu_logit_shapley_layers_pruned_23': {'total': 14080, 'correct': 3553, 'weighted_acc': 25.234375}, '_step': 656, 'layer_25_l2_influence': 8.008007049560547, 'layer_57_relative_l2_influence': 0.23222456872463224, 'layer_9_loss_shapley_influence': -0.06585418404735233, 'eval_loss_shapley_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 1.9982184738409323, 'avg_seq_perplexity': 7.663562211834017}, 'eval_loss_shapley_layers_pruned_53': {'num_ex': 15616, 'avg_loss': 11.67340187948258, 'avg_seq_perplexity': 126823.0655737705}, 'layer_31_l2_influence': 10.72729778289795, 'layer_0_logit_shapley_influence': 1099.111689977791, 'eval_logit_shapley_layers_pruned_22': {'avg_seq_perplexity': 31.32748463114754, 'num_ex': 15616, 'avg_loss': 3.3388171586834017}, 'mmlu_logit_shapley_layers_pruned_20': {'weighted_acc': 25.28409090909091, 'total': 14080, 'correct': 3560}, 'mmlu_cosine_layers_pruned_62': {'total': 14080, 'correct': 3494, 'weighted_acc': 24.81534090909091}, 'layer_44_logit_shapley_influence': -89.75744130674617, 'mmlu_relative_l2_layers_pruned_7': {'weighted_acc': 43.76420454545455, 'total': 14080, 'correct': 6162}, 'eval_relative_l2_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 6.543936807601178, 'avg_seq_perplexity': 750.5568007172132}, 'mmlu_relative_l2_layers_pruned_27': {'total': 14080, 'correct': 3660, 'weighted_acc': 25.994318181818183}, 'eval_logit_shapley_layers_pruned_37': {'num_ex': 15616, 'avg_loss': 6.211446293064805, 'avg_seq_perplexity': 666.6816726434427}, 'layer_19_relative_l1_influence': 0.49952706694602966, 'eval_relative_l2_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'layer_23_logit_shapley_influence': -64.44456521615595, 'eval_relative_l2_layers_pruned_47': {'num_ex': 15616, 'avg_loss': 9.343793024782274, 'avg_seq_perplexity': 11961.64856557377}, 'eval_loss_shapley_layers_pruned_49': {'avg_loss': 9.283134085233094, 'avg_seq_perplexity': 11585.45286885246, 'num_ex': 15616}, 'mmlu_logit_shapley_layers_pruned_52': {'total': 14080, 'correct': 3538, 'weighted_acc': 25.12784090909091}, 'layer_36_l1_influence': 392.6647033691406, 'eval_cosine_layers_pruned_53': {'num_ex': 15616, 'avg_loss': 10.450224329213627, 'avg_seq_perplexity': 35587.13114754098}, 'mmlu_cosine_layers_pruned_55': {'weighted_acc': 25.078125, 'total': 14080, 'correct': 3531}, 'mmlu_cosine_layers_pruned_59': {'total': 14080, 'correct': 3738, 'weighted_acc': 26.548295454545453}, 'layer_31_logit_shapley_influence': -50.1132834230002, 'eval_relative_l2_layers_pruned_57': {'num_ex': 15616, 'avg_loss': 9.23207067270748, 'avg_seq_perplexity': 10757.40368852459}, 'mmlu_cosine_layers_pruned_45': {'total': 14080, 'correct': 3369, 'weighted_acc': 23.927556818181817}, 'layer_38_relative_l2_influence': 0.17562779784202576, 'eval_relative_l1_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 2.6064340560162655, 'avg_seq_perplexity': 14.12948058081455}, 'mmlu_relative_l1_layers_pruned_24': {'total': 14080, 'correct': 4874, 'weighted_acc': 34.61647727272727}, 'mmlu_relative_l2_layers_pruned_53': {'correct': 3232, 'weighted_acc': 22.954545454545453, 'total': 14080}, 'eval_logit_shapley_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.708433807873335, 'avg_seq_perplexity': 15.78850818071209}, 'layer_12_l1_influence': 145.5146484375, 'layer_17_loss_shapley_influence': -0.20590583391605977, 'layer_7_logit_shapley_influence': 25.39432626679198, 'eval_relative_l1_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.0282785384381405, 'avg_seq_perplexity': 7.894156033875512}, 'mmlu_relative_l1_layers_pruned_43': {'total': 14080, 'correct': 3438, 'weighted_acc': 24.417613636363637}, 'eval_cosine_layers_pruned_35': {'num_ex': 15616, 'avg_loss': 7.150037921842982, 'avg_seq_perplexity': 1343.9837346311476}, 'layer_45_relative_l2_influence': 0.27291518449783325, 'layer_59_loss_shapley_influence': -0.17890872183033557, 'mmlu_logit_shapley_layers_pruned_57': {'total': 14080, 'correct': 3490, 'weighted_acc': 24.786931818181817}, 'layer_10_l1_influence': 129.04190063476562, 'layer_58_l1_influence': 559.9213256835938, 'layer_63_cosine_influence': 0.2816794514656067, 'eval_loss_shapley_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 2.1626031594198256, 'avg_seq_perplexity': 9.032391657594774}, 'layer_16_relative_l1_influence': 0.3926076591014862, 'layer_32_logit_shapley_influence': -57.391516342224534, 'eval_relative_l2_layers_pruned_39': {'num_ex': 15616, 'avg_loss': 8.71535804623463, 'avg_seq_perplexity': 6509.386782786885}, 'mmlu_loss_shapley_layers_pruned_9': {'correct': 6020, 'weighted_acc': 42.75568181818182, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_22': {'total': 14080, 'correct': 4246, 'weighted_acc': 30.15625}, 'eval_logit_shapley_layers_pruned_33': {'num_ex': 15616, 'avg_loss': 4.906825331390881, 'avg_seq_perplexity': 173.28610079405738}, 'eval_loss_shapley_layers_pruned_29': {'avg_seq_perplexity': 242.6774462090164, 'num_ex': 15616, 'avg_loss': 5.172472344070185}, 'layer_5_relative_l1_influence': 0.6746358275413513, 'layer_36_loss_shapley_influence': -0.22639095466777603, 'eval_logit_shapley_layers_pruned_1': {'avg_seq_perplexity': 7.158603855820953, 'num_ex': 15616, 'avg_loss': 1.9291440619797}, 'eval_loss_shapley_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 5.178231661436988, 'avg_seq_perplexity': 237.7806896772541}, 'mmlu_loss_shapley_layers_pruned_20': {'total': 14080, 'correct': 3475, 'weighted_acc': 24.680397727272727}, 'layer_30_l2_influence': 7.323533058166504, 'layer_57_cosine_influence': 0.02566462755203247, 'eval_loss_shapley_layers_pruned_51': {'avg_seq_perplexity': 23694.90573770492, 'num_ex': 15616, 'avg_loss': 10.02667236328125}, 'mmlu_loss_shapley_layers_pruned_39': {'total': 14080, 'correct': 3299, 'weighted_acc': 23.430397727272727}, 'layer_50_l1_influence': 398.7574157714844, 'mmlu_cosine_layers_pruned_37': {'correct': 3470, 'weighted_acc': 24.644886363636363, 'total': 14080}, 'layer_4_relative_l1_influence': 0.5091842412948608, 'eval_relative_l1_layers_pruned_33': {'num_ex': 15616, 'avg_loss': 7.034465852330943, 'avg_seq_perplexity': 1213.8582223360656}, 'eval_loss_shapley_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.2839275422643444, 'avg_seq_perplexity': 10.198139128137807}, 'mmlu_loss_shapley_layers_pruned_22': {'correct': 3261, 'weighted_acc': 23.160511363636363, 'total': 14080}, 'layer_48_l2_influence': 10.852928161621094, 'layer_28_logit_shapley_influence': -75.85685659684309, 'eval_logit_shapley_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9409452344550464, 'avg_seq_perplexity': 7.241317498879354}, 'layer_9_l1_influence': 159.5408477783203, 'mmlu_cosine_layers_pruned_15': {'total': 14080, 'correct': 5890, 'weighted_acc': 41.83238636363637}, 'layer_1_relative_l1_influence': 0.7342557907104492, 'layer_35_logit_shapley_influence': -47.535761742323814, 'mmlu_logit_shapley_layers_pruned_46': {'total': 14080, 'correct': 3804, 'weighted_acc': 27.017045454545453}, 'layer_39_l2_influence': 15.244295120239258, 'mmlu_relative_l1_layers_pruned_2': {'correct': 6433, 'weighted_acc': 45.68892045454545, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_18': {'total': 14080, 'correct': 5250, 'weighted_acc': 37.28693181818182}, 'mmlu_relative_l2_layers_pruned_41': {'total': 14080, 'correct': 3285, 'weighted_acc': 23.33096590909091}, 'layer_41_relative_l1_influence': 0.346976637840271, 'layer_48_relative_l2_influence': 0.14214542508125305, 'eval_relative_l2_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9291440619797, 'avg_seq_perplexity': 7.158603855820953}, 'eval_relative_l1_layers_pruned_46': {'num_ex': 15616, 'avg_loss': 8.807191942558914, 'avg_seq_perplexity': 7105.056864754099}, 'mmlu_relative_l1_layers_pruned_25': {'total': 14080, 'correct': 3893, 'weighted_acc': 27.649147727272727}, 'mmlu_logit_shapley_layers_pruned_44': {'total': 14080, 'correct': 3250, 'weighted_acc': 23.082386363636363}, 'layer_28_l1_influence': 329.3210754394531, 'mmlu_relative_l1_layers_pruned_8': {'total': 14080, 'correct': 6119, 'weighted_acc': 43.45880681818182}, 'mmlu_relative_l1_layers_pruned_9': {'total': 14080, 'correct': 6033, 'weighted_acc': 42.84801136363637}, 'eval_relative_l1_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 5.969270299692623, 'avg_seq_perplexity': 418.97925204918033}, 'eval_loss_shapley_layers_pruned_41': {'num_ex': 15616, 'avg_loss': 6.915343237704918, 'avg_seq_perplexity': 1135.4733606557377}, 'mmlu_loss_shapley_layers_pruned_61': {'correct': 3236, 'weighted_acc': 22.982954545454547, 'total': 14080}, 'layer_38_l2_influence': 7.368237018585205, 'layer_19_loss_shapley_influence': -0.21054730712364256, 'layer_50_logit_shapley_influence': -96.89439412998873, 'layer_56_logit_shapley_influence': -86.54977424285997, 'mmlu_loss_shapley_layers_pruned_11': {'total': 14080, 'correct': 5590, 'weighted_acc': 39.70170454545455}, 'eval_relative_l2_layers_pruned_61': {'num_ex': 15616, 'avg_loss': 8.2378900246542, 'avg_seq_perplexity': 4035.0783811475408}, 'mmlu_relative_l2_layers_pruned_19': {'total': 14080, 'correct': 5484, 'weighted_acc': 38.94886363636363}, 'mmlu_relative_l2_layers_pruned_40': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'mmlu_loss_shapley_layers_pruned_34': {'total': 14080, 'correct': 3282, 'weighted_acc': 23.30965909090909}, 'layer_44_l2_influence': 9.861668586730955, 'eval_cosine_layers_pruned_37': {'avg_loss': 8.097319556064294, 'avg_seq_perplexity': 3480.86449795082, 'num_ex': 15616}, 'eval_relative_l1_layers_pruned_42': {'num_ex': 15616, 'avg_loss': 8.760837242251537, 'avg_seq_perplexity': 6665.595799180328}, 'layer_42_l1_influence': 370.5302734375, 'layer_61_relative_l2_influence': 0.3365727961063385, 'eval_logit_shapley_layers_pruned_41': {'avg_seq_perplexity': 907.4638831967212, 'num_ex': 15616, 'avg_loss': 6.661674124295594}, 'mmlu_logit_shapley_layers_pruned_30': {'weighted_acc': 24.0625, 'total': 14080, 'correct': 3388}, 'eval_cosine_layers_pruned_15': {'avg_loss': 2.569913770331711, 'avg_seq_perplexity': 13.58305884189293, 'num_ex': 15616}, 'eval_relative_l2_layers_pruned_37': {'num_ex': 15616, 'avg_loss': 8.097319556064294, 'avg_seq_perplexity': 3480.86449795082}, 'eval_relative_l2_layers_pruned_58': {'num_ex': 15616, 'avg_loss': 8.490855732902151, 'avg_seq_perplexity': 5094.256659836065}, 'eval_loss_shapley_layers_pruned_64': {'num_ex': 15616, 'avg_loss': 11.499615778688524, 'avg_seq_perplexity': 101193.7786885246}, 'layer_38_loss_shapley_influence': -0.22012040153506177, 'eval_relative_l2_layers_pruned_34': {'num_ex': 15616, 'avg_loss': 7.500701404008709, 'avg_seq_perplexity': 1961.3688524590164}, 'layer_40_cosine_influence': 0.016844093799591064, 'mmlu_relative_l2_layers_pruned_44': {'total': 14080, 'correct': 3241, 'weighted_acc': 23.01846590909091}, 'mmlu_logit_shapley_layers_pruned_42': {'total': 14080, 'correct': 3376, 'weighted_acc': 23.977272727272727}, 'layer_25_l1_influence': 404.70843505859375, 'layer_31_l1_influence': 543.2479858398438, 'layer_46_l1_influence': 412.73583984375, 'mmlu_relative_l1_layers_pruned_0': {'weighted_acc': 45.79545454545455, 'total': 14080, 'correct': 6448}, 'eval_relative_l2_layers_pruned_45': {'num_ex': 15616, 'avg_loss': 9.150363609439037, 'avg_seq_perplexity': 9817.84118852459}, 'eval_logit_shapley_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.4615883749039447, 'avg_seq_perplexity': 12.18598412685707}, 'layer_15_cosine_influence': 0.11906349658966064, 'layer_25_relative_l2_influence': 0.4179152548313141, 'mmlu_loss_shapley_layers_pruned_4': {'weighted_acc': 45.19176136363637, 'total': 14080, 'correct': 6363}, 'layer_20_l2_influence': 5.630645751953125, 'layer_8_cosine_influence': 0.06628113985061646, 'eval_loss_shapley_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9281527409788035, 'avg_seq_perplexity': 7.152563376504867}, 'layer_21_cosine_influence': 0.0974861979484558, 'layer_35_cosine_influence': 0.06664466857910156, 'layer_38_cosine_influence': 0.01569122076034546, 'layer_16_l2_influence': 4.12163782119751, 'layer_14_cosine_influence': 0.05760836601257324, 'mmlu_cosine_layers_pruned_50': {'total': 14080, 'correct': 3560, 'weighted_acc': 25.28409090909091}, 'layer_50_cosine_influence': 0.005517184734344482, 'mmlu_relative_l1_layers_pruned_52': {'total': 14080, 'correct': 3306, 'weighted_acc': 23.480113636363637}, 'layer_48_l1_influence': 484.4483947753906, 'layer_52_relative_l1_influence': 0.13511745631694794, 'eval_logit_shapley_layers_pruned_53': {'num_ex': 15616, 'avg_loss': 9.957198346247438, 'avg_seq_perplexity': 21670.688524590165}, 'layer_9_cosine_influence': 0.12701910734176636, 'layer_7_loss_shapley_influence': -0.10418592479368628, 'eval_relative_l1_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 4.312171310674949, 'avg_seq_perplexity': 77.42570120389344}, 'layer_54_relative_l2_influence': 0.11029655486345293, 'layer_10_loss_shapley_influence': -0.18213281742646448, 'layer_29_loss_shapley_influence': -0.20822357913389644, 'eval_relative_l1_layers_pruned_56': {'num_ex': 15616, 'avg_loss': 9.36800697201588, 'avg_seq_perplexity': 12256.397540983606}, 'mmlu_relative_l1_layers_pruned_11': {'total': 14080, 'correct': 5643, 'weighted_acc': 40.078125}, 'mmlu_relative_l2_layers_pruned_62': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_44_loss_shapley_influence': -0.22929207781180683, 'mmlu_relative_l1_layers_pruned_17': {'correct': 5489, 'weighted_acc': 38.984375, 'total': 14080}, 'eval_logit_shapley_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 4.143701271932633, 'avg_seq_perplexity': 84.14178566854508}, 'layer_47_l2_influence': 18.00506591796875, 'layer_62_loss_shapley_influence': -0.2133174676260734, 'eval_relative_l1_layers_pruned_59': {'num_ex': 15616, 'avg_loss': 10.231671442751024, 'avg_seq_perplexity': 29667.27254098361}, 'eval_relative_l2_layers_pruned_54': {'num_ex': 15616, 'avg_loss': 10.258756043481045, 'avg_seq_perplexity': 29854.012295081968}, 'mmlu_logit_shapley_layers_pruned_21': {'correct': 3293, 'weighted_acc': 23.38778409090909, 'total': 14080}, 'layer_23_relative_l2_influence': 0.4283429980278015, 'layer_13_logit_shapley_influence': -32.6264715320564, 'eval_relative_l2_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 2.4323025062435963, 'avg_seq_perplexity': 11.826041800076844}, 'mmlu_relative_l1_layers_pruned_32': {'weighted_acc': 26.22159090909091, 'total': 14080, 'correct': 3692}, 'eval_logit_shapley_layers_pruned_51': {'num_ex': 15616, 'avg_loss': 9.548664030481556, 'avg_seq_perplexity': 14729.23463114754}, 'eval_cosine_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.006864704069544, 'avg_seq_perplexity': 7.724721939837346}, 'eval_cosine_layers_pruned_50': {'num_ex': 15616, 'avg_loss': 9.96051025390625, 'avg_seq_perplexity': 21758.450819672133}, 'layer_46_loss_shapley_influence': -0.23118643727836563, 'eval_relative_l2_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.331849895539831, 'avg_seq_perplexity': 10.695065357646005}, 'mmlu_loss_shapley_layers_pruned_32': {'total': 14080, 'correct': 3374, 'weighted_acc': 23.963068181818183}, 'layer_1_cosine_influence': 0.06641250848770142, 'layer_48_cosine_influence': 0.009038090705871582, 'mmlu_relative_l1_layers_pruned_14': {'weighted_acc': 40.66051136363637, 'total': 14080, 'correct': 5725}, 'mmlu_relative_l1_layers_pruned_50': {'total': 14080, 'correct': 3485, 'weighted_acc': 24.751420454545453}, 'mmlu_relative_l1_layers_pruned_63': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_55': {'total': 14080, 'correct': 3253, 'weighted_acc': 23.103693181818183}, 'layer_21_relative_l1_influence': 0.4739999175071716, 'layer_16_loss_shapley_influence': -0.21716128836427864, 'eval_loss_shapley_layers_pruned_35': {'num_ex': 15616, 'avg_loss': 5.77479778352331, 'avg_seq_perplexity': 529.9351626536885}, 'eval_logit_shapley_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 5.036646108158299, 'avg_seq_perplexity': 199.98222976434425}, 'layer_23_l1_influence': 376.7869873046875, 'layer_10_relative_l1_influence': 0.4632624685764313, 'mmlu_relative_l2_layers_pruned_36': {'total': 14080, 'correct': 3532, 'weighted_acc': 25.085227272727273}, 'layer_39_cosine_influence': 0.05161702632904053, 'layer_58_relative_l2_influence': 0.1184607595205307, 'eval_relative_l2_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.050779498991419, 'avg_seq_perplexity': 8.073824022637039}, 'eval_relative_l2_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.1026551293545084, 'avg_seq_perplexity': 8.505463146772541}, 'eval_relative_l1_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 2.6638623847336067, 'avg_seq_perplexity': 14.956001656954406}, 'eval_relative_l2_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 3.5479541215740267, 'avg_seq_perplexity': 36.06598200563525}, 'layer_1_l2_influence': 0.7655490636825562, 'eval_cosine_layers_pruned_57': {'num_ex': 15616, 'avg_loss': 10.143660748591188, 'avg_seq_perplexity': 27069.391393442624}, 'mmlu_cosine_layers_pruned_34': {'total': 14080, 'correct': 3685, 'weighted_acc': 26.171875}, 'layer_1_relative_l2_influence': 0.618861198425293, 'eval_logit_shapley_layers_pruned_63': {'num_ex': 15616, 'avg_loss': 10.44121313876793, 'avg_seq_perplexity': 35427.024590163935}, 'layer_45_l2_influence': 17.84441566467285, 'eval_cosine_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 4.684325671586834, 'avg_seq_perplexity': 113.14347464139344}, 'layer_60_logit_shapley_influence': -85.91795458451368, 'eval_loss_shapley_layers_pruned_55': {'num_ex': 15616, 'avg_loss': 11.692745021132172, 'avg_seq_perplexity': 129071.75409836066}, 'eval_logit_shapley_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 2.133206977218878, 'avg_seq_perplexity': 8.760683153496414}, 'eval_logit_shapley_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 2.820770013527792, 'avg_seq_perplexity': 17.75956751088627}, 'layer_4_relative_l2_influence': 0.4050424098968506, 'layer_62_relative_l2_influence': 0.1545732170343399, 'layer_49_logit_shapley_influence': -58.83115409267619, 'eval_relative_l1_layers_pruned_26': {'avg_seq_perplexity': 128.8277247694672, 'num_ex': 15616, 'avg_loss': 4.805266833696209}, 'layer_18_l1_influence': 234.00393676757812, 'layer_52_l1_influence': 551.2230834960938, 'eval_loss_shapley_layers_pruned_60': {'num_ex': 15616, 'avg_loss': 9.609144867443648, 'avg_seq_perplexity': 15235.628073770493}, 'mmlu_loss_shapley_layers_pruned_25': {'total': 14080, 'correct': 3285, 'weighted_acc': 23.33096590909091}, 'mmlu_loss_shapley_layers_pruned_48': {'total': 14080, 'correct': 3647, 'weighted_acc': 25.901988636363637}, 'mmlu_logit_shapley_layers_pruned_62': {'total': 14080, 'correct': 3277, 'weighted_acc': 23.274147727272727}, 'layer_40_l2_influence': 9.378457069396973, 'layer_0_cosine_influence': 0.40978866815567017, 'layer_5_relative_l2_influence': 0.520742654800415, 'layer_11_relative_l1_influence': 0.5800231099128723, 'mmlu_cosine_layers_pruned_23': {'correct': 4426, 'weighted_acc': 31.43465909090909, 'total': 14080}, 'mmlu_cosine_layers_pruned_27': {'total': 14080, 'correct': 3660, 'weighted_acc': 25.994318181818183}, 'layer_33_logit_shapley_influence': -29.485415539123977, 'mmlu_relative_l2_layers_pruned_64': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_loss_shapley_layers_pruned_59': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'layer_32_cosine_influence': 0.04472827911376953, 'layer_8_logit_shapley_influence': -39.533750976899654, 'mmlu_relative_l2_layers_pruned_38': {'correct': 3593, 'weighted_acc': 25.51846590909091, 'total': 14080}, 'mmlu_loss_shapley_layers_pruned_46': {'total': 14080, 'correct': 3379, 'weighted_acc': 23.998579545454547}, 'mmlu_loss_shapley_layers_pruned_56': {'correct': 3228, 'weighted_acc': 22.926136363636363, 'total': 14080}, 'eval_relative_l2_layers_pruned_48': {'num_ex': 15616, 'avg_loss': 9.321489177766392, 'avg_seq_perplexity': 11800.534836065572}, 'mmlu_relative_l2_layers_pruned_21': {'total': 14080, 'correct': 4037, 'weighted_acc': 28.671875}, 'eval_loss_shapley_layers_pruned_13': {'avg_loss': 2.340211962090164, 'avg_seq_perplexity': 10.787921842981556, 'num_ex': 15616}, 'mmlu_loss_shapley_layers_pruned_44': {'correct': 3354, 'weighted_acc': 23.821022727272727, 'total': 14080}, 'eval_logit_shapley_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 4.251362784964139, 'avg_seq_perplexity': 93.94968301741804}, 'mmlu_logit_shapley_layers_pruned_47': {'total': 14080, 'correct': 3513, 'weighted_acc': 24.95028409090909}, 'layer_33_l1_influence': 631.001708984375, 'layer_41_l1_influence': 851.8302001953125, 'eval_cosine_layers_pruned_34': {'num_ex': 15616, 'avg_loss': 7.121443951716189, 'avg_seq_perplexity': 1318.201331967213}, 'mmlu_cosine_layers_pruned_57': {'total': 14080, 'correct': 3426, 'weighted_acc': 24.332386363636363}, 'mmlu_cosine_layers_pruned_25': {'correct': 4786, 'weighted_acc': 33.99147727272727, 'total': 14080}, 'layer_55_relative_l1_influence': 0.23873470723629, 'eval_relative_l2_layers_pruned_60': {'num_ex': 15616, 'avg_loss': 8.388957539542776, 'avg_seq_perplexity': 4648.193135245901}, 'layer_26_relative_l2_influence': 0.3323173224925995, 'eval_relative_l1_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 2.1626031594198256, 'avg_seq_perplexity': 9.032391657594774}, 'eval_loss_shapley_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.4615883749039447, 'avg_seq_perplexity': 12.18598412685707}, 'mmlu_relative_l2_layers_pruned_51': {'total': 14080, 'correct': 3392, 'weighted_acc': 24.09090909090909}, 'mmlu_relative_l1_layers_pruned_1': {'total': 14080, 'correct': 6442, 'weighted_acc': 45.75284090909091}, 'eval_loss_shapley_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 3.3736079481781505, 'avg_seq_perplexity': 33.10469630507172}, 'eval_loss_shapley_layers_pruned_50': {'num_ex': 15616, 'avg_loss': 9.272769115010243, 'avg_seq_perplexity': 11371.621926229507}, 'eval_relative_l2_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9409452344550464, 'avg_seq_perplexity': 7.241317498879354}, 'mmlu_loss_shapley_layers_pruned_7': {'correct': 6296, 'weighted_acc': 44.71590909090909, 'total': 14080}, 'layer_60_l1_influence': 678.0001220703125, 'eval_cosine_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 4.312171310674949, 'avg_seq_perplexity': 77.42570120389344}, 'eval_cosine_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 5.320497606621414, 'avg_seq_perplexity': 216.7741419057377}, 'layer_37_relative_l2_influence': 0.3686099648475647, 'layer_37_loss_shapley_influence': -0.19700523198825803, 'layer_61_loss_shapley_influence': -0.13966070156627453, 'layer_62_cosine_influence': 0.01201152801513672, 'layer_56_relative_l1_influence': 0.1281488537788391, 'mmlu_loss_shapley_layers_pruned_1': {'correct': 6351, 'weighted_acc': 45.10653409090909, 'total': 14080}, 'eval_loss_shapley_layers_pruned_59': {'num_ex': 15616, 'avg_loss': 7.849194135822233, 'avg_seq_perplexity': 2704.9472336065573}, 'layer_36_l2_influence': 7.833109855651856, 'mmlu_cosine_layers_pruned_26': {'total': 14080, 'correct': 3709, 'weighted_acc': 26.342329545454547}, 'mmlu_cosine_layers_pruned_64': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_8_loss_shapley_influence': -0.19452668712135424, 'eval_loss_shapley_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.96359127857646, 'avg_seq_perplexity': 7.40543903288294}, 'eval_loss_shapley_layers_pruned_48': {'num_ex': 15616, 'avg_loss': 9.499321609246929, 'avg_seq_perplexity': 14475.762295081968}, 'mmlu_loss_shapley_layers_pruned_60': {'total': 14080, 'correct': 3226, 'weighted_acc': 22.911931818181817}, 'layer_40_l1_influence': 456.04437255859375, 'layer_61_l2_influence': 45.28547668457031, 'mmlu_cosine_layers_pruned_14': {'total': 14080, 'correct': 5725, 'weighted_acc': 40.66051136363637}, 'eval_relative_l1_layers_pruned_38': {'num_ex': 15616, 'avg_loss': 8.559639352266906, 'avg_seq_perplexity': 5550.555840163935}, 'eval_relative_l2_layers_pruned_52': {'num_ex': 15616, 'avg_loss': 9.968697970030735, 'avg_seq_perplexity': 22293.766393442624}, 'eval_loss_shapley_layers_pruned_25': {'avg_loss': 4.486511730756916, 'avg_seq_perplexity': 100.77756787909836, 'num_ex': 15616}, 'eval_logit_shapley_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.2263636354540215, 'avg_seq_perplexity': 9.60943103227459}, 'layer_16_l1_influence': 200.1044921875, 'eval_relative_l1_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 3.932094386366547, 'avg_seq_perplexity': 52.68812836193648}, 'mmlu_logit_shapley_layers_pruned_13': {'correct': 5470, 'weighted_acc': 38.84943181818182, 'total': 14080}, 'layer_39_l1_influence': 772.7083129882812, 'layer_12_loss_shapley_influence': -0.1964602410438656, 'layer_30_logit_shapley_influence': -62.18256104637432, 'mmlu_relative_l1_layers_pruned_45': {'total': 14080, 'correct': 3211, 'weighted_acc': 22.805397727272727}, 'mmlu_loss_shapley_layers_pruned_55': {'total': 14080, 'correct': 3464, 'weighted_acc': 24.602272727272727}, 'layer_13_l1_influence': 233.98443603515625, 'layer_58_l2_influence': 12.89215850830078, 'eval_cosine_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9291440619797, 'avg_seq_perplexity': 7.158603855820953}, 'eval_logit_shapley_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.0211294205462345, 'avg_seq_perplexity': 21.87884021196209}, 'mmlu_logit_shapley_layers_pruned_35': {'total': 14080, 'correct': 3443, 'weighted_acc': 24.453125}, 'layer_22_l2_influence': 5.563040256500244, 'layer_53_cosine_influence': 0.023240089416503903, 'layer_0_relative_l1_influence': 0.6563758850097656, 'layer_40_relative_l2_influence': 0.19496865570545197, 'mmlu_relative_l2_layers_pruned_10': {'total': 14080, 'correct': 5336, 'weighted_acc': 37.89772727272727}, 'eval_logit_shapley_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 3.784049362432761, 'avg_seq_perplexity': 77.16347816342213}, 'layer_11_l2_influence': 3.8712406158447266, 'mmlu_cosine_layers_pruned_12': {'total': 14080, 'correct': 5745, 'weighted_acc': 40.80255681818182}, 'eval_relative_l1_layers_pruned_51': {'num_ex': 15616, 'avg_loss': 9.769930479956455, 'avg_seq_perplexity': 18321.66598360656}, 'layer_43_cosine_influence': 0.03800559043884277, 'eval_relative_l2_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 6.764725982165728, 'avg_seq_perplexity': 921.0735783811476}, 'mmlu_relative_l1_layers_pruned_13': {'weighted_acc': 42.49289772727273, 'total': 14080, 'correct': 5983}, 'mmlu_logit_shapley_layers_pruned_45': {'total': 14080, 'correct': 3327, 'weighted_acc': 23.629261363636363}, 'eval_cosine_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 4.805266833696209, 'avg_seq_perplexity': 128.8277247694672}, 'eval_cosine_layers_pruned_64': {'avg_seq_perplexity': 101193.7786885246, 'num_ex': 15616, 'avg_loss': 11.499615778688524}, 'mmlu_relative_l1_layers_pruned_12': {'total': 14080, 'correct': 5745, 'weighted_acc': 40.80255681818182}, 'mmlu_loss_shapley_layers_pruned_21': {'total': 14080, 'correct': 3362, 'weighted_acc': 23.87784090909091}, 'mmlu_loss_shapley_layers_pruned_50': {'correct': 3371, 'weighted_acc': 23.941761363636363, 'total': 14080}, 'mmlu_logit_shapley_layers_pruned_16': {'total': 14080, 'correct': 4177, 'weighted_acc': 29.666193181818183}, 'layer_15_l2_influence': 5.4180731773376465, 'eval_cosine_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.51195788774334, 'avg_seq_perplexity': 12.821550212922643}, 'eval_relative_l1_layers_pruned_36': {'avg_seq_perplexity': 2493.2845799180327, 'num_ex': 15616, 'avg_loss': 7.75792206310835}, 'eval_relative_l2_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.51195788774334, 'avg_seq_perplexity': 12.821550212922643}, 'eval_relative_l2_layers_pruned_50': {'avg_loss': 9.789066502305328, 'avg_seq_perplexity': 18834.180327868853, 'num_ex': 15616}, 'eval_relative_l2_layers_pruned_63': {'avg_loss': 10.44121313876793, 'avg_seq_perplexity': 35427.024590163935, 'num_ex': 15616}, 'layer_41_l2_influence': 16.84494972229004, 'mmlu_relative_l2_layers_pruned_16': {'total': 14080, 'correct': 5903, 'weighted_acc': 41.92471590909091}, 'mmlu_loss_shapley_layers_pruned_14': {'total': 14080, 'correct': 5202, 'weighted_acc': 36.94602272727273}, 'layer_60_l2_influence': 14.924389839172363, 'eval_cosine_layers_pruned_7': {'avg_seq_perplexity': 7.894156033875512, 'num_ex': 15616, 'avg_loss': 2.0282785384381405}, 'mmlu_cosine_layers_pruned_4': {'total': 14080, 'correct': 6421, 'weighted_acc': 45.60369318181818}, 'layer_29_relative_l2_influence': 0.4127892255783081, 'layer_49_relative_l2_influence': 0.233901709318161, 'layer_7_l2_influence': 2.3382256031036377, 'layer_55_l2_influence': 21.41735076904297, 'mmlu_cosine_layers_pruned_3': {'total': 14080, 'correct': 6416, 'weighted_acc': 45.56818181818182}, 'eval_relative_l1_layers_pruned_64': {'num_ex': 15616, 'avg_loss': 11.499615778688524, 'avg_seq_perplexity': 101193.7786885246}, 'eval_relative_l2_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 2.2731180660060195, 'avg_seq_perplexity': 10.085854452164448}, 'eval_logit_shapley_layers_pruned_36': {'num_ex': 15616, 'avg_loss': 5.799698126120646, 'avg_seq_perplexity': 417.98027663934425}, 'eval_relative_l2_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.75310779008709, 'avg_seq_perplexity': 16.344080190189548}, 'mmlu_relative_l2_layers_pruned_26': {'total': 14080, 'correct': 3709, 'weighted_acc': 26.342329545454547}, 'eval_loss_shapley_layers_pruned_44': {'avg_seq_perplexity': 1748.1600922131147, 'num_ex': 15616, 'avg_loss': 7.350826075819672}, 'mmlu_loss_shapley_layers_pruned_13': {'total': 14080, 'correct': 5176, 'weighted_acc': 36.76136363636363}, 'eval_cosine_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.331849895539831, 'avg_seq_perplexity': 10.695065357646005}, 'layer_30_relative_l2_influence': 0.30389702320098877, 'layer_43_loss_shapley_influence': -0.20331398273934265, 'mmlu_relative_l1_layers_pruned_54': {'total': 14080, 'correct': 3385, 'weighted_acc': 24.041193181818183}, 'eval_loss_shapley_layers_pruned_46': {'num_ex': 15616, 'avg_loss': 8.004353007332224, 'avg_seq_perplexity': 3328.341700819672}, 'eval_loss_shapley_layers_pruned_56': {'num_ex': 15616, 'avg_loss': 9.36800697201588, 'avg_seq_perplexity': 12256.397540983606}, 'layer_37_cosine_influence': 0.059494614601135254, 'layer_35_relative_l2_influence': 0.38445767760276794, 'eval_cosine_layers_pruned_33': {'num_ex': 15616, 'avg_loss': 7.034465852330943, 'avg_seq_perplexity': 1213.8582223360656}, 'eval_relative_l1_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9541669751777024, 'avg_seq_perplexity': 7.335155549596568}, 'eval_relative_l1_layers_pruned_5': {'avg_loss': 1.9836570864818135, 'avg_seq_perplexity': 7.549454986071978, 'num_ex': 15616}, 'mmlu_relative_l2_layers_pruned_59': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'mmlu_logit_shapley_layers_pruned_2': {'total': 14080, 'correct': 6442, 'weighted_acc': 45.75284090909091}, 'mmlu_logit_shapley_layers_pruned_40': {'total': 14080, 'correct': 3266, 'weighted_acc': 23.196022727272727}, 'mmlu_cosine_layers_pruned_41': {'total': 14080, 'correct': 3262, 'weighted_acc': 23.167613636363637}, 'layer_52_loss_shapley_influence': -0.22899500241364312, 'mmlu_relative_l2_layers_pruned_23': {'total': 14080, 'correct': 4426, 'weighted_acc': 31.43465909090909}, 'eval_logit_shapley_layers_pruned_29': {'avg_loss': 4.288576219902664, 'avg_seq_perplexity': 92.46607646004098, 'num_ex': 15616}, 'layer_39_relative_l2_influence': 0.3471013307571411, 'layer_43_relative_l2_influence': 0.29260584712028503, 'eval_relative_l1_layers_pruned_62': {'avg_seq_perplexity': 22987.76024590164, 'num_ex': 15616, 'avg_loss': 9.991497102330944}, 'mmlu_relative_l2_layers_pruned_56': {'correct': 3228, 'weighted_acc': 22.926136363636363, 'total': 14080}, 'layer_3_cosine_influence': 0.12064367532730104, 'mmlu_cosine_layers_pruned_44': {'total': 14080, 'correct': 3235, 'weighted_acc': 22.975852272727273}, 'layer_44_relative_l1_influence': 0.1480056792497635, 'eval_relative_l1_layers_pruned_55': {'avg_loss': 9.808249551741802, 'avg_seq_perplexity': 19016.62704918033, 'num_ex': 15616}, 'mmlu_logit_shapley_layers_pruned_1': {'total': 14080, 'correct': 6442, 'weighted_acc': 45.75284090909091}, 'mmlu_logit_shapley_layers_pruned_49': {'total': 14080, 'correct': 3653, 'weighted_acc': 25.944602272727273}, 'layer_26_l1_influence': 320.166015625, 'layer_61_logit_shapley_influence': 108.0134379580721, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 6416, 'weighted_acc': 45.56818181818182}, 'mmlu_relative_l2_layers_pruned_5': {'total': 14080, 'correct': 6315, 'weighted_acc': 44.85085227272727}, 'mmlu_relative_l1_layers_pruned_20': {'total': 14080, 'correct': 5413, 'weighted_acc': 38.44460227272727}, 'layer_61_l1_influence': 1996.1624755859375, 'layer_50_relative_l2_influence': 0.09869716316461564, 'mmlu_logit_shapley_layers_pruned_54': {'total': 14080, 'correct': 3783, 'weighted_acc': 26.867897727272727}, 'layer_27_l1_influence': 448.89947509765625, 'layer_11_cosine_influence': 0.1175774335861206, 'layer_7_cosine_influence': 0.11376702785491943, 'mmlu_loss_shapley_layers_pruned_35': {'total': 14080, 'correct': 3459, 'weighted_acc': 24.566761363636363}, 'layer_63_l2_influence': 130.44444274902344, 'mmlu_cosine_layers_pruned_33': {'total': 14080, 'correct': 3752, 'weighted_acc': 26.647727272727273}, 'layer_28_relative_l1_influence': 0.32190269231796265, 'eval_cosine_layers_pruned_41': {'avg_seq_perplexity': 5592.439549180328, 'num_ex': 15616, 'avg_loss': 8.597216996990266}, 'layer_46_relative_l1_influence': 0.12629927694797516, 'layer_48_logit_shapley_influence': -91.35750453207729, 'eval_loss_shapley_layers_pruned_32': {'avg_loss': 5.635256907978996, 'avg_seq_perplexity': 457.5680071721312, 'num_ex': 15616}, 'layer_57_l1_influence': 1218.7410888671875, 'eval_cosine_layers_pruned_44': {'num_ex': 15616, 'avg_loss': 9.491575147284836, 'avg_seq_perplexity': 14391.967213114754}, 'mmlu_relative_l1_layers_pruned_6': {'total': 14080, 'correct': 6251, 'weighted_acc': 44.39630681818182}, 'eval_loss_shapley_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.018690890953189, 'avg_seq_perplexity': 7.818775614754099}, 'layer_6_l2_influence': 1.6795196533203125, 'mmlu_relative_l1_layers_pruned_48': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_logit_shapley_layers_pruned_34': {'num_ex': 15616, 'avg_loss': 5.101463442943135, 'avg_seq_perplexity': 210.6375512295082}, 'layer_30_cosine_influence': 0.04198223352432251, 'layer_12_relative_l2_influence': 0.38829728960990906, 'layer_59_logit_shapley_influence': 9.155946249563726, 'mmlu_relative_l1_layers_pruned_60': {'total': 14080, 'correct': 3405, 'weighted_acc': 24.183238636363637}, 'layer_32_loss_shapley_influence': -0.20980728693292192, 'eval_relative_l1_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 2.4323025062435963, 'avg_seq_perplexity': 11.826041800076844}, 'eval_logit_shapley_layers_pruned_25': {'avg_seq_perplexity': 80.19048571977459, 'num_ex': 15616, 'avg_loss': 4.103629690701844}, 'layer_6_cosine_influence': 0.07061082124710083, 'layer_23_relative_l1_influence': 0.46181389689445496, 'layer_19_logit_shapley_influence': -61.36345602480287, 'eval_relative_l1_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.331849895539831, 'avg_seq_perplexity': 10.695065357646005}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence_loss_shapley', 'pruning_scheme': 'both', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128, 'limit_logit_shapley_samples': 25000}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both


==> figures/linear_adapters_16_04_24/linear_adapters_single.csv <==
,summary,config,name
0,"{'block_10_shapley': 30.565478715399166, 'block_26_l1_influence': 278.94403076171875, 'block_20_l2_influence': 4.566162109375, 'block_19_relative_l2_influence': 0.5338534712791443, 'block_11_adapter_loss_influence': 0.0014880031397872951, 'block_15_adapter_loss_influence': 0.002269507668823864, 'block_29_adapter_loss_influence': 0.020252554849776835, 'eval_relative_l1_blocks_pruned_30': {'num_ex': 15232, 'avg_loss': 9.438129841780462, 'avg_seq_perplexity': 12869.680672268909}, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15232, 'avg_loss': 11.804721351431198, 'avg_seq_perplexity': 353024.6386554622}, 'eval_cosine_blocks_pruned_6': {'avg_seq_perplexity': 35.54515575761555, 'num_ex': 15232, 'avg_loss': 3.060811275193671}, 'block_1_relative_l1_influence': 1.1122896671295166, 'eval_shapley_blocks_pruned_12': {'num_ex': 15232, 'avg_loss': 7.557608468191964, 'avg_seq_perplexity': 4642.7452731092435}, 'block_8_adapter_loss_influence': 0.0013487970484942452, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15232, 'avg_loss': 2.3205771566439077, 'avg_seq_perplexity': 11.884425059086135}, 'mmlu_relative_l1_blocks_pruned_12': {'total': 14080, 'correct': 5888, 'weighted_acc': 41.81818181818182}, 'eval_block_adapter_loss_blocks_pruned_27': {'avg_loss': 9.171563156512605, 'avg_seq_perplexity': 9952.83613445378, 'num_ex': 15232}, 'block_16_l2_influence': 2.7819790840148926, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3624, 'weighted_acc': 25.738636363636363}, 'block_10_relative_l2_influence': 0.5432112216949463, 'block_20_relative_l2_influence': 0.4438678920269013, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15232, 'avg_loss': 1.966409891593356, 'avg_seq_perplexity': 8.889218626903887}, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15232, 'avg_loss': 3.060811275193671, 'avg_seq_perplexity': 35.54515575761555}, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3558, 'weighted_acc': 25.269886363636363}, 'mmlu_block_adapter_loss_blocks_pruned_9': {'total': 14080, 'correct': 3477, 'weighted_acc': 24.694602272727273}, 'block_1_l2_influence': 0.7911003828048706, 'block_10_cosine_influence': 0.12535440921783447, 'mmlu_cosine_blocks_pruned_26': {'correct': 3612, 'weighted_acc': 25.65340909090909, 'total': 14080}, 'block_11_relative_l2_influence': 0.5241840481758118, 'block_18_relative_l2_influence': 0.5390744805335999, 'block_28_adapter_loss_influence': 0.013831813792826162, 'block_6_l2_influence': 0.8922092318534851, 'eval_cosine_blocks_pruned_14': {'avg_loss': 11.329760126706931, 'avg_seq_perplexity': 491739.193277311, 'num_ex': 15232}, 'eval_block_adapter_loss_blocks_pruned_19': {'num_ex': 15232, 'avg_loss': 11.74873723903624, 'avg_seq_perplexity': 127745.4705882353}, 'block_12_l1_influence': 81.42202758789062, 'block_0_shapley_influence': 360.6265230545951, 'block_16_cosine_influence': 0.10955536365509032, 'block_9_shapley_influence': -16.562053071740195, 'block_31_shapley_influence': 22.183105112475403, 'eval_cosine_blocks_pruned_10': {'avg_loss': 7.983008633140757, 'avg_seq_perplexity': 18893.798319327732, 'num_ex': 15232}, 'eval_shapley_blocks_pruned_21': {'avg_seq_perplexity': 26985.10924369748, 'num_ex': 15232, 'avg_loss': 9.816801183363973}, 'mmlu_relative_l1_blocks_pruned_24': {'weighted_acc': 24.87215909090909, 'total': 14080, 'correct': 3502}, 'block_16_relative_l2_influence': 0.5378813147544861, 'eval_relative_l2_blocks_pruned_25': {'avg_seq_perplexity': 7573.89443277311, 'num_ex': 15232, 'avg_loss': 8.832967806263131}, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15232, 'avg_loss': 9.122908391872372, 'avg_seq_perplexity': 9587.035714285714}, 'mmlu_block_adapter_loss_blocks_pruned_14': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_6_shapley_influence': 54.32628374442123, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3461, 'weighted_acc': 24.58096590909091}, 'mmlu_shapley_blocks_pruned_11': {'total': 14080, 'correct': 3224, 'weighted_acc': 22.897727272727273}, 'mmlu_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3547, 'weighted_acc': 25.191761363636363}, 'block_24_relative_l1_influence': 0.34439894556999207, 'block_17_adapter_loss_influence': 0.0037095137889194977, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'eval_block_adapter_loss_blocks_pruned_12': {'num_ex': 15232, 'avg_loss': 10.253015854779411, 'avg_seq_perplexity': 30139.89285714286}, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3586, 'weighted_acc': 25.46875}, 'block_0_relative_l1_influence': 1.4421449899673462, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15232, 'avg_loss': 12.047972607011555, 'avg_seq_perplexity': 483186.1848739496}, 'mmlu_block_adapter_loss_blocks_pruned_5': {'total': 14080, 'correct': 3472, 'weighted_acc': 24.65909090909091}, 'block_12_shapley_influence': -65.4289491142366, 'eval_cosine_blocks_pruned_12': {'num_ex': 15232, 'avg_loss': 10.363596170890233, 'avg_seq_perplexity': 178582.9243697479}, 'eval_cosine_blocks_pruned_30': {'num_ex': 15232, 'avg_loss': 9.438129841780462, 'avg_seq_perplexity': 12869.680672268909}, 'block_6_relative_l2_influence': 0.6482195854187012, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'eval_relative_l1_blocks_pruned_15': {'num_ex': 15232, 'avg_loss': 14.096089851956409, 'avg_seq_perplexity': 29817604.30252101}, 'eval_block_adapter_loss_blocks_pruned_22': {'num_ex': 15232, 'avg_loss': 11.0096322708771, 'avg_seq_perplexity': 61216.57983193277}, 'block_27_shapley': 76.54069556630627, 'block_0_adapter_loss_influence': 0.0029549104855704188, 'block_26_relative_l1_influence': 0.32974517345428467, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15232, 'avg_loss': 4.868226636357668, 'avg_seq_perplexity': 864.3261554621848}, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15232, 'avg_loss': 9.847637785582982, 'avg_seq_perplexity': 19932.03151260504}, 'block_21_cosine_influence': 0.06131225824356079, 'mmlu_shapley_blocks_pruned_18': {'correct': 3460, 'weighted_acc': 24.573863636363637, 'total': 14080}, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15232, 'avg_loss': 9.0034066849396, 'avg_seq_perplexity': 9232.98424369748}, 'block_6_cosine_influence': 0.15588724613189697, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15232, 'avg_loss': 9.091189600840336, 'avg_seq_perplexity': 9561.035714285714}, 'mmlu_relative_l2_blocks_pruned_12': {'total': 14080, 'correct': 4256, 'weighted_acc': 30.227272727272727}, 'mmlu_block_adapter_loss_blocks_pruned_26': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'block_1_shapley_influence': 329.4522518315253, 'eval_shapley_blocks_pruned_3': {'num_ex': 15232, 'avg_loss': 2.1929049451811973, 'avg_seq_perplexity': 10.942866990546218}, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15232, 'avg_loss': 10.075165564272584, 'avg_seq_perplexity': 36536.17226890756}, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3587, 'weighted_acc': 25.475852272727273}, 'block_0_relative_l2_influence': 1.721097469329834, 'eval_shapley_blocks_pruned_27': {'num_ex': 15232, 'avg_loss': 9.091189600840336, 'avg_seq_perplexity': 9561.035714285714}, 'block_10_relative_l1_influence': 0.6038026213645935, 'block_20_relative_l1_influence': 0.49252209067344666, 'mmlu_cosine_blocks_pruned_18': {'total': 14080, 'correct': 3611, 'weighted_acc': 25.646306818181817}, 'eval_block_adapter_loss_blocks_pruned_8': {'num_ex': 15232, 'avg_loss': 9.300127814797792, 'avg_seq_perplexity': 11744.05462184874}, 'mmlu_block_adapter_loss_blocks_pruned_27': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_0_shapley': -360.6265230545951, 'block_14_l2_influence': 2.054151773452759, 'block_3_cosine_influence': 0.15419888496398926, 'block_11_relative_l1_influence': 0.5841365456581116, 'block_18_relative_l1_influence': 0.606738269329071, 'eval_relative_l1_blocks_pruned_13': {'avg_loss': 12.576237526260504, 'avg_seq_perplexity': 4236298.756302521, 'num_ex': 15232}, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 7386, 'weighted_acc': 52.45738636363637}, 'mmlu_block_adapter_loss_blocks_pruned_6': {'total': 14080, 'correct': 3241, 'weighted_acc': 23.01846590909091}, 'block_4_l1_influence': 29.467056274414062, 'mmlu_cosine_blocks_pruned_6': {'correct': 8632, 'weighted_acc': 61.30681818181818, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'mmlu_block_adapter_loss_blocks_pruned_1': {'total': 14080, 'correct': 3685, 'weighted_acc': 26.171875}, 'block_4_shapley_influence': 123.34601168521333, 'eval_shapley_blocks_pruned_20': {'num_ex': 15232, 'avg_loss': 10.593987985819329, 'avg_seq_perplexity': 57271.43277310924}, 'mmlu_block_adapter_loss_blocks_pruned_2': {'total': 14080, 'correct': 3486, 'weighted_acc': 24.758522727272727}, 'block_17_l1_influence': 158.97048950195312, 'eval_shapley_blocks_pruned_7': {'num_ex': 15232, 'avg_loss': 3.956602465204832, 'avg_seq_perplexity': 59.46720719537815}, 'block_6_relative_l1_influence': 0.7311683297157288, 'mmlu_block_adapter_loss_blocks_pruned_19': {'total': 14080, 'correct': 3256, 'weighted_acc': 23.125}, 'block_25_cosine_influence': 0.039580583572387695, 'eval_cosine_blocks_pruned_3': {'avg_seq_perplexity': 10.056313394498424, 'num_ex': 15232, 'avg_loss': 2.144049123555672}, 'block_19_relative_l1_influence': 0.5970864295959473, 'block_15_l1_influence': 119.4232940673828, 'block_19_l1_influence': 224.92999267578125, 'block_26_relative_l2_influence': 0.2953043580055237, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15232, 'avg_loss': 10.953797925420169, 'avg_seq_perplexity': 279519.6974789916}, 'eval_block_adapter_loss_blocks_pruned_14': {'num_ex': 15232, 'avg_loss': 11.672011431525736, 'avg_seq_perplexity': 118997.21848739496}, 'eval_cosine_blocks_pruned_15': {'num_ex': 15232, 'avg_loss': 11.682638729319851, 'avg_seq_perplexity': 729647.7310924369}, 'block_1_relative_l2_influence': 1.453335881233215, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15232, 'avg_loss': 6.875066164160977, 'avg_seq_perplexity': 9330.721638655465}, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 8456, 'weighted_acc': 60.05681818181818}, 'eval_cosine_blocks_pruned_17': {'num_ex': 15232, 'avg_loss': 11.673007484243698, 'avg_seq_perplexity': 420004.7731092437}, 'block_13_shapley': 82.27157565000088, 'block_22_shapley': 75.4360334065135, 'block_20_cosine_influence': 0.07510274648666382, 'eval_relative_l1_blocks_pruned_21': {'num_ex': 15232, 'avg_loss': 11.725895729385504, 'avg_seq_perplexity': 314488.53781512607}, 'eval_relative_l1_blocks_pruned_22': {'avg_loss': 11.103591534269958, 'avg_seq_perplexity': 117923.78151260504, 'num_ex': 15232}, 'mmlu_block_adapter_loss_blocks_pruned_12': {'total': 14080, 'correct': 3783, 'weighted_acc': 26.867897727272727}, 'eval_shapley_blocks_pruned_25': {'num_ex': 15232, 'avg_loss': 8.832967806263131, 'avg_seq_perplexity': 7573.89443277311}, 'block_16_relative_l1_influence': 0.6015080213546753, 'block_6_adapter_loss_influence': 0.0008066079005320732, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15232, 'avg_loss': 2.640934535435268, 'avg_seq_perplexity': 16.399227366727942}, 'block_12_l2_influence': 1.6084203720092771, 'eval_shapley_blocks_pruned_8': {'num_ex': 15232, 'avg_loss': 4.526165617614233, 'avg_seq_perplexity': 123.29337907037817}, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3507, 'weighted_acc': 24.907670454545453}, 'block_10_adapter_loss_influence': 0.0015840019353986394, 'mmlu_block_adapter_loss_blocks_pruned_22': {'total': 14080, 'correct': 3591, 'weighted_acc': 25.504261363636363}, 'mmlu_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3778, 'weighted_acc': 26.832386363636363}, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15232, 'avg_loss': 9.044143292082458, 'avg_seq_perplexity': 8733.66018907563}, 'block_0_l1_influence': 8.679100036621094, 'block_27_l1_influence': 311.28021240234375, 'mmlu_shapley_blocks_pruned_2': {'correct': 6802, 'weighted_acc': 48.30965909090909, 'total': 14080}, 'block_24_relative_l2_influence': 0.3090386986732483, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 8456, 'weighted_acc': 60.05681818181818}, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 7386, 'weighted_acc': 52.45738636363637}, 'mmlu_shapley_blocks_pruned_32': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_27_adapter_loss_influence': 0.01064012572801781, 'block_2_shapley': -251.78310659323424, 'block_14_shapley': 80.28806565642797, 'eval_block_adapter_loss_blocks_pruned_29': {'num_ex': 15232, 'avg_loss': 9.198954093356091, 'avg_seq_perplexity': 10213.769957983191}, 'block_14_relative_l2_influence': 0.5186439156532288, 'eval_relative_l2_blocks_pruned_3': {'avg_seq_perplexity': 10.056313394498424, 'num_ex': 15232, 'avg_loss': 2.144049123555672}, 'mmlu_relative_l2_blocks_pruned_11': {'correct': 6171, 'weighted_acc': 43.828125, 'total': 14080}, 'block_13_relative_l2_influence': 0.4991411566734314, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_7_relative_l1_influence': 0.7128952145576477, 'block_23_adapter_loss_influence': 0.007468644548555384, 'mmlu_shapley_blocks_pruned_10': {'correct': 3379, 'weighted_acc': 23.998579545454547, 'total': 14080}, 'block_17_relative_l2_influence': 0.5179123282432556, 'eval_relative_l2_blocks_pruned_13': {'avg_loss': 9.824590089942228, 'avg_seq_perplexity': 127376.4537815126, 'num_ex': 15232}, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 4126, 'weighted_acc': 29.303977272727273}, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15232, 'avg_loss': 8.839163643973214, 'avg_seq_perplexity': 8125.29044117647}, 'block_8_shapley': -14.027439311511555, 'block_12_cosine_influence': 0.11026930809020996, 'mmlu_block_adapter_loss_blocks_pruned_4': {'total': 14080, 'correct': 3297, 'weighted_acc': 23.416193181818183}, 'eval_block_adapter_loss_blocks_pruned_30': {'num_ex': 15232, 'avg_loss': 9.346073439141282, 'avg_seq_perplexity': 11805.797268907563}, 'mmlu_block_adapter_loss_blocks_pruned_18': {'total': 14080, 'correct': 3639, 'weighted_acc': 25.845170454545453}, 'block_24_l1_influence': 250.06661987304688, 'block_4_adapter_loss_influence': 0.0004621723916615614, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 8631, 'weighted_acc': 61.29971590909091}, 'eval_block_adapter_loss_blocks_pruned_7': {'num_ex': 15232, 'avg_loss': 9.2661019974396, 'avg_seq_perplexity': 11811.971638655465}, 'block_24_shapley': 78.05169421489373, 'mmlu_block_adapter_loss_blocks_pruned_21': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_7_shapley': -23.3487640856045, 'block_3_l1_influence': 21.665821075439453, 'block_5_l1_influence': 38.10792922973633, 'block_7_l1_influence': 53.39345169067383, 'block_18_shapley_influence': -60.26263939713871, 'eval_cosine_blocks_pruned_9': {'num_ex': 15232, 'avg_loss': 6.075022465040703, 'avg_seq_perplexity': 1664.546612394958}, 'block_5_relative_l1_influence': 0.8043437600135803, 'mmlu_shapley_blocks_pruned_14': {'weighted_acc': 25.44034090909091, 'total': 14080, 'correct': 3582}, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3778, 'weighted_acc': 26.832386363636363}, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15232, 'avg_loss': 3.924017128824186, 'avg_seq_perplexity': 127.9798450630252}, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 7786, 'weighted_acc': 55.29829545454545}, 'block_2_l2_influence': 0.35868486762046814, 'eval_shapley_blocks_pruned_24': {'num_ex': 15232, 'avg_loss': 9.122553464745272, 'avg_seq_perplexity': 10861.873949579833}, 'mmlu_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3586, 'weighted_acc': 25.46875}, 'block_15_l2_influence': 2.356597900390625, 'block_13_cosine_influence': 0.10623496770858765, 'mmlu_shapley_blocks_pruned_29': {'weighted_acc': 25.298295454545453, 'total': 14080, 'correct': 3562}, 'mmlu_relative_l1_blocks_pruned_9': {'correct': 7741, 'weighted_acc': 54.97869318181818, 'total': 14080}, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15232, 'avg_loss': 9.816801183363973, 'avg_seq_perplexity': 26985.10924369748}, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15232, 'avg_loss': 9.365092814469538, 'avg_seq_perplexity': 15078.248949579833}, 'mmlu_block_adapter_loss_blocks_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, '_step': 337, 'eval_cosine_blocks_pruned_28': {'num_ex': 15232, 'avg_loss': 9.109612985819329, 'avg_seq_perplexity': 9337.08613445378}, 'block_22_relative_l1_influence': 0.3770361542701721, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 8631, 'weighted_acc': 61.29971590909091}, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15232, 'avg_loss': 13.31087513130252, 'avg_seq_perplexity': 10834392.201680671}, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 6171, 'weighted_acc': 43.828125}, 'eval_block_adapter_loss_blocks_pruned_32': {'num_ex': 15232, 'avg_loss': 9.847637785582982, 'avg_seq_perplexity': 19932.03151260504}, 'mmlu_block_adapter_loss_blocks_pruned_25': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_23_shapley': 75.34850550791123, 'block_20_l1_influence': 228.29747009277344, 'block_22_cosine_influence': 0.049355268478393555, 'mmlu_shapley_blocks_pruned_16': {'total': 14080, 'correct': 3539, 'weighted_acc': 25.134943181818183}, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_cosine_blocks_pruned_22': {'num_ex': 15232, 'avg_loss': 9.365092814469538, 'avg_seq_perplexity': 15078.248949579833}, 'block_16_adapter_loss_influence': 0.0027508332895301597, 'block_19_shapley': 51.86561920164392, 'block_11_cosine_influence': 0.1171228289604187, 'block_24_cosine_influence': 0.04156237840652466, 'eval_cosine_blocks_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'eval_cosine_blocks_pruned_1': {'avg_loss': 1.966409891593356, 'avg_seq_perplexity': 8.889218626903887, 'num_ex': 15232}, 'eval_cosine_blocks_pruned_16': {'avg_seq_perplexity': 474897.61344537814, 'num_ex': 15232, 'avg_loss': 11.674337948069851}, 'mmlu_relative_l1_blocks_pruned_3': {'weighted_acc': 62.34375, 'total': 14080, 'correct': 8778}, 'block_4_cosine_influence': 0.1579653024673462, 'eval_cosine_blocks_pruned_4': {'avg_loss': 2.3205771566439077, 'avg_seq_perplexity': 11.884425059086135, 'num_ex': 15232}, 'eval_shapley_blocks_pruned_9': {'avg_loss': 5.082522095752363, 'avg_seq_perplexity': 304.80255383403363, 'num_ex': 15232}, 'eval_shapley_blocks_pruned_28': {'num_ex': 15232, 'avg_loss': 9.088229139311975, 'avg_seq_perplexity': 9771.38025210084}, 'block_21_l1_influence': 229.7439117431641, 'block_5_shapley_influence': 85.03896329976047, 'eval_shapley_blocks_pruned_6': {'avg_seq_perplexity': 19.89809283088235, 'num_ex': 15232, 'avg_loss': 2.842458773060005}, 'mmlu_cosine_blocks_pruned_10': {'total': 14080, 'correct': 7386, 'weighted_acc': 52.45738636363637}, 'eval_shapley_blocks_pruned_14': {'num_ex': 15232, 'avg_loss': 8.538942481289391, 'avg_seq_perplexity': 10836.26155462185}, 'block_23_relative_l1_influence': 0.3670287132263184, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15232, 'avg_loss': 7.983008633140757, 'avg_seq_perplexity': 18893.798319327732}, 'block_10_l1_influence': 69.92742156982422, 'block_30_shapley_influence': -56.34571482597602, 'eval_shapley_blocks_pruned_29': {'num_ex': 15232, 'avg_loss': 9.122908391872372, 'avg_seq_perplexity': 9587.035714285714}, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 3551, 'weighted_acc': 25.220170454545453}, 'block_22_l1_influence': 228.236572265625, 'eval_shapley_blocks_pruned_22': {'num_ex': 15232, 'avg_loss': 9.365092814469538, 'avg_seq_perplexity': 15078.248949579833}, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3502, 'weighted_acc': 24.87215909090909}, 'eval_relative_l1_blocks_pruned_28': {'avg_seq_perplexity': 9771.38025210084, 'num_ex': 15232, 'avg_loss': 9.088229139311975}, 'block_9_cosine_influence': 0.13171184062957764, 'mmlu_shapley_blocks_pruned_5': {'correct': 4040, 'weighted_acc': 28.693181818181817, 'total': 14080}, 'block_9_relative_l1_influence': 0.6276670694351196, 'eval_shapley_blocks_pruned_16': {'num_ex': 15232, 'avg_loss': 8.806070279674369, 'avg_seq_perplexity': 12323.71113445378}, 'block_14_adapter_loss_influence': 0.001722558042594249, 'eval_block_adapter_loss_blocks_pruned_16': {'avg_loss': 11.285408597032562, 'avg_seq_perplexity': 80393.70588235294, 'num_ex': 15232}, 'block_20_shapley': 64.34194204880988, 'block_5_l2_influence': 0.753578245639801, 'mmlu_cosine_blocks_pruned_12': {'weighted_acc': 28.998579545454547, 'total': 14080, 'correct': 4083}, 'mmlu_cosine_blocks_pruned_30': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 8778, 'weighted_acc': 62.34375}, 'eval_block_adapter_loss_blocks_pruned_5': {'avg_seq_perplexity': 9696.596638655465, 'num_ex': 15232, 'avg_loss': 9.048028000262605}, 'eval_relative_l1_blocks_pruned_11': {'num_ex': 15232, 'avg_loss': 9.162077575170692, 'avg_seq_perplexity': 38935.67226890756}, 'mmlu_relative_l1_blocks_pruned_14': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_9': {'num_ex': 15232, 'avg_loss': 9.513627765559349, 'avg_seq_perplexity': 15145.41806722689}, 'eval_shapley_blocks_pruned_32': {'num_ex': 15232, 'avg_loss': 9.847637785582982, 'avg_seq_perplexity': 19932.03151260504}, 'block_29_shapley': 58.80994425857975, 'block_25_l1_influence': 259.88128662109375, 'block_29_cosine_influence': 0.06043738126754761, 'block_26_cosine_influence': 0.038606107234954834, 'eval_shapley_blocks_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'mmlu_cosine_blocks_pruned_25': {'total': 14080, 'correct': 3467, 'weighted_acc': 24.623579545454547}, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15232, 'avg_loss': 2.640934535435268, 'avg_seq_perplexity': 16.399227366727942}, 'eval_block_adapter_loss_blocks_pruned_31': {'avg_seq_perplexity': 18891.35714285714, 'num_ex': 15232, 'avg_loss': 9.831894818474264}, 'block_9_l2_influence': 1.2580773830413818, 'block_19_cosine_influence': 0.09694433212280272, 'block_16_shapley_influence': -77.11621709529331, 'block_17_shapley_influence': -68.99283054638886, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 3395, 'weighted_acc': 24.11221590909091}, 'eval_shapley_blocks_pruned_10': {'avg_seq_perplexity': 1052.329963235294, 'num_ex': 15232, 'avg_loss': 5.8173207515428045}, 'block_30_relative_l2_influence': 0.39205512404441833, 'block_31_adapter_loss_influence': 0.0764332951025971, 'block_0_l2_influence': 0.22076015174388883, 'block_11_l2_influence': 1.4943029880523682, 'block_14_shapley_influence': -80.28806565642797, 'eval_cosine_blocks_pruned_26': {'num_ex': 15232, 'avg_loss': 8.629433511685924, 'avg_seq_perplexity': 5889.782037815126}, 'eval_shapley_blocks_pruned_1': {'num_ex': 15232, 'avg_loss': 1.985649942349987, 'avg_seq_perplexity': 9.268627519367122}, 'eval_relative_l2_blocks_pruned_9': {'avg_seq_perplexity': 1784.936843487395, 'num_ex': 15232, 'avg_loss': 5.738502823004202}, 'block_26_shapley_influence': -81.76645069355754, 'eval_cosine_blocks_pruned_21': {'num_ex': 15232, 'avg_loss': 9.816801183363973, 'avg_seq_perplexity': 26985.10924369748}, 'eval_block_adapter_loss_blocks_pruned_24': {'avg_seq_perplexity': 16013.584033613446, 'num_ex': 15232, 'avg_loss': 9.661628274356618}, 'mmlu_block_adapter_loss_blocks_pruned_15': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_18_l2_influence': 3.801307439804077, 'block_23_l2_influence': 4.856890678405762, 'eval_cosine_blocks_pruned_8': {'num_ex': 15232, 'avg_loss': 5.162194003577993, 'avg_seq_perplexity': 685.1124606092437}, 'block_2_cosine_influence': 0.185030996799469, 'block_8_cosine_influence': 0.14204919338226318, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3489, 'weighted_acc': 24.779829545454547}, 'block_15_relative_l2_influence': 0.5273317694664001, 'block_5_adapter_loss_influence': 0.0005986932380494925, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3624, 'weighted_acc': 25.738636363636363}, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3586, 'weighted_acc': 25.46875}, 'eval_block_adapter_loss_blocks_pruned_11': {'num_ex': 15232, 'avg_loss': 9.263371315323004, 'avg_seq_perplexity': 10896.317226890757}, 'block_31_shapley': -22.183105112475403, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3528, 'weighted_acc': 25.056818181818183}, 'block_11_shapley_influence': -54.42884633228291, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15232, 'avg_loss': 9.088229139311975, 'avg_seq_perplexity': 9771.38025210084}, 'eval_block_adapter_loss_blocks_pruned_23': {'num_ex': 15232, 'avg_loss': 10.494408359046744, 'avg_seq_perplexity': 37010.294117647056}, 'block_0_cosine_influence': 0.4136177301406861, 'block_1_cosine_influence': 0.2229422926902771, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 3514, 'weighted_acc': 24.957386363636363}, 'eval_shapley_blocks_pruned_15': {'avg_loss': 8.723285065979518, 'avg_seq_perplexity': 12292.01575630252, 'num_ex': 15232}, 'block_1_shapley': -329.4522518315253, 'block_23_shapley_influence': -75.34850550791123, 'block_2_relative_l2_influence': 0.922993779182434, 'block_3_relative_l1_influence': 0.8714727759361267, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3585, 'weighted_acc': 25.461647727272727}, 'block_12_relative_l1_influence': 0.5600419640541077, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15232, 'avg_loss': 2.144049123555672, 'avg_seq_perplexity': 10.056313394498424}, 'eval_relative_l1_blocks_pruned_10': {'avg_loss': 7.983008633140757, 'avg_seq_perplexity': 18893.798319327732, 'num_ex': 15232}, 'mmlu_relative_l1_blocks_pruned_13': {'correct': 3280, 'weighted_acc': 23.295454545454547, 'total': 14080}, 'block_8_relative_l1_influence': 0.6427929997444153, 'block_2_adapter_loss_influence': 0.0010958037675944975, 'block_9_adapter_loss_influence': 0.0013251489815768644, 'mmlu_relative_l1_blocks_pruned_23': {'correct': 3533, 'weighted_acc': 25.092329545454547, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_10': {'num_ex': 15232, 'avg_loss': 9.308071617318802, 'avg_seq_perplexity': 12215.017857142857}, 'mmlu_cosine_blocks_pruned_5': {'total': 14080, 'correct': 8631, 'weighted_acc': 61.29971590909091}, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3413, 'weighted_acc': 24.240056818181817}, 'eval_shapley_blocks_pruned_31': {'num_ex': 15232, 'avg_loss': 10.473368155856091, 'avg_seq_perplexity': 36851.726890756305}, 'block_21_adapter_loss_influence': 0.006880395076473217, 'block_6_l1_influence': 45.0998420715332, 'block_30_l2_influence': 11.150973320007324, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3801, 'weighted_acc': 26.995738636363637}, 'block_25_relative_l2_influence': 0.29854318499565125, 'block_27_relative_l2_influence': 0.30592525005340576, 'block_29_relative_l1_influence': 0.41814571619033813, 'block_15_shapley': 77.62277885947326, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3604, 'weighted_acc': 25.59659090909091}, 'block_4_relative_l2_influence': 0.7396306395530701, 'block_31_relative_l2_influence': 0.6446611881256104, 'block_13_adapter_loss_influence': 0.0015445593459901665, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 3241, 'weighted_acc': 23.01846590909091}, 'block_5_cosine_influence': 0.16187357902526855, 'eval_cosine_blocks_pruned_2': {'avg_seq_perplexity': 9.288381368172267, 'num_ex': 15232, 'avg_loss': 2.0421652914095327}, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 8456, 'weighted_acc': 60.05681818181818}, 'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3604, 'weighted_acc': 25.59659090909091}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_cosine_blocks_pruned_11': {'avg_seq_perplexity': 38935.67226890756, 'num_ex': 15232, 'avg_loss': 9.162077575170692}, 'block_21_relative_l2_influence': 0.38820135593414307, 'mmlu_cosine_blocks_pruned_29': {'weighted_acc': 25.298295454545453, 'total': 14080, 'correct': 3562}, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3489, 'weighted_acc': 24.779829545454547}, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15232, 'avg_loss': 3.924017128824186, 'avg_seq_perplexity': 127.9798450630252}, '_timestamp': 1713238304.4020631, 'block_14_cosine_influence': 0.11169403791427612, 'mmlu_relative_l1_blocks_pruned_21': {'correct': 3665, 'weighted_acc': 26.029829545454547, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3720, 'weighted_acc': 26.420454545454547}, 'block_29_l2_influence': 9.704305648803713, 'eval_relative_l2_blocks_pruned_11': {'avg_seq_perplexity': 38935.67226890756, 'num_ex': 15232, 'avg_loss': 9.162077575170692}, 'eval_block_adapter_loss_blocks_pruned_17': {'avg_loss': 11.354814288996849, 'avg_seq_perplexity': 86774.20168067227, 'num_ex': 15232}, 'eval_block_adapter_loss_blocks_pruned_20': {'num_ex': 15232, 'avg_loss': 11.217912946428571, 'avg_seq_perplexity': 75446.54621848739}, 'block_28_relative_l2_influence': 0.3417387008666992, 'mmlu_block_adapter_loss_blocks_pruned_3': {'total': 14080, 'correct': 3664, 'weighted_acc': 26.022727272727273}, 'block_8_l1_influence': 57.74549865722656, 'eval_cosine_blocks_pruned_5': {'avg_loss': 2.640934535435268, 'avg_seq_perplexity': 16.399227366727942, 'num_ex': 15232}, 'eval_cosine_blocks_pruned_31': {'num_ex': 15232, 'avg_loss': 10.473368155856091, 'avg_seq_perplexity': 36851.726890756305}, 'block_12_relative_l2_influence': 0.5020466446876526, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 8720, 'weighted_acc': 61.93181818181818}, 'mmlu_block_adapter_loss_blocks_pruned_11': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'eval_shapley_blocks_pruned_2': {'num_ex': 15232, 'avg_loss': 2.0437774658203125, 'avg_seq_perplexity': 9.565628692883404}, 'mmlu_shapley_blocks_pruned_21': {'total': 14080, 'correct': 3624, 'weighted_acc': 25.738636363636363}, 'block_26_adapter_loss_influence': 0.008719490420433783, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15232, 'avg_loss': 2.0421652914095327, 'avg_seq_perplexity': 9.288381368172267}, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 8772, 'weighted_acc': 62.30113636363637}, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 8632, 'weighted_acc': 61.30681818181818}, 'block_6_shapley': -54.32628374442123, 'block_17_cosine_influence': 0.10533934831619264, 'block_27_shapley_influence': -76.54069556630627, 'eval_relative_l2_blocks_pruned_31': {'avg_loss': 10.473368155856091, 'avg_seq_perplexity': 36851.726890756305, 'num_ex': 15232}, 'mmlu_block_adapter_loss_blocks_pruned_23': {'total': 14080, 'correct': 3665, 'weighted_acc': 26.029829545454547}, 'block_30_cosine_influence': 0.06166273355484009, 'block_22_shapley_influence': -75.4360334065135, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_4_relative_l1_influence': 0.8453506827354431, 'eval_shapley_blocks_pruned_11': {'avg_seq_perplexity': 1767.9436712184877, 'num_ex': 15232, 'avg_loss': 6.451574501871061}, 'eval_shapley_blocks_pruned_19': {'avg_loss': 11.301836799172792, 'avg_seq_perplexity': 118513.89915966388, 'num_ex': 15232}, 'block_3_l2_influence': 0.4361746311187744, 'block_15_relative_l1_influence': 0.5998832583427429, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_block_adapter_loss_blocks_pruned_7': {'total': 14080, 'correct': 3578, 'weighted_acc': 25.411931818181817}, 'block_27_cosine_influence': 0.04082679748535156, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3517, 'weighted_acc': 24.978693181818183}, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15232, 'avg_loss': 12.109457064075633, 'avg_seq_perplexity': 1891142.4537815128}, 'block_26_l2_influence': 5.562497138977051, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 8720, 'weighted_acc': 61.93181818181818}, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3225, 'weighted_acc': 22.904829545454547}, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3368, 'weighted_acc': 23.920454545454547}, 'block_13_l1_influence': 89.14772033691406, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 8018, 'weighted_acc': 56.94602272727273}, 'eval_shapley_blocks_pruned_18': {'avg_seq_perplexity': 297054.2521008403, 'num_ex': 15232, 'avg_loss': 11.85626990053834}, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 8772, 'weighted_acc': 62.30113636363637}, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 8632, 'weighted_acc': 61.30681818181818}, 'mmlu_block_adapter_loss_blocks_pruned_10': {'total': 14080, 'correct': 3372, 'weighted_acc': 23.948863636363637}, 'mmlu_shapley_blocks_pruned_7': {'total': 14080, 'correct': 3470, 'weighted_acc': 24.644886363636363}, 'eval_relative_l2_blocks_pruned_20': {'avg_loss': 10.593987985819329, 'avg_seq_perplexity': 57271.43277310924, 'num_ex': 15232}, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_shapley_blocks_pruned_30': {'num_ex': 15232, 'avg_loss': 9.438129841780462, 'avg_seq_perplexity': 12869.680672268909}, 'eval_relative_l2_blocks_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'block_17_shapley': 68.99283054638886, 'block_31_l2_influence': 20.936275482177734, 'block_29_shapley_influence': -58.80994425857975, 'mmlu_shapley_blocks_pruned_12': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'block_28_relative_l1_influence': 0.3778465688228607, 'mmlu_relative_l1_blocks_pruned_15': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3362, 'weighted_acc': 23.87784090909091}, 'block_4_l2_influence': 0.5930247902870178, 'block_23_cosine_influence': 0.04650008678436279, 'block_25_shapley_influence': -80.18036137657337, 'eval_block_adapter_loss_blocks_pruned_4': {'num_ex': 15232, 'avg_loss': 8.848309685202207, 'avg_seq_perplexity': 7871.144957983193}, 'eval_block_adapter_loss_blocks_pruned_13': {'num_ex': 15232, 'avg_loss': 11.398032308626576, 'avg_seq_perplexity': 92741.94957983193}, 'block_31_l1_influence': 751.6140747070312, 'block_18_cosine_influence': 0.10630470514297484, 'block_24_shapley_influence': -78.05169421489373, 'block_8_relative_l2_influence': 0.5771840810775757, 'block_31_relative_l1_influence': 0.532413125038147, 'block_27_l2_influence': 6.233575820922852, 'eval_cosine_blocks_pruned_7': {'avg_loss': 3.924017128824186, 'avg_seq_perplexity': 127.9798450630252, 'num_ex': 15232}, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 8799, 'weighted_acc': 62.49289772727273}, 'block_25_relative_l1_influence': 0.33125513792037964, 'block_27_relative_l1_influence': 0.34061938524246216, 'block_29_relative_l2_influence': 0.399768590927124, 'block_9_shapley': 16.562053071740195, 'block_18_l1_influence': 191.02102661132812, 'mmlu_shapley_blocks_pruned_3': {'weighted_acc': 29.396306818181817, 'total': 14080, 'correct': 4139}, 'block_21_relative_l1_influence': 0.4266637265682221, 'eval_relative_l1_blocks_pruned_24': {'num_ex': 15232, 'avg_loss': 9.122553464745272, 'avg_seq_perplexity': 10861.873949579833}, 'block_4_shapley': -123.34601168521333, 'block_2_relative_l1_influence': 0.981769323348999, 'block_3_relative_l2_influence': 0.7416146397590637, 'mmlu_block_adapter_loss_blocks_pruned_17': {'total': 14080, 'correct': 3689, 'weighted_acc': 26.20028409090909}, 'mmlu_block_adapter_loss_blocks_pruned_20': {'correct': 3267, 'weighted_acc': 23.203125, 'total': 14080}, 'block_25_l2_influence': 5.208479404449463, 'block_25_adapter_loss_influence': 0.008056634958004912, 'mmlu_relative_l1_blocks_pruned_19': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_8_shapley_influence': 14.027439311511555, 'mmlu_cosine_blocks_pruned_17': {'correct': 3595, 'weighted_acc': 25.532670454545453, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_17_l2_influence': 3.1581971645355225, 'block_28_shapley_influence': -71.71619678009779, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 3418, 'weighted_acc': 24.275568181818183}, 'block_24_adapter_loss_influence': 0.007713681368350173, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3575, 'weighted_acc': 25.390625}, 'block_10_l2_influence': 1.3822221755981443, 'block_10_shapley_influence': -30.565478715399166, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15232, 'avg_loss': 1.966409891593356, 'avg_seq_perplexity': 8.889218626903887}, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15232, 'avg_loss': 3.060811275193671, 'avg_seq_perplexity': 35.54515575761555}, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 8799, 'weighted_acc': 62.49289772727273}, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15232, 'avg_loss': 9.333102186186975, 'avg_seq_perplexity': 55124.8487394958}, 'mmlu_relative_l2_blocks_pruned_27': {'correct': 3801, 'weighted_acc': 26.995738636363637, 'total': 14080}, 'block_8_l2_influence': 1.143752098083496, 'block_28_l2_influence': 7.540670394897461, 'block_31_cosine_influence': 0.17484378814697266, 'eval_relative_l1_blocks_pruned_4': {'avg_loss': 2.3205771566439077, 'avg_seq_perplexity': 11.884425059086135, 'num_ex': 15232}, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15232, 'avg_loss': 10.473368155856091, 'avg_seq_perplexity': 36851.726890756305}, 'block_11_shapley': 54.42884633228291, 'block_16_l1_influence': 139.7760467529297, 'block_24_l2_influence': 4.978236198425293, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 8720, 'weighted_acc': 61.93181818181818}, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 8799, 'weighted_acc': 62.49289772727273}, 'mmlu_relative_l2_blocks_pruned_25': {'weighted_acc': 25.461647727272727, 'total': 14080, 'correct': 3585}, 'mmlu_relative_l2_blocks_pruned_29': {'total': 14080, 'correct': 3562, 'weighted_acc': 25.298295454545453}, 'block_29_l1_influence': 458.3027038574219, 'block_30_l1_influence': 491.8047180175781, 'block_7_cosine_influence': 0.15521109104156494, 'block_15_cosine_influence': 0.11081486940383913, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 8772, 'weighted_acc': 62.30113636363637}, 'eval_shapley_blocks_pruned_26': {'num_ex': 15232, 'avg_loss': 9.0034066849396, 'avg_seq_perplexity': 9232.98424369748}, 'block_23_relative_l2_influence': 0.3290647864341736, 'block_19_adapter_loss_influence': 0.0061077156779316775, 'block_3_shapley': -188.6280591186484, 'block_22_l2_influence': 4.557699680328369, 'mmlu_relative_l2_blocks_pruned_17': {'correct': 3235, 'weighted_acc': 22.975852272727273, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_16': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_25_shapley': 80.18036137657337, 'eval_shapley_blocks_pruned_4': {'num_ex': 15232, 'avg_loss': 2.279953387605042, 'avg_seq_perplexity': 11.5980111771271}, 'mmlu_shapley_blocks_pruned_17': {'correct': 3551, 'weighted_acc': 25.220170454545453, 'total': 14080}, 'block_18_adapter_loss_influence': 0.004467025879890688, 'eval_relative_l2_blocks_pruned_24': {'avg_loss': 8.73015588071166, 'avg_seq_perplexity': 6794.70693277311, 'num_ex': 15232}, 'eval_block_adapter_loss_blocks_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'eval_block_adapter_loss_blocks_pruned_1': {'num_ex': 15232, 'avg_loss': 3.289080451516544, 'avg_seq_perplexity': 30.918198529411764}, 'block_13_l2_influence': 1.764454960823059, 'block_15_shapley_influence': -77.62277885947326, 'eval_cosine_blocks_pruned_18': {'num_ex': 15232, 'avg_loss': 11.64373009946166, 'avg_seq_perplexity': 317965.00840336137}, 'eval_shapley_blocks_pruned_23': {'num_ex': 15232, 'avg_loss': 8.839163643973214, 'avg_seq_perplexity': 8125.29044117647}, 'block_30_relative_l1_influence': 0.3945382237434387, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3585, 'weighted_acc': 25.461647727272727}, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3562, 'weighted_acc': 25.298295454545453}, 'eval_block_adapter_loss_blocks_pruned_2': {'num_ex': 15232, 'avg_loss': 6.172055540966387, 'avg_seq_perplexity': 548.8736541491596}, 'eval_cosine_blocks_pruned_24': {'num_ex': 15232, 'avg_loss': 8.736289144564076, 'avg_seq_perplexity': 6733.645483193277}, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15232, 'avg_loss': 4.668100052521009, 'avg_seq_perplexity': 332.8995207457983}, 'mmlu_block_adapter_loss_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_shapley_blocks_pruned_13': {'weighted_acc': 24.907670454545453, 'total': 14080, 'correct': 3507}, 'block_30_adapter_loss_influence': 0.03217359714475674, 'mmlu_relative_l1_blocks_pruned_17': {'correct': 3257, 'weighted_acc': 23.132102272727273, 'total': 14080}, 'block_19_l2_influence': 4.5017900466918945, 'block_9_relative_l2_influence': 0.5662079453468323, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3309, 'weighted_acc': 23.501420454545453}, 'block_28_l1_influence': 373.0216674804687, 'block_3_adapter_loss_influence': 0.0005642909347909821, 'mmlu_relative_l1_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15232, 'avg_loss': 13.315161953453256, 'avg_seq_perplexity': 2252847.3277310925}, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3575, 'weighted_acc': 25.390625}, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'mmlu_block_adapter_loss_blocks_pruned_8': {'weighted_acc': 23.288352272727273, 'total': 14080, 'correct': 3279}, 'eval_block_adapter_loss_blocks_pruned_15': {'avg_seq_perplexity': 69340.24369747899, 'num_ex': 15232, 'avg_loss': 11.1251333541229}, 'mmlu_block_adapter_loss_blocks_pruned_24': {'weighted_acc': 25.348011363636363, 'total': 14080, 'correct': 3569}, '_wandb': {'runtime': 9811}, 'block_2_l1_influence': 16.63933563232422, 'block_7_adapter_loss_influence': 0.001000589142428594, 'mmlu_relative_l1_blocks_pruned_27': {'weighted_acc': 26.995738636363637, 'total': 14080, 'correct': 3801}, 'eval_block_adapter_loss_blocks_pruned_6': {'avg_loss': 9.207671349789916, 'avg_seq_perplexity': 11046.823529411764, 'num_ex': 15232}, 'block_16_shapley': 77.11621709529331, 'block_28_shapley': 71.71619678009779, 'block_14_l1_influence': 102.98271942138672, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 6171, 'weighted_acc': 43.828125}, 'block_5_relative_l2_influence': 0.6988129615783691, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3604, 'weighted_acc': 25.59659090909091}, 'block_17_relative_l1_influence': 0.5806187987327576, 'mmlu_block_adapter_loss_blocks_pruned_29': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_7_l2_influence': 1.0574861764907837, 'block_7_shapley_influence': 23.3487640856045, 'eval_shapley_blocks_pruned_17': {'avg_seq_perplexity': 45231.39495798319, 'num_ex': 15232, 'avg_loss': 10.092551864495798}, 'block_5_shapley': -85.03896329976047, 'block_2_shapley_influence': 251.78310659323424, 'eval_cosine_blocks_pruned_23': {'num_ex': 15232, 'avg_loss': 8.839163643973214, 'avg_seq_perplexity': 8125.29044117647}, 'eval_shapley_blocks_pruned_13': {'num_ex': 15232, 'avg_loss': 8.134361972327994, 'avg_seq_perplexity': 7931.26050420168}, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3778, 'weighted_acc': 26.832386363636363}, '_runtime': 9811.940597057344, 'block_21_l2_influence': 4.614419460296631, 'eval_cosine_blocks_pruned_32': {'avg_seq_perplexity': 19932.03151260504, 'num_ex': 15232, 'avg_loss': 9.847637785582982}, 'mmlu_shapley_blocks_pruned_1': {'correct': 6780, 'weighted_acc': 48.15340909090909, 'total': 14080}, 'block_22_adapter_loss_influence': 0.006777822870147653, 'eval_block_adapter_loss_blocks_pruned_3': {'num_ex': 15232, 'avg_loss': 7.740134359407826, 'avg_seq_perplexity': 2457.452205882353}, 'block_20_shapley_influence': -64.34194204880988, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15232, 'avg_loss': 14.489227038471638, 'avg_seq_perplexity': 11372914.016806724}, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15232, 'avg_loss': 9.438129841780462, 'avg_seq_perplexity': 12869.680672268909}, 'mmlu_relative_l2_blocks_pruned_20': {'correct': 3489, 'weighted_acc': 24.779829545454547, 'total': 14080}, 'block_30_shapley': 56.34571482597602, 'block_1_l1_influence': 13.240732192993164, 'mmlu_shapley_blocks_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'block_28_cosine_influence': 0.050510287284851074, 'block_13_relative_l1_influence': 0.5605818033218384, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15232, 'avg_loss': 2.0421652914095327, 'avg_seq_perplexity': 9.288381368172267}, 'eval_relative_l1_blocks_pruned_19': {'avg_loss': 14.021180737920169, 'avg_seq_perplexity': 6244594.554621848, 'num_ex': 15232}, 'eval_relative_l2_blocks_pruned_16': {'avg_seq_perplexity': 392762.756302521, 'num_ex': 15232, 'avg_loss': 12.132261644892331}, 'eval_block_adapter_loss_blocks_pruned_18': {'avg_loss': 11.790992031578256, 'avg_seq_perplexity': 133297.5462184874, 'num_ex': 15232}, 'mmlu_block_adapter_loss_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_cosine_blocks_pruned_29': {'num_ex': 15232, 'avg_loss': 9.122908391872372, 'avg_seq_perplexity': 9587.035714285714}, 'block_14_relative_l1_influence': 0.5803946256637573, 'eval_shapley_blocks_pruned_5': {'num_ex': 15232, 'avg_loss': 2.407321705537684, 'avg_seq_perplexity': 13.063997669380251}, 'eval_relative_l1_blocks_pruned_26': {'avg_loss': 9.0034066849396, 'avg_seq_perplexity': 9232.98424369748, 'num_ex': 15232}, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3238, 'weighted_acc': 22.99715909090909}, 'eval_block_adapter_loss_blocks_pruned_21': {'avg_loss': 10.9442251509979, 'avg_seq_perplexity': 57327.80672268908, 'num_ex': 15232}, 'block_19_shapley_influence': -51.86561920164392, 'eval_cosine_blocks_pruned_27': {'num_ex': 15232, 'avg_loss': 9.06621545102416, 'avg_seq_perplexity': 8936.53886554622}, 'mmlu_relative_l1_blocks_pruned_8': {'correct': 8165, 'weighted_acc': 57.99005681818182, 'total': 14080}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15232, 'avg_loss': 9.091189600840336, 'avg_seq_perplexity': 9561.035714285714}, 'block_12_shapley': 65.4289491142366, 'block_3_shapley_influence': 188.6280591186484, 'eval_cosine_blocks_pruned_20': {'num_ex': 15232, 'avg_loss': 10.593987985819329, 'avg_seq_perplexity': 57271.43277310924}, 'block_1_adapter_loss_influence': 0.009515407737123137, 'block_20_adapter_loss_influence': 0.006708589595930686, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15232, 'avg_loss': 11.675084731158089, 'avg_seq_perplexity': 470843.59663865546}, 'block_18_shapley': 60.26263939713871, 'block_23_l1_influence': 243.9113311767578, 'block_13_shapley_influence': -82.27157565000088, 'block_22_relative_l2_influence': 0.3408222198486328, 'eval_relative_l1_blocks_pruned_32': {'avg_loss': 9.847637785582982, 'avg_seq_perplexity': 19932.03151260504, 'num_ex': 15232}, 'block_26_shapley': 81.76645069355754, 'block_9_l1_influence': 63.491092681884766, 'block_21_shapley_influence': -68.817915517745, 'eval_cosine_blocks_pruned_19': {'num_ex': 15232, 'avg_loss': 11.217333368894431, 'avg_seq_perplexity': 138573.6050420168}, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 3473, 'weighted_acc': 24.666193181818183}, 'block_12_adapter_loss_influence': 0.0016611887360266798, 'eval_block_adapter_loss_blocks_pruned_28': {'num_ex': 15232, 'avg_loss': 9.254256048122372, 'avg_seq_perplexity': 10746.338235294115}, 'mmlu_cosine_blocks_pruned_9': {'total': 14080, 'correct': 7472, 'weighted_acc': 53.06818181818182}, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 3753, 'weighted_acc': 26.654829545454547}, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15232, 'avg_loss': 14.768202837775736, 'avg_seq_perplexity': 27240572.77310924}, 'block_7_relative_l2_influence': 0.6367242336273193, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3778, 'weighted_acc': 26.832386363636363}, 'eval_cosine_blocks_pruned_13': {'num_ex': 15232, 'avg_loss': 11.081576820181198, 'avg_seq_perplexity': 350979.731092437}, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3575, 'weighted_acc': 25.390625}, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 8031, 'weighted_acc': 57.03835227272727}, 'eval_relative_l1_blocks_pruned_25': {'avg_seq_perplexity': 7573.89443277311, 'num_ex': 15232, 'avg_loss': 8.832967806263131}, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15232, 'avg_loss': 9.122908391872372, 'avg_seq_perplexity': 9587.035714285714}, 'eval_block_adapter_loss_blocks_pruned_25': {'num_ex': 15232, 'avg_loss': 9.25825872341124, 'avg_seq_perplexity': 10757.43487394958}, 'mmlu_block_adapter_loss_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_21_shapley': 68.817915517745, 'block_11_l1_influence': 75.73336791992188, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 8778, 'weighted_acc': 62.34375}, 'eval_cosine_blocks_pruned_25': {'num_ex': 15232, 'avg_loss': 8.627313181131827, 'avg_seq_perplexity': 6009.019957983193}, 'mmlu_shapley_blocks_pruned_30': {'correct': 3784, 'weighted_acc': 26.875, 'total': 14080}, 'eval_relative_l1_blocks_pruned_16': {'avg_seq_perplexity': 30178368.537815128, 'num_ex': 15232, 'avg_loss': 14.809179482339813}, 'eval_relative_l2_blocks_pruned_19': {'avg_loss': 11.194932953650213, 'avg_seq_perplexity': 130689.85714285714, 'num_ex': 15232}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 1000, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_single', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_pretrained_steps_1000_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_pretrained_steps_1000_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 256, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 25000}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_pretrained_steps_1000_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine
1,"{'eval_block_adapter_loss_blocks_pruned_13': {'avg_seq_perplexity': 121921.21848739496, 'num_ex': 15232, 'avg_loss': 11.708615086659664}, 'block_6_shapley_influence': 195.3537051768713, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_shapley_blocks_pruned_2': {'total': 14080, 'correct': 8739, 'weighted_acc': 62.06676136363637}, 'eval_shapley_blocks_pruned_29': {'num_ex': 15232, 'avg_loss': 10.870693687631302, 'avg_seq_perplexity': 52780.638655462186}, 'block_26_relative_l2_influence': 0.2953043580055237, 'eval_relative_l1_blocks_pruned_17': {'avg_seq_perplexity': 80763.00840336134, 'num_ex': 15232, 'avg_loss': 11.295536329766282}, 'mmlu_block_adapter_loss_blocks_pruned_14': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_13_l2_influence': 1.764454960823059, 'block_25_l2_influence': 5.208479404449463, 'block_16_shapley_influence': -45.962312553311534, 'eval_cosine_blocks_pruned_8': {'num_ex': 15232, 'avg_loss': 5.162752039292279, 'avg_seq_perplexity': 197.7576155462185}, 'eval_cosine_blocks_pruned_20': {'num_ex': 15232, 'avg_loss': 10.075109145220589, 'avg_seq_perplexity': 23861.647058823528}, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 8758, 'weighted_acc': 62.20170454545455}, 'block_0_relative_l1_influence': 1.4421449899673462, 'mmlu_block_adapter_loss_blocks_pruned_23': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'eval_shapley_blocks_pruned_23': {'num_ex': 15232, 'avg_loss': 10.506154805672267, 'avg_seq_perplexity': 36666.54201680672}, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_14': {'num_ex': 15232, 'avg_loss': 11.5250244140625, 'avg_seq_perplexity': 101442.57142857143}, 'eval_block_adapter_loss_blocks_pruned_23': {'num_ex': 15232, 'avg_loss': 10.288890165441176, 'avg_seq_perplexity': 29550.08613445378}, 'block_23_l2_influence': 4.856890678405762, 'block_11_cosine_influence': 0.1171228289604187, 'block_8_relative_l2_influence': 0.5771840810775757, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15232, 'avg_loss': 5.479231121159401, 'avg_seq_perplexity': 264.8730140493698}, 'mmlu_block_adapter_loss_blocks_pruned_21': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_9_shapley_influence': 137.80834223357385, 'eval_shapley_blocks_pruned_26': {'num_ex': 15232, 'avg_loss': 10.636261242778362, 'avg_seq_perplexity': 41783.684873949576}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_19_relative_l1_influence': 0.5970864295959473, 'block_20_adapter_loss_influence': 0.015908119836363605, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15232, 'avg_loss': 2.3351312204569328, 'avg_seq_perplexity': 12.780257024684872}, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_21_shapley': 144.79127668495315, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15232, 'avg_loss': 2.1390362907858456, 'avg_seq_perplexity': 10.815351726628151}, 'mmlu_shapley_blocks_pruned_5': {'correct': 8723, 'weighted_acc': 61.953125, 'total': 14080}, 'block_17_relative_l2_influence': 0.5179123282432556, 'block_30_adapter_loss_influence': 0.05220772009754019, 'eval_relative_l1_blocks_pruned_13': {'avg_seq_perplexity': 56176.13445378151, 'num_ex': 15232, 'avg_loss': 10.931006680015756}, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 3611, 'weighted_acc': 25.646306818181817}, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'mmlu_block_adapter_loss_blocks_pruned_15': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'mmlu_block_adapter_loss_blocks_pruned_28': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_10_l1_influence': 69.92742156982422, 'eval_shapley_blocks_pruned_9': {'num_ex': 15232, 'avg_loss': 6.817960338432248, 'avg_seq_perplexity': 986.7056197478992}, 'eval_block_adapter_loss_blocks_pruned_28': {'avg_seq_perplexity': 19235.878151260506, 'num_ex': 15232, 'avg_loss': 9.856982832195378}, 'block_12_l1_influence': 81.42202758789062, 'block_16_l2_influence': 2.7819790840148926, 'block_6_relative_l1_influence': 0.7311683297157288, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15232, 'avg_loss': 3.2446294191504728, 'avg_seq_perplexity': 30.347003840598735}, 'eval_relative_l1_blocks_pruned_30': {'num_ex': 15232, 'avg_loss': 10.873621323529411, 'avg_seq_perplexity': 52993.13445378151}, 'mmlu_block_adapter_loss_blocks_pruned_7': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_15': {'num_ex': 15232, 'avg_loss': 11.2777212447479, 'avg_seq_perplexity': 79233.6974789916}, 'eval_cosine_blocks_pruned_22': {'num_ex': 15232, 'avg_loss': 10.069125648306198, 'avg_seq_perplexity': 23720.64285714286}, 'block_15_relative_l1_influence': 0.5998832583427429, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_24_shapley': 166.14579962533406, 'block_4_l1_influence': 29.467056274414062, 'block_11_shapley_influence': 83.89308932258439, 'block_1_adapter_loss_influence': 0.05294657320239548, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15232, 'avg_loss': 10.909284319196429, 'avg_seq_perplexity': 54982.89075630252}, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_27_relative_l1_influence': 0.34061938524246216, 'eval_relative_l1_blocks_pruned_15': {'avg_loss': 10.961748908547792, 'avg_seq_perplexity': 57857.512605042015, 'num_ex': 15232}, 'block_23_relative_l1_influence': 0.3670287132263184, 'block_14_l1_influence': 102.98271942138672, 'block_16_l1_influence': 139.7760467529297, 'block_20_l1_influence': 228.29747009277344, 'eval_cosine_blocks_pruned_19': {'num_ex': 15232, 'avg_loss': 9.882920209099264, 'avg_seq_perplexity': 19716.90336134454}, 'eval_cosine_blocks_pruned_31': {'avg_loss': 10.873692103794642, 'avg_seq_perplexity': 52958.70168067227, 'num_ex': 15232}, 'eval_shapley_blocks_pruned_21': {'num_ex': 15232, 'avg_loss': 10.431473419445904, 'avg_seq_perplexity': 34039.621848739494}, 'eval_shapley_blocks_pruned_30': {'avg_seq_perplexity': 54806.90756302521, 'num_ex': 15232, 'avg_loss': 10.908077977284664}, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15232, 'avg_loss': 10.069125648306198, 'avg_seq_perplexity': 23720.64285714286}, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15232, 'avg_loss': 10.202630563944329, 'avg_seq_perplexity': 27088.10924369748}, 'mmlu_block_adapter_loss_blocks_pruned_2': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15232, 'avg_loss': 10.903260816045169, 'avg_seq_perplexity': 54491.27731092437}, 'block_5_shapley': -193.9463095404571, 'block_28_shapley': 166.09164230049498, 'block_27_shapley_influence': -170.90219255271677, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_6_relative_l2_influence': 0.6482195854187012, 'block_28_adapter_loss_influence': 0.02460518919551312, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 8208, 'weighted_acc': 58.29545454545455}, 'block_29_shapley': 154.31959666331213, 'block_26_l2_influence': 5.562497138977051, 'block_9_l1_influence': 63.491092681884766, 'block_25_l1_influence': 259.88128662109375, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 8583, 'weighted_acc': 60.95880681818182}, 'block_18_adapter_loss_influence': 0.013451822342411164, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15232, 'avg_loss': 10.996941061580882, 'avg_seq_perplexity': 59856.512605042015}, 'mmlu_relative_l2_blocks_pruned_17': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_20_shapley': 133.97415989371146, 'mmlu_block_adapter_loss_blocks_pruned_4': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_8_shapley_influence': 142.14884659606048, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 8583, 'weighted_acc': 60.95880681818182}, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_15_shapley': 13.07461652977588, 'block_22_l1_influence': 228.236572265625, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_25_adapter_loss_influence': 0.017725070182657808, 'eval_block_adapter_loss_blocks_pruned_19': {'num_ex': 15232, 'avg_loss': 10.344973780527836, 'avg_seq_perplexity': 31265.995798319327}, 'block_23_cosine_influence': 0.04650008678436279, 'block_8_relative_l1_influence': 0.6427929997444153, 'mmlu_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_17_adapter_loss_influence': 0.01242215200271995, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15232, 'avg_loss': 2.0011437680540967, 'avg_seq_perplexity': 9.552051191570378}, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 4421, 'weighted_acc': 31.399147727272727}, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_2_cosine_influence': 0.185030996799469, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15232, 'avg_loss': 10.919212020745798, 'avg_seq_perplexity': 55470.315126050424}, 'eval_block_adapter_loss_blocks_pruned_8': {'num_ex': 15232, 'avg_loss': 11.024585371257878, 'avg_seq_perplexity': 61566.01680672269}, 'eval_block_adapter_loss_blocks_pruned_11': {'num_ex': 15232, 'avg_loss': 11.737978638721112, 'avg_seq_perplexity': 125619.95798319328}, 'block_10_l2_influence': 1.3822221755981443, 'block_27_cosine_influence': 0.04082679748535156, 'eval_relative_l1_blocks_pruned_24': {'num_ex': 15232, 'avg_loss': 10.54434947807248, 'avg_seq_perplexity': 38083.57983193277}, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_19_l1_influence': 224.92999267578125, 'mmlu_shapley_blocks_pruned_22': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_29_adapter_loss_influence': 0.03465711402569238, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15232, 'avg_loss': 11.246774881827733, 'avg_seq_perplexity': 76831.97478991597}, 'mmlu_block_adapter_loss_blocks_pruned_11': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_6_cosine_influence': 0.15588724613189697, 'block_0_relative_l2_influence': 1.721097469329834, 'block_29_l1_influence': 458.3027038574219, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_shapley_blocks_pruned_11': {'avg_loss': 7.891997008764443, 'avg_seq_perplexity': 2768.771533613445, 'num_ex': 15232}, 'block_13_relative_l1_influence': 0.5605818033218384, 'eval_relative_l1_blocks_pruned_4': {'num_ex': 15232, 'avg_loss': 2.653486492253151, 'avg_seq_perplexity': 17.037467379529936}, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15232, 'avg_loss': 10.706234202665442, 'avg_seq_perplexity': 44757.26050420168}, 'eval_block_adapter_loss_blocks_pruned_1': {'num_ex': 15232, 'avg_loss': 10.2681884765625, 'avg_seq_perplexity': 33149.779411764706}, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 8758, 'weighted_acc': 62.20170454545455}, 'eval_relative_l1_blocks_pruned_11': {'num_ex': 15232, 'avg_loss': 7.891997008764443, 'avg_seq_perplexity': 2768.771533613445}, 'mmlu_relative_l2_blocks_pruned_13': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'mmlu_block_adapter_loss_blocks_pruned_19': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 7394, 'weighted_acc': 52.51420454545455}, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15232, 'avg_loss': 6.817960338432248, 'avg_seq_perplexity': 986.7056197478992}, 'eval_relative_l2_blocks_pruned_11': {'avg_seq_perplexity': 2768.771533613445, 'num_ex': 15232, 'avg_loss': 7.891997008764443}, 'mmlu_block_adapter_loss_blocks_pruned_22': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_12_shapley_influence': 41.91204597173987, 'eval_shapley_blocks_pruned_6': {'num_ex': 15232, 'avg_loss': 4.05488394088104, 'avg_seq_perplexity': 63.556300059086134}, 'eval_shapley_blocks_pruned_8': {'avg_seq_perplexity': 675.7629989495798, 'num_ex': 15232, 'avg_loss': 6.430374786633403}, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15232, 'avg_loss': 10.706234202665442, 'avg_seq_perplexity': 44757.26050420168}, 'block_17_l2_influence': 3.1581971645355225, 'mmlu_cosine_blocks_pruned_18': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_20_relative_l2_influence': 0.4438678920269013, 'block_5_adapter_loss_influence': 0.008144007878716409, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15232, 'avg_loss': 10.514870010504202, 'avg_seq_perplexity': 36981.27731092437}, 'mmlu_block_adapter_loss_blocks_pruned_8': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_29': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_2_shapley_influence': 172.9010407520288, 'mmlu_shapley_blocks_pruned_29': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'block_9_adapter_loss_influence': 0.01043104518249201, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15232, 'avg_loss': 10.358901079963236, 'avg_seq_perplexity': 31627.052521008405}, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_2_shapley': -172.9010407520288, 'eval_shapley_blocks_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'eval_relative_l2_blocks_pruned_16': {'num_ex': 15232, 'avg_loss': 11.011547441242122, 'avg_seq_perplexity': 60812.726890756305}, 'eval_block_adapter_loss_blocks_pruned_29': {'avg_seq_perplexity': 29417.0756302521, 'num_ex': 15232, 'avg_loss': 10.284115062040442}, 'eval_block_adapter_loss_blocks_pruned_22': {'avg_seq_perplexity': 30253.71638655462, 'num_ex': 15232, 'avg_loss': 10.3123779296875}, 'block_15_l1_influence': 119.4232940673828, 'block_3_shapley_influence': 224.8719507200744, 'eval_cosine_blocks_pruned_13': {'num_ex': 15232, 'avg_loss': 9.130109514508929, 'avg_seq_perplexity': 9367.426470588236}, 'block_4_relative_l2_influence': 0.7396306395530701, 'block_10_relative_l2_influence': 0.5432112216949463, 'block_7_adapter_loss_influence': 0.009844490141941453, 'block_22_adapter_loss_influence': 0.015907472179782008, 'block_1_l1_influence': 13.240732192993164, 'block_24_relative_l1_influence': 0.34439894556999207, 'block_31_adapter_loss_influence': 0.15343033640008225, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 8758, 'weighted_acc': 62.20170454545455}, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_1': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_28_l1_influence': 373.0216674804687, 'eval_cosine_blocks_pruned_16': {'avg_seq_perplexity': 11428.58088235294, 'num_ex': 15232, 'avg_loss': 9.332806755514708}, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 8774, 'weighted_acc': 62.31534090909091}, 'eval_block_adapter_loss_blocks_pruned_2': {'num_ex': 15232, 'avg_loss': 8.387306533941702, 'avg_seq_perplexity': 4750.461134453782}, 'mmlu_block_adapter_loss_blocks_pruned_17': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_3_shapley': -224.8719507200744, 'block_25_shapley_influence': -170.8285887746302, 'eval_shapley_blocks_pruned_1': {'num_ex': 15232, 'avg_loss': 1.9924870338760503, 'avg_seq_perplexity': 9.246870281315651}, 'block_12_relative_l2_influence': 0.5020466446876526, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 8758, 'weighted_acc': 62.20170454545455}, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15232, 'avg_loss': 10.996941061580882, 'avg_seq_perplexity': 59856.512605042015}, 'block_30_cosine_influence': 0.06166273355484009, 'block_22_relative_l1_influence': 0.3770361542701721, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15232, 'avg_loss': 4.63060189896271, 'avg_seq_perplexity': 113.74421448266808}, 'block_1_l2_influence': 0.7911003828048706, 'block_4_l2_influence': 0.5930247902870178, 'mmlu_relative_l1_blocks_pruned_12': {'total': 14080, 'correct': 4618, 'weighted_acc': 32.79829545454545}, 'block_11_relative_l2_influence': 0.5241840481758118, 'block_19_adapter_loss_influence': 0.015234506798114356, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15232, 'avg_loss': 10.815437893907562, 'avg_seq_perplexity': 49949.07983193277}, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_18_cosine_influence': 0.10630470514297484, 'block_28_relative_l1_influence': 0.3778465688228607, 'block_29_relative_l1_influence': 0.41814571619033813, 'block_31_relative_l1_influence': 0.532413125038147, 'eval_relative_l1_blocks_pruned_22': {'avg_loss': 10.517004702271532, 'avg_seq_perplexity': 37058.62605042017, 'num_ex': 15232}, 'eval_relative_l1_blocks_pruned_23': {'avg_seq_perplexity': 38082.773109243695, 'num_ex': 15232, 'avg_loss': 10.544265362394958}, 'eval_block_adapter_loss_blocks_pruned_17': {'num_ex': 15232, 'avg_loss': 10.816789899553571, 'avg_seq_perplexity': 49984.815126050424}, 'block_7_shapley': -116.335350647862, 'block_29_cosine_influence': 0.06043738126754761, 'eval_relative_l2_blocks_pruned_15': {'avg_seq_perplexity': 37645.91176470588, 'num_ex': 15232, 'avg_loss': 10.530618106617649}, 'eval_block_adapter_loss_blocks_pruned_4': {'num_ex': 15232, 'avg_loss': 9.453003955488445, 'avg_seq_perplexity': 12973.004201680673}, 'block_24_l1_influence': 250.06661987304688, 'block_26_cosine_influence': 0.038606107234954834, 'block_7_shapley_influence': 116.335350647862, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15232, 'avg_loss': 10.520798114167542, 'avg_seq_perplexity': 37320.45798319328}, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 3710, 'weighted_acc': 26.349431818181817}, 'eval_cosine_blocks_pruned_18': {'num_ex': 15232, 'avg_loss': 9.876271993172267, 'avg_seq_perplexity': 19578.388655462182}, 'block_21_relative_l1_influence': 0.4266637265682221, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15232, 'avg_loss': 10.873621323529411, 'avg_seq_perplexity': 52993.13445378151}, 'eval_block_adapter_loss_blocks_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'eval_relative_l2_blocks_pruned_13': {'avg_loss': 10.360361820509452, 'avg_seq_perplexity': 31761.13025210084, 'num_ex': 15232}, 'block_7_cosine_influence': 0.15521109104156494, 'block_14_cosine_influence': 0.11169403791427612, 'block_23_shapley_influence': -156.75407335418032, 'mmlu_shapley_blocks_pruned_21': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_11_adapter_loss_influence': 0.01019559125139272, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 8636, 'weighted_acc': 61.33522727272727}, 'eval_block_adapter_loss_blocks_pruned_7': {'num_ex': 15232, 'avg_loss': 10.915104713760504, 'avg_seq_perplexity': 55245.5}, 'block_7_l2_influence': 1.0574861764907837, 'block_5_shapley_influence': 193.9463095404571, 'mmlu_relative_l2_blocks_pruned_26': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'eval_cosine_blocks_pruned_6': {'avg_loss': 3.9420958446855305, 'avg_seq_perplexity': 59.88831079306723, 'num_ex': 15232}, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_30_relative_l1_influence': 0.3945382237434387, 'eval_relative_l2_blocks_pruned_6': {'avg_seq_perplexity': 59.88831079306723, 'num_ex': 15232, 'avg_loss': 3.9420958446855305}, 'block_25_cosine_influence': 0.039580583572387695, 'block_17_shapley_influence': -87.30000929703291, 'block_14_relative_l2_influence': 0.5186439156532288, 'block_25_relative_l2_influence': 0.29854318499565125, 'block_24_adapter_loss_influence': 0.016635575804524187, 'block_5_l2_influence': 0.753578245639801, 'block_29_l2_influence': 9.704305648803713, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 8778, 'weighted_acc': 62.34375}, 'block_31_shapley': 79.53250939746448, 'block_19_l2_influence': 4.5017900466918945, 'block_4_relative_l1_influence': 0.8453506827354431, 'eval_shapley_blocks_pruned_22': {'num_ex': 15232, 'avg_loss': 10.5081674271271, 'avg_seq_perplexity': 36740.83193277311}, 'block_16_relative_l2_influence': 0.5378813147544861, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_blocks_pruned_22': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_shapley_blocks_pruned_11': {'total': 14080, 'correct': 3611, 'weighted_acc': 25.646306818181817}, 'block_18_relative_l1_influence': 0.606738269329071, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_shapley_blocks_pruned_31': {'num_ex': 15232, 'avg_loss': 10.873692103794642, 'avg_seq_perplexity': 52958.70168067227}, 'eval_shapley_blocks_pruned_28': {'avg_seq_perplexity': 48030.1974789916, 'num_ex': 15232, 'avg_loss': 10.77567682346376}, 'block_4_shapley': -208.20174000749324, 'block_9_shapley': -137.80834223357385, 'block_12_cosine_influence': 0.11026930809020996, 'eval_relative_l2_blocks_pruned_17': {'avg_seq_perplexity': 111999.15966386556, 'num_ex': 15232, 'avg_loss': 11.623295118828782}, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, '_step': 337, 'block_17_shapley': 87.30000929703291, 'block_15_shapley_influence': -13.07461652977588, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 6530, 'weighted_acc': 46.37784090909091}, 'mmlu_relative_l1_blocks_pruned_22': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'eval_cosine_blocks_pruned_5': {'num_ex': 15232, 'avg_loss': 3.2446294191504728, 'avg_seq_perplexity': 30.347003840598735}, 'eval_cosine_blocks_pruned_11': {'num_ex': 15232, 'avg_loss': 7.891997008764443, 'avg_seq_perplexity': 2768.771533613445}, 'eval_cosine_blocks_pruned_21': {'num_ex': 15232, 'avg_loss': 10.120476217830882, 'avg_seq_perplexity': 24960.54621848739}, 'eval_cosine_blocks_pruned_27': {'avg_seq_perplexity': 38858.23529411765, 'num_ex': 15232, 'avg_loss': 10.56449107963498}, 'mmlu_cosine_blocks_pruned_10': {'correct': 3710, 'weighted_acc': 26.349431818181817, 'total': 14080}, 'block_22_relative_l2_influence': 0.3408222198486328, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 8758, 'weighted_acc': 62.20170454545455}, 'mmlu_relative_l1_blocks_pruned_23': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_25': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_3_l2_influence': 0.4361746311187744, 'block_28_l2_influence': 7.540670394897461, 'block_31_cosine_influence': 0.17484378814697266, 'mmlu_shapley_blocks_pruned_16': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_blocks_pruned_29': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l1_blocks_pruned_12': {'avg_seq_perplexity': 11424.039915966388, 'num_ex': 15232, 'avg_loss': 9.322984711462713}, 'block_13_l1_influence': 89.14772033691406, 'block_30_l1_influence': 491.8047180175781, 'block_9_cosine_influence': 0.13171184062957764, 'eval_cosine_blocks_pruned_30': {'avg_loss': 10.873621323529411, 'avg_seq_perplexity': 52993.13445378151, 'num_ex': 15232}, 'block_0_adapter_loss_influence': 0.01052268373136407, 'block_12_relative_l1_influence': 0.5600419640541077, 'block_12_adapter_loss_influence': 0.010608140398164758, 'mmlu_block_adapter_loss_blocks_pruned_16': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_cosine_blocks_pruned_28': {'num_ex': 15232, 'avg_loss': 10.592683167016808, 'avg_seq_perplexity': 40009.26050420168}, 'mmlu_cosine_blocks_pruned_14': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_9_relative_l1_influence': 0.6276670694351196, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15232, 'avg_loss': 10.873692103794642, 'avg_seq_perplexity': 52958.70168067227}, 'mmlu_relative_l1_blocks_pruned_18': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'mmlu_relative_l2_blocks_pruned_21': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'mmlu_block_adapter_loss_blocks_pruned_3': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_cosine_blocks_pruned_9': {'num_ex': 15232, 'avg_loss': 5.6962767528886555, 'avg_seq_perplexity': 335.531643907563}, 'eval_shapley_blocks_pruned_3': {'avg_seq_perplexity': 12.780257024684872, 'num_ex': 15232, 'avg_loss': 2.3351312204569328}, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'mmlu_relative_l1_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_16': {'num_ex': 15232, 'avg_loss': 11.257709919905462, 'avg_seq_perplexity': 77651.12605042016}, 'block_26_shapley': 170.1262685733654, 'eval_cosine_blocks_pruned_12': {'num_ex': 15232, 'avg_loss': 8.573299632352942, 'avg_seq_perplexity': 5395.891806722689}, 'block_28_relative_l2_influence': 0.3417387008666992, 'block_29_relative_l2_influence': 0.399768590927124, 'block_31_relative_l2_influence': 0.6446611881256104, 'block_6_l2_influence': 0.8922092318534851, 'block_8_l2_influence': 1.143752098083496, 'block_11_relative_l1_influence': 0.5841365456581116, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15232, 'avg_loss': 10.620862944787287, 'avg_seq_perplexity': 41097.10504201681}, 'eval_block_adapter_loss_blocks_pruned_25': {'num_ex': 15232, 'avg_loss': 10.261255087972687, 'avg_seq_perplexity': 28754.285714285714}, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_shapley_blocks_pruned_15': {'num_ex': 15232, 'avg_loss': 9.62852465204832, 'avg_seq_perplexity': 15328.5756302521}, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_19_shapley': 121.651697042158, 'block_7_l1_influence': 53.39345169067383, 'block_26_l1_influence': 278.94403076171875, 'block_1_cosine_influence': 0.2229422926902771, 'block_1_shapley_influence': 175.38463140483532, 'block_18_shapley_influence': -99.27662324180672, 'eval_cosine_blocks_pruned_25': {'avg_loss': 10.359439625459558, 'avg_seq_perplexity': 31655.82773109244, 'num_ex': 15232}, 'mmlu_shapley_blocks_pruned_12': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_shapley_blocks_pruned_14': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_shapley_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_20_relative_l1_influence': 0.49252209067344666, 'eval_relative_l1_blocks_pruned_6': {'avg_seq_perplexity': 59.88831079306723, 'num_ex': 15232, 'avg_loss': 3.9420958446855305}, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15232, 'avg_loss': 10.960306632418591, 'avg_seq_perplexity': 57704.81092436975}, '_wandb': {'runtime': 9698}, 'block_30_l2_influence': 11.150973320007324, 'block_22_cosine_influence': 0.049355268478393555, 'block_29_shapley_influence': -154.31959666331213, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 8774, 'weighted_acc': 62.31534090909091}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15232, 'avg_loss': 10.722957835477942, 'avg_seq_perplexity': 45521.684873949576}, 'mmlu_block_adapter_loss_blocks_pruned_26': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_16_shapley': 45.962312553311534, 'block_31_l2_influence': 20.936275482177734, 'block_14_shapley_influence': 9.11067288471122, 'block_8_adapter_loss_influence': 0.01033567046471484, 'mmlu_relative_l2_blocks_pruned_10': {'correct': 3710, 'weighted_acc': 26.349431818181817, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_31': {'num_ex': 15232, 'avg_loss': 10.68211351923582, 'avg_seq_perplexity': 43724.684873949576}, 'block_0_shapley': -224.9076393692922, 'block_24_relative_l2_influence': 0.3090386986732483, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15232, 'avg_loss': 10.308481937696952, 'avg_seq_perplexity': 30158.518907563022}, 'block_23_l1_influence': 243.9113311767578, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_10_relative_l1_influence': 0.6038026213645935, 'block_27_adapter_loss_influence': 0.02132079313890234, 'mmlu_block_adapter_loss_blocks_pruned_31': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_22_shapley': 153.4609052616372, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 8208, 'weighted_acc': 58.29545454545455}, 'eval_cosine_blocks_pruned_32': {'avg_loss': 10.996941061580882, 'avg_seq_perplexity': 59856.512605042015, 'num_ex': 15232}, 'mmlu_relative_l2_blocks_pruned_3': {'weighted_acc': 62.20170454545455, 'total': 14080, 'correct': 8758}, 'block_16_cosine_influence': 0.10955536365509032, 'block_7_relative_l2_influence': 0.6367242336273193, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 8774, 'weighted_acc': 62.31534090909091}, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_18_relative_l2_influence': 0.5390744805335999, 'block_11_l1_influence': 75.73336791992188, 'eval_cosine_blocks_pruned_10': {'num_ex': 15232, 'avg_loss': 7.163099785812762, 'avg_seq_perplexity': 1363.983455882353}, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 3611, 'weighted_acc': 25.646306818181817}, 'mmlu_cosine_blocks_pruned_21': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_7_relative_l1_influence': 0.7128952145576477, 'eval_shapley_blocks_pruned_18': {'num_ex': 15232, 'avg_loss': 9.9792367630646, 'avg_seq_perplexity': 21719.20588235294}, 'block_4_adapter_loss_influence': 0.008258699763610529, 'block_18_l2_influence': 3.801307439804077, 'block_0_shapley_influence': 224.9076393692922, 'block_21_cosine_influence': 0.06131225824356079, 'eval_shapley_blocks_pruned_5': {'num_ex': 15232, 'avg_loss': 3.262340128922663, 'avg_seq_perplexity': 27.844974806328786}, 'block_13_shapley': -70.22748820025436, 'block_9_l2_influence': 1.2580773830413818, 'mmlu_cosine_blocks_pruned_30': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_shapley_blocks_pruned_19': {'num_ex': 15232, 'avg_loss': 10.130837833180149, 'avg_seq_perplexity': 25239.34663865546}, 'block_16_relative_l1_influence': 0.6015080213546753, 'mmlu_block_adapter_loss_blocks_pruned_18': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_cosine_blocks_pruned_14': {'num_ex': 15232, 'avg_loss': 9.882726332720589, 'avg_seq_perplexity': 19721.04201680672}, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_13_adapter_loss_influence': 0.010279389107773786, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 8636, 'weighted_acc': 61.33522727272727}, 'block_16_adapter_loss_influence': 0.011249930830277083, 'block_6_shapley': -195.3537051768713, 'block_15_l2_influence': 2.356597900390625, 'block_27_l2_influence': 6.233575820922852, 'block_28_cosine_influence': 0.050510287284851074, 'eval_cosine_blocks_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'eval_cosine_blocks_pruned_3': {'avg_seq_perplexity': 12.780257024684872, 'num_ex': 15232, 'avg_loss': 2.3351312204569328}, 'eval_shapley_blocks_pruned_27': {'num_ex': 15232, 'avg_loss': 10.779342010241596, 'avg_seq_perplexity': 48199.05882352941}, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15232, 'avg_loss': 4.63060189896271, 'avg_seq_perplexity': 113.74421448266808}, 'eval_block_adapter_loss_blocks_pruned_18': {'num_ex': 15232, 'avg_loss': 10.525410115217962, 'avg_seq_perplexity': 37387.21008403361}, 'block_17_l1_influence': 158.97048950195312, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 8778, 'weighted_acc': 62.34375}, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15232, 'avg_loss': 10.8255502396271, 'avg_seq_perplexity': 50478.596638655465}, 'block_24_cosine_influence': 0.04156237840652466, 'mmlu_relative_l2_blocks_pruned_12': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'eval_relative_l1_blocks_pruned_21': {'num_ex': 15232, 'avg_loss': 11.008849584755778, 'avg_seq_perplexity': 60569.075630252104}, 'block_25_shapley': 170.8285887746302, 'block_31_shapley_influence': -79.53250939746448, 'eval_cosine_blocks_pruned_4': {'num_ex': 15232, 'avg_loss': 2.653486492253151, 'avg_seq_perplexity': 17.037467379529936}, 'eval_cosine_blocks_pruned_29': {'avg_seq_perplexity': 50478.596638655465, 'num_ex': 15232, 'avg_loss': 10.8255502396271}, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 6088, 'weighted_acc': 43.23863636363637}, 'eval_shapley_blocks_pruned_13': {'num_ex': 15232, 'avg_loss': 8.760544207917542, 'avg_seq_perplexity': 6482.509453781513}, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 3710, 'weighted_acc': 26.349431818181817}, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_0_l1_influence': 8.679100036621094, 'eval_cosine_blocks_pruned_23': {'num_ex': 15232, 'avg_loss': 10.202630563944329, 'avg_seq_perplexity': 27088.10924369748}, 'mmlu_cosine_blocks_pruned_25': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_14_adapter_loss_influence': 0.010805063620083198, 'mmlu_relative_l1_blocks_pruned_8': {'total': 14080, 'correct': 7674, 'weighted_acc': 54.50284090909091}, 'mmlu_block_adapter_loss_blocks_pruned_6': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_9': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_21_shapley_influence': -144.79127668495315, 'eval_shapley_blocks_pruned_4': {'avg_seq_perplexity': 17.037467379529936, 'num_ex': 15232, 'avg_loss': 2.653486492253151}, 'block_21_relative_l2_influence': 0.38820135593414307, 'block_0_l2_influence': 0.22076015174388883, 'eval_shapley_blocks_pruned_2': {'num_ex': 15232, 'avg_loss': 2.1222052053243172, 'avg_seq_perplexity': 10.410244468881302}, 'block_23_adapter_loss_influence': 0.0169993434575701, 'mmlu_shapley_blocks_pruned_7': {'correct': 8282, 'weighted_acc': 58.82102272727273, 'total': 14080}, 'eval_shapley_blocks_pruned_17': {'num_ex': 15232, 'avg_loss': 10.009111163996849, 'avg_seq_perplexity': 22379.88025210084}, 'mmlu_block_adapter_loss_blocks_pruned_20': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_25_relative_l1_influence': 0.33125513792037964, 'block_30_shapley': 162.13946036283784, 'block_2_l2_influence': 0.35868486762046814, 'block_18_l1_influence': 191.02102661132812, 'block_4_cosine_influence': 0.1579653024673462, 'block_9_relative_l2_influence': 0.5662079453468323, 'eval_shapley_blocks_pruned_20': {'num_ex': 15232, 'avg_loss': 10.223283014377628, 'avg_seq_perplexity': 27661.75}, 'block_14_relative_l1_influence': 0.5803946256637573, 'mmlu_block_adapter_loss_blocks_pruned_5': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_2_l1_influence': 16.63933563232422, 'block_8_l1_influence': 57.74549865722656, 'block_30_relative_l2_influence': 0.39205512404441833, 'block_15_adapter_loss_influence': 0.01140014505953052, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_20': {'num_ex': 15232, 'avg_loss': 10.709329044117649, 'avg_seq_perplexity': 44900.53781512605}, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15232, 'avg_loss': 10.733453830751053, 'avg_seq_perplexity': 46026.88655462185}, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_20_l2_influence': 4.566162109375, 'block_30_shapley_influence': -162.13946036283784, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15232, 'avg_loss': 6.061946067489496, 'avg_seq_perplexity': 466.2397912289916}, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 8778, 'weighted_acc': 62.34375}, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15232, 'avg_loss': 7.163099785812762, 'avg_seq_perplexity': 1363.983455882353}, 'block_11_l2_influence': 1.4943029880523682, 'block_12_l2_influence': 1.6084203720092771, 'block_10_shapley_influence': 199.32887928088508, 'block_6_adapter_loss_influence': 0.00976004948640315, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15232, 'avg_loss': 7.163099785812762, 'avg_seq_perplexity': 1363.983455882353}, 'mmlu_block_adapter_loss_blocks_pruned_10': {'correct': 3214, 'weighted_acc': 22.826704545454547, 'total': 14080}, 'block_17_relative_l1_influence': 0.5806187987327576, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15232, 'avg_loss': 2.653486492253151, 'avg_seq_perplexity': 17.037467379529936}, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15232, 'avg_loss': 10.733453830751053, 'avg_seq_perplexity': 46026.88655462185}, 'mmlu_relative_l1_blocks_pruned_14': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'eval_block_adapter_loss_blocks_pruned_6': {'num_ex': 15232, 'avg_loss': 10.587765477284664, 'avg_seq_perplexity': 39842.46218487395}, 'eval_block_adapter_loss_blocks_pruned_9': {'avg_loss': 11.653684471835607, 'avg_seq_perplexity': 115516.96638655462, 'num_ex': 15232}, 'block_10_cosine_influence': 0.12535440921783447, 'block_15_cosine_influence': 0.11081486940383913, 'mmlu_cosine_blocks_pruned_5': {'weighted_acc': 61.33522727272727, 'total': 14080, 'correct': 8636}, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_11_shapley': -83.89308932258439, 'block_20_cosine_influence': 0.07510274648666382, 'block_20_shapley_influence': -133.97415989371146, 'block_3_relative_l1_influence': 0.8714727759361267, 'block_19_relative_l2_influence': 0.5338534712791443, 'block_26_adapter_loss_influence': 0.018560901764900453, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_shapley_blocks_pruned_16': {'num_ex': 15232, 'avg_loss': 9.751758222820378, 'avg_seq_perplexity': 17315.04726890756}, 'block_3_adapter_loss_influence': 0.008398211467853021, 'block_0_cosine_influence': 0.4136177301406861, 'block_17_cosine_influence': 0.10533934831619264, 'block_15_relative_l2_influence': 0.5273317694664001, 'eval_relative_l2_blocks_pruned_0': {'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975, 'num_ex': 15232}, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_5': {'num_ex': 15232, 'avg_loss': 9.402799205619749, 'avg_seq_perplexity': 12260.66386554622}, 'block_10_shapley': -199.32887928088508, 'mmlu_cosine_blocks_pruned_9': {'weighted_acc': 37.23011363636363, 'total': 14080, 'correct': 5242}, 'block_10_adapter_loss_influence': 0.011023912446000985, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15232, 'avg_loss': 2.0011437680540967, 'avg_seq_perplexity': 9.552051191570378}, 'eval_block_adapter_loss_blocks_pruned_10': {'avg_loss': 11.943563509388133, 'avg_seq_perplexity': 154304.08403361344, 'num_ex': 15232}, 'block_14_shapley': -9.11067288471122, 'block_13_cosine_influence': 0.10623496770858765, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_5_relative_l2_influence': 0.6988129615783691, '_timestamp': 1713210210.3338883, 'eval_cosine_blocks_pruned_2': {'num_ex': 15232, 'avg_loss': 2.1390362907858456, 'avg_seq_perplexity': 10.815351726628151}, 'eval_cosine_blocks_pruned_15': {'avg_loss': 9.421053333442751, 'avg_seq_perplexity': 12468.33088235294, 'num_ex': 15232}, 'block_1_relative_l1_influence': 1.1122896671295166, 'eval_shapley_blocks_pruned_24': {'num_ex': 15232, 'avg_loss': 10.536672383797267, 'avg_seq_perplexity': 37795.16806722689}, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15232, 'avg_loss': 10.120476217830882, 'avg_seq_perplexity': 24960.54621848739}, 'block_21_l2_influence': 4.614419460296631, 'block_4_shapley_influence': 208.20174000749324, 'block_26_relative_l1_influence': 0.32974517345428467, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15232, 'avg_loss': 10.8255502396271, 'avg_seq_perplexity': 50478.596638655465}, 'eval_cosine_blocks_pruned_17': {'num_ex': 15232, 'avg_loss': 9.512998949579831, 'avg_seq_perplexity': 13662.274159663866}, 'block_21_adapter_loss_influence': 0.015916578231319305, 'block_23_shapley': 156.75407335418032, 'block_6_l1_influence': 45.0998420715332, 'eval_cosine_blocks_pruned_7': {'num_ex': 15232, 'avg_loss': 4.63060189896271, 'avg_seq_perplexity': 113.74421448266808}, 'block_8_cosine_influence': 0.14204919338226318, 'eval_shapley_blocks_pruned_12': {'num_ex': 15232, 'avg_loss': 8.573299632352942, 'avg_seq_perplexity': 5395.891806722689}, 'eval_shapley_blocks_pruned_14': {'avg_loss': 8.947718003216911, 'avg_seq_perplexity': 7808.186449579832, 'num_ex': 15232}, 'eval_shapley_blocks_pruned_32': {'num_ex': 15232, 'avg_loss': 10.996941061580882, 'avg_seq_perplexity': 59856.512605042015}, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_22_shapley_influence': -153.4609052616372, 'eval_cosine_blocks_pruned_24': {'num_ex': 15232, 'avg_loss': 10.234365767791491, 'avg_seq_perplexity': 27969.752100840335}, 'block_2_relative_l2_influence': 0.922993779182434, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_18_shapley': 99.27662324180672, 'block_3_l1_influence': 21.665821075439453, 'block_2_relative_l1_influence': 0.981769323348999, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 8583, 'weighted_acc': 60.95880681818182}, 'eval_block_adapter_loss_blocks_pruned_12': {'avg_seq_perplexity': 118564.33613445378, 'num_ex': 15232, 'avg_loss': 11.680511218159138}, 'mmlu_shapley_blocks_pruned_27': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 3611, 'weighted_acc': 25.646306818181817}, 'eval_block_adapter_loss_blocks_pruned_27': {'avg_loss': 10.229474748883929, 'avg_seq_perplexity': 27861.157563025212, 'num_ex': 15232}, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15232, 'avg_loss': 3.2446294191504728, 'avg_seq_perplexity': 30.347003840598735}, 'block_1_shapley': -175.38463140483532, 'block_5_l1_influence': 38.10792922973633, 'block_14_l2_influence': 2.054151773452759, 'block_19_cosine_influence': 0.09694433212280272, 'mmlu_shapley_blocks_pruned_1': {'total': 14080, 'correct': 8759, 'weighted_acc': 62.20880681818182}, 'eval_shapley_blocks_pruned_10': {'avg_loss': 7.163099785812762, 'avg_seq_perplexity': 1363.983455882353, 'num_ex': 15232}, 'mmlu_shapley_blocks_pruned_13': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l1_blocks_pruned_19': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_24': {'correct': 3784, 'weighted_acc': 26.875, 'total': 14080}, 'block_13_shapley_influence': 70.22748820025436, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_24': {'avg_loss': 10.445738207392331, 'avg_seq_perplexity': 34561.69117647059, 'num_ex': 15232}, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15232, 'avg_loss': 10.722957835477942, 'avg_seq_perplexity': 45521.684873949576}, '_runtime': 9699.710045337675, 'block_27_shapley': 170.90219255271677, 'block_31_l1_influence': 751.6140747070312, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 8758, 'weighted_acc': 62.20170454545455}, 'mmlu_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_13_relative_l2_influence': 0.4991411566734314, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 8208, 'weighted_acc': 58.29545454545455}, 'mmlu_relative_l1_blocks_pruned_24': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_12': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_24_l2_influence': 4.978236198425293, 'block_3_cosine_influence': 0.15419888496398926, 'mmlu_cosine_blocks_pruned_0': {'correct': 8793, 'weighted_acc': 62.45028409090909, 'total': 14080}, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 8758, 'weighted_acc': 62.20170454545455}, 'eval_shapley_blocks_pruned_25': {'num_ex': 15232, 'avg_loss': 10.533690380449055, 'avg_seq_perplexity': 37743.08823529412}, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15232, 'avg_loss': 2.1390362907858456, 'avg_seq_perplexity': 10.815351726628151}, 'eval_relative_l2_blocks_pruned_20': {'num_ex': 15232, 'avg_loss': 10.075109145220589, 'avg_seq_perplexity': 23861.647058823528}, 'mmlu_block_adapter_loss_blocks_pruned_27': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_26_shapley_influence': -170.1262685733654, 'eval_cosine_blocks_pruned_1': {'num_ex': 15232, 'avg_loss': 2.0011437680540967, 'avg_seq_perplexity': 9.552051191570378}, 'eval_cosine_blocks_pruned_26': {'num_ex': 15232, 'avg_loss': 10.423639377626053, 'avg_seq_perplexity': 33741.46428571428}, 'block_1_relative_l2_influence': 1.453335881233215, 'mmlu_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_2_adapter_loss_influence': 0.012695605564603174, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15232, 'avg_loss': 2.3351312204569328, 'avg_seq_perplexity': 12.780257024684872}, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_5_relative_l1_influence': 0.8043437600135803, 'mmlu_block_adapter_loss_blocks_pruned_32': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_shapley_blocks_pruned_20': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15232, 'avg_loss': 5.4012040851496845, 'avg_seq_perplexity': 254.86715467436977}, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15232, 'avg_loss': 10.620862944787287, 'avg_seq_perplexity': 41097.10504201681}, 'block_12_shapley': -41.91204597173987, 'block_19_shapley_influence': -121.651697042158, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 8590, 'weighted_acc': 61.00852272727273}, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 7711, 'weighted_acc': 54.765625}, 'block_23_relative_l2_influence': 0.3290647864341736, 'eval_block_adapter_loss_blocks_pruned_3': {'num_ex': 15232, 'avg_loss': 8.934971400669642, 'avg_seq_perplexity': 8246.72006302521}, 'mmlu_block_adapter_loss_blocks_pruned_30': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_27_relative_l2_influence': 0.30592525005340576, 'block_8_shapley': -142.14884659606048, 'block_21_l1_influence': 229.7439117431641, 'block_22_l2_influence': 4.557699680328369, 'block_27_l1_influence': 311.28021240234375, 'block_5_cosine_influence': 0.16187357902526855, 'block_24_shapley_influence': -166.14579962533406, 'mmlu_cosine_blocks_pruned_17': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_3_relative_l2_influence': 0.7416146397590637, 'eval_relative_l2_blocks_pruned_31': {'num_ex': 15232, 'avg_loss': 10.873692103794642, 'avg_seq_perplexity': 52958.70168067227}, 'eval_block_adapter_loss_blocks_pruned_30': {'num_ex': 15232, 'avg_loss': 10.620846531972164, 'avg_seq_perplexity': 41132.19327731092}, 'block_28_shapley_influence': -166.09164230049498, 'eval_relative_l2_blocks_pruned_12': {'avg_loss': 9.896608496914393, 'avg_seq_perplexity': 20043.775210084033, 'num_ex': 15232}, 'mmlu_shapley_blocks_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 6088, 'weighted_acc': 43.23863636363637}, 'mmlu_relative_l1_blocks_pruned_15': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_32': {'num_ex': 15232, 'avg_loss': 10.996941061580882, 'avg_seq_perplexity': 59856.512605042015}, 'mmlu_cosine_blocks_pruned_24': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'eval_shapley_blocks_pruned_7': {'avg_seq_perplexity': 138.43520220588235, 'num_ex': 15232, 'avg_loss': 4.82590875705751}, 'eval_block_adapter_loss_blocks_pruned_21': {'num_ex': 15232, 'avg_loss': 10.582465163799895, 'avg_seq_perplexity': 39574.27731092437}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 1000, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_single', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_pretrained_steps_1000_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_pretrained_steps_1000_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 32, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 25000}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_pretrained_steps_1000_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine
2,"{'eval_shapley_blocks_pruned_24': {'num_ex': 15232, 'avg_loss': 10.866158621651786, 'avg_seq_perplexity': 52616.42016806723}, 'block_20_relative_l2_influence': 0.4438678920269013, 'block_17_shapley': 5.512418093547751, 'block_8_l2_influence': 1.143752098083496, 'mmlu_shapley_blocks_pruned_1': {'total': 14080, 'correct': 8745, 'weighted_acc': 62.109375}, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 8484, 'weighted_acc': 60.25568181818182}, 'eval_shapley_blocks_pruned_13': {'num_ex': 15232, 'avg_loss': 10.894681016938025, 'avg_seq_perplexity': 54380.117647058825}, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'block_26_l2_influence': 5.562497138977051, 'block_13_relative_l1_influence': 0.5605818033218384, 'block_1_adapter_loss_influence': 0.09621837467005784, 'eval_relative_l2_blocks_pruned_11': {'num_ex': 15232, 'avg_loss': 9.66037371980042, 'avg_seq_perplexity': 15908.558823529413}, 'eval_relative_l2_blocks_pruned_26': {'avg_loss': 10.982527532497372, 'avg_seq_perplexity': 59118.79831932773, 'num_ex': 15232}, 'block_28_shapley_influence': -166.79363040455956, 'block_19_relative_l2_influence': 0.5338534712791443, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_0_shapley': -136.80352116761816, 'block_27_shapley': 181.56633332528236, 'mmlu_shapley_blocks_pruned_13': {'weighted_acc': 33.38778409090909, 'total': 14080, 'correct': 4701}, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15232, 'avg_loss': 8.926693187040442, 'avg_seq_perplexity': 7704.597163865547}, 'eval_shapley_blocks_pruned_19': {'avg_seq_perplexity': 66734.41596638656, 'num_ex': 15232, 'avg_loss': 11.10517126772584}, 'eval_shapley_blocks_pruned_28': {'avg_seq_perplexity': 98655.3025210084, 'num_ex': 15232, 'avg_loss': 11.4930532759979}, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 5411, 'weighted_acc': 38.43039772727273}, 'eval_cosine_blocks_pruned_11': {'num_ex': 15232, 'avg_loss': 9.66037371980042, 'avg_seq_perplexity': 15908.558823529413}, 'block_30_l1_influence': 491.8047180175781, 'block_7_cosine_influence': 0.15521109104156494, 'mmlu_cosine_blocks_pruned_11': {'correct': 5214, 'weighted_acc': 37.03125, 'total': 14080}, 'block_2_relative_l2_influence': 0.922993779182434, 'block_5_relative_l1_influence': 0.8043437600135803, 'eval_shapley_blocks_pruned_11': {'num_ex': 15232, 'avg_loss': 10.038370084361867, 'avg_seq_perplexity': 23178.03151260504}, 'block_29_relative_l1_influence': 0.41814571619033813, 'block_13_cosine_influence': 0.10623496770858765, 'block_18_cosine_influence': 0.10630470514297484, 'block_26_cosine_influence': 0.038606107234954834, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_shapley_blocks_pruned_7': {'total': 14080, 'correct': 7934, 'weighted_acc': 56.34943181818182}, 'eval_cosine_blocks_pruned_28': {'num_ex': 15232, 'avg_loss': 11.004136029411764, 'avg_seq_perplexity': 60278.84453781512}, 'block_2_relative_l1_influence': 0.981769323348999, 'block_5_relative_l2_influence': 0.6988129615783691, 'block_12_adapter_loss_influence': 0.047727639889676626, 'eval_block_adapter_loss_blocks_pruned_14': {'num_ex': 15232, 'avg_loss': 11.093292492778362, 'avg_seq_perplexity': 65961.44117647059}, 'block_19_l2_influence': 4.5017900466918945, 'eval_cosine_blocks_pruned_19': {'num_ex': 15232, 'avg_loss': 10.810805376838236, 'avg_seq_perplexity': 49739.642857142855}, 'eval_shapley_blocks_pruned_10': {'num_ex': 15232, 'avg_loss': 9.51020056460084, 'avg_seq_perplexity': 13798.691176470587}, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15232, 'avg_loss': 11.099420627626053, 'avg_seq_perplexity': 66554.23529411765}, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_cosine_blocks_pruned_0': {'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975, 'num_ex': 15232}, 'eval_shapley_blocks_pruned_6': {'num_ex': 15232, 'avg_loss': 7.140489081374738, 'avg_seq_perplexity': 1451.8174894957983}, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_13_adapter_loss_influence': 0.045009269779121126, 'block_8_shapley': -84.56503441934007, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 8789, 'weighted_acc': 62.421875}, 'block_12_relative_l2_influence': 0.5020466446876526, 'block_26_adapter_loss_influence': 0.05206232119497095, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15232, 'avg_loss': 11.414441020548844, 'avg_seq_perplexity': 91882.80672268909}, 'block_26_shapley': 180.97984529039755, 'block_19_l1_influence': 224.92999267578125, 'block_20_cosine_influence': 0.07510274648666382, 'eval_cosine_blocks_pruned_7': {'num_ex': 15232, 'avg_loss': 8.412377621947217, 'avg_seq_perplexity': 4669.438025210084}, 'block_25_adapter_loss_influence': 0.04994807219060046, 'block_22_l1_influence': 228.236572265625, 'block_9_shapley_influence': 80.06643355658616, 'eval_block_adapter_loss_blocks_pruned_21': {'num_ex': 15232, 'avg_loss': 10.738383830094538, 'avg_seq_perplexity': 46270.46218487395}, 'mmlu_shapley_blocks_pruned_5': {'total': 14080, 'correct': 8606, 'weighted_acc': 61.12215909090909}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15232, 'avg_loss': 10.860772140887605, 'avg_seq_perplexity': 52225.70168067227}, 'block_21_adapter_loss_influence': 0.04887148560813813, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15232, 'avg_loss': 9.433923032103468, 'avg_seq_perplexity': 12744.792016806725}, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_24_shapley_influence': -145.7935031959224, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 4973, 'weighted_acc': 35.31960227272727}, 'block_18_relative_l2_influence': 0.5390744805335999, 'block_31_relative_l2_influence': 0.6446611881256104, 'block_6_adapter_loss_influence': 0.054900870460808174, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_31_shapley_influence': -129.97455227812074, 'eval_relative_l1_blocks_pruned_15': {'num_ex': 15232, 'avg_loss': 11.480943695837713, 'avg_seq_perplexity': 97613.72268907564}, 'eval_relative_l1_blocks_pruned_18': {'avg_loss': 11.377992261357669, 'avg_seq_perplexity': 87717.19327731093, 'num_ex': 15232}, 'eval_block_adapter_loss_blocks_pruned_13': {'avg_seq_perplexity': 53666.35294117647, 'num_ex': 15232, 'avg_loss': 10.888184619550945}, 'block_20_shapley': 116.1996245177276, 'block_9_adapter_loss_influence': 0.04549229205767853, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'eval_relative_l1_blocks_pruned_30': {'avg_seq_perplexity': 71479.61344537816, 'num_ex': 15232, 'avg_loss': 11.173221876641282}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_14_shapley': -59.97048751330499, 'block_23_l1_influence': 243.9113311767578, 'eval_cosine_blocks_pruned_4': {'avg_loss': 4.638412347360819, 'avg_seq_perplexity': 119.9750114889706, 'num_ex': 15232}, 'block_11_relative_l1_influence': 0.5841365456581116, 'mmlu_relative_l2_blocks_pruned_17': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_10': {'correct': 4984, 'weighted_acc': 35.39772727272727, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_21': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_cosine_blocks_pruned_5': {'correct': 6906, 'weighted_acc': 49.04829545454545, 'total': 14080}, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 4612, 'weighted_acc': 32.75568181818182}, 'block_14_relative_l2_influence': 0.5186439156532288, 'block_28_relative_l2_influence': 0.3417387008666992, 'block_8_adapter_loss_influence': 0.04755806396691625, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_6': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_5_shapley': -112.08140281596336, 'block_22_l2_influence': 4.557699680328369, 'block_31_l1_influence': 751.6140747070312, 'block_17_relative_l2_influence': 0.5179123282432556, 'block_10_adapter_loss_influence': 0.05078639886982372, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 8449, 'weighted_acc': 60.00710227272727}, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15232, 'avg_loss': 3.422580494600184, 'avg_seq_perplexity': 35.62033055409664}, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15232, 'avg_loss': 11.375261579241071, 'avg_seq_perplexity': 87508.14285714286}, 'block_27_shapley_influence': -181.56633332528236, 'eval_cosine_blocks_pruned_31': {'num_ex': 15232, 'avg_loss': 10.986314789587713, 'avg_seq_perplexity': 59291.71428571428}, 'mmlu_shapley_blocks_pruned_10': {'correct': 4916, 'weighted_acc': 34.91477272727273, 'total': 14080}, 'block_16_adapter_loss_influence': 0.045908589516916586, 'block_27_adapter_loss_influence': 0.0542849037157457, 'block_5_l1_influence': 38.10792922973633, 'block_6_l1_influence': 45.0998420715332, 'block_10_l1_influence': 69.92742156982422, 'block_15_l2_influence': 2.356597900390625, 'block_28_adapter_loss_influence': 0.05999502625651594, 'block_24_l1_influence': 250.06661987304688, 'block_1_cosine_influence': 0.2229422926902771, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3539, 'weighted_acc': 25.134943181818183}, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15232, 'avg_loss': 11.235614167542018, 'avg_seq_perplexity': 76112.15126050421}, 'block_6_l2_influence': 0.8922092318534851, 'block_13_l2_influence': 1.764454960823059, 'block_18_relative_l1_influence': 0.606738269329071, 'block_31_relative_l1_influence': 0.532413125038147, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'block_22_shapley': 135.5043547143342, 'block_7_adapter_loss_influence': 0.07745258998385107, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15232, 'avg_loss': 3.422580494600184, 'avg_seq_perplexity': 35.62033055409664}, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_1_shapley': -219.19945340289425, 'block_28_shapley': 166.79363040455956, 'block_12_l1_influence': 81.42202758789062, 'block_4_adapter_loss_influence': 0.04867152811513489, 'eval_shapley_blocks_pruned_8': {'avg_seq_perplexity': 5391.810924369748, 'num_ex': 15232, 'avg_loss': 8.549046620601365}, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_15_l1_influence': 119.4232940673828, 'block_11_shapley_influence': 198.5067337270682, 'block_12_relative_l1_influence': 0.5600419640541077, 'eval_relative_l2_blocks_pruned_0': {'avg_seq_perplexity': 8.642184217436975, 'num_ex': 15232, 'avg_loss': 1.9101939481847428}, 'block_21_l2_influence': 4.614419460296631, 'block_15_cosine_influence': 0.11081486940383913, 'mmlu_shapley_blocks_pruned_18': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'mmlu_relative_l2_blocks_pruned_3': {'correct': 8306, 'weighted_acc': 58.99147727272727, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_30': {'num_ex': 15232, 'avg_loss': 11.4471322708771, 'avg_seq_perplexity': 93828.57983193276}, 'block_10_shapley_influence': 178.63166269986613, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15232, 'avg_loss': 11.200097861410187, 'avg_seq_perplexity': 73589.06722689075}, 'eval_block_adapter_loss_blocks_pruned_7': {'num_ex': 15232, 'avg_loss': 10.593298647584032, 'avg_seq_perplexity': 39992.226890756305}, 'mmlu_relative_l2_blocks_pruned_19': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, '_runtime': 9732.542830228806, 'eval_cosine_blocks_pruned_6': {'avg_seq_perplexity': 2766.7917542016808, 'num_ex': 15232, 'avg_loss': 7.885206719406512}, 'eval_shapley_blocks_pruned_14': {'avg_loss': 10.825921579569329, 'avg_seq_perplexity': 50735.23949579832, 'num_ex': 15232}, 'block_0_adapter_loss_influence': 0.043079460416058736, 'mmlu_relative_l2_blocks_pruned_13': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'block_21_l1_influence': 229.7439117431641, 'eval_shapley_blocks_pruned_18': {'num_ex': 15232, 'avg_loss': 11.130649085806198, 'avg_seq_perplexity': 68453.49159663866}, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15232, 'avg_loss': 10.986314789587713, 'avg_seq_perplexity': 59291.71428571428}, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l1_blocks_pruned_14': {'avg_loss': 11.404688730961135, 'avg_seq_perplexity': 90479.61344537816, 'num_ex': 15232}, 'mmlu_relative_l2_blocks_pruned_28': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_1_l2_influence': 0.7911003828048706, 'block_6_cosine_influence': 0.15588724613189697, 'block_17_cosine_influence': 0.10533934831619264, 'block_23_shapley_influence': -146.433288318853, 'mmlu_shapley_blocks_pruned_14': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15232, 'avg_loss': 11.130945542279411, 'avg_seq_perplexity': 68403.16806722688}, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 4984, 'weighted_acc': 35.39772727272727}, 'mmlu_block_adapter_loss_blocks_pruned_30': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_6_shapley': -99.54025895655452, 'block_7_shapley': -131.60662698432918, 'block_29_l2_influence': 9.704305648803713, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 8306, 'weighted_acc': 58.99147727272727}, 'eval_relative_l2_blocks_pruned_13': {'avg_loss': 10.51212701877626, 'avg_seq_perplexity': 37005.31092436975, 'num_ex': 15232}, 'eval_cosine_blocks_pruned_27': {'num_ex': 15232, 'avg_loss': 10.978753610819329, 'avg_seq_perplexity': 58786.361344537814}, 'mmlu_shapley_blocks_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'block_7_relative_l2_influence': 0.6367242336273193, '_step': 337, 'block_3_l2_influence': 0.4361746311187744, 'block_10_l2_influence': 1.3822221755981443, 'block_2_shapley_influence': 164.19285235861247, 'block_22_shapley_influence': -135.5043547143342, 'block_14_relative_l1_influence': 0.5803946256637573, 'block_28_relative_l1_influence': 0.3778465688228607, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15232, 'avg_loss': 11.18253717502626, 'avg_seq_perplexity': 72113.45378151261}, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_29': {'num_ex': 15232, 'avg_loss': 11.614249606092438, 'avg_seq_perplexity': 110884.8487394958}, 'block_0_l2_influence': 0.22076015174388883, 'block_29_shapley_influence': -178.47710342459737, 'eval_cosine_blocks_pruned_3': {'num_ex': 15232, 'avg_loss': 3.422580494600184, 'avg_seq_perplexity': 35.62033055409664}, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_17_relative_l1_influence': 0.5806187987327576, 'block_7_relative_l1_influence': 0.7128952145576477, 'eval_shapley_blocks_pruned_26': {'num_ex': 15232, 'avg_loss': 11.022835354845062, 'avg_seq_perplexity': 61644.67647058824}, 'eval_shapley_blocks_pruned_27': {'num_ex': 15232, 'avg_loss': 11.282957958574055, 'avg_seq_perplexity': 80033.40336134454}, 'block_2_cosine_influence': 0.185030996799469, 'block_30_cosine_influence': 0.06166273355484009, 'block_6_shapley_influence': 99.54025895655452, 'block_19_shapley_influence': -78.65481180017946, 'eval_cosine_blocks_pruned_15': {'num_ex': 15232, 'avg_loss': 10.822801093093489, 'avg_seq_perplexity': 50377.3487394958}, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3539, 'weighted_acc': 25.134943181818183}, 'block_2_l1_influence': 16.63933563232422, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_11_relative_l2_influence': 0.5241840481758118, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15232, 'avg_loss': 11.061179794183298, 'avg_seq_perplexity': 63813.15546218488}, 'mmlu_relative_l1_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_3': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_2_l2_influence': 0.35868486762046814, 'block_12_shapley_influence': 59.03722240909798, 'block_30_relative_l1_influence': 0.3945382237434387, 'block_11_adapter_loss_influence': 0.0502332289069132, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 8632, 'weighted_acc': 61.30681818181818}, 'mmlu_block_adapter_loss_blocks_pruned_25': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, '_wandb': {'runtime': 9731}, 'block_3_shapley': -111.54778354866784, 'mmlu_relative_l1_blocks_pruned_1': {'correct': 8789, 'weighted_acc': 62.421875, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_9': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_shapley_blocks_pruned_4': {'num_ex': 15232, 'avg_loss': 4.839595506171219, 'avg_seq_perplexity': 149.68579306722688}, 'block_19_adapter_loss_influence': 0.04866968877044315, 'block_23_adapter_loss_influence': 0.05393973514058189, 'block_29_shapley': 178.47710342459737, 'block_8_l1_influence': 57.74549865722656, 'block_9_cosine_influence': 0.13171184062957764, 'block_22_cosine_influence': 0.049355268478393555, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 8632, 'weighted_acc': 61.30681818181818}, 'eval_block_adapter_loss_blocks_pruned_18': {'num_ex': 15232, 'avg_loss': 11.086212414653362, 'avg_seq_perplexity': 65458.336134453784}, 'block_8_cosine_influence': 0.14204919338226318, 'block_1_shapley_influence': 219.19945340289425, 'block_5_shapley_influence': 112.08140281596336, 'eval_cosine_blocks_pruned_18': {'num_ex': 15232, 'avg_loss': 10.846991530987395, 'avg_seq_perplexity': 51544.38655462185}, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_23_relative_l2_influence': 0.3290647864341736, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 6906, 'weighted_acc': 49.04829545454545}, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, '_timestamp': 1713209327.3669252, 'block_11_shapley': -198.5067337270682, 'mmlu_cosine_blocks_pruned_18': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_9_relative_l1_influence': 0.6276670694351196, 'block_10_relative_l2_influence': 0.5432112216949463, 'mmlu_relative_l2_blocks_pruned_14': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'eval_block_adapter_loss_blocks_pruned_5': {'num_ex': 15232, 'avg_loss': 10.706607594209558, 'avg_seq_perplexity': 44800.21008403361}, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15232, 'avg_loss': 11.200097861410187, 'avg_seq_perplexity': 73589.06722689075}, 'block_14_cosine_influence': 0.11169403791427612, 'block_9_relative_l2_influence': 0.5662079453468323, 'block_26_relative_l2_influence': 0.2953043580055237, 'eval_block_adapter_loss_blocks_pruned_15': {'avg_loss': 10.979870708048844, 'avg_seq_perplexity': 58864.06302521008, 'num_ex': 15232}, 'block_9_l2_influence': 1.2580773830413818, 'block_22_relative_l1_influence': 0.3770361542701721, 'block_14_adapter_loss_influence': 0.04533889135804363, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15232, 'avg_loss': 2.1224075445607933, 'avg_seq_perplexity': 10.576095965730042}, 'eval_relative_l2_blocks_pruned_31': {'avg_loss': 10.986314789587713, 'avg_seq_perplexity': 59291.71428571428, 'num_ex': 15232}, 'eval_block_adapter_loss_blocks_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'mmlu_block_adapter_loss_blocks_pruned_15': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_18_shapley': 45.471096953103824, 'eval_shapley_blocks_pruned_9': {'num_ex': 15232, 'avg_loss': 8.926693187040442, 'avg_seq_perplexity': 7704.597163865547}, 'block_16_relative_l2_influence': 0.5378813147544861, 'block_24_adapter_loss_influence': 0.05028391127270632, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15232, 'avg_loss': 10.495546998096112, 'avg_seq_perplexity': 36353.13445378151}, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_18': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_4_shapley': -245.69148310253047, 'block_5_cosine_influence': 0.16187357902526855, 'eval_shapley_blocks_pruned_5': {'num_ex': 15232, 'avg_loss': 6.287817177652311, 'avg_seq_perplexity': 630.4552914915967}, 'eval_relative_l2_blocks_pruned_2': {'avg_loss': 2.6823348357897845, 'avg_seq_perplexity': 18.087995256696427, 'num_ex': 15232}, 'mmlu_relative_l1_blocks_pruned_15': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_20_l1_influence': 228.29747009277344, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 6906, 'weighted_acc': 49.04829545454545}, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15232, 'avg_loss': 11.480402072938553, 'avg_seq_perplexity': 97357.18487394958}, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15232, 'avg_loss': 11.369985884978991, 'avg_seq_perplexity': 86937.9243697479}, 'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_0_shapley_influence': 136.80352116761816, 'block_13_shapley_influence': 63.677641696105184, 'mmlu_cosine_blocks_pruned_9': {'correct': 3837, 'weighted_acc': 27.251420454545453, 'total': 14080}, 'eval_cosine_blocks_pruned_25': {'num_ex': 15232, 'avg_loss': 11.057783367253151, 'avg_seq_perplexity': 63618.69327731092}, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 8789, 'weighted_acc': 62.421875}, 'mmlu_cosine_blocks_pruned_25': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_6_relative_l2_influence': 0.6482195854187012, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15232, 'avg_loss': 10.961663767069329, 'avg_seq_perplexity': 57911.94117647059}, 'block_17_l1_influence': 158.97048950195312, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 8422, 'weighted_acc': 59.81534090909091}, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 8632, 'weighted_acc': 61.30681818181818}, 'block_6_relative_l1_influence': 0.7311683297157288, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15232, 'avg_loss': 5.850813152409401, 'avg_seq_perplexity': 384.53952205882354}, 'eval_block_adapter_loss_blocks_pruned_25': {'num_ex': 15232, 'avg_loss': 10.511154559480042, 'avg_seq_perplexity': 36887.04201680672}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15232, 'avg_loss': 11.099420627626053, 'avg_seq_perplexity': 66554.23529411765}, 'mmlu_block_adapter_loss_blocks_pruned_8': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_10': {'avg_loss': 10.849931476496849, 'avg_seq_perplexity': 51635.23529411765, 'num_ex': 15232}, 'block_11_l2_influence': 1.4943029880523682, 'block_31_l2_influence': 20.936275482177734, 'block_10_cosine_influence': 0.12535440921783447, 'eval_shapley_blocks_pruned_31': {'num_ex': 15232, 'avg_loss': 11.350772633272058, 'avg_seq_perplexity': 85394.93277310925}, 'block_17_adapter_loss_influence': 0.04862687219383356, 'block_4_relative_l2_influence': 0.7396306395530701, 'eval_shapley_blocks_pruned_22': {'num_ex': 15232, 'avg_loss': 11.125876034007351, 'avg_seq_perplexity': 68343.25630252101}, 'block_26_relative_l1_influence': 0.32974517345428467, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_19': {'avg_seq_perplexity': 53683.22268907563, 'num_ex': 15232, 'avg_loss': 10.887613248424367}, 'block_18_shapley_influence': -45.471096953103824, 'block_20_adapter_loss_influence': 0.04821986536825857, 'eval_block_adapter_loss_blocks_pruned_2': {'num_ex': 15232, 'avg_loss': 9.07625599067752, 'avg_seq_perplexity': 8911.745798319327}, 'mmlu_block_adapter_loss_blocks_pruned_11': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l1_blocks_pruned_5': {'avg_loss': 5.850813152409401, 'avg_seq_perplexity': 384.53952205882354, 'num_ex': 15232}, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15232, 'avg_loss': 11.414441020548844, 'avg_seq_perplexity': 91882.80672268909}, 'block_25_l1_influence': 259.88128662109375, 'eval_shapley_blocks_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'block_4_relative_l1_influence': 0.8453506827354431, 'block_10_relative_l1_influence': 0.6038026213645935, 'block_23_relative_l1_influence': 0.3670287132263184, 'eval_relative_l1_blocks_pruned_1': {'avg_seq_perplexity': 10.576095965730042, 'num_ex': 15232, 'avg_loss': 2.1224075445607933}, 'mmlu_relative_l1_blocks_pruned_14': {'correct': 3561, 'weighted_acc': 25.291193181818183, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_1': {'num_ex': 15232, 'avg_loss': 8.76920709690126, 'avg_seq_perplexity': 6646.377100840336}, 'mmlu_block_adapter_loss_blocks_pruned_22': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15232, 'avg_loss': 11.212545955882351, 'avg_seq_perplexity': 74416.57983193277}, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_30_relative_l2_influence': 0.39205512404441833, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15232, 'avg_loss': 2.6823348357897845, 'avg_seq_perplexity': 18.087995256696427}, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15232, 'avg_loss': 9.433923032103468, 'avg_seq_perplexity': 12744.792016806725}, 'mmlu_block_adapter_loss_blocks_pruned_4': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'block_12_l2_influence': 1.6084203720092771, 'block_26_l1_influence': 278.94403076171875, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15232, 'avg_loss': 10.663130046940651, 'avg_seq_perplexity': 43008.336134453784}, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15232, 'avg_loss': 11.159273035386027, 'avg_seq_perplexity': 70373.93277310925}, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15232, 'avg_loss': 11.173221876641282, 'avg_seq_perplexity': 71479.61344537816}, 'block_28_l1_influence': 373.0216674804687, 'block_7_shapley_influence': 131.60662698432918, 'eval_cosine_blocks_pruned_16': {'avg_loss': 10.95414362033876, 'avg_seq_perplexity': 57435.247899159665, 'num_ex': 15232}, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 3541, 'weighted_acc': 25.149147727272727}, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_15_shapley': -40.88324968681485, 'block_14_l1_influence': 102.98271942138672, 'eval_cosine_blocks_pruned_13': {'avg_seq_perplexity': 47012.60504201681, 'num_ex': 15232, 'avg_loss': 10.754418124671744}, 'eval_cosine_blocks_pruned_17': {'num_ex': 15232, 'avg_loss': 10.90568170627626, 'avg_seq_perplexity': 54712.617647058825}, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_16_l1_influence': 139.7760467529297, 'eval_shapley_blocks_pruned_17': {'num_ex': 15232, 'avg_loss': 11.083217075892858, 'avg_seq_perplexity': 65334.78151260504}, 'eval_block_adapter_loss_blocks_pruned_22': {'num_ex': 15232, 'avg_loss': 10.709516765690651, 'avg_seq_perplexity': 44952.231092436974}, 'block_16_l2_influence': 2.7819790840148926, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_cosine_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 5456, 'weighted_acc': 38.75}, 'mmlu_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_11': {'avg_seq_perplexity': 59204.8487394958, 'num_ex': 15232, 'avg_loss': 10.986287092962185}, 'eval_cosine_blocks_pruned_24': {'num_ex': 15232, 'avg_loss': 11.006287133994222, 'avg_seq_perplexity': 60386.65966386555}, 'eval_cosine_blocks_pruned_30': {'num_ex': 15232, 'avg_loss': 11.173221876641282, 'avg_seq_perplexity': 71479.61344537816}, 'mmlu_shapley_blocks_pruned_31': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15232, 'avg_loss': 11.375261579241071, 'avg_seq_perplexity': 87508.14285714286}, 'mmlu_relative_l1_blocks_pruned_23': {'total': 14080, 'correct': 3482, 'weighted_acc': 24.730113636363637}, 'block_22_relative_l2_influence': 0.3408222198486328, 'block_31_adapter_loss_influence': 0.1849686212976841, 'mmlu_block_adapter_loss_blocks_pruned_10': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_16_relative_l1_influence': 0.6015080213546753, 'mmlu_block_adapter_loss_blocks_pruned_19': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15232, 'avg_loss': 8.412377621947217, 'avg_seq_perplexity': 4669.438025210084}, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_16': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_17': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_30_shapley': 197.45785033228827, 'block_25_relative_l1_influence': 0.33125513792037964, 'block_22_adapter_loss_influence': 0.047413202619309744, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15232, 'avg_loss': 8.542776412322741, 'avg_seq_perplexity': 5271.540966386555}, 'eval_relative_l2_blocks_pruned_12': {'avg_loss': 10.505740382090336, 'avg_seq_perplexity': 36703.815126050424, 'num_ex': 15232}, 'mmlu_block_adapter_loss_blocks_pruned_27': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_28_l2_influence': 7.540670394897461, 'block_3_cosine_influence': 0.15419888496398926, 'eval_shapley_blocks_pruned_30': {'num_ex': 15232, 'avg_loss': 11.490413890165442, 'avg_seq_perplexity': 98213.94957983193}, 'block_0_cosine_influence': 0.4136177301406861, 'mmlu_cosine_blocks_pruned_7': {'correct': 5010, 'weighted_acc': 35.58238636363637, 'total': 14080}, 'block_16_shapley': 2.3147944006794887, 'block_16_cosine_influence': 0.10955536365509032, 'eval_cosine_blocks_pruned_1': {'avg_seq_perplexity': 10.576095965730042, 'num_ex': 15232, 'avg_loss': 2.1224075445607933}, 'block_23_cosine_influence': 0.04650008678436279, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'eval_relative_l2_blocks_pruned_16': {'num_ex': 15232, 'avg_loss': 10.78755559841124, 'avg_seq_perplexity': 48580.621848739494}, 'eval_relative_l1_blocks_pruned_4': {'num_ex': 15232, 'avg_loss': 4.638412347360819, 'avg_seq_perplexity': 119.9750114889706}, 'mmlu_block_adapter_loss_blocks_pruned_7': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'eval_relative_l1_blocks_pruned_11': {'num_ex': 15232, 'avg_loss': 9.66037371980042, 'avg_seq_perplexity': 15908.558823529413}, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15232, 'avg_loss': 10.982527532497372, 'avg_seq_perplexity': 59118.79831932773}, 'block_13_shapley': -63.677641696105184, 'block_18_l1_influence': 191.02102661132812, 'block_5_adapter_loss_influence': 0.052237648308175934, 'block_30_adapter_loss_influence': 0.08815912398903399, 'block_1_l1_influence': 13.240732192993164, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_19_cosine_influence': 0.09694433212280272, 'eval_cosine_blocks_pruned_14': {'num_ex': 15232, 'avg_loss': 10.874865620076156, 'avg_seq_perplexity': 53022.91176470588}, 'eval_cosine_blocks_pruned_29': {'num_ex': 15232, 'avg_loss': 11.115712398240548, 'avg_seq_perplexity': 67528.33193277312}, 'block_21_relative_l2_influence': 0.38820135593414307, 'block_24_relative_l1_influence': 0.34439894556999207, 'block_27_relative_l2_influence': 0.30592525005340576, 'block_1_relative_l2_influence': 1.453335881233215, 'mmlu_relative_l2_blocks_pruned_12': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_27_l2_influence': 6.233575820922852, 'block_31_cosine_influence': 0.17484378814697266, 'eval_cosine_blocks_pruned_5': {'num_ex': 15232, 'avg_loss': 5.850813152409401, 'avg_seq_perplexity': 384.53952205882354}, 'eval_cosine_blocks_pruned_8': {'num_ex': 15232, 'avg_loss': 9.3411865234375, 'avg_seq_perplexity': 11724.501050420167}, 'mmlu_cosine_blocks_pruned_29': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'eval_cosine_blocks_pruned_20': {'num_ex': 15232, 'avg_loss': 10.966249097295169, 'avg_seq_perplexity': 58058.42016806723}, 'mmlu_shapley_blocks_pruned_30': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_12_shapley': -59.03722240909798, 'block_3_l1_influence': 21.665821075439453, 'block_29_cosine_influence': 0.06043738126754761, 'block_14_shapley_influence': 59.97048751330499, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 6130, 'weighted_acc': 43.53693181818182}, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_1_relative_l1_influence': 1.1122896671295166, 'eval_block_adapter_loss_blocks_pruned_16': {'num_ex': 15232, 'avg_loss': 11.055363502823004, 'avg_seq_perplexity': 63496.31092436975}, 'eval_block_adapter_loss_blocks_pruned_17': {'avg_seq_perplexity': 62570.06302521008, 'num_ex': 15232, 'avg_loss': 11.041482364430149}, 'eval_block_adapter_loss_blocks_pruned_27': {'num_ex': 15232, 'avg_loss': 11.014441225709032, 'avg_seq_perplexity': 60942.075630252104}, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3540, 'weighted_acc': 25.142045454545453}, 'block_2_shapley': -164.19285235861247, 'block_7_l2_influence': 1.0574861764907837, 'block_29_l1_influence': 458.3027038574219, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 5411, 'weighted_acc': 38.43039772727273}, 'eval_shapley_blocks_pruned_12': {'num_ex': 15232, 'avg_loss': 10.346113445378151, 'avg_seq_perplexity': 31566.378151260506}, 'eval_shapley_blocks_pruned_7': {'num_ex': 15232, 'avg_loss': 8.214798614758404, 'avg_seq_perplexity': 3951.9482668067226}, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 6130, 'weighted_acc': 43.53693181818182}, 'block_8_shapley_influence': 84.56503441934007, 'block_21_shapley_influence': -108.98665419915818, 'mmlu_cosine_blocks_pruned_12': {'correct': 3828, 'weighted_acc': 27.1875, 'total': 14080}, 'block_23_l2_influence': 4.856890678405762, 'eval_cosine_blocks_pruned_12': {'avg_seq_perplexity': 39753.62605042017, 'num_ex': 15232, 'avg_loss': 10.582628266150213}, 'mmlu_shapley_blocks_pruned_32': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'eval_relative_l2_blocks_pruned_20': {'num_ex': 15232, 'avg_loss': 10.966249097295169, 'avg_seq_perplexity': 58058.42016806723}, 'block_0_relative_l1_influence': 1.4421449899673462, 'block_8_relative_l2_influence': 0.5771840810775757, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15232, 'avg_loss': 11.115712398240548, 'avg_seq_perplexity': 67528.33193277312}, 'block_27_l1_influence': 311.28021240234375, 'block_9_shapley': -80.06643355658616, 'block_4_l2_influence': 0.5930247902870178, 'block_0_relative_l2_influence': 1.721097469329834, 'block_8_relative_l1_influence': 0.6427929997444153, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 5010, 'weighted_acc': 35.58238636363637}, 'block_4_shapley_influence': 245.69148310253047, 'block_20_shapley_influence': -116.1996245177276, 'mmlu_shapley_blocks_pruned_23': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_25_relative_l2_influence': 0.29854318499565125, 'mmlu_relative_l1_blocks_pruned_8': {'total': 14080, 'correct': 5405, 'weighted_acc': 38.38778409090909}, 'eval_shapley_blocks_pruned_1': {'num_ex': 15232, 'avg_loss': 2.0732239795332195, 'avg_seq_perplexity': 8.628943178834033}, 'eval_shapley_blocks_pruned_3': {'avg_loss': 3.15779972877823, 'avg_seq_perplexity': 25.11881852350315, 'num_ex': 15232}, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 5010, 'weighted_acc': 35.58238636363637}, 'block_9_l1_influence': 63.491092681884766, 'block_16_shapley_influence': -2.3147944006794887, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 4225, 'weighted_acc': 30.007102272727273}, 'eval_relative_l1_blocks_pruned_24': {'num_ex': 15232, 'avg_loss': 11.174004562762605, 'avg_seq_perplexity': 71556.81512605042}, 'block_24_relative_l2_influence': 0.3090386986732483, 'block_27_relative_l1_influence': 0.34061938524246216, 'eval_block_adapter_loss_blocks_pruned_6': {'num_ex': 15232, 'avg_loss': 10.298112115940128, 'avg_seq_perplexity': 29796.134453781513}, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 8306, 'weighted_acc': 58.99147727272727}, 'mmlu_cosine_blocks_pruned_23': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'mmlu_shapley_blocks_pruned_2': {'total': 14080, 'correct': 8721, 'weighted_acc': 61.93892045454545}, 'eval_shapley_blocks_pruned_23': {'avg_loss': 10.923246495863973, 'avg_seq_perplexity': 55731.07142857143, 'num_ex': 15232}, 'block_21_relative_l1_influence': 0.4266637265682221, 'block_18_l2_influence': 3.801307439804077, 'eval_cosine_blocks_pruned_23': {'num_ex': 15232, 'avg_loss': 11.061179794183298, 'avg_seq_perplexity': 63813.15546218488}, 'block_2_adapter_loss_influence': 0.06545704451400679, 'eval_relative_l2_blocks_pruned_4': {'avg_loss': 4.638412347360819, 'avg_seq_perplexity': 119.9750114889706, 'num_ex': 15232}, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l1_blocks_pruned_12': {'total': 14080, 'correct': 5408, 'weighted_acc': 38.40909090909091}, 'block_25_cosine_influence': 0.039580583572387695, 'block_28_cosine_influence': 0.050510287284851074, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3540, 'weighted_acc': 25.142045454545453}, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15232, 'avg_loss': 8.412377621947217, 'avg_seq_perplexity': 4669.438025210084}, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15232, 'avg_loss': 10.945016043526786, 'avg_seq_perplexity': 56874.09243697479}, 'block_14_l2_influence': 2.054151773452759, 'eval_cosine_blocks_pruned_21': {'num_ex': 15232, 'avg_loss': 10.945016043526786, 'avg_seq_perplexity': 56874.09243697479}, 'mmlu_shapley_blocks_pruned_12': {'total': 14080, 'correct': 5408, 'weighted_acc': 38.40909090909091}, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15232, 'avg_loss': 8.51578502494748, 'avg_seq_perplexity': 5174.19275210084}, 'block_4_cosine_influence': 0.1579653024673462, 'block_11_cosine_influence': 0.1171228289604187, 'eval_cosine_blocks_pruned_10': {'avg_loss': 9.433923032103468, 'avg_seq_perplexity': 12744.792016806725, 'num_ex': 15232}, 'eval_shapley_blocks_pruned_32': {'num_ex': 15232, 'avg_loss': 11.375261579241071, 'avg_seq_perplexity': 87508.14285714286}, 'mmlu_cosine_blocks_pruned_10': {'total': 14080, 'correct': 4984, 'weighted_acc': 35.39772727272727}, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 6130, 'weighted_acc': 43.53693181818182}, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_23': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_19_shapley': 78.65481180017946, 'block_23_shapley': 146.433288318853, 'eval_shapley_blocks_pruned_16': {'num_ex': 15232, 'avg_loss': 11.035228056066176, 'avg_seq_perplexity': 62353.23949579832}, 'eval_shapley_blocks_pruned_20': {'num_ex': 15232, 'avg_loss': 10.943319368763133, 'avg_seq_perplexity': 56842.98319327731}, 'eval_block_adapter_loss_blocks_pruned_32': {'num_ex': 15232, 'avg_loss': 11.375261579241071, 'avg_seq_perplexity': 87508.14285714286}, 'block_17_l2_influence': 3.1581971645355225, 'block_3_relative_l2_influence': 0.7416146397590637, 'block_20_relative_l1_influence': 0.49252209067344666, 'eval_block_adapter_loss_blocks_pruned_8': {'num_ex': 15232, 'avg_loss': 10.598364052652313, 'avg_seq_perplexity': 40158.85294117647}, 'mmlu_block_adapter_loss_blocks_pruned_31': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_0_l1_influence': 8.679100036621094, 'block_30_shapley_influence': -197.45785033228827, 'mmlu_relative_l2_blocks_pruned_9': {'weighted_acc': 38.48011363636363, 'total': 14080, 'correct': 5418}, 'eval_block_adapter_loss_blocks_pruned_12': {'num_ex': 15232, 'avg_loss': 10.879777155002628, 'avg_seq_perplexity': 53243.773109243695}, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15232, 'avg_loss': 11.301538291097687, 'avg_seq_perplexity': 81196.71428571429}, 'mmlu_block_adapter_loss_blocks_pruned_2': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_24': {'num_ex': 15232, 'avg_loss': 10.754910509125525, 'avg_seq_perplexity': 47009.14705882353}, 'block_24_cosine_influence': 0.04156237840652466, 'block_27_cosine_influence': 0.04082679748535156, 'block_3_relative_l1_influence': 0.8714727759361267, 'eval_shapley_blocks_pruned_25': {'num_ex': 15232, 'avg_loss': 10.936513179490548, 'avg_seq_perplexity': 56476.07983193277}, 'eval_shapley_blocks_pruned_29': {'avg_loss': 11.427088120404411, 'avg_seq_perplexity': 92283.20168067228, 'num_ex': 15232}, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15232, 'avg_loss': 10.71335223542542, 'avg_seq_perplexity': 45100.71848739496}, 'mmlu_block_adapter_loss_blocks_pruned_28': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'eval_cosine_blocks_pruned_2': {'num_ex': 15232, 'avg_loss': 2.6823348357897845, 'avg_seq_perplexity': 18.087995256696427}, 'eval_shapley_blocks_pruned_15': {'avg_loss': 10.889440199908089, 'avg_seq_perplexity': 53867.273109243695, 'num_ex': 15232}, 'block_15_relative_l1_influence': 0.5998832583427429, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15232, 'avg_loss': 11.115712398240548, 'avg_seq_perplexity': 67528.33193277312}, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 5214, 'weighted_acc': 37.03125}, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3589, 'weighted_acc': 25.490056818181817}, 'mmlu_block_adapter_loss_blocks_pruned_1': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_4': {'avg_loss': 10.806204659598214, 'avg_seq_perplexity': 49552.89495798319, 'num_ex': 15232}, 'block_21_shapley': 108.98665419915818, 'block_24_shapley': 145.7935031959224, 'block_15_shapley_influence': 40.88324968681485, 'eval_shapley_blocks_pruned_21': {'num_ex': 15232, 'avg_loss': 11.164542574842438, 'avg_seq_perplexity': 70984.41176470589}, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15232, 'avg_loss': 8.970620035123424, 'avg_seq_perplexity': 8063.915966386555}, 'block_31_shapley': 129.97455227812074, 'block_13_l1_influence': 89.14772033691406, 'block_25_l2_influence': 5.208479404449463, 'block_26_shapley_influence': -180.97984529039755, 'mmlu_block_adapter_loss_blocks_pruned_20': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_cosine_blocks_pruned_32': {'num_ex': 15232, 'avg_loss': 11.375261579241071, 'avg_seq_perplexity': 87508.14285714286}, 'block_29_relative_l2_influence': 0.399768590927124, 'mmlu_relative_l2_blocks_pruned_29': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3655, 'weighted_acc': 25.958806818181817}, 'block_29_adapter_loss_influence': 0.07446318207046172, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15232, 'avg_loss': 11.326101094734767, 'avg_seq_perplexity': 84140.35294117648}, 'eval_block_adapter_loss_blocks_pruned_20': {'num_ex': 15232, 'avg_loss': 10.6649169921875, 'avg_seq_perplexity': 42981.00420168067}, 'block_25_shapley': 165.88198679660204, 'block_5_l2_influence': 0.753578245639801, 'block_18_adapter_loss_influence': 0.04692409236888529, 'block_10_shapley': -178.63166269986613, 'eval_cosine_blocks_pruned_9': {'num_ex': 15232, 'avg_loss': 9.76656360786502, 'avg_seq_perplexity': 17844.317226890755}, 'mmlu_shapley_blocks_pruned_21': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_15_adapter_loss_influence': 0.04792974112596496, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 4973, 'weighted_acc': 35.31960227272727}, 'eval_relative_l1_blocks_pruned_21': {'avg_seq_perplexity': 72789.4705882353, 'num_ex': 15232, 'avg_loss': 11.190017315519958}, 'mmlu_block_adapter_loss_blocks_pruned_12': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'eval_block_adapter_loss_blocks_pruned_28': {'num_ex': 15232, 'avg_loss': 11.406903435202208, 'avg_seq_perplexity': 90145.10924369749}, 'mmlu_block_adapter_loss_blocks_pruned_24': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_block_adapter_loss_blocks_pruned_26': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_25_shapley_influence': -165.88198679660204, 'eval_cosine_blocks_pruned_26': {'avg_seq_perplexity': 51504.02521008404, 'num_ex': 15232, 'avg_loss': 10.846267315519958}, 'mmlu_shapley_blocks_pruned_16': {'correct': 3532, 'weighted_acc': 25.085227272727273, 'total': 14080}, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15232, 'avg_loss': 7.885206719406512, 'avg_seq_perplexity': 2766.7917542016808}, 'block_13_relative_l2_influence': 0.4991411566734314, 'eval_block_adapter_loss_blocks_pruned_23': {'avg_seq_perplexity': 44775.970588235294, 'num_ex': 15232, 'avg_loss': 10.705427923122372}, 'mmlu_block_adapter_loss_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_4_l1_influence': 29.467056274414062, 'block_21_cosine_influence': 0.06131225824356079, 'block_17_shapley_influence': -5.512418093547751, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_shapley_blocks_pruned_29': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_19_relative_l1_influence': 0.5970864295959473, 'eval_block_adapter_loss_blocks_pruned_31': {'num_ex': 15232, 'avg_loss': 11.308361918986344, 'avg_seq_perplexity': 81682.12605042016}, 'block_24_l2_influence': 4.978236198425293, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15232, 'avg_loss': 7.885206719406512, 'avg_seq_perplexity': 2766.7917542016808}, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15232, 'avg_loss': 10.346113445378151, 'avg_seq_perplexity': 31566.378151260506}, 'eval_block_adapter_loss_blocks_pruned_3': {'num_ex': 15232, 'avg_loss': 10.167623055081409, 'avg_seq_perplexity': 26185.758403361346}, 'mmlu_block_adapter_loss_blocks_pruned_14': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_cosine_blocks_pruned_22': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'block_15_relative_l2_influence': 0.5273317694664001, 'block_3_adapter_loss_influence': 0.04806480990605767, 'block_3_shapley_influence': 111.54778354866784, 'eval_cosine_blocks_pruned_22': {'num_ex': 15232, 'avg_loss': 11.18253717502626, 'avg_seq_perplexity': 72113.45378151261}, 'mmlu_shapley_blocks_pruned_11': {'total': 14080, 'correct': 5202, 'weighted_acc': 36.94602272727273}, 'eval_block_adapter_loss_blocks_pruned_9': {'avg_loss': 10.4522705078125, 'avg_seq_perplexity': 34718.632352941175, 'num_ex': 15232}, 'block_20_l2_influence': 4.566162109375, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_11': {'weighted_acc': 37.03125, 'total': 14080, 'correct': 5214}, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_5': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_7_l1_influence': 53.39345169067383, 'block_11_l1_influence': 75.73336791992188, 'eval_shapley_blocks_pruned_2': {'num_ex': 15232, 'avg_loss': 2.4210364077271533, 'avg_seq_perplexity': 11.805035246520482}, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 5411, 'weighted_acc': 38.43039772727273}, 'block_30_l2_influence': 11.150973320007324, 'block_12_cosine_influence': 0.11026930809020996, 'mmlu_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15232, 'avg_loss': 11.282673811712185, 'avg_seq_perplexity': 80040.6806722689}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 1000, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_single', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_pretrained_steps_1000_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_pretrained_steps_1000_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 8, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 25000}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_pretrained_steps_1000_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine
3,"{'eval_relative_l2_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 17.898401479252048, 'avg_seq_perplexity': 70881380.72131148}, 'mmlu_block_adapter_loss_blocks_pruned_15': {'total': 14080, 'correct': 3238, 'weighted_acc': 22.99715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_18': {'weighted_acc': 22.91903409090909, 'total': 14080, 'correct': 3227}, 'eval_shapley_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.962535045186027, 'avg_seq_perplexity': 7.39758050637167}, 'eval_shapley_blocks_pruned_23': {'avg_seq_perplexity': 34402.92213114754, 'num_ex': 15616, 'avg_loss': 9.669720759157274}, 'block_16_adapter_loss_influence': 0.05373969011564935, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 4.764734487064549, 'avg_seq_perplexity': 155.22566598360655}, 'eval_relative_l2_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 7.956799116290983, 'avg_seq_perplexity': 5065.405225409836}, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 5557, 'weighted_acc': 39.46732954545455}, 'block_7_l1_influence': 292.6363220214844, 'block_3_shapley_influence': 410.8951708051393, 'mmlu_cosine_blocks_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 8.861992507684427, 'avg_seq_perplexity': 7847.418032786885}, 'eval_block_adapter_loss_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 9.25028516425461, 'avg_seq_perplexity': 11224.785860655738}, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 6128, 'weighted_acc': 43.52272727272727}, 'eval_cosine_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.109654661084785, 'avg_seq_perplexity': 8.55001280737705}, 'block_22_relative_l1_influence': 0.34519362449645996, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9716286581070697, 'avg_seq_perplexity': 7.459747814741291}, 'mmlu_relative_l1_blocks_pruned_22': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_block_adapter_loss_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 8.843817038614242, 'avg_seq_perplexity': 8435.3125}, 'block_30_adapter_loss_influence': 2.173954100761382, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 2.8020119588883197, 'avg_seq_perplexity': 17.131163550204917}, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 3774, 'weighted_acc': 26.803977272727273}, 'mmlu_shapley_blocks_pruned_19': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3584, 'weighted_acc': 25.454545454545453}, 'block_18_relative_l2_influence': 0.4440629482269287, 'block_0_shapley': -748.9126770770506, 'mmlu_cosine_blocks_pruned_31': {'correct': 3587, 'weighted_acc': 25.475852272727273, 'total': 14080}, 'mmlu_shapley_blocks_pruned_13': {'correct': 3273, 'weighted_acc': 23.245738636363637, 'total': 14080}, 'eval_relative_l1_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 5.459638751921107, 'avg_seq_perplexity': 355.38105148565575}, 'block_21_adapter_loss_influence': 0.08876867505543734, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 5794, 'weighted_acc': 41.15056818181818}, 'block_30_shapley_influence': -21.611102122642738, 'eval_cosine_blocks_pruned_18': {'avg_seq_perplexity': 12470.780737704918, 'num_ex': 15616, 'avg_loss': 8.770486800397029}, 'mmlu_shapley_blocks_pruned_7': {'total': 14080, 'correct': 3894, 'weighted_acc': 27.65625}, 'mmlu_shapley_blocks_pruned_22': {'weighted_acc': 22.961647727272727, 'total': 14080, 'correct': 3233}, 'block_28_relative_l1_influence': 0.2919284403324127, 'mmlu_cosine_blocks_pruned_8': {'weighted_acc': 35.06392045454545, 'total': 14080, 'correct': 4937}, 'eval_shapley_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 7.714669149430072, 'avg_seq_perplexity': 6325.127049180328}, 'mmlu_relative_l2_blocks_pruned_1': {'weighted_acc': 45.03551136363637, 'total': 14080, 'correct': 6341}, 'mmlu_block_adapter_loss_blocks_pruned_23': {'weighted_acc': 24.808238636363637, 'total': 14080, 'correct': 3493}, 'block_22_shapley': 110.2671113718606, 'block_31_l1_influence': 5721.4150390625, 'block_11_relative_l2_influence': 0.5047162771224976, 'block_16_l2_influence': 14.78549098968506, 'block_29_l1_influence': 1505.0501708984375, 'eval_shapley_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 13.758516905737704, 'avg_seq_perplexity': 8413520.786885247}, 'block_21_relative_l2_influence': 0.33956703543663025, 'block_22_cosine_influence': 0.04405450820922851, 'eval_cosine_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'block_4_relative_l1_influence': 0.8512113690376282, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_8_relative_l2_influence': 0.5692880153656006, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 8.865040263191599, 'avg_seq_perplexity': 14120.30225409836}, 'eval_relative_l1_blocks_pruned_24': {'avg_seq_perplexity': 21554.30737704918, 'num_ex': 15616, 'avg_loss': 9.30922411308914}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'total': 14080, 'correct': 3419, 'weighted_acc': 24.282670454545453}, 'eval_cosine_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.950894215067879, 'avg_seq_perplexity': 20.224677414190573}, 'eval_shapley_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 3.92123037869813, 'avg_seq_perplexity': 119.10228291495902}, 'block_12_adapter_loss_influence': 0.020207831466462007, 'block_31_adapter_loss_influence': 2.084509707944524, 'mmlu_block_adapter_loss_blocks_pruned_11': {'total': 14080, 'correct': 3407, 'weighted_acc': 24.197443181818183}, 'eval_cosine_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 9.30922411308914, 'avg_seq_perplexity': 21554.30737704918}, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 3279, 'weighted_acc': 23.288352272727273}, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.4268080914606815, 'avg_seq_perplexity': 37.49434874487705}, 'mmlu_relative_l1_blocks_pruned_5': {'correct': 5921, 'weighted_acc': 42.05255681818182, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 8.780351482453893, 'avg_seq_perplexity': 7478.3411885245905}, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 8.539717877497438, 'avg_seq_perplexity': 10147.5}, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3403, 'weighted_acc': 24.16903409090909}, 'mmlu_relative_l1_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_22': {'total': 14080, 'correct': 3313, 'weighted_acc': 23.529829545454547}, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_27': {'total': 14080, 'correct': 3211, 'weighted_acc': 22.805397727272727}, 'block_24_l1_influence': 1078.9178466796875, 'block_30_l2_influence': 47.73404693603515, 'eval_block_adapter_loss_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 8.852492035412398, 'avg_seq_perplexity': 7805.522540983607}, 'eval_block_adapter_loss_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 8.71900414638832, 'avg_seq_perplexity': 6990.0650614754095}, 'eval_block_adapter_loss_blocks_pruned_11': {'avg_seq_perplexity': 8957.776639344262, 'num_ex': 15616, 'avg_loss': 9.0186517434042}, 'eval_block_adapter_loss_blocks_pruned_13': {'avg_seq_perplexity': 6719.477971311476, 'num_ex': 15616, 'avg_loss': 8.688027303726948}, 'mmlu_cosine_blocks_pruned_2': {'weighted_acc': 44.67329545454545, 'total': 14080, 'correct': 6290}, 'eval_shapley_blocks_pruned_3': {'avg_loss': 2.059144317126665, 'avg_seq_perplexity': 8.144664826940318, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_18': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_5_adapter_loss_influence': 0.006178687692568672, 'eval_relative_l2_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 9.059730404713116, 'avg_seq_perplexity': 16651.712090163935}, 'mmlu_relative_l2_blocks_pruned_3': {'correct': 6193, 'weighted_acc': 43.984375, 'total': 14080}, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 9.189945408555328, 'avg_seq_perplexity': 19130.868852459014}, 'block_28_l1_influence': 1383.074462890625, 'eval_cosine_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.2131897973232584, 'avg_seq_perplexity': 9.472903392353995}, 'eval_cosine_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 16.966198530353484, 'avg_seq_perplexity': 73986702.68852459}, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_shapley_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_8_shapley': 108.52231903202136, 'block_13_l1_influence': 500.460693359375, 'block_8_shapley_influence': -108.52231903202136, 'eval_cosine_blocks_pruned_14': {'avg_loss': 7.657006435706967, 'avg_seq_perplexity': 3693.0824795081967, 'num_ex': 15616}, 'block_29_relative_l2_influence': 0.27895674109458923, 'block_18_l1_influence': 822.3955688476562, 'block_2_shapley_influence': 785.2746126709767, 'mmlu_relative_l1_blocks_pruned_8': {'correct': 4937, 'weighted_acc': 35.06392045454545, 'total': 14080}, 'block_27_l2_influence': 24.068302154541016, 'eval_cosine_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 9.35854652279713, 'avg_seq_perplexity': 22861.81762295082}, 'block_15_relative_l1_influence': 0.5436963438987732, 'eval_relative_l1_blocks_pruned_5': {'avg_loss': 2.405279190813909, 'avg_seq_perplexity': 11.473258596951844, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.109654661084785, 'avg_seq_perplexity': 8.55001280737705}, 'block_19_relative_l1_influence': 0.42157018184661865, 'block_10_adapter_loss_influence': 0.01624086550555335, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 7.835178562852203, 'avg_seq_perplexity': 4476.7202868852455}, 'block_28_shapley_influence': -100.14314677267404, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 3856, 'weighted_acc': 27.386363636363637}, 'block_9_relative_l2_influence': 0.5496426224708557, 'mmlu_shapley_blocks_pruned_16': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'mmlu_relative_l1_blocks_pruned_23': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_29': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_21_l1_influence': 954.6559448242188, 'block_6_shapley_influence': -80.0918057936272, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_31_relative_l1_influence': 0.9234006404876708, 'mmlu_block_adapter_loss_blocks_pruned_31': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_11_l1_influence': 413.3312683105469, 'block_9_cosine_influence': 0.12882018089294434, 'eval_shapley_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 4.421405229412142, 'avg_seq_perplexity': 343.7136910860656}, 'eval_block_adapter_loss_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 8.945750752433401, 'avg_seq_perplexity': 8890.327868852459}, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.4268080914606815, 'avg_seq_perplexity': 37.49434874487705}, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 6152, 'weighted_acc': 43.69318181818182}, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 7.657006435706967, 'avg_seq_perplexity': 3693.0824795081967}, 'block_10_shapley': 107.01714623327145, 'block_2_l1_influence': 93.3169174194336, 'block_18_cosine_influence': 0.07557892799377441, 'block_2_relative_l2_influence': 0.7216098308563232, 'eval_shapley_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 9.560092613345288, 'avg_seq_perplexity': 27226.274590163935}, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 9.133453869428791, 'avg_seq_perplexity': 17807.053278688523}, 'block_29_cosine_influence': 0.03388875722885132, 'eval_shapley_blocks_pruned_19': {'avg_seq_perplexity': 14995.593237704918, 'num_ex': 15616, 'avg_loss': 8.566722432120901}, 'eval_shapley_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 13.988254234439037, 'avg_seq_perplexity': 47839815.344262294}, 'mmlu_relative_l1_blocks_pruned_31': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_block_adapter_loss_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'eval_shapley_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.3769946489177767, 'avg_seq_perplexity': 11.186775582735656}, 'block_5_relative_l1_influence': 0.7556422352790833, 'eval_relative_l2_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 7.18018078413166, 'avg_seq_perplexity': 2269.576075819672}, 'mmlu_block_adapter_loss_blocks_pruned_2': {'correct': 3487, 'weighted_acc': 24.765625, 'total': 14080}, 'block_13_cosine_influence': 0.10999011993408205, 'mmlu_relative_l2_blocks_pruned_8': {'correct': 4937, 'weighted_acc': 35.06392045454545, 'total': 14080}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 9.41523717661373, 'avg_seq_perplexity': 24105.926229508197}, 'eval_block_adapter_loss_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 9.200664582799693, 'avg_seq_perplexity': 11677.89549180328}, '_timestamp': 1713211546.120736, 'block_24_shapley_influence': -119.41474649825057, 'eval_cosine_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.595518518666752, 'avg_seq_perplexity': 13.893525670786373}, 'mmlu_shapley_blocks_pruned_23': {'weighted_acc': 25.120738636363637, 'total': 14080, 'correct': 3537}, 'mmlu_block_adapter_loss_blocks_pruned_9': {'correct': 3585, 'weighted_acc': 25.461647727272727, 'total': 14080}, 'block_17_l2_influence': 14.627463340759276, 'block_0_shapley_influence': 748.9126770770506, 'block_10_cosine_influence': 0.12481689453125, 'eval_shapley_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.014702718766009, 'avg_seq_perplexity': 7.795754354508197}, 'block_30_relative_l1_influence': 0.3866461515426636, 'eval_cosine_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 9.450207319415984, 'avg_seq_perplexity': 24261.07991803279}, 'eval_shapley_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 3.3835904480981047, 'avg_seq_perplexity': 31.94347944415984}, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.085084258532915, 'avg_seq_perplexity': 8.339873267001794}, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.405279190813909, 'avg_seq_perplexity': 11.473258596951844}, 'mmlu_shapley_blocks_pruned_29': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_10_relative_l2_influence': 0.5394858121871948, 'block_14_relative_l1_influence': 0.5309644341468811, 'block_8_l2_influence': 6.4199981689453125, 'block_1_shapley_influence': 485.0509084665277, 'block_22_shapley_influence': -110.2671113718606, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 6193, 'weighted_acc': 43.984375}, 'block_7_relative_l2_influence': 0.5988410115242004, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 9.441460281121929, 'avg_seq_perplexity': 24055.186475409835}, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 6.445819792200307, 'avg_seq_perplexity': 1018.9091956967212}, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_12': {'weighted_acc': 22.933238636363637, 'total': 14080, 'correct': 3229}, 'block_9_shapley_influence': -109.15431632332756, 'block_11_shapley_influence': -120.18530492017196, 'block_1_relative_l2_influence': 1.7135639190673828, 'block_1_adapter_loss_influence': 3.1145804626615052, 'block_27_relative_l1_influence': 0.27460217475891113, 'mmlu_cosine_blocks_pruned_19': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_cosine_blocks_pruned_30': {'correct': 3773, 'weighted_acc': 26.796875, 'total': 14080}, 'mmlu_shapley_blocks_pruned_1': {'weighted_acc': 40.90198863636363, 'total': 14080, 'correct': 5759}, 'block_5_l2_influence': 4.297958850860596, 'block_12_l2_influence': 8.7528076171875, 'block_4_cosine_influence': 0.15160882472991943, 'block_27_cosine_influence': 0.02994924783706665, 'mmlu_cosine_blocks_pruned_10': {'correct': 5794, 'weighted_acc': 41.15056818181818, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 9.143378586065571, 'avg_seq_perplexity': 9943.53381147541}, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 5921, 'weighted_acc': 42.05255681818182}, 'block_27_shapley_influence': -114.50581609206668, 'eval_cosine_blocks_pruned_8': {'avg_seq_perplexity': 37.49434874487705, 'num_ex': 15616, 'avg_loss': 3.4268080914606815}, 'eval_block_adapter_loss_blocks_pruned_31': {'avg_loss': 13.692208712218235, 'avg_seq_perplexity': 21698618.75409836, 'num_ex': 15616}, 'block_19_cosine_influence': 0.06367117166519165, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 9.059730404713116, 'avg_seq_perplexity': 16651.712090163935}, 'mmlu_block_adapter_loss_blocks_pruned_16': {'total': 14080, 'correct': 3280, 'weighted_acc': 23.295454545454547}, 'mmlu_cosine_blocks_pruned_5': {'correct': 5921, 'weighted_acc': 42.05255681818182, 'total': 14080}, 'mmlu_shapley_blocks_pruned_28': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_20_relative_l2_influence': 0.4098103642463684, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.950894215067879, 'avg_seq_perplexity': 20.224677414190573}, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 9.189945408555328, 'avg_seq_perplexity': 19130.868852459014}, 'eval_block_adapter_loss_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 9.214399494108608, 'avg_seq_perplexity': 10877.39549180328}, 'eval_block_adapter_loss_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 8.990406474129099, 'avg_seq_perplexity': 13276.98975409836}, 'mmlu_block_adapter_loss_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_20_shapley': 94.274628948591, 'block_7_l2_influence': 5.7952775955200195, 'block_25_l2_influence': 21.089279174804688, 'block_7_relative_l1_influence': 0.6601131558418274, 'eval_shapley_blocks_pruned_21': {'avg_loss': 9.47721887807377, 'avg_seq_perplexity': 24905.77049180328, 'num_ex': 15616}, 'block_3_adapter_loss_influence': 0.003900400823604093, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 6128, 'weighted_acc': 43.52272727272727}, 'mmlu_block_adapter_loss_blocks_pruned_26': {'total': 14080, 'correct': 3404, 'weighted_acc': 24.176136363636363}, 'block_12_relative_l2_influence': 0.49484288692474365, 'block_16_cosine_influence': 0.10623013973236084, 'block_10_shapley_influence': -107.01714623327145, 'eval_shapley_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.111269090996414, 'avg_seq_perplexity': 8.571961449795081}, 'mmlu_shapley_blocks_pruned_5': {'weighted_acc': 32.84090909090909, 'total': 14080, 'correct': 4624}, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_1_relative_l1_influence': 1.3039567470550537, 'mmlu_shapley_blocks_pruned_11': {'weighted_acc': 26.448863636363637, 'total': 14080, 'correct': 3724}, 'block_9_adapter_loss_influence': 0.013777641315162917, 'block_14_shapley': 116.853225482405, 'block_15_shapley': 101.36445239897448, 'block_9_l2_influence': 7.0552897453308105, 'block_29_l2_influence': 30.61144256591797, 'block_16_shapley_influence': -63.581772432727064, 'block_1_shapley': -485.0509084665277, 'block_15_l1_influence': 621.271728515625, 'mmlu_shapley_blocks_pruned_14': {'total': 14080, 'correct': 3253, 'weighted_acc': 23.103693181818183}, 'eval_cosine_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 5.670927954501793, 'avg_seq_perplexity': 447.8085297131147}, 'eval_cosine_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 9.47490954789959, 'avg_seq_perplexity': 24418.76844262295}, 'mmlu_shapley_blocks_pruned_0': {'weighted_acc': 45.67471590909091, 'total': 14080, 'correct': 6431}, 'block_4_adapter_loss_influence': 0.0048173645463901234, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 5557, 'weighted_acc': 39.46732954545455}, 'block_16_l1_influence': 749.4525756835938, 'mmlu_relative_l1_blocks_pruned_7': {'weighted_acc': 44.19744318181818, 'total': 14080, 'correct': 6223}, 'block_15_shapley_influence': -101.36445239897448, 'block_9_relative_l1_influence': 0.6046781539916992, 'block_13_relative_l1_influence': 0.5478916764259338, 'eval_relative_l2_blocks_pruned_19': {'avg_seq_perplexity': 14120.30225409836, 'num_ex': 15616, 'avg_loss': 8.865040263191599}, 'eval_relative_l2_blocks_pruned_24': {'avg_loss': 9.30922411308914, 'avg_seq_perplexity': 21554.30737704918, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 4.185282222560195, 'avg_seq_perplexity': 94.37005315061477}, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_16_shapley': 63.581772432727064, 'block_28_cosine_influence': 0.033308446407318115, 'block_31_cosine_influence': 0.30754172801971436, 'block_2_relative_l1_influence': 0.9285954236984252, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.595518518666752, 'avg_seq_perplexity': 13.893525670786373}, 'block_3_l1_influence': 132.65261840820312, 'block_21_cosine_influence': 0.04663395881652832, 'block_17_relative_l2_influence': 0.44726189970970154, 'block_25_relative_l1_influence': 0.27384209632873535, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_10': {'total': 14080, 'correct': 3453, 'weighted_acc': 24.524147727272727}, 'mmlu_block_adapter_loss_blocks_pruned_29': {'total': 14080, 'correct': 3741, 'weighted_acc': 26.569602272727273}, 'block_5_shapley': 19.37325067582998, 'block_9_shapley': 109.15431632332756, 'eval_shapley_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 8.400384621542008, 'avg_seq_perplexity': 13780.753073770493}, 'eval_shapley_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 8.983563532594774, 'avg_seq_perplexity': 18421.120901639344}, 'eval_block_adapter_loss_blocks_pruned_32': {'avg_seq_perplexity': 70881380.72131148, 'num_ex': 15616, 'avg_loss': 17.898401479252048}, 'block_28_shapley': 100.14314677267404, 'block_6_l1_influence': 252.85728454589844, 'eval_relative_l2_blocks_pruned_18': {'avg_loss': 8.539717877497438, 'avg_seq_perplexity': 10147.5, 'num_ex': 15616}, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 5794, 'weighted_acc': 41.15056818181818}, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 8.820506611808401, 'avg_seq_perplexity': 7687.013319672131}, 'block_7_shapley': 96.26232265270228, 'block_29_adapter_loss_influence': 0.19877185148719492, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 6028, 'weighted_acc': 42.8125}, 'block_5_relative_l2_influence': 0.6493842601776123, 'eval_block_adapter_loss_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 9.048918176869876, 'avg_seq_perplexity': 9290.964139344262}, 'block_11_l2_influence': 8.14252758026123, 'eval_cosine_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9716286581070697, 'avg_seq_perplexity': 7.459747814741291}, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 6223, 'weighted_acc': 44.19744318181818}, 'mmlu_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l1_blocks_pruned_12': {'avg_loss': 6.445819792200307, 'avg_seq_perplexity': 1018.9091956967212, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 9.452292520491802, 'avg_seq_perplexity': 23916.159836065573}, 'block_11_shapley': 120.18530492017196, 'block_1_l1_influence': 87.23428344726562, 'block_5_l1_influence': 217.27584838867188, 'block_10_l1_influence': 396.16998291015625, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3279, 'weighted_acc': 23.288352272727273}, 'eval_block_adapter_loss_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 8.946754330494365, 'avg_seq_perplexity': 9122.343237704918}, 'block_27_shapley': 114.50581609206668, 'block_17_l1_influence': 741.537109375, 'block_7_shapley_influence': -96.26232265270228, 'eval_cosine_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 7.18018078413166, 'avg_seq_perplexity': 2269.576075819672}, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 3774, 'weighted_acc': 26.803977272727273}, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_18_l2_influence': 16.233346939086914, 'block_20_shapley_influence': -94.274628948591, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 3922, 'weighted_acc': 27.855113636363637}, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_16_relative_l1_influence': 0.5747864246368408, 'block_23_relative_l1_influence': 0.30553990602493286, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.950894215067879, 'avg_seq_perplexity': 20.224677414190573}, 'eval_block_adapter_loss_blocks_pruned_8': {'avg_seq_perplexity': 9868.165983606556, 'num_ex': 15616, 'avg_loss': 9.009677574282788}, 'block_26_relative_l1_influence': 0.2866618037223816, 'block_27_adapter_loss_influence': 0.14170559514634817, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.2722933409643953, 'avg_seq_perplexity': 10.072989041688013}, 'eval_shapley_blocks_pruned_26': {'avg_seq_perplexity': 23539.553278688523, 'num_ex': 15616, 'avg_loss': 9.388276647348873}, 'block_24_relative_l1_influence': 0.2969912886619568, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 6028, 'weighted_acc': 42.8125}, 'block_1_l2_influence': 6.886124134063721, 'block_12_cosine_influence': 0.10924768447875977, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 4181, 'weighted_acc': 29.694602272727273}, 'eval_cosine_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 4.185282222560195, 'avg_seq_perplexity': 94.37005315061477}, 'mmlu_cosine_blocks_pruned_23': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_11_relative_l1_influence': 0.5442412495613098, 'block_17_adapter_loss_influence': 0.05407758654875282, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 7.657006435706967, 'avg_seq_perplexity': 3693.0824795081967}, 'eval_block_adapter_loss_blocks_pruned_3': {'avg_loss': 9.36979099961578, 'avg_seq_perplexity': 12612.323770491805, 'num_ex': 15616}, 'block_15_adapter_loss_influence': 0.03754474805748981, 'eval_relative_l1_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 7.835178562852203, 'avg_seq_perplexity': 4476.7202868852455}, 'mmlu_relative_l2_blocks_pruned_12': {'weighted_acc': 26.306818181818183, 'total': 14080, 'correct': 3704}, 'block_30_shapley': 21.611102122642738, 'eval_cosine_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 8.289527767994365, 'avg_seq_perplexity': 7631.785348360656}, 'block_8_relative_l1_influence': 0.628603994846344, 'block_28_relative_l2_influence': 0.2773164212703705, 'block_14_adapter_loss_influence': 0.02933713116540197, 'mmlu_block_adapter_loss_blocks_pruned_1': {'total': 14080, 'correct': 3585, 'weighted_acc': 25.461647727272727}, 'mmlu_relative_l1_blocks_pruned_17': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_19_l2_influence': 17.01076316833496, 'eval_cosine_blocks_pruned_17': {'avg_loss': 8.666390841124487, 'avg_seq_perplexity': 11036.752049180328, 'num_ex': 15616}, 'block_4_relative_l2_influence': 0.7074297070503235, 'block_18_adapter_loss_influence': 0.06580290195881294, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 5851, 'weighted_acc': 41.55539772727273}, 'block_26_shapley': 117.45528796915924, 'block_18_relative_l1_influence': 0.4682265818119049, 'block_7_adapter_loss_influence': 0.0099054043952122, 'eval_relative_l1_blocks_pruned_13': {'avg_loss': 7.18018078413166, 'avg_seq_perplexity': 2269.576075819672, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_22_relative_l2_influence': 0.33816927671432495, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 9.41523717661373, 'avg_seq_perplexity': 24105.926229508197}, 'block_12_shapley': 119.7177957406978, 'block_31_l2_influence': 135.4247589111328, 'eval_cosine_blocks_pruned_20': {'avg_seq_perplexity': 16651.712090163935, 'num_ex': 15616, 'avg_loss': 9.059730404713116}, 'eval_relative_l1_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 9.133453869428791, 'avg_seq_perplexity': 17807.053278688523}, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 3704, 'weighted_acc': 26.306818181818183}, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l1_blocks_pruned_9': {'avg_seq_perplexity': 94.37005315061477, 'num_ex': 15616, 'avg_loss': 4.185282222560195}, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.607176483654585, 'avg_seq_perplexity': 14.05992151479252}, 'mmlu_relative_l2_blocks_pruned_29': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_20_l1_influence': 983.1428833007812, 'eval_cosine_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.405279190813909, 'avg_seq_perplexity': 11.473258596951844}, 'block_22_adapter_loss_influence': 0.10492612417845378, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_0_adapter_loss_influence': 0.004177365760709342, 'eval_block_adapter_loss_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 12.306275414638831, 'avg_seq_perplexity': 4854613.508196721}, 'mmlu_block_adapter_loss_blocks_pruned_21': {'weighted_acc': 23.62215909090909, 'total': 14080, 'correct': 3326}, 'block_12_shapley_influence': -119.7177957406978, 'block_13_shapley_influence': -106.92408973277104, 'mmlu_shapley_blocks_pruned_18': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 14.246331887167008, 'avg_seq_perplexity': 125289908.4590164}, 'block_25_l1_influence': 1068.22607421875, 'block_4_shapley': -24.45474034791593, 'block_23_l1_influence': 1021.554931640625, 'block_26_shapley_influence': -117.45528796915924, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 6290, 'weighted_acc': 44.67329545454545}, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 9.35854652279713, 'avg_seq_perplexity': 22861.81762295082}, 'mmlu_block_adapter_loss_blocks_pruned_3': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_21_shapley': 112.10034615869016, 'block_24_shapley': 119.41474649825057, 'block_14_shapley_influence': -116.853225482405, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 4181, 'weighted_acc': 29.694602272727273}, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3587, 'weighted_acc': 25.475852272727273}, 'block_26_l1_influence': 1186.2867431640625, 'block_21_relative_l1_influence': 0.35441818833351135, 'eval_block_adapter_loss_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 4.021758032626793, 'avg_seq_perplexity': 79.91368628329919}, 'block_17_shapley_influence': -104.1005517850714, 'block_6_adapter_loss_influence': 0.007722857743623904, 'mmlu_block_adapter_loss_blocks_pruned_8': {'total': 14080, 'correct': 3592, 'weighted_acc': 25.511363636363637}, 'block_3_l2_influence': 2.720348834991455, 'eval_cosine_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 6.445819792200307, 'avg_seq_perplexity': 1018.9091956967212}, 'eval_cosine_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 17.898401479252048, 'avg_seq_perplexity': 70881380.72131148}, 'eval_shapley_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 5.642371505987449, 'avg_seq_perplexity': 2261.6293545081967}, 'block_15_relative_l2_influence': 0.5085884928703308, 'block_2_cosine_influence': 0.14550352096557617, 'block_8_cosine_influence': 0.1340976357460022, 'block_25_shapley_influence': -118.66193039549148, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_22_l1_influence': 1036.4832763671875, 'block_11_cosine_influence': 0.11324995756149292, 'eval_cosine_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 9.133453869428791, 'avg_seq_perplexity': 17807.053278688523}, 'eval_shapley_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 9.35854652279713, 'avg_seq_perplexity': 22861.81762295082}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 8.05524432072874, 'avg_seq_perplexity': 5596.772028688524}, 'eval_shapley_blocks_pruned_11': {'avg_seq_perplexity': 51.21586834016394, 'num_ex': 15616, 'avg_loss': 3.605344678534836}, 'block_29_relative_l1_influence': 0.2949522137641907, 'block_2_adapter_loss_influence': 0.0036506946210102336, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 9.25410436411373, 'avg_seq_perplexity': 20467.487704918032}, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 14.302890464907788, 'avg_seq_perplexity': 164942210.09836066}, 'eval_shapley_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_0_relative_l1_influence': 1.1988539695739746, 'mmlu_shapley_blocks_pruned_21': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_27': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_19_shapley': 95.69279928009948, 'block_15_cosine_influence': 0.1058509349822998, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'eval_relative_l1_blocks_pruned_2': {'avg_seq_perplexity': 7.862193123238986, 'num_ex': 15616, 'avg_loss': 2.025363109150871}, 'eval_cosine_blocks_pruned_29': {'avg_loss': 9.434375200115266, 'avg_seq_perplexity': 22824.233606557376, 'num_ex': 15616}, 'block_11_adapter_loss_influence': 0.017325752577496124, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 13.692208712218235, 'avg_seq_perplexity': 21698618.75409836}, 'mmlu_block_adapter_loss_blocks_pruned_7': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'eval_shapley_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 14.284933121477971, 'avg_seq_perplexity': 188796491.5409836}, 'eval_block_adapter_loss_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 8.96565221567623, 'avg_seq_perplexity': 8831.715163934427}, 'mmlu_block_adapter_loss_blocks_pruned_30': {'correct': 3329, 'weighted_acc': 23.64346590909091, 'total': 14080}, 'block_12_l1_influence': 445.1343994140625, 'block_14_l2_influence': 10.728201866149902, 'eval_cosine_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 9.25410436411373, 'avg_seq_perplexity': 20467.487704918032}, 'eval_shapley_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.172360529665087, 'avg_seq_perplexity': 9.107720046746929}, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 4723, 'weighted_acc': 33.54403409090909}, 'block_9_l1_influence': 358.3590087890625, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 4393, 'weighted_acc': 31.20028409090909}, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 6341, 'weighted_acc': 45.03551136363637}, 'eval_block_adapter_loss_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 8.957530537589651, 'avg_seq_perplexity': 8501.540471311475}, 'block_25_adapter_loss_influence': 0.11188923285768304, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_30_l1_influence': 2135.329345703125, 'block_8_adapter_loss_influence': 0.011701072210948717, 'eval_block_adapter_loss_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 9.13686083183914, 'avg_seq_perplexity': 10362.386270491805}, 'block_21_l2_influence': 18.971097946166992, 'block_1_cosine_influence': 0.25013673305511475, 'block_3_relative_l2_influence': 0.7463257312774658, 'block_20_adapter_loss_influence': 0.09331593814690256, 'block_4_l1_influence': 178.85916137695312, 'block_25_cosine_influence': 0.030858218669891357, 'block_31_relative_l2_influence': 1.0167216062545776, 'eval_relative_l2_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 5.459638751921107, 'avg_seq_perplexity': 355.38105148565575}, 'mmlu_block_adapter_loss_blocks_pruned_19': {'total': 14080, 'correct': 3236, 'weighted_acc': 22.982954545454547}, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_24': {'avg_loss': 8.733176309554302, 'avg_seq_perplexity': 7146.9974385245905, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 8.84440137519211, 'avg_seq_perplexity': 8071.238729508197}, 'block_0_l2_influence': 1.409197449684143, 'block_13_l2_influence': 9.899206161499023, 'block_18_shapley_influence': -99.16101943805408, 'block_19_relative_l2_influence': 0.4025209844112396, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3403, 'weighted_acc': 24.16903409090909}, 'mmlu_shapley_blocks_pruned_26': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.025363109150871, 'avg_seq_perplexity': 7.862193123238986}, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, '_wandb': {'runtime': 13233}, 'block_0_cosine_influence': 0.4067151546478271, 'block_23_shapley_influence': -116.42004840604471, 'block_29_shapley_influence': -71.04670105137984, 'eval_shapley_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 2.5168081815125514, 'avg_seq_perplexity': 12.86358742635758}, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 9.032352635117828, 'avg_seq_perplexity': 9051.162909836066}, 'block_8_l1_influence': 325.37054443359375, 'mmlu_cosine_blocks_pruned_9': {'total': 14080, 'correct': 6028, 'weighted_acc': 42.8125}, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 9.388276647348873, 'avg_seq_perplexity': 23539.553278688523}, 'mmlu_block_adapter_loss_blocks_pruned_24': {'total': 14080, 'correct': 3525, 'weighted_acc': 25.035511363636363}, 'mmlu_block_adapter_loss_blocks_pruned_25': {'weighted_acc': 24.914772727272727, 'total': 14080, 'correct': 3508}, 'block_14_l1_influence': 545.2780151367188, 'block_28_l2_influence': 28.02256202697754, 'block_17_cosine_influence': 0.08392786979675293, 'block_6_relative_l2_influence': 0.6134799718856812, 'mmlu_block_adapter_loss_blocks_pruned_17': {'total': 14080, 'correct': 3310, 'weighted_acc': 23.508522727272727}, 'block_24_l2_influence': 22.09615898132324, 'block_27_relative_l2_influence': 0.25362786650657654, 'block_13_adapter_loss_influence': 0.02490130792982369, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 4.764734487064549, 'avg_seq_perplexity': 155.22566598360655}, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_10_relative_l1_influence': 0.5880851745605469, 'block_14_relative_l2_influence': 0.4928034543991089, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 6290, 'weighted_acc': 44.67329545454545}, 'eval_relative_l1_blocks_pruned_16': {'avg_seq_perplexity': 5065.405225409836, 'num_ex': 15616, 'avg_loss': 7.956799116290983}, 'eval_relative_l1_blocks_pruned_32': {'avg_seq_perplexity': 70881380.72131148, 'num_ex': 15616, 'avg_loss': 17.898401479252048}, 'block_10_l2_influence': 7.797500133514404, 'block_19_shapley_influence': -95.69279928009948, 'mmlu_shapley_blocks_pruned_6': {'weighted_acc': 27.94034090909091, 'total': 14080, 'correct': 3934}, 'eval_shapley_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 8.017972852362961, 'avg_seq_perplexity': 10293.10963114754}, 'block_6_shapley': 80.0918057936272, 'block_30_relative_l2_influence': 0.37149015069007874, 'block_28_adapter_loss_influence': 0.17024132069062756, 'mmlu_block_adapter_loss_blocks_pruned_20': {'weighted_acc': 22.982954545454547, 'total': 14080, 'correct': 3236}, 'block_2_shapley': -785.2746126709767, 'block_29_shapley': 71.04670105137984, 'eval_shapley_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 6.487853003329918, 'avg_seq_perplexity': 2927.06506147541}, 'eval_shapley_blocks_pruned_27': {'avg_seq_perplexity': 24105.926229508197, 'num_ex': 15616, 'avg_loss': 9.41523717661373}, 'block_24_adapter_loss_influence': 0.11095873462655095, 'block_31_shapley': -89.31492834099325, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 8.406788310066599, 'avg_seq_perplexity': 8843.518442622952}, 'mmlu_block_adapter_loss_blocks_pruned_5': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_26_cosine_influence': 0.033315300941467285, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 4734, 'weighted_acc': 33.62215909090909}, 'eval_relative_l2_blocks_pruned_23': {'avg_loss': 9.25410436411373, 'avg_seq_perplexity': 20467.487704918032, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 9.434375200115266, 'avg_seq_perplexity': 22824.233606557376}, 'mmlu_relative_l1_blocks_pruned_15': {'weighted_acc': 23.288352272727273, 'total': 14080, 'correct': 3279}, '_step': 337, 'block_23_l2_influence': 20.164697647094727, 'block_27_l1_influence': 1221.052490234375, 'mmlu_relative_l1_blocks_pruned_14': {'total': 14080, 'correct': 3774, 'weighted_acc': 26.803977272727273}, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'block_6_relative_l1_influence': 0.6861553192138672, 'block_12_relative_l1_influence': 0.5360719561576843, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_31': {'avg_seq_perplexity': 73986702.68852459, 'num_ex': 15616, 'avg_loss': 16.966198530353484}, 'eval_block_adapter_loss_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 8.964214387487193, 'avg_seq_perplexity': 9013.348360655738}, 'block_20_l2_influence': 19.696258544921875, 'block_7_cosine_influence': 0.14215034246444702, 'block_14_cosine_influence': 0.1057313084602356, 'block_23_adapter_loss_influence': 0.10396480795005192, 'eval_relative_l1_blocks_pruned_4': {'avg_loss': 2.2131897973232584, 'avg_seq_perplexity': 9.472903392353995, 'num_ex': 15616}, 'eval_shapley_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 17.898401479252048, 'avg_seq_perplexity': 70881380.72131148}, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_17_shapley': 104.1005517850714, 'block_18_shapley': 99.16101943805408, 'block_15_l2_influence': 12.254401206970217, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 6223, 'weighted_acc': 44.19744318181818}, 'eval_shapley_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 9.83903528432377, 'avg_seq_perplexity': 36659.52049180328}, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_20_cosine_influence': 0.06151467561721802, 'eval_cosine_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 9.189945408555328, 'avg_seq_perplexity': 19130.868852459014}, 'block_20_relative_l1_influence': 0.4247560501098633, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 6362, 'weighted_acc': 45.18465909090909}, 'mmlu_block_adapter_loss_blocks_pruned_14': {'total': 14080, 'correct': 3254, 'weighted_acc': 23.110795454545453}, 'eval_cosine_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 9.409417824667008, 'avg_seq_perplexity': 23332.504098360656}, 'block_26_adapter_loss_influence': 0.12885004658499538, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 4181, 'weighted_acc': 29.694602272727273}, 'block_30_cosine_influence': 0.06042051315307617, 'eval_relative_l1_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 14.246331887167008, 'avg_seq_perplexity': 125289908.4590164}, 'eval_block_adapter_loss_blocks_pruned_14': {'avg_loss': 8.927590292008198, 'avg_seq_perplexity': 8202.365778688525, 'num_ex': 15616}, 'block_5_shapley_influence': -19.37325067582998, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'mmlu_relative_l1_blocks_pruned_12': {'total': 14080, 'correct': 3704, 'weighted_acc': 26.306818181818183}, 'eval_block_adapter_loss_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 4.911101294345543, 'avg_seq_perplexity': 165.88681480532787}, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 6013, 'weighted_acc': 42.70596590909091}, 'eval_cosine_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 4.764734487064549, 'avg_seq_perplexity': 155.22566598360655}, 'eval_cosine_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 8.962271268250513, 'avg_seq_perplexity': 15148.043032786883}, 'eval_cosine_blocks_pruned_30': {'avg_loss': 9.60996534003586, 'avg_seq_perplexity': 19449.92213114754, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_12': {'correct': 3528, 'weighted_acc': 25.056818181818183, 'total': 14080}, 'eval_cosine_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.025363109150871, 'avg_seq_perplexity': 7.862193123238986}, 'mmlu_relative_l2_blocks_pruned_17': {'total': 14080, 'correct': 3257, 'weighted_acc': 23.132102272727273}, 'mmlu_block_adapter_loss_blocks_pruned_6': {'total': 14080, 'correct': 3663, 'weighted_acc': 26.015625}, 'block_25_relative_l2_influence': 0.25527483224868774, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'block_0_l1_influence': 32.94124221801758, 'block_26_l2_influence': 24.85918426513672, 'block_6_cosine_influence': 0.14378207921981812, 'block_3_relative_l1_influence': 0.8830469846725464, 'block_17_relative_l1_influence': 0.4743492305278778, 'block_3_cosine_influence': 0.1463233232498169, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 6013, 'weighted_acc': 42.70596590909091}, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 9.35854652279713, 'avg_seq_perplexity': 22861.81762295082}, '_runtime': 13233.947690963743, 'block_3_shapley': -410.8951708051393, 'block_6_l2_influence': 4.994290828704834, 'block_19_l1_influence': 858.4782104492188, 'block_13_relative_l2_influence': 0.5115298628807068, 'block_4_shapley_influence': 24.45474034791593, 'mmlu_shapley_blocks_pruned_31': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9627220278880635, 'avg_seq_perplexity': 7.392745721535604}, 'eval_relative_l2_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'eval_block_adapter_loss_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 8.773851738601435, 'avg_seq_perplexity': 7697.159836065573}, 'block_25_shapley': 118.66193039549148, 'block_2_l2_influence': 1.8989042043685913, 'block_22_l2_influence': 21.1164608001709, 'block_5_cosine_influence': 0.1502026915550232, 'block_24_cosine_influence': 0.034784018993377686, 'eval_cosine_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 7.835178562852203, 'avg_seq_perplexity': 4476.7202868852455}, 'block_24_relative_l2_influence': 0.29034295678138733, 'eval_relative_l2_blocks_pruned_4': {'avg_loss': 2.2300505090932377, 'avg_seq_perplexity': 9.638675877305328, 'num_ex': 15616}, 'block_26_relative_l2_influence': 0.28466397523880005, 'block_19_adapter_loss_influence': 0.07129498326064525, 'block_23_shapley': 116.42004840604471, 'block_23_cosine_influence': 0.03654038906097412, 'block_31_shapley_influence': 89.31492834099325, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_2': {'total': 14080, 'correct': 4856, 'weighted_acc': 34.48863636363637}, 'block_4_l2_influence': 3.5873634815216064, 'block_21_shapley_influence': -112.10034615869016, 'block_23_relative_l2_influence': 0.2882756292819977, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 9.388276647348873, 'avg_seq_perplexity': 23539.553278688523}, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 3869, 'weighted_acc': 27.478693181818183}, 'block_16_relative_l2_influence': 0.5378374457359314, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'mmlu_block_adapter_loss_blocks_pruned_28': {'total': 14080, 'correct': 3467, 'weighted_acc': 24.623579545454547}, 'block_13_shapley': 106.92408973277104, 'block_0_relative_l2_influence': 2.2883081436157227, 'eval_shapley_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 14.302890464907788, 'avg_seq_perplexity': 164942210.09836066}, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 6194, 'weighted_acc': 43.99147727272727}, 'mmlu_block_adapter_loss_blocks_pruned_4': {'weighted_acc': 22.990056818181817, 'total': 14080, 'correct': 3237}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 1000, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_single', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_pretrained_steps_1000_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_pretrained_steps_1000_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 256, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 25000}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_pretrained_steps_1000_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine
4,"{'block_28_shapley': 156.94869571647143, 'block_9_cosine_influence': 0.12882018089294434, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 5597, 'weighted_acc': 39.75142045454545}, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_12': {'correct': 6068, 'weighted_acc': 43.09659090909091, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 9.901444231877562, 'avg_seq_perplexity': 21284.282786885247}, 'mmlu_shapley_blocks_pruned_9': {'weighted_acc': 33.31676136363637, 'total': 14080, 'correct': 4691}, 'eval_shapley_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 11.508834088434938, 'avg_seq_perplexity': 101011.12295081968}, 'eval_relative_l2_blocks_pruned_13': {'avg_loss': 4.481098112512807, 'avg_seq_perplexity': 94.08299180327867, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 8.867519691342213, 'avg_seq_perplexity': 7453.734631147541}, '_wandb': {'runtime': 13192}, 'block_1_relative_l2_influence': 1.7135639190673828, 'block_1_shapley': -406.9596384040968, 'block_5_l1_influence': 217.27584838867188, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_11_relative_l1_influence': 0.5442412495613098, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 11.375948546362704, 'avg_seq_perplexity': 88102.95081967213}, 'eval_block_adapter_loss_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 9.555605028496414, 'avg_seq_perplexity': 14874.03893442623}, 'block_21_shapley_influence': -184.79563753094132, 'eval_shapley_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 6.345990290407275, 'avg_seq_perplexity': 628.0235655737705}, 'eval_relative_l2_blocks_pruned_27': {'avg_seq_perplexity': 55030.774590163935, 'num_ex': 15616, 'avg_loss': 10.901629338498976}, 'mmlu_block_adapter_loss_blocks_pruned_4': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_20_l1_influence': 983.1428833007812, 'block_4_adapter_loss_influence': 0.014061506113329318, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 8.819874247566599, 'avg_seq_perplexity': 7301.754098360656}, 'eval_relative_l2_blocks_pruned_20': {'avg_loss': 9.952953901447234, 'avg_seq_perplexity': 21947.698770491803, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_29': {'avg_seq_perplexity': 20503.39344262295, 'num_ex': 15616, 'avg_loss': 9.909332775678791}, 'block_12_cosine_influence': 0.10924768447875977, 'block_14_shapley_influence': -178.79431579339789, 'eval_block_adapter_loss_blocks_pruned_22': {'avg_loss': 9.898560570888831, 'avg_seq_perplexity': 20414.213114754097, 'num_ex': 15616}, 'block_15_relative_l1_influence': 0.5436963438987732, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 10.69570472592213, 'avg_seq_perplexity': 45702.42213114754}, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 10.06144139024078, 'avg_seq_perplexity': 23735.09631147541}, 'mmlu_block_adapter_loss_blocks_pruned_17': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_4_shapley': -676.7948392541866, 'block_7_shapley': 97.1109456304088, 'block_24_l2_influence': 22.09615898132324, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3305, 'weighted_acc': 23.473011363636363}, 'mmlu_block_adapter_loss_blocks_pruned_6': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_15_shapley': 168.57767108127638, 'block_12_l1_influence': 445.1343994140625, 'block_25_cosine_influence': 0.030858218669891357, 'eval_shapley_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 2.751075119268698, 'avg_seq_perplexity': 16.374895940061474}, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 6068, 'weighted_acc': 43.09659090909091}, 'block_4_l2_influence': 3.5873634815216064, 'mmlu_cosine_blocks_pruned_27': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 8.805144763383709, 'avg_seq_perplexity': 7060.016393442623}, 'block_12_relative_l1_influence': 0.5360719561576843, 'block_14_relative_l1_influence': 0.5309644341468811, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 3.5984747214395494, 'avg_seq_perplexity': 38.255263031506146}, 'block_7_l2_influence': 5.7952775955200195, 'block_5_cosine_influence': 0.1502026915550232, 'eval_shapley_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 3.5494284707991803, 'avg_seq_perplexity': 39.16168112832992}, 'eval_shapley_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 11.375948546362704, 'avg_seq_perplexity': 88102.95081967213}, 'eval_relative_l1_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.294673732069672, 'avg_seq_perplexity': 10.307507124103484}, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 10.85113525390625, 'avg_seq_perplexity': 52106.04918032787}, 'block_4_cosine_influence': 0.15160882472991943, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 6115, 'weighted_acc': 43.43039772727273}, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.3187383432857325, 'avg_seq_perplexity': 10.544890857133709}, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 10.536252881659836, 'avg_seq_perplexity': 38419.26229508197}, 'eval_block_adapter_loss_blocks_pruned_17': {'avg_seq_perplexity': 9489.68237704918, 'num_ex': 15616, 'avg_loss': 9.09881491739242}, 'block_23_shapley': 191.70751259896855, 'block_2_relative_l1_influence': 0.9285954236984252, 'eval_shapley_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 4.525309578317111, 'avg_seq_perplexity': 98.95385341956968}, 'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_22': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_10_cosine_influence': 0.12481689453125, 'block_15_shapley_influence': -168.57767108127638, 'eval_cosine_blocks_pruned_26': {'avg_seq_perplexity': 89359.26229508196, 'num_ex': 15616, 'avg_loss': 11.38495873623207}, 'mmlu_shapley_blocks_pruned_16': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_17_relative_l1_influence': 0.4743492305278778, 'block_29_relative_l1_influence': 0.2949522137641907, 'mmlu_block_adapter_loss_blocks_pruned_5': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_3_l1_influence': 132.65261840820312, 'block_6_shapley_influence': 28.250502444260174, 'block_10_shapley_influence': -154.93900876952358, 'eval_cosine_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0338034707991803, 'avg_seq_perplexity': 7.927544265496926}, 'mmlu_shapley_blocks_pruned_1': {'weighted_acc': 45.29119318181818, 'total': 14080, 'correct': 6377}, 'mmlu_shapley_blocks_pruned_19': {'correct': 3254, 'weighted_acc': 23.110795454545453, 'total': 14080}, 'block_22_relative_l1_influence': 0.34519362449645996, 'eval_relative_l2_blocks_pruned_15': {'avg_loss': 5.698853039350666, 'avg_seq_perplexity': 324.8899526127049, 'num_ex': 15616}, 'block_25_shapley_influence': -195.38117765859693, 'block_3_adapter_loss_influence': 0.012830626289799528, 'block_23_adapter_loss_influence': 0.117302222560917, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 6405, 'weighted_acc': 45.49005681818182}, 'mmlu_block_adapter_loss_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_1_l1_influence': 87.23428344726562, 'block_26_shapley_influence': -183.14284688063745, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 6345, 'weighted_acc': 45.06392045454545}, 'block_13_shapley': 170.8186938289377, 'block_15_l2_influence': 12.254401206970217, 'block_22_shapley_influence': -184.75620900190395, 'eval_cosine_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'eval_cosine_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 11.508834088434938, 'avg_seq_perplexity': 101011.12295081968}, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'eval_block_adapter_loss_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 9.28133604956455, 'avg_seq_perplexity': 11274.330942622952}, 'block_18_l1_influence': 822.3955688476562, 'block_28_l2_influence': 28.02256202697754, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_8_shapley': 134.22103673932574, 'block_19_l2_influence': 17.01076316833496, 'block_15_cosine_influence': 0.1058509349822998, 'mmlu_block_adapter_loss_blocks_pruned_10': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_24_shapley': 192.66154116034213, 'eval_shapley_blocks_pruned_7': {'avg_loss': 2.619051823850538, 'avg_seq_perplexity': 14.3173577980917, 'num_ex': 15616}, 'block_14_adapter_loss_influence': 0.04009412682574728, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.396882604380123, 'avg_seq_perplexity': 31.8140649013832}, 'eval_block_adapter_loss_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 9.024725241739242, 'avg_seq_perplexity': 8712.644467213115}, 'eval_block_adapter_loss_blocks_pruned_19': {'avg_seq_perplexity': 14399.980532786883, 'num_ex': 15616, 'avg_loss': 9.530660660540471}, 'block_12_shapley': 166.21382224344828, 'block_4_l1_influence': 178.85916137695312, 'eval_shapley_blocks_pruned_17': {'avg_loss': 10.57779380923412, 'avg_seq_perplexity': 47380.97131147541, 'num_ex': 15616}, 'eval_shapley_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 10.06144139024078, 'avg_seq_perplexity': 23735.09631147541}, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 9.916593958119876, 'avg_seq_perplexity': 21425.02868852459}, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 9.25099657402664, 'avg_seq_perplexity': 10754.60963114754}, 'mmlu_block_adapter_loss_blocks_pruned_27': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_22_l1_influence': 1036.4832763671875, 'block_27_cosine_influence': 0.02994924783706665, 'mmlu_shapley_blocks_pruned_5': {'total': 14080, 'correct': 6350, 'weighted_acc': 45.09943181818182}, 'block_7_relative_l2_influence': 0.5988410115242004, 'eval_block_adapter_loss_blocks_pruned_20': {'avg_seq_perplexity': 27518.071721311477, 'num_ex': 15616, 'avg_loss': 10.20601466444672}, 'block_27_shapley_influence': -185.76657637788597, 'eval_cosine_blocks_pruned_30': {'avg_seq_perplexity': 121361.51639344262, 'num_ex': 15616, 'avg_loss': 11.699054655481556}, 'eval_shapley_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 5.140289806928791, 'avg_seq_perplexity': 183.0825595543033}, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.396882604380123, 'avg_seq_perplexity': 31.8140649013832}, 'block_26_shapley': 183.14284688063745, 'block_0_relative_l2_influence': 2.2883081436157227, 'block_22_relative_l2_influence': 0.33816927671432495, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.117274800284964, 'avg_seq_perplexity': 8.613628449987193}, 'mmlu_block_adapter_loss_blocks_pruned_30': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_16_l2_influence': 14.78549098968506, 'block_21_cosine_influence': 0.04663395881652832, 'eval_shapley_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.419607944175845, 'avg_seq_perplexity': 11.674591564741291}, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3288, 'weighted_acc': 23.352272727272727}, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3561, 'weighted_acc': 25.291193181818183}, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 6405, 'weighted_acc': 45.49005681818182}, 'eval_shapley_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 4.089550330990651, 'avg_seq_perplexity': 65.71361904456967}, 'eval_relative_l1_blocks_pruned_29': {'avg_seq_perplexity': 8787.724385245901, 'num_ex': 15616, 'avg_loss': 9.038275046426742}, 'block_17_relative_l2_influence': 0.44726189970970154, 'block_29_relative_l2_influence': 0.27895674109458923, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.1480522781121927, 'avg_seq_perplexity': 8.89274622182377}, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 10.603300501088627, 'avg_seq_perplexity': 40946.74590163935}, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 6081, 'weighted_acc': 43.18892045454545}, 'mmlu_relative_l1_blocks_pruned_16': {'weighted_acc': 23.671875, 'total': 14080, 'correct': 3333}, 'block_25_l2_influence': 21.089279174804688, 'eval_cosine_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 4.118139798523949, 'avg_seq_perplexity': 65.0340636206455}, 'mmlu_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l1_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 11.508834088434938, 'avg_seq_perplexity': 101011.12295081968}, 'block_17_shapley': 172.51157741400704, 'eval_cosine_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.579070294489626, 'avg_seq_perplexity': 13.773333440061476}, 'eval_cosine_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 6.835669345543033, 'avg_seq_perplexity': 1018.5566726434428}, 'eval_shapley_blocks_pruned_1': {'avg_seq_perplexity': 7.417071733318392, 'num_ex': 15616, 'avg_loss': 1.9661196098953}, 'eval_block_adapter_loss_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 8.816125088050716, 'avg_seq_perplexity': 7260.613729508197}, 'mmlu_block_adapter_loss_blocks_pruned_2': {'total': 14080, 'correct': 3225, 'weighted_acc': 22.904829545454547}, 'block_17_shapley_influence': -172.51157741400704, 'block_12_relative_l2_influence': 0.49484288692474365, 'block_14_relative_l2_influence': 0.4928034543991089, 'mmlu_relative_l2_blocks_pruned_4': {'correct': 6279, 'weighted_acc': 44.59517045454545, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_14': {'correct': 4754, 'weighted_acc': 33.76420454545455, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, '_runtime': 13193.003663778303, 'block_10_adapter_loss_influence': 0.02604332940318332, 'eval_cosine_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.294673732069672, 'avg_seq_perplexity': 10.307507124103484}, 'eval_cosine_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.396882604380123, 'avg_seq_perplexity': 31.8140649013832}, 'eval_cosine_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 4.481098112512807, 'avg_seq_perplexity': 94.08299180327867}, 'eval_cosine_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 9.952953901447234, 'avg_seq_perplexity': 21947.698770491803}, 'mmlu_relative_l1_blocks_pruned_17': {'weighted_acc': 23.132102272727273, 'total': 14080, 'correct': 3257}, 'eval_block_adapter_loss_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 9.66103075371414, 'avg_seq_perplexity': 16651.703893442624}, 'block_0_adapter_loss_influence': 0.013444822278543024, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3271, 'weighted_acc': 23.23153409090909}, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 10.76212098168545, 'avg_seq_perplexity': 47673.610655737706}, 'block_29_shapley': 142.17809868328234, 'block_22_l2_influence': 21.1164608001709, 'eval_cosine_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 11.375948546362704, 'avg_seq_perplexity': 88102.95081967213}, 'block_9_relative_l2_influence': 0.5496426224708557, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 6099, 'weighted_acc': 43.31676136363637}, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.974963829165599, 'avg_seq_perplexity': 7.48414336657915}, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 5728, 'weighted_acc': 40.68181818181818}, 'mmlu_block_adapter_loss_blocks_pruned_21': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_2_l2_influence': 1.8989042043685913, 'block_16_shapley_influence': -139.44913967087604, 'eval_shapley_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.2882475305776127, 'avg_seq_perplexity': 10.21715308017418}, 'eval_relative_l2_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 9.190628802190062, 'avg_seq_perplexity': 10275.97950819672}, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 9.142601138255635, 'avg_seq_perplexity': 10063.926229508195}, 'block_31_shapley_influence': 338.632586437735, 'block_6_relative_l2_influence': 0.6134799718856812, 'eval_block_adapter_loss_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 10.32096287461578, 'avg_seq_perplexity': 31108.22745901639}, 'block_2_shapley': -914.9998800033576, 'mmlu_shapley_blocks_pruned_7': {'weighted_acc': 40.51136363636363, 'total': 14080, 'correct': 5704}, 'block_5_relative_l2_influence': 0.6493842601776123, 'block_18_adapter_loss_influence': 0.07758403274248231, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9661196098953, 'avg_seq_perplexity': 7.417071733318392}, 'block_23_shapley_influence': -191.70751259896855, 'mmlu_relative_l1_blocks_pruned_6': {'correct': 5901, 'weighted_acc': 41.91051136363637, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_24': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_14_shapley': 178.79431579339789, 'block_8_l2_influence': 6.4199981689453125, 'block_11_relative_l2_influence': 0.5047162771224976, 'block_15_adapter_loss_influence': 0.0483939004198658, 'eval_relative_l1_blocks_pruned_11': {'avg_loss': 3.863253734150871, 'avg_seq_perplexity': 50.13571417136271, 'num_ex': 15616}, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 6.23790503329918, 'avg_seq_perplexity': 562.7467981557377}, 'block_20_shapley_influence': -174.32782661585497, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_3_relative_l2_influence': 0.7463257312774658, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 6335, 'weighted_acc': 44.99289772727273}, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 4687, 'weighted_acc': 33.28835227272727}, 'eval_block_adapter_loss_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 10.96164991034836, 'avg_seq_perplexity': 58111.315573770495}, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 6084, 'weighted_acc': 43.21022727272727}, 'mmlu_block_adapter_loss_blocks_pruned_26': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_20_l2_influence': 19.696258544921875, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 5597, 'weighted_acc': 39.75142045454545}, 'mmlu_cosine_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_4_relative_l2_influence': 0.7074297070503235, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.0923579481781505, 'avg_seq_perplexity': 23.11724353227459}, 'eval_relative_l1_blocks_pruned_14': {'avg_loss': 5.04418445024334, 'avg_seq_perplexity': 166.03128201844262, 'num_ex': 15616}, 'eval_relative_l1_blocks_pruned_26': {'avg_seq_perplexity': 60145.93032786885, 'num_ex': 15616, 'avg_loss': 10.99329113569416}, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 4.118139798523949, 'avg_seq_perplexity': 65.0340636206455}, 'mmlu_block_adapter_loss_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_25_shapley': 195.38117765859693, 'block_31_shapley': -338.632586437735, 'mmlu_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_24': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_21_shapley': 184.79563753094132, 'block_7_l1_influence': 292.6363220214844, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 6345, 'weighted_acc': 45.06392045454545}, 'eval_shapley_blocks_pruned_9': {'avg_seq_perplexity': 24.9944568071209, 'num_ex': 15616, 'avg_loss': 3.1426451636142416}, 'mmlu_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.0923579481781505, 'avg_seq_perplexity': 23.11724353227459}, 'block_7_shapley_influence': -97.1109456304088, 'eval_shapley_blocks_pruned_28': {'avg_loss': 9.37496497982838, 'avg_seq_perplexity': 12223.259221311477, 'num_ex': 15616}, 'block_6_l2_influence': 4.994290828704834, 'block_22_adapter_loss_influence': 0.1265442920963328, 'block_11_shapley': 170.7146121571338, 'block_31_adapter_loss_influence': 4.548427165581419, 'block_13_cosine_influence': 0.10999011993408205, 'eval_cosine_blocks_pruned_27': {'avg_seq_perplexity': 109646.5081967213, 'num_ex': 15616, 'avg_loss': 11.5971179399334}, 'eval_cosine_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 10.06144139024078, 'avg_seq_perplexity': 23735.09631147541}, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 7.986114501953125, 'avg_seq_perplexity': 3263.1936475409834}, 'block_7_cosine_influence': 0.14215034246444702, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 4475, 'weighted_acc': 31.782670454545453}, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_18_cosine_influence': 0.07557892799377441, 'block_28_shapley_influence': -156.94869571647143, 'mmlu_shapley_blocks_pruned_15': {'weighted_acc': 25.525568181818183, 'total': 14080, 'correct': 3594}, 'block_15_relative_l2_influence': 0.5085884928703308, 'block_26_adapter_loss_influence': 0.16703067870292632, 'eval_block_adapter_loss_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 9.632219158235143, 'avg_seq_perplexity': 16095.281762295082}, 'block_8_shapley_influence': -134.22103673932574, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'block_30_adapter_loss_influence': 2.4361693434680065, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 11.336297707479508, 'avg_seq_perplexity': 84236.59016393442}, 'block_4_shapley_influence': 676.7948392541866, 'eval_cosine_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.8369355748911373, 'avg_seq_perplexity': 17.793439020876026}, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 5901, 'weighted_acc': 41.91051136363637}, 'eval_shapley_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 8.865937780161373, 'avg_seq_perplexity': 7469.931864754099}, 'block_11_adapter_loss_influence': 0.027482067981247436, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_cosine_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.0923579481781505, 'avg_seq_perplexity': 23.11724353227459}, 'mmlu_shapley_blocks_pruned_2': {'total': 14080, 'correct': 6492, 'weighted_acc': 46.10795454545455}, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_11_l1_influence': 413.3312683105469, 'block_25_relative_l2_influence': 0.25527483224868774, 'block_8_adapter_loss_influence': 0.02078090758476226, 'block_24_shapley_influence': -192.66154116034213, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_26_relative_l2_influence': 0.28466397523880005, 'mmlu_relative_l1_blocks_pruned_18': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_cosine_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.974963829165599, 'avg_seq_perplexity': 7.48414336657915}, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_16_relative_l1_influence': 0.5747864246368408, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 8.964932801293545, 'avg_seq_perplexity': 8243.186987704918}, 'block_26_l2_influence': 24.85918426513672, 'block_10_relative_l1_influence': 0.5880851745605469, 'block_18_relative_l1_influence': 0.4682265818119049, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 9.916593958119876, 'avg_seq_perplexity': 21425.02868852459}, 'eval_relative_l1_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 9.25099657402664, 'avg_seq_perplexity': 10754.60963114754}, 'mmlu_block_adapter_loss_blocks_pruned_14': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_27_l1_influence': 1221.052490234375, 'block_13_shapley_influence': -170.8186938289377, 'eval_block_adapter_loss_blocks_pruned_13': {'avg_loss': 8.922942614946209, 'avg_seq_perplexity': 7941.862192622951, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 9.18064405097336, 'avg_seq_perplexity': 10158.975409836066}, 'mmlu_block_adapter_loss_blocks_pruned_25': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_22_cosine_influence': 0.04405450820922851, 'block_7_relative_l1_influence': 0.6601131558418274, 'block_26_l1_influence': 1186.2867431640625, 'block_16_cosine_influence': 0.10623013973236084, 'eval_block_adapter_loss_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 9.357333824282788, 'avg_seq_perplexity': 13814.565573770493}, 'mmlu_block_adapter_loss_blocks_pruned_1': {'weighted_acc': 25.34090909090909, 'total': 14080, 'correct': 3568}, 'block_11_l2_influence': 8.14252758026123, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 6457, 'weighted_acc': 45.859375}, 'block_19_relative_l1_influence': 0.42157018184661865, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 11.66388940029457, 'avg_seq_perplexity': 117457.76229508196}, 'block_19_l1_influence': 858.4782104492188, 'block_23_l1_influence': 1021.554931640625, 'eval_cosine_blocks_pruned_10': {'avg_seq_perplexity': 38.255263031506146, 'num_ex': 15616, 'avg_loss': 3.5984747214395494}, 'block_5_adapter_loss_influence': 0.015239631083287405, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 3.5984747214395494, 'avg_seq_perplexity': 38.255263031506146}, 'block_13_l2_influence': 9.899206161499023, 'block_0_shapley_influence': 386.08157040684347, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_cosine_blocks_pruned_6': {'avg_loss': 2.7270640388863985, 'avg_seq_perplexity': 16.067599937564037, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 5728, 'weighted_acc': 40.68181818181818}, 'block_2_relative_l2_influence': 0.7216098308563232, 'eval_shapley_blocks_pruned_31': {'avg_seq_perplexity': 22274.004098360656, 'num_ex': 15616, 'avg_loss': 9.996330886590677}, 'eval_relative_l2_blocks_pruned_22': {'avg_loss': 10.536252881659836, 'avg_seq_perplexity': 38419.26229508197, 'num_ex': 15616}, 'mmlu_block_adapter_loss_blocks_pruned_7': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_25': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_relative_l2_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_18': {'avg_seq_perplexity': 11229.814549180328, 'num_ex': 15616, 'avg_loss': 9.27755287045338}, 'block_24_cosine_influence': 0.034784018993377686, 'block_12_shapley_influence': -166.21382224344828, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_11': {'total': 14080, 'correct': 3576, 'weighted_acc': 25.397727272727273}, 'mmlu_relative_l2_blocks_pruned_6': {'weighted_acc': 40.546875, 'total': 14080, 'correct': 5709}, 'eval_shapley_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 8.76189184970543, 'avg_seq_perplexity': 7726.035348360656}, 'block_31_relative_l1_influence': 0.9234006404876708, 'block_7_adapter_loss_influence': 0.019087951822883288, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 6084, 'weighted_acc': 43.21022727272727}, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 4687, 'weighted_acc': 33.28835227272727}, 'block_3_shapley': -745.4564184943342, 'eval_cosine_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 5.04418445024334, 'avg_seq_perplexity': 166.03128201844262}, 'eval_cosine_blocks_pruned_18': {'avg_loss': 9.26079321689293, 'avg_seq_perplexity': 11229.160860655738, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_0': {'correct': 6431, 'weighted_acc': 45.67471590909091, 'total': 14080}, 'block_21_adapter_loss_influence': 0.1042804170378512, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 6335, 'weighted_acc': 44.99289772727273}, 'eval_relative_l1_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 5.698853039350666, 'avg_seq_perplexity': 324.8899526127049}, 'block_23_l2_influence': 20.164697647094727, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_24_adapter_loss_influence': 0.1363545168218699, 'eval_relative_l2_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'eval_relative_l1_blocks_pruned_18': {'avg_loss': 8.819874247566599, 'avg_seq_perplexity': 7301.754098360656, 'num_ex': 15616}, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 9.952953901447234, 'avg_seq_perplexity': 21947.698770491803}, 'block_28_l1_influence': 1383.074462890625, 'block_30_shapley_influence': -40.97045246054057, 'mmlu_cosine_blocks_pruned_5': {'total': 14080, 'correct': 6084, 'weighted_acc': 43.21022727272727}, 'eval_shapley_blocks_pruned_18': {'avg_loss': 12.052214075307376, 'avg_seq_perplexity': 204805.4098360656, 'num_ex': 15616}, 'mmlu_relative_l2_blocks_pruned_7': {'weighted_acc': 40.68181818181818, 'total': 14080, 'correct': 5728}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 10.901629338498976, 'avg_seq_perplexity': 55030.774590163935}, 'block_22_shapley': 184.75620900190395, 'block_0_l2_influence': 1.409197449684143, 'eval_shapley_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 6.884810650934939, 'avg_seq_perplexity': 1075.944287909836}, 'block_27_relative_l2_influence': 0.25362786650657654, 'eval_relative_l1_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 10.69570472592213, 'avg_seq_perplexity': 45702.42213114754}, 'eval_relative_l1_blocks_pruned_32': {'avg_seq_perplexity': 23735.09631147541, 'num_ex': 15616, 'avg_loss': 10.06144139024078}, 'mmlu_block_adapter_loss_blocks_pruned_18': {'total': 14080, 'correct': 3731, 'weighted_acc': 26.498579545454547}, 'block_10_shapley': 154.93900876952358, 'block_0_l1_influence': 32.94124221801758, 'block_17_cosine_influence': 0.08392786979675293, 'block_5_shapley_influence': 381.5808534535816, 'eval_cosine_blocks_pruned_11': {'avg_loss': 3.819158085056993, 'avg_seq_perplexity': 47.85661340932377, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_19': {'correct': 3263, 'weighted_acc': 23.17471590909091, 'total': 14080}, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'block_15_l1_influence': 621.271728515625, 'block_28_relative_l1_influence': 0.2919284403324127, 'block_27_adapter_loss_influence': 0.1601869928924836, 'block_30_l2_influence': 47.73404693603515, 'block_13_relative_l2_influence': 0.5115298628807068, 'block_30_relative_l1_influence': 0.3866461515426636, 'block_29_adapter_loss_influence': 0.25184562501602237, 'mmlu_relative_l2_blocks_pruned_17': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_17_l2_influence': 14.627463340759276, 'eval_cosine_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.1480522781121927, 'avg_seq_perplexity': 8.89274622182377}, 'block_24_relative_l2_influence': 0.29034295678138733, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 6099, 'weighted_acc': 43.31676136363637}, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3271, 'weighted_acc': 23.23153409090909}, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_12_l2_influence': 8.7528076171875, 'block_1_cosine_influence': 0.25013673305511475, 'mmlu_shapley_blocks_pruned_28': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_17_adapter_loss_influence': 0.06516158844820294, '_timestamp': 1713211296.0061338, 'block_9_l2_influence': 7.0552897453308105, 'block_9_shapley_influence': -152.10490310829078, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 6503, 'weighted_acc': 46.18607954545455}, 'eval_shapley_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 9.04612256659836, 'avg_seq_perplexity': 8808.977459016394}, 'block_21_relative_l2_influence': 0.33956703543663025, 'block_23_relative_l2_influence': 0.2882756292819977, 'block_8_l1_influence': 325.37054443359375, 'block_30_cosine_influence': 0.06042051315307617, 'block_12_adapter_loss_influence': 0.03000501299412941, 'block_8_relative_l1_influence': 0.628603994846344, 'eval_shapley_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 9.927991523117315, 'avg_seq_perplexity': 20828.678278688523}, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 4754, 'weighted_acc': 33.76420454545455}, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 8.962059146068135, 'avg_seq_perplexity': 8253.951844262296}, 'block_19_shapley_influence': -167.33147909824663, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 6364, 'weighted_acc': 45.19886363636363}, 'eval_block_adapter_loss_blocks_pruned_25': {'avg_loss': 9.847809338178791, 'avg_seq_perplexity': 19352.338114754097, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_32': {'avg_seq_perplexity': 23735.09631147541, 'num_ex': 15616, 'avg_loss': 10.06144139024078}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_15': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_11_cosine_influence': 0.11324995756149292, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 4.481098112512807, 'avg_seq_perplexity': 94.08299180327867}, 'block_21_l1_influence': 954.6559448242188, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 6364, 'weighted_acc': 45.19886363636363}, 'mmlu_cosine_blocks_pruned_9': {'weighted_acc': 43.31676136363637, 'total': 14080, 'correct': 6099}, 'block_20_relative_l1_influence': 0.4247560501098633, 'block_25_adapter_loss_influence': 0.12634256064060578, 'mmlu_relative_l1_blocks_pruned_15': {'total': 14080, 'correct': 3561, 'weighted_acc': 25.291193181818183}, 'mmlu_block_adapter_loss_blocks_pruned_16': {'total': 14080, 'correct': 3598, 'weighted_acc': 25.553977272727273}, 'block_27_shapley': 185.76657637788597, 'block_11_shapley_influence': -170.7146121571338, 'eval_cosine_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 8.403932665215164, 'avg_seq_perplexity': 4781.175204918033}, 'block_1_relative_l1_influence': 1.3039567470550537, 'block_2_adapter_loss_influence': 0.012289758389655249, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 11.375948546362704, 'avg_seq_perplexity': 88102.95081967213}, 'eval_cosine_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 5.698853039350666, 'avg_seq_perplexity': 324.8899526127049}, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 6081, 'weighted_acc': 43.18892045454545}, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3333, 'weighted_acc': 23.671875}, 'mmlu_block_adapter_loss_blocks_pruned_3': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_2_shapley_influence': 914.9998800033576, 'block_24_relative_l1_influence': 0.2969912886619568, 'block_0_cosine_influence': 0.4067151546478271, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 6335, 'weighted_acc': 44.99289772727273}, 'mmlu_cosine_blocks_pruned_10': {'total': 14080, 'correct': 6090, 'weighted_acc': 43.25284090909091}, 'block_28_relative_l2_influence': 0.2773164212703705, 'block_6_adapter_loss_influence': 0.01710650136570543, 'eval_relative_l2_blocks_pruned_17': {'avg_seq_perplexity': 1087.546618852459, 'num_ex': 15616, 'avg_loss': 6.906009861680328}, 'block_1_l2_influence': 6.886124134063721, 'block_13_relative_l1_influence': 0.5478916764259338, 'block_30_relative_l2_influence': 0.37149015069007874, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 4754, 'weighted_acc': 33.76420454545455}, 'mmlu_cosine_blocks_pruned_18': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_27_relative_l1_influence': 0.27460217475891113, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'mmlu_block_adapter_loss_blocks_pruned_23': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'block_31_cosine_influence': 0.30754172801971436, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.8369355748911373, 'avg_seq_perplexity': 17.793439020876026}, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 6377, 'weighted_acc': 45.29119318181818}, 'mmlu_block_adapter_loss_blocks_pruned_8': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_0_shapley': -386.08157040684347, 'block_17_l1_influence': 741.537109375, 'block_29_shapley_influence': -142.17809868328234, 'eval_cosine_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 10.536252881659836, 'avg_seq_perplexity': 38419.26229508197}, 'block_28_adapter_loss_influence': 0.21111950393188575, 'eval_relative_l1_blocks_pruned_7': {'avg_seq_perplexity': 17.793439020876026, 'num_ex': 15616, 'avg_loss': 2.8369355748911373}, 'mmlu_relative_l1_blocks_pruned_31': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_26_cosine_influence': 0.033315300941467285, 'eval_cosine_blocks_pruned_31': {'avg_seq_perplexity': 10275.97950819672, 'num_ex': 15616, 'avg_loss': 9.190628802190062}, 'mmlu_shapley_blocks_pruned_14': {'correct': 3588, 'weighted_acc': 25.482954545454547, 'total': 14080}, 'block_1_adapter_loss_influence': 4.269093839725184, 'block_6_l1_influence': 252.85728454589844, 'eval_cosine_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 10.69570472592213, 'avg_seq_perplexity': 45702.42213114754}, 'eval_shapley_blocks_pruned_23': {'avg_seq_perplexity': 11792.17418032787, 'num_ex': 15616, 'avg_loss': 9.344824618980534}, 'eval_relative_l2_blocks_pruned_11': {'avg_loss': 3.863253734150871, 'avg_seq_perplexity': 50.13571417136271, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 6.23790503329918, 'avg_seq_perplexity': 562.7467981557377}, 'mmlu_relative_l1_blocks_pruned_23': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 9.011608686603484, 'avg_seq_perplexity': 8665.516393442624}, 'block_20_shapley': 174.32782661585497, 'block_6_cosine_influence': 0.14378207921981812, 'eval_cosine_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 11.223030465548156, 'avg_seq_perplexity': 75381.97540983607}, 'block_16_adapter_loss_influence': 0.06540246827373551, 'block_3_relative_l1_influence': 0.8830469846725464, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 6311, 'weighted_acc': 44.82244318181818}, 'eval_block_adapter_loss_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 9.721413534195698, 'avg_seq_perplexity': 17671.97950819672}, 'eval_block_adapter_loss_blocks_pruned_31': {'avg_seq_perplexity': 234981.868852459, 'num_ex': 15616, 'avg_loss': 12.363999663806352}, 'block_2_cosine_influence': 0.14550352096557617, 'block_23_cosine_influence': 0.03654038906097412, 'eval_shapley_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.0914751897092727, 'avg_seq_perplexity': 8.389954113569416}, 'block_20_relative_l2_influence': 0.4098103642463684, 'block_29_l2_influence': 30.61144256591797, 'block_4_relative_l1_influence': 0.8512113690376282, 'eval_block_adapter_loss_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 9.935624919953892, 'avg_seq_perplexity': 21967.061475409835}, 'block_28_cosine_influence': 0.033308446407318115, 'block_3_shapley_influence': 745.4564184943342, 'mmlu_cosine_blocks_pruned_0': {'weighted_acc': 45.67471590909091, 'total': 14080, 'correct': 6431}, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 4.118139798523949, 'avg_seq_perplexity': 65.0340636206455}, 'eval_relative_l2_blocks_pruned_14': {'avg_loss': 5.04418445024334, 'avg_seq_perplexity': 166.03128201844262, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 10.99329113569416, 'avg_seq_perplexity': 60145.93032786885}, 'block_18_l2_influence': 16.233346939086914, 'block_30_l1_influence': 2135.329345703125, 'eval_shapley_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 8.722054903624487, 'avg_seq_perplexity': 6434.355020491803}, 'block_21_relative_l1_influence': 0.35441818833351135, 'block_23_relative_l1_influence': 0.30553990602493286, 'block_13_adapter_loss_influence': 0.035087009645857904, 'block_16_shapley': 139.44913967087604, 'block_3_cosine_influence': 0.1463233232498169, 'eval_shapley_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 9.577111416175716, 'avg_seq_perplexity': 14818.305327868851}, 'mmlu_shapley_blocks_pruned_13': {'weighted_acc': 23.103693181818183, 'total': 14080, 'correct': 3253}, 'block_30_shapley': 40.97045246054057, 'block_9_l1_influence': 358.3590087890625, 'block_21_l2_influence': 18.971097946166992, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3294, 'weighted_acc': 23.394886363636363}, 'mmlu_shapley_blocks_pruned_32': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_10_relative_l2_influence': 0.5394858121871948, 'block_18_relative_l2_influence': 0.4440629482269287, 'block_18_shapley': 173.33250867809713, 'eval_shapley_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.022213169785797, 'avg_seq_perplexity': 7.837031630219006}, 'block_9_relative_l1_influence': 0.6046781539916992, 'block_5_l2_influence': 4.297958850860596, 'block_25_l1_influence': 1068.22607421875, 'block_1_shapley_influence': 406.9596384040968, 'eval_cosine_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 11.85953209048412, 'avg_seq_perplexity': 142373.24590163934}, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 3561, 'weighted_acc': 25.291193181818183}, 'block_26_relative_l1_influence': 0.2866618037223816, 'eval_relative_l1_blocks_pruned_31': {'avg_loss': 9.488039110527664, 'avg_seq_perplexity': 13548.507172131149, 'num_ex': 15616}, 'mmlu_block_adapter_loss_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_16_l1_influence': 749.4525756835938, 'block_8_cosine_influence': 0.1340976357460022, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3315, 'weighted_acc': 23.54403409090909}, 'block_16_relative_l2_influence': 0.5378374457359314, 'block_10_l2_influence': 7.797500133514404, 'block_14_l1_influence': 545.2780151367188, 'block_19_cosine_influence': 0.06367117166519165, 'block_6_relative_l1_influence': 0.6861553192138672, 'mmlu_block_adapter_loss_blocks_pruned_11': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_18_shapley_influence': -173.33250867809713, 'block_5_relative_l1_influence': 0.7556422352790833, 'block_25_relative_l1_influence': 0.27384209632873535, 'eval_block_adapter_loss_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 9.5966076460041, 'avg_seq_perplexity': 15600.269467213117}, 'block_31_l2_influence': 135.4247589111328, 'eval_cosine_blocks_pruned_19': {'avg_loss': 9.863665471311476, 'avg_seq_perplexity': 20146.266393442624, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 6379, 'weighted_acc': 45.30539772727273}, 'block_0_relative_l1_influence': 1.1988539695739746, 'block_31_relative_l2_influence': 1.0167216062545776, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0338034707991803, 'avg_seq_perplexity': 7.927544265496926}, 'block_5_shapley': -381.5808534535816, 'block_6_shapley': -28.250502444260174, 'block_10_l1_influence': 396.16998291015625, 'eval_shapley_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 11.405704685899078, 'avg_seq_perplexity': 156238.3606557377}, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.579070294489626, 'avg_seq_perplexity': 13.773333440061476}, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.656216730836962, 'avg_seq_perplexity': 14.803112592853484}, 'block_9_shapley': 152.10490310829078, 'block_31_l1_influence': 5721.4150390625, 'eval_shapley_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 7.673809114049693, 'avg_seq_perplexity': 2344.629610655738}, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.7270640388863985, 'avg_seq_perplexity': 16.067599937564037}, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.579070294489626, 'avg_seq_perplexity': 13.773333440061476}, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 10.603300501088627, 'avg_seq_perplexity': 40946.74590163935}, 'eval_block_adapter_loss_blocks_pruned_23': {'avg_loss': 9.609602130827357, 'avg_seq_perplexity': 15477.21618852459, 'num_ex': 15616}, 'block_2_l1_influence': 93.3169174194336, 'block_29_cosine_influence': 0.03388875722885132, 'eval_cosine_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 10.603300501088627, 'avg_seq_perplexity': 40946.74590163935}, 'eval_shapley_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.188713448946593, 'avg_seq_perplexity': 9.251279737128586}, 'mmlu_shapley_blocks_pruned_12': {'total': 14080, 'correct': 3492, 'weighted_acc': 24.801136363636363}, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0338034707991803, 'avg_seq_perplexity': 7.927544265496926}, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 11.223030465548156, 'avg_seq_perplexity': 75381.97540983607}, 'mmlu_block_adapter_loss_blocks_pruned_9': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_3_l2_influence': 2.720348834991455, 'block_24_l1_influence': 1078.9178466796875, 'eval_shapley_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'block_9_adapter_loss_influence': 0.023508386400706262, 'block_19_adapter_loss_influence': 0.08464408292449625, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_14_cosine_influence': 0.1057313084602356, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 11.508834088434938, 'avg_seq_perplexity': 101011.12295081968}, 'block_29_l1_influence': 1505.0501708984375, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 4467, 'weighted_acc': 31.725852272727273}, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_19_relative_l2_influence': 0.4025209844112396, 'mmlu_relative_l1_blocks_pruned_8': {'weighted_acc': 39.75142045454545, 'total': 14080, 'correct': 5597}, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 6090, 'weighted_acc': 43.25284090909091}, 'block_13_l1_influence': 500.460693359375, 'block_27_l2_influence': 24.068302154541016, 'mmlu_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_20_adapter_loss_influence': 0.10972642781208342, 'mmlu_relative_l1_blocks_pruned_12': {'correct': 6068, 'weighted_acc': 43.09659090909091, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, '_step': 337, 'block_14_l2_influence': 10.728201866149902, 'block_20_cosine_influence': 0.06151467561721802, 'mmlu_cosine_blocks_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_20': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_19_shapley': 167.33147909824663, 'mmlu_shapley_blocks_pruned_21': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 4687, 'weighted_acc': 33.28835227272727}, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_8_relative_l2_influence': 0.5692880153656006, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 6090, 'weighted_acc': 43.25284090909091}, 'mmlu_block_adapter_loss_blocks_pruned_12': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_19': {'total': 14080, 'correct': 3485, 'weighted_acc': 24.751420454545453}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 1000, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_single', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_pretrained_steps_1000_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_pretrained_steps_1000_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 32, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 25000}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_pretrained_steps_1000_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine
5,"{'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_7': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_cosine_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 10.502272308849898, 'avg_seq_perplexity': 36917.91393442623}, 'block_17_relative_l2_influence': 0.44726189970970154, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l1_blocks_pruned_30': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_8': {'total': 14080, 'correct': 3591, 'weighted_acc': 25.504261363636363}, 'block_12_l2_influence': 8.7528076171875, 'block_19_l2_influence': 17.01076316833496, 'eval_cosine_blocks_pruned_20': {'avg_loss': 11.26924108286373, 'avg_seq_perplexity': 80553.74590163934, 'num_ex': 15616}, 'eval_cosine_blocks_pruned_21': {'avg_seq_perplexity': 72519.98360655738, 'num_ex': 15616, 'avg_loss': 11.164206582991802}, 'block_6_l1_influence': 252.85728454589844, 'mmlu_relative_l1_blocks_pruned_4': {'correct': 6318, 'weighted_acc': 44.87215909090909, 'total': 14080}, 'block_3_shapley_influence': 487.6037641511218, 'block_11_shapley_influence': -96.86341860653752, 'mmlu_shapley_blocks_pruned_1': {'total': 14080, 'correct': 6402, 'weighted_acc': 45.46875}, 'eval_cosine_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 11.48502537461578, 'avg_seq_perplexity': 97946.32786885246}, 'mmlu_cosine_blocks_pruned_22': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_6': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 6317, 'weighted_acc': 44.86505681818182}, 'mmlu_block_adapter_loss_blocks_pruned_2': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_15_shapley': 155.33562480871393, 'block_16_shapley': 138.4133720908951, 'eval_shapley_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 7.440985507652408, 'avg_seq_perplexity': 1945.1120645491803}, 'block_12_adapter_loss_influence': 0.06098840352059193, 'block_2_adapter_loss_influence': 0.04519407978010921, 'block_1_shapley': -342.9262995471581, 'block_6_cosine_influence': 0.14378207921981812, 'block_1_relative_l2_influence': 1.7135639190673828, 'mmlu_shapley_blocks_pruned_12': {'total': 14080, 'correct': 4558, 'weighted_acc': 32.37215909090909}, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 5083, 'weighted_acc': 36.10085227272727}, 'mmlu_block_adapter_loss_blocks_pruned_23': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_3_l1_influence': 132.65261840820312, 'block_18_cosine_influence': 0.07557892799377441, 'block_22_adapter_loss_influence': 0.15847728250455034, 'mmlu_relative_l1_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l2_blocks_pruned_18': {'avg_seq_perplexity': 51248.36475409836, 'num_ex': 15616, 'avg_loss': 10.822410708568135}, 'block_14_l2_influence': 10.728201866149902, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 7.612179115170338, 'avg_seq_perplexity': 2221.1127049180327}, 'eval_block_adapter_loss_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 9.737831991226948, 'avg_seq_perplexity': 17903.444672131147}, 'eval_cosine_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 11.10542772637039, 'avg_seq_perplexity': 67088.52868852459}, 'mmlu_block_adapter_loss_blocks_pruned_3': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_15_l2_influence': 12.254401206970217, 'block_0_adapter_loss_influence': 0.04529163776801393, 'mmlu_shapley_blocks_pruned_7': {'weighted_acc': 43.33806818181818, 'total': 14080, 'correct': 6102}, 'block_17_relative_l1_influence': 0.4743492305278778, 'eval_relative_l1_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 6.020243660348361, 'avg_seq_perplexity': 469.9909387807377}, 'mmlu_block_adapter_loss_blocks_pruned_4': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3480, 'weighted_acc': 24.71590909090909}, 'mmlu_block_adapter_loss_blocks_pruned_18': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_25_adapter_loss_influence': 0.1556634065848672, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.043510311939677, 'avg_seq_perplexity': 8.003551045402151}, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.162712972672259, 'avg_seq_perplexity': 9.019464211385758}, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 10.971081342853484, 'avg_seq_perplexity': 58870.2131147541}, 'block_3_cosine_influence': 0.1463233232498169, 'eval_cosine_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.5787543625128073, 'avg_seq_perplexity': 41.99135101818648}, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3773, 'weighted_acc': 26.796875}, 'mmlu_cosine_blocks_pruned_24': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'block_17_l2_influence': 14.627463340759276, 'block_27_l2_influence': 24.068302154541016, 'block_30_l1_influence': 2135.329345703125, 'block_19_cosine_influence': 0.06367117166519165, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 10.983585545274078, 'avg_seq_perplexity': 59767.86885245902}, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_0_shapley': -319.0400145683089, 'block_20_l2_influence': 19.696258544921875, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 4386, 'weighted_acc': 31.150568181818183}, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 6335, 'weighted_acc': 44.99289772727273}, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3480, 'weighted_acc': 24.71590909090909}, 'block_28_adapter_loss_influence': 0.23953870440037944, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.192506883965164, 'avg_seq_perplexity': 26.69186451396004}, 'block_27_shapley': 217.9958334346021, 'eval_cosine_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 11.21855188588627, 'avg_seq_perplexity': 75096.7131147541}, 'block_3_relative_l1_influence': 0.8830469846725464, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3726, 'weighted_acc': 26.463068181818183}, 'mmlu_cosine_blocks_pruned_10': {'total': 14080, 'correct': 5083, 'weighted_acc': 36.10085227272727}, 'eval_shapley_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 9.80797339267418, 'avg_seq_perplexity': 18794.200819672133}, 'eval_shapley_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 11.26924108286373, 'avg_seq_perplexity': 80553.74590163934}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 10.31991026831455, 'avg_seq_perplexity': 31035.233606557376}, 'block_28_l1_influence': 1383.074462890625, 'block_29_l1_influence': 1505.0501708984375, 'block_28_shapley_influence': -190.4729910876408, 'eval_shapley_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 5.158607858126281, 'avg_seq_perplexity': 207.0421202612705}, 'mmlu_block_adapter_loss_blocks_pruned_19': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 11.472262022925204, 'avg_seq_perplexity': 97062.8606557377}, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3756, 'weighted_acc': 26.676136363636363}, 'mmlu_cosine_blocks_pruned_9': {'total': 14080, 'correct': 6040, 'weighted_acc': 42.89772727272727}, 'eval_cosine_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 10.971081342853484, 'avg_seq_perplexity': 58870.2131147541}, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 5624, 'weighted_acc': 39.94318181818182}, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 8.53028844614498, 'avg_seq_perplexity': 5428.485655737705}, 'block_9_l1_influence': 358.3590087890625, 'block_13_l1_influence': 500.460693359375, 'block_6_shapley_influence': 382.12591108981496, 'block_21_shapley_influence': -207.95720254629975, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 4567, 'weighted_acc': 32.43607954545455}, 'eval_relative_l2_blocks_pruned_19': {'avg_loss': 10.691928550845288, 'avg_seq_perplexity': 45017.598360655735, 'num_ex': 15616}, 'mmlu_block_adapter_loss_blocks_pruned_15': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_10_shapley': 38.14724756906707, 'block_23_cosine_influence': 0.03654038906097412, 'eval_cosine_blocks_pruned_23': {'avg_loss': 10.983585545274078, 'avg_seq_perplexity': 59767.86885245902, 'num_ex': 15616}, 'block_0_relative_l2_influence': 2.2883081436157227, 'block_23_adapter_loss_influence': 0.14802817891522252, 'block_29_adapter_loss_influence': 0.28290135396905763, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'mmlu_cosine_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_shapley_blocks_pruned_10': {'avg_seq_perplexity': 536.2326139856557, 'num_ex': 15616, 'avg_loss': 6.090616194928279}, 'block_24_relative_l1_influence': 0.2969912886619568, 'block_13_adapter_loss_influence': 0.0662498380240111, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 6492, 'weighted_acc': 46.10795454545455}, 'block_4_relative_l2_influence': 0.7074297070503235, 'block_3_adapter_loss_influence': 0.04576898188352389, 'block_11_l1_influence': 413.3312683105469, 'eval_cosine_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.162712972672259, 'avg_seq_perplexity': 9.019464211385758}, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3480, 'weighted_acc': 24.71590909090909}, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3477, 'weighted_acc': 24.694602272727273}, '_runtime': 13230.632525920868, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3561, 'weighted_acc': 25.291193181818183}, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 5501, 'weighted_acc': 39.06960227272727}, 'block_10_shapley_influence': -38.14724756906707, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 5593, 'weighted_acc': 39.72301136363637}, 'block_10_relative_l2_influence': 0.5394858121871948, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 6287, 'weighted_acc': 44.65198863636363}, 'block_28_relative_l2_influence': 0.2773164212703705, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 8.977037773757685, 'avg_seq_perplexity': 8054.140881147541}, 'block_14_shapley': 160.74239384797215, 'block_31_l1_influence': 5721.4150390625, 'block_24_shapley_influence': -218.61006828287697, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.5787543625128073, 'avg_seq_perplexity': 41.99135101818648}, 'mmlu_shapley_blocks_pruned_2': {'total': 14080, 'correct': 6499, 'weighted_acc': 46.15767045454545}, 'block_5_relative_l2_influence': 0.6493842601776123, 'eval_shapley_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 6.555852671138576, 'avg_seq_perplexity': 829.1037397540983}, 'block_20_relative_l2_influence': 0.4098103642463684, 'block_11_relative_l2_influence': 0.5047162771224976, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3477, 'weighted_acc': 24.694602272727273}, 'mmlu_relative_l2_blocks_pruned_13': {'correct': 4386, 'weighted_acc': 31.150568181818183, 'total': 14080}, 'mmlu_shapley_blocks_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'block_2_relative_l2_influence': 0.7216098308563232, 'block_8_relative_l1_influence': 0.628603994846344, 'mmlu_shapley_blocks_pruned_13': {'weighted_acc': 31.193181818181817, 'total': 14080, 'correct': 4392}, 'eval_block_adapter_loss_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 9.900445656698258, 'avg_seq_perplexity': 21206.592213114753}, 'mmlu_block_adapter_loss_blocks_pruned_14': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_6_l2_influence': 4.994290828704834, 'block_8_l2_influence': 6.4199981689453125, 'block_25_l2_influence': 21.089279174804688, 'mmlu_cosine_blocks_pruned_2': {'correct': 6297, 'weighted_acc': 44.72301136363637, 'total': 14080}, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 4.870805083728228, 'avg_seq_perplexity': 143.625}, 'eval_cosine_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 11.186041159707992, 'avg_seq_perplexity': 73389.63114754099}, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_6_relative_l2_influence': 0.6134799718856812, 'mmlu_relative_l1_blocks_pruned_3': {'weighted_acc': 44.73721590909091, 'total': 14080, 'correct': 6299}, 'eval_block_adapter_loss_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 9.605304655481556, 'avg_seq_perplexity': 15642.08299180328}, 'block_13_l2_influence': 9.899206161499023, 'eval_cosine_blocks_pruned_8': {'avg_seq_perplexity': 26.69186451396004, 'num_ex': 15616, 'avg_loss': 3.192506883965164}, 'eval_cosine_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 5.711747966828893, 'avg_seq_perplexity': 340.4609054815574}, 'block_9_relative_l1_influence': 0.6046781539916992, 'block_31_shapley_influence': 179.65751531648192, 'eval_cosine_blocks_pruned_15': {'avg_seq_perplexity': 12492.780737704918, 'num_ex': 15616, 'avg_loss': 9.375084048411884}, 'mmlu_cosine_blocks_pruned_18': {'total': 14080, 'correct': 3652, 'weighted_acc': 25.9375}, 'mmlu_block_adapter_loss_blocks_pruned_5': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 12.473349649398052, 'avg_seq_perplexity': 262214.9672131148}, 'eval_relative_l2_blocks_pruned_15': {'avg_loss': 9.375084048411884, 'avg_seq_perplexity': 12492.780737704918, 'num_ex': 15616}, 'block_2_l2_influence': 1.8989042043685913, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 6317, 'weighted_acc': 44.86505681818182}, 'eval_relative_l1_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 10.960727378970288, 'avg_seq_perplexity': 58360.91803278688}, 'eval_relative_l1_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 12.290782490714651, 'avg_seq_perplexity': 218318.34426229508}, 'mmlu_relative_l1_blocks_pruned_8': {'total': 14080, 'correct': 5593, 'weighted_acc': 39.72301136363637}, 'mmlu_relative_l1_blocks_pruned_12': {'total': 14080, 'correct': 5908, 'weighted_acc': 41.96022727272727}, 'mmlu_relative_l2_blocks_pruned_27': {'correct': 3784, 'weighted_acc': 26.875, 'total': 14080}, 'block_15_relative_l2_influence': 0.5085884928703308, 'block_29_relative_l1_influence': 0.2949522137641907, 'mmlu_block_adapter_loss_blocks_pruned_21': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_17_shapley': 177.93966355018614, 'block_21_shapley': 207.95720254629975, 'block_16_l2_influence': 14.78549098968506, 'eval_cosine_blocks_pruned_2': {'avg_seq_perplexity': 8.003551045402151, 'num_ex': 15616, 'avg_loss': 2.043510311939677}, 'block_12_shapley': 129.0863945625605, 'block_7_adapter_loss_influence': 0.05168288921703561, 'eval_block_adapter_loss_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 11.108450467469265, 'avg_seq_perplexity': 67169.97131147541}, 'eval_block_adapter_loss_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 9.662420554239242, 'avg_seq_perplexity': 16546.397540983606}, 'mmlu_block_adapter_loss_blocks_pruned_20': {'correct': 3784, 'weighted_acc': 26.875, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_24': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_block_adapter_loss_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_21_l2_influence': 18.971097946166992, 'block_19_shapley_influence': -182.14046379920867, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9723767139872568, 'avg_seq_perplexity': 7.462408847496158}, 'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_31_l2_influence': 135.4247589111328, 'block_28_cosine_influence': 0.033308446407318115, 'block_21_adapter_loss_influence': 0.1338813537647726, 'mmlu_block_adapter_loss_blocks_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l1_blocks_pruned_18': {'avg_loss': 10.822410708568135, 'avg_seq_perplexity': 51248.36475409836, 'num_ex': 15616}, 'block_9_l2_influence': 7.0552897453308105, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 5624, 'weighted_acc': 39.94318181818182}, 'mmlu_shapley_blocks_pruned_11': {'total': 14080, 'correct': 4661, 'weighted_acc': 33.10369318181818}, 'mmlu_relative_l2_blocks_pruned_5': {'weighted_acc': 41.32102272727273, 'total': 14080, 'correct': 5818}, 'eval_shapley_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 7.038613741515113, 'avg_seq_perplexity': 1319.367443647541}, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.5787543625128073, 'avg_seq_perplexity': 41.99135101818648}, 'eval_block_adapter_loss_blocks_pruned_23': {'avg_seq_perplexity': 72856.5737704918, 'num_ex': 15616, 'avg_loss': 11.185631923988216}, 'block_5_shapley': -465.6660473128751, 'block_5_cosine_influence': 0.1502026915550232, 'block_26_cosine_influence': 0.033315300941467285, 'block_30_shapley_influence': -74.86323331921332, 'block_18_adapter_loss_influence': 0.10921324932545888, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 6297, 'weighted_acc': 44.72301136363637}, 'block_26_l2_influence': 24.85918426513672, 'block_7_cosine_influence': 0.14215034246444702, 'mmlu_shapley_blocks_pruned_5': {'total': 14080, 'correct': 6400, 'weighted_acc': 45.45454545454545}, 'block_14_relative_l2_influence': 0.4928034543991089, 'block_0_shapley_influence': 319.0400145683089, 'block_13_cosine_influence': 0.10999011993408205, 'block_31_relative_l2_influence': 1.0167216062545776, 'eval_relative_l2_blocks_pruned_13': {'avg_seq_perplexity': 2221.1127049180327, 'num_ex': 15616, 'avg_loss': 7.612179115170338}, 'block_26_shapley_influence': -212.74050707851097, 'eval_cosine_blocks_pruned_19': {'avg_loss': 10.937080758516906, 'avg_seq_perplexity': 57927.19672131148, 'num_ex': 15616}, 'eval_shapley_blocks_pruned_30': {'avg_loss': 12.24444680135758, 'avg_seq_perplexity': 208604.3606557377, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 6.020243660348361, 'avg_seq_perplexity': 469.9909387807377}, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3776, 'weighted_acc': 26.818181818181817}, 'mmlu_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_11_cosine_influence': 0.11324995756149292, 'mmlu_shapley_blocks_pruned_31': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 10.746368908491291, 'avg_seq_perplexity': 47785.74180327869}, '_timestamp': 1713209888.2639148, 'block_11_l2_influence': 8.14252758026123, 'eval_shapley_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 12.047172171170594, 'avg_seq_perplexity': 171276}, 'eval_relative_l2_blocks_pruned_25': {'avg_seq_perplexity': 58870.2131147541, 'num_ex': 15616, 'avg_loss': 10.971081342853484}, 'eval_block_adapter_loss_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 9.34603431576588, 'avg_seq_perplexity': 12062.615778688523}, 'block_20_shapley': 193.6421931901631, 'block_27_l1_influence': 1221.052490234375, 'mmlu_shapley_blocks_pruned_27': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 10.983585545274078, 'avg_seq_perplexity': 59767.86885245902}, 'block_29_shapley': 173.40397908199017, 'eval_shapley_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 12.299661605084529, 'avg_seq_perplexity': 220885.03278688525}, 'block_26_relative_l2_influence': 0.28466397523880005, 'block_27_relative_l1_influence': 0.27460217475891113, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 10.495136198450307, 'avg_seq_perplexity': 37197.098360655735}, 'eval_block_adapter_loss_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 11.114617019403177, 'avg_seq_perplexity': 67994.49590163934}, 'eval_cosine_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.9709112448770494, 'avg_seq_perplexity': 21.52802414190574}, 'eval_shapley_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.380736804399334, 'avg_seq_perplexity': 31.310364770107583}, 'mmlu_shapley_blocks_pruned_14': {'weighted_acc': 26.058238636363637, 'total': 14080, 'correct': 3669}, 'block_30_relative_l1_influence': 0.3866461515426636, 'eval_relative_l2_blocks_pruned_1': {'avg_seq_perplexity': 7.505284543897285, 'num_ex': 15616, 'avg_loss': 1.9778371091748848}, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'block_28_l2_influence': 28.02256202697754, 'block_15_shapley_influence': -155.33562480871393, 'eval_shapley_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 7.35014118132044, 'avg_seq_perplexity': 1750.517930327869}, 'block_23_relative_l2_influence': 0.2882756292819977, 'block_20_shapley_influence': -193.6421931901631, 'block_22_shapley_influence': -205.97493864788413, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 8.53028844614498, 'avg_seq_perplexity': 5428.485655737705}, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3783, 'weighted_acc': 26.867897727272727}, 'mmlu_block_adapter_loss_blocks_pruned_1': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, '_step': 337, 'block_2_cosine_influence': 0.14550352096557617, 'block_30_cosine_influence': 0.06042051315307617, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 11.472262022925204, 'avg_seq_perplexity': 97062.8606557377}, 'block_10_l1_influence': 396.16998291015625, 'block_20_cosine_influence': 0.06151467561721802, 'eval_shapley_blocks_pruned_18': {'avg_loss': 9.482837114177766, 'avg_seq_perplexity': 13698.930327868851, 'num_ex': 15616}, 'block_12_relative_l1_influence': 0.5360719561576843, 'eval_block_adapter_loss_blocks_pruned_15': {'avg_loss': 9.3642578125, 'avg_seq_perplexity': 12402.563524590165, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3780, 'weighted_acc': 26.84659090909091}, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 5895, 'weighted_acc': 41.86789772727273}, 'eval_relative_l1_blocks_pruned_19': {'avg_seq_perplexity': 45017.598360655735, 'num_ex': 15616, 'avg_loss': 10.691928550845288}, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_23_shapley': 216.5249762803932, 'block_2_l1_influence': 93.3169174194336, 'block_29_shapley_influence': -173.40397908199017, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 6040, 'weighted_acc': 42.89772727272727}, 'block_4_l2_influence': 3.5873634815216064, 'block_26_l1_influence': 1186.2867431640625, 'block_16_cosine_influence': 0.10623013973236084, 'block_6_adapter_loss_influence': 0.04779432013545298, 'block_7_l2_influence': 5.7952775955200195, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_shapley_blocks_pruned_29': {'avg_seq_perplexity': 251954.75409836063, 'num_ex': 15616, 'avg_loss': 12.433640777087602}, 'mmlu_block_adapter_loss_blocks_pruned_26': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.143252263303663, 'avg_seq_perplexity': 8.840528144211065}, 'eval_relative_l2_blocks_pruned_2': {'avg_seq_perplexity': 8.003551045402151, 'num_ex': 15616, 'avg_loss': 2.043510311939677}, 'eval_shapley_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9723767139872568, 'avg_seq_perplexity': 7.462408847496158}, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_13_relative_l2_influence': 0.5115298628807068, 'block_10_adapter_loss_influence': 0.05768042572997847, 'block_15_l1_influence': 621.271728515625, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_11_adapter_loss_influence': 0.05914393011129127, 'block_24_cosine_influence': 0.034784018993377686, 'block_13_shapley_influence': -133.85369351293258, 'mmlu_cosine_blocks_pruned_14': {'weighted_acc': 29.566761363636363, 'total': 14080, 'correct': 4163}, 'eval_shapley_blocks_pruned_28': {'avg_seq_perplexity': 263223.3606557377, 'num_ex': 15616, 'avg_loss': 12.476530481557376}, 'block_1_shapley_influence': 342.9262995471581, 'eval_shapley_blocks_pruned_19': {'avg_seq_perplexity': 17659.94262295082, 'num_ex': 15616, 'avg_loss': 9.7466790871542}, 'eval_relative_l2_blocks_pruned_10': {'avg_seq_perplexity': 143.625, 'num_ex': 15616, 'avg_loss': 4.870805083728228}, 'eval_block_adapter_loss_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 9.15190149526127, 'avg_seq_perplexity': 10476.087090163934}, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_block_adapter_loss_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 9.233056240394466, 'avg_seq_perplexity': 10723.367827868851}, 'mmlu_block_adapter_loss_blocks_pruned_11': {'total': 14080, 'correct': 3559, 'weighted_acc': 25.276988636363637}, 'block_1_cosine_influence': 0.25013673305511475, 'eval_cosine_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 10.176642746221823, 'avg_seq_perplexity': 27135.5}, 'block_7_relative_l1_influence': 0.6601131558418274, 'mmlu_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3490, 'weighted_acc': 24.786931818181817}, 'block_5_l2_influence': 4.297958850860596, 'eval_shapley_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 8.169403576460041, 'avg_seq_perplexity': 3842.31506147541}, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3661, 'weighted_acc': 26.001420454545453}, 'mmlu_shapley_blocks_pruned_15': {'correct': 3873, 'weighted_acc': 27.507102272727273, 'total': 14080}, 'block_16_relative_l1_influence': 0.5747864246368408, 'block_19_shapley': 182.14046379920867, 'block_5_l1_influence': 217.27584838867188, 'eval_cosine_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 6.953827404585041, 'avg_seq_perplexity': 1179.0110143442623}, 'block_1_relative_l1_influence': 1.3039567470550537, 'eval_relative_l2_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 6402, 'weighted_acc': 45.46875}, 'block_25_shapley': 223.83809371296775, 'block_18_relative_l1_influence': 0.4682265818119049, 'block_22_relative_l1_influence': 0.34519362449645996, 'block_5_adapter_loss_influence': 0.04668290073310283, 'eval_relative_l1_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 9.375084048411884, 'avg_seq_perplexity': 12492.780737704918}, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 10.960727378970288, 'avg_seq_perplexity': 58360.91803278688}, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 12.290782490714651, 'avg_seq_perplexity': 218318.34426229508}, 'eval_relative_l2_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 12.1713617043417, 'avg_seq_perplexity': 193940.65573770492}, '_wandb': {'runtime': 13229}, 'block_1_l2_influence': 6.886124134063721, 'block_10_cosine_influence': 0.12481689453125, 'block_19_relative_l2_influence': 0.4025209844112396, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 4163, 'weighted_acc': 29.566761363636363}, 'block_24_l1_influence': 1078.9178466796875, 'block_25_relative_l2_influence': 0.25527483224868774, 'mmlu_block_adapter_loss_blocks_pruned_22': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_3_shapley': -487.6037641511218, 'block_23_l1_influence': 1021.554931640625, 'mmlu_relative_l2_blocks_pruned_17': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_block_adapter_loss_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 8.888477763191599, 'avg_seq_perplexity': 7419.450819672131}, 'eval_block_adapter_loss_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 11.157900950947743, 'avg_seq_perplexity': 70512.1393442623}, 'block_24_shapley': 218.61006828287697, 'block_9_cosine_influence': 0.12882018089294434, 'block_20_adapter_loss_influence': 0.14089147178142944, 'block_30_adapter_loss_influence': 2.472298350658839, 'eval_block_adapter_loss_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 12.854983470478995, 'avg_seq_perplexity': 385357.6721311475}, 'eval_block_adapter_loss_blocks_pruned_29': {'avg_loss': 10.65953589267418, 'avg_seq_perplexity': 42866.86475409836, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 6513, 'weighted_acc': 46.25710227272727}, 'block_21_relative_l1_influence': 0.35441818833351135, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.192506883965164, 'avg_seq_perplexity': 26.69186451396004}, 'eval_block_adapter_loss_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 12.014848552766392, 'avg_seq_perplexity': 165930.2131147541}, 'block_25_relative_l1_influence': 0.27384209632873535, 'block_31_adapter_loss_influence': 4.914180264304758, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.9709112448770494, 'avg_seq_perplexity': 21.52802414190574}, 'block_1_l1_influence': 87.23428344726562, 'mmlu_block_adapter_loss_blocks_pruned_10': {'total': 14080, 'correct': 3494, 'weighted_acc': 24.81534090909091}, 'block_3_l2_influence': 2.720348834991455, 'block_17_adapter_loss_influence': 0.09710836058468776, 'mmlu_relative_l2_blocks_pruned_0': {'weighted_acc': 45.67471590909091, 'total': 14080, 'correct': 6431}, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.213301861872438, 'avg_seq_perplexity': 202456.9344262295}, 'mmlu_block_adapter_loss_blocks_pruned_25': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_28_shapley': 190.4729910876408, 'block_21_relative_l2_influence': 0.33956703543663025, 'mmlu_relative_l1_blocks_pruned_18': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'mmlu_block_adapter_loss_blocks_pruned_9': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l2_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 11.26924108286373, 'avg_seq_perplexity': 80553.74590163934}, 'block_12_cosine_influence': 0.10924768447875977, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 5108, 'weighted_acc': 36.27840909090909}, 'eval_shapley_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 9.080542392418034, 'avg_seq_perplexity': 9235.90881147541}, 'block_16_adapter_loss_influence': 0.09746128423376296, 'eval_relative_l2_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 9.464464531570185, 'avg_seq_perplexity': 13454.342213114754}, 'mmlu_block_adapter_loss_blocks_pruned_16': {'correct': 3784, 'weighted_acc': 26.875, 'total': 14080}, 'block_2_shapley': -773.6596048353672, 'block_8_shapley': -62.2995404504714, 'mmlu_shapley_blocks_pruned_16': {'weighted_acc': 25.20596590909091, 'total': 14080, 'correct': 3549}, 'block_16_relative_l2_influence': 0.5378374457359314, 'eval_shapley_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.213301861872438, 'avg_seq_perplexity': 202456.9344262295}, 'block_18_relative_l2_influence': 0.4440629482269287, 'block_22_relative_l2_influence': 0.33816927671432495, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 5407, 'weighted_acc': 38.40198863636363}, 'block_19_l1_influence': 858.4782104492188, 'block_25_l1_influence': 1068.22607421875, 'eval_cosine_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9778371091748848, 'avg_seq_perplexity': 7.505284543897285}, 'eval_shapley_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.596706202772797, 'avg_seq_perplexity': 13.967694391969774}, 'block_17_l1_influence': 741.537109375, 'mmlu_shapley_blocks_pruned_32': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_19_relative_l1_influence': 0.42157018184661865, 'block_0_relative_l1_influence': 1.1988539695739746, 'block_11_shapley': 96.86341860653752, 'block_16_shapley_influence': -138.4133720908951, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 5818, 'weighted_acc': 41.32102272727273}, 'mmlu_relative_l1_blocks_pruned_17': {'weighted_acc': 26.775568181818183, 'total': 14080, 'correct': 3770}, 'block_24_l2_influence': 22.09615898132324, 'eval_shapley_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.853123399077869, 'avg_seq_perplexity': 18.1572986039959}, 'block_10_l2_influence': 7.797500133514404, 'block_19_adapter_loss_influence': 0.1161030119222339, 'mmlu_relative_l2_blocks_pruned_2': {'weighted_acc': 44.72301136363637, 'total': 14080, 'correct': 6297}, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 11.186041159707992, 'avg_seq_perplexity': 73389.63114754099}, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3661, 'weighted_acc': 26.001420454545453}, 'mmlu_block_adapter_loss_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_cosine_blocks_pruned_1': {'correct': 6326, 'weighted_acc': 44.92897727272727, 'total': 14080}, 'block_3_relative_l2_influence': 0.7463257312774658, 'block_4_adapter_loss_influence': 0.04611503970339417, 'eval_relative_l1_blocks_pruned_29': {'avg_loss': 11.96458460073002, 'avg_seq_perplexity': 157677.29508196723, 'num_ex': 15616}, 'block_16_l1_influence': 749.4525756835938, 'block_23_shapley_influence': -216.5249762803932, 'block_12_shapley_influence': -129.0863945625605, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3565, 'weighted_acc': 25.319602272727273}, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 11.19662925845287, 'avg_seq_perplexity': 73894.58196721312}, 'eval_block_adapter_loss_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 8.989862160604508, 'avg_seq_perplexity': 8162.146516393443}, 'eval_cosine_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 11.124031442110656, 'avg_seq_perplexity': 70047.18852459016}, 'block_13_relative_l1_influence': 0.5478916764259338, 'mmlu_relative_l1_blocks_pruned_14': {'total': 14080, 'correct': 4163, 'weighted_acc': 29.566761363636363}, 'block_7_shapley': -234.02677615966263, 'block_6_relative_l1_influence': 0.6861553192138672, 'eval_block_adapter_loss_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.213301861872438, 'avg_seq_perplexity': 202456.9344262295}, 'mmlu_block_adapter_loss_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_22_cosine_influence': 0.04405450820922851, 'block_5_relative_l1_influence': 0.7556422352790833, 'block_12_relative_l2_influence': 0.49484288692474365, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 6326, 'weighted_acc': 44.92897727272727}, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 11.3187976274334, 'avg_seq_perplexity': 83083.0081967213}, 'block_4_shapley': -277.726441500594, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 5908, 'weighted_acc': 41.96022727272727}, 'block_2_relative_l1_influence': 0.9285954236984252, 'block_8_relative_l2_influence': 0.5692880153656006, 'eval_cosine_blocks_pruned_6': {'avg_seq_perplexity': 17.612975073642417, 'num_ex': 15616, 'avg_loss': 2.7970120789574797}, 'block_27_relative_l2_influence': 0.25362786650657654, 'block_18_l1_influence': 822.3955688476562, 'block_21_l1_influence': 954.6559448242188, 'block_1_adapter_loss_influence': 4.461953317268253, 'block_26_relative_l1_influence': 0.2866618037223816, 'block_30_relative_l2_influence': 0.37149015069007874, 'block_8_l1_influence': 325.37054443359375, 'block_15_cosine_influence': 0.1058509349822998, 'eval_cosine_blocks_pruned_0': {'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267, 'num_ex': 15616}, 'block_4_relative_l1_influence': 0.8512113690376282, 'eval_block_adapter_loss_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 9.93548483926742, 'avg_seq_perplexity': 21562.686475409835}, 'block_23_relative_l1_influence': 0.30553990602493286, 'block_26_adapter_loss_influence': 0.2017773447513971, 'eval_relative_l2_blocks_pruned_6': {'avg_loss': 2.795803382748463, 'avg_seq_perplexity': 17.851844662525615, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 11.164206582991802, 'avg_seq_perplexity': 72519.98360655738}, 'mmlu_relative_l1_blocks_pruned_15': {'total': 14080, 'correct': 3783, 'weighted_acc': 26.867897727272727}, 'eval_block_adapter_loss_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 10.673995221247438, 'avg_seq_perplexity': 46591.50819672131}, 'block_8_cosine_influence': 0.1340976357460022, 'block_21_cosine_influence': 0.04663395881652832, 'eval_cosine_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 12.1713617043417, 'avg_seq_perplexity': 193940.65573770492}, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.740513785940702, 'avg_seq_perplexity': 16.989762102971312}, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 6040, 'weighted_acc': 42.89772727272727}, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 6.953827404585041, 'avg_seq_perplexity': 1179.0110143442623}, 'mmlu_block_adapter_loss_blocks_pruned_12': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_0_cosine_influence': 0.4067151546478271, 'block_5_shapley_influence': 465.6660473128751, 'block_7_shapley_influence': 234.02677615966263, 'block_14_shapley_influence': -160.74239384797215, 'block_22_l2_influence': 21.1164608001709, 'block_31_cosine_influence': 0.30754172801971436, 'eval_shapley_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'eval_shapley_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0383055640048666, 'avg_seq_perplexity': 7.961721951844262}, 'mmlu_relative_l2_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'eval_shapley_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 11.481842541303791, 'avg_seq_perplexity': 97688.18032786885}, 'mmlu_shapley_blocks_pruned_21': {'total': 14080, 'correct': 3477, 'weighted_acc': 24.694602272727273}, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_14_adapter_loss_influence': 0.07121199873062897, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3783, 'weighted_acc': 26.867897727272727}, 'eval_shapley_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 11.164206582991802, 'avg_seq_perplexity': 72519.98360655738}, 'eval_shapley_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 10.983585545274078, 'avg_seq_perplexity': 59767.86885245902}, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 5407, 'weighted_acc': 38.40198863636363}, 'block_9_relative_l2_influence': 0.5496426224708557, 'block_14_relative_l1_influence': 0.5309644341468811, 'block_24_adapter_loss_influence': 0.16801003259748, 'eval_relative_l1_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.332068271324282, 'avg_seq_perplexity': 10.69739770107582}, 'block_25_cosine_influence': 0.030858218669891357, 'eval_cosine_blocks_pruned_14': {'avg_loss': 8.53028844614498, 'avg_seq_perplexity': 5428.485655737705, 'num_ex': 15616}, 'eval_shapley_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.119083592149078, 'avg_seq_perplexity': 8.626241715227971}, 'block_31_relative_l1_influence': 0.9234006404876708, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3469, 'weighted_acc': 24.63778409090909}, 'block_15_relative_l1_influence': 0.5436963438987732, 'block_29_relative_l2_influence': 0.27895674109458923, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3477, 'weighted_acc': 24.694602272727273}, 'eval_block_adapter_loss_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 10.661576067815062, 'avg_seq_perplexity': 46163.54098360656}, 'block_4_cosine_influence': 0.15160882472991943, 'block_8_shapley_influence': 62.2995404504714, 'eval_cosine_blocks_pruned_10': {'avg_loss': 4.870805083728228, 'avg_seq_perplexity': 143.625, 'num_ex': 15616}, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 4386, 'weighted_acc': 31.150568181818183}, 'eval_relative_l1_blocks_pruned_6': {'avg_loss': 2.7970120789574797, 'avg_seq_perplexity': 17.612975073642417, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 9.919990914766906, 'avg_seq_perplexity': 21550.79098360656}, 'eval_block_adapter_loss_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 8.941901535284323, 'avg_seq_perplexity': 7789.823258196721}, 'block_25_shapley_influence': -223.83809371296775, 'block_27_shapley_influence': -217.9958334346021, 'eval_cosine_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 10.960727378970288, 'avg_seq_perplexity': 58360.91803278688}, 'eval_shapley_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 11.186041159707992, 'avg_seq_perplexity': 73389.63114754099}, 'mmlu_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l1_blocks_pruned_32': {'avg_seq_perplexity': 202456.9344262295, 'num_ex': 15616, 'avg_loss': 12.213301861872438}, 'eval_block_adapter_loss_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 10.360541672003071, 'avg_seq_perplexity': 33926.88319672131}, 'block_22_shapley': 205.97493864788413, 'block_30_l2_influence': 47.73404693603515, 'block_9_shapley_influence': 10.431091418411256, 'eval_cosine_blocks_pruned_13': {'avg_loss': 7.612179115170338, 'avg_seq_perplexity': 2221.1127049180327, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_16': {'avg_loss': 9.3865716652792, 'avg_seq_perplexity': 12378.655737704918, 'num_ex': 15616}, 'block_17_shapley_influence': -177.93966355018614, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 5624, 'weighted_acc': 39.94318181818182}, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 9.464464531570185, 'avg_seq_perplexity': 13454.342213114754}, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_28': {'correct': 3473, 'weighted_acc': 24.666193181818183, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 9.535259309362193, 'avg_seq_perplexity': 14589.25512295082}, 'block_14_cosine_influence': 0.1057313084602356, 'eval_cosine_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 11.522146756531765, 'avg_seq_perplexity': 101947.6475409836}, 'mmlu_shapley_blocks_pruned_8': {'weighted_acc': 42.25852272727273, 'total': 14080, 'correct': 5950}, 'eval_relative_l1_blocks_pruned_20': {'avg_loss': 11.26924108286373, 'avg_seq_perplexity': 80553.74590163934, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_6': {'avg_loss': 9.92822265625, 'avg_seq_perplexity': 21692.799180327867, 'num_ex': 15616}, 'block_30_shapley': 74.86323331921332, 'eval_cosine_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.332068271324282, 'avg_seq_perplexity': 10.69739770107582}, 'eval_shapley_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 12.3015857133709, 'avg_seq_perplexity': 220729.737704918}, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 5501, 'weighted_acc': 39.06960227272727}, 'block_12_l1_influence': 445.1343994140625, 'block_17_cosine_influence': 0.08392786979675293, 'mmlu_cosine_blocks_pruned_25': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_20_relative_l1_influence': 0.4247560501098633, 'block_27_adapter_loss_influence': 0.18954266242261203, 'block_18_shapley': 186.6167173396516, 'block_18_l2_influence': 16.233346939086914, 'mmlu_cosine_blocks_pruned_27': {'correct': 3765, 'weighted_acc': 26.740056818181817, 'total': 14080}, 'block_11_relative_l1_influence': 0.5442412495613098, 'mmlu_relative_l1_blocks_pruned_23': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_7_l1_influence': 292.6363220214844, 'block_15_adapter_loss_influence': 0.07947404468714751, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.342248134925718, 'avg_seq_perplexity': 10.7896978659708}, 'eval_relative_l1_blocks_pruned_22': {'avg_seq_perplexity': 73389.63114754099, 'num_ex': 15616, 'avg_loss': 11.186041159707992}, 'block_13_shapley': 133.85369351293258, 'mmlu_cosine_blocks_pruned_4': {'weighted_acc': 44.87215909090909, 'total': 14080, 'correct': 6318}, 'block_9_adapter_loss_influence': 0.05403887003146791, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 11.48502537461578, 'avg_seq_perplexity': 97946.32786885246}, 'eval_block_adapter_loss_blocks_pruned_30': {'avg_loss': 11.62465380058914, 'avg_seq_perplexity': 112724.68032786885, 'num_ex': 15616}, 'block_29_cosine_influence': 0.03388875722885132, 'eval_cosine_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.213301861872438, 'avg_seq_perplexity': 202456.9344262295}, 'eval_shapley_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.3756964011270494, 'avg_seq_perplexity': 11.16607766073258}, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.740513785940702, 'avg_seq_perplexity': 16.989762102971312}, 'block_8_adapter_loss_influence': 0.05359954458460444, 'block_6_shapley': -382.12591108981496, 'block_20_l1_influence': 983.1428833007812, 'eval_shapley_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 11.4768566694416, 'avg_seq_perplexity': 97055.18852459016}, 'block_10_relative_l1_influence': 0.5880851745605469, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 11.19662925845287, 'avg_seq_perplexity': 73894.58196721312}, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_relative_l2_blocks_pruned_12': {'total': 14080, 'correct': 5908, 'weighted_acc': 41.96022727272727}, 'mmlu_block_adapter_loss_blocks_pruned_27': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_26_shapley': 212.74050707851097, 'block_23_l2_influence': 20.164697647094727, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_28_relative_l1_influence': 0.2919284403324127, 'mmlu_block_adapter_loss_blocks_pruned_32': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_14_l1_influence': 545.2780151367188, 'block_2_shapley_influence': 773.6596048353672, 'eval_shapley_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.2186679527407787, 'avg_seq_perplexity': 9.528537437564037}, 'eval_block_adapter_loss_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 11.457073274205944, 'avg_seq_perplexity': 95603.01639344262}, 'block_7_relative_l2_influence': 0.5988410115242004, 'eval_relative_l1_blocks_pruned_28': {'avg_loss': 11.435237696913422, 'avg_seq_perplexity': 93594.68852459016, 'num_ex': 15616}, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3480, 'weighted_acc': 24.71590909090909}, 'block_4_l1_influence': 178.85916137695312, 'mmlu_cosine_blocks_pruned_5': {'weighted_acc': 41.32102272727273, 'total': 14080, 'correct': 5818}, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 5219, 'weighted_acc': 37.06676136363637}, 'mmlu_relative_l2_blocks_pruned_8': {'weighted_acc': 39.72301136363637, 'total': 14080, 'correct': 5593}, 'block_24_relative_l2_influence': 0.29034295678138733, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3773, 'weighted_acc': 26.796875}, 'block_22_l1_influence': 1036.4832763671875, 'block_29_l2_influence': 30.61144256591797, 'eval_cosine_blocks_pruned_18': {'avg_loss': 11.151993548283812, 'avg_seq_perplexity': 71690.47540983607, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_15': {'weighted_acc': 26.867897727272727, 'total': 14080, 'correct': 3783}, 'block_18_shapley_influence': -186.6167173396516, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 5083, 'weighted_acc': 36.10085227272727}, 'mmlu_relative_l2_blocks_pruned_32': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_0_l1_influence': 32.94124221801758, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.9709112448770494, 'avg_seq_perplexity': 21.52802414190574}, 'eval_relative_l1_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 11.164206582991802, 'avg_seq_perplexity': 72519.98360655738}, 'mmlu_block_adapter_loss_blocks_pruned_17': {'total': 14080, 'correct': 3717, 'weighted_acc': 26.399147727272727}, 'block_31_shapley': -179.65751531648192, 'block_4_shapley_influence': 277.726441500594, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 6.953827404585041, 'avg_seq_perplexity': 1179.0110143442623}, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3756, 'weighted_acc': 26.676136363636363}, 'eval_block_adapter_loss_blocks_pruned_12': {'avg_loss': 9.62129186411373, 'avg_seq_perplexity': 16006.169057377048, 'num_ex': 15616}, 'block_9_shapley': -10.431091418411256, 'block_0_l2_influence': 1.409197449684143, 'block_27_cosine_influence': 0.02994924783706665, 'eval_cosine_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.740513785940702, 'avg_seq_perplexity': 16.989762102971312}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 1000, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_single', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_pretrained_steps_1000_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_pretrained_steps_1000_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 8, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 25000}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_pretrained_steps_1000_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine


==> figures/linear_adapters_24_04_24/linear_adapters_logit_eval.csv <==
,summary,config,name
0,"{'block_16_l2_influence': 14.785382270812988, 'eval_shapley_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 9.987548828125, 'avg_seq_perplexity': 23167.733606557376}, 'block_31_relative_l1_influence': 0.9233931303024292, 'eval_cosine_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.058659412821785, 'avg_seq_perplexity': 8.127198266201331}, 'block_2_relative_l1_influence': 0.9285622239112854, 'eval_shapley_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 11.586444792200307, 'avg_seq_perplexity': 110949.32786885246}, 'block_25_shapley': 82.57602244936007, 'block_21_shapley_influence': -73.34781694284048, 'block_24_shapley_influence': -80.07600116088824, 'mmlu_cosine_blocks_pruned_17': {'weighted_acc': 23.110795454545453, 'total': 14080, 'correct': 3254}, 'block_24_relative_l2_influence': 0.29034122824668884, 'block_21_adapter_loss_influence': 0.6735506852467855, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 5.853401559298156, 'avg_seq_perplexity': 404.9267097848361}, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 9.914289630827357, 'avg_seq_perplexity': 21543.110655737702}, 'block_30_l2_influence': 47.73377990722656, 'eval_cosine_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 11.40901159067623, 'avg_seq_perplexity': 93019.88524590163}, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 11.978623687243852, 'avg_seq_perplexity': 162138.09836065574}, 'block_1_l2_influence': 6.887134552001953, 'block_27_l2_influence': 24.068021774291992, 'eval_shapley_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.4094918673155736, 'avg_seq_perplexity': 11.542726610527664}, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 4388, 'weighted_acc': 31.164772727272727}, 'eval_shapley_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 9.010025774846312, 'avg_seq_perplexity': 8729.206967213115}, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.157378149814293, 'avg_seq_perplexity': 8.964730684874487}, 'eval_relative_l1_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 9.914289630827357, 'avg_seq_perplexity': 21543.110655737702}, 'eval_relative_l2_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 5.853401559298156, 'avg_seq_perplexity': 404.9267097848361}, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3648, 'weighted_acc': 25.90909090909091}, 'mmlu_block_adapter_loss_blocks_pruned_1': {'weighted_acc': 44.93607954545455, 'total': 14080, 'correct': 6327}, 'block_22_shapley': 73.2638578145735, 'eval_cosine_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.2853811295306095, 'avg_seq_perplexity': 10.19443799628586}, 'eval_shapley_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.27759289350666, 'avg_seq_perplexity': 10.107926165471312}, 'eval_relative_l2_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 11.218282730852971, 'avg_seq_perplexity': 76343.01639344262}, 'block_18_shapley': 54.91400612426057, 'block_22_l1_influence': 1036.4525146484375, 'block_25_shapley_influence': -82.57602244936007, 'block_6_l2_influence': 4.99418830871582, 'block_1_shapley_influence': 297.4634034518273, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3553, 'weighted_acc': 25.234375}, 'block_26_l2_influence': 24.85858726501465, 'eval_shapley_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 12.099880531185963, 'avg_seq_perplexity': 181233.131147541}, 'mmlu_shapley_blocks_pruned_16': {'total': 14080, 'correct': 3400, 'weighted_acc': 24.147727272727273}, 'block_29_relative_l2_influence': 0.278962105512619, 'block_26_adapter_loss_influence': 1.0204847653706868, 'block_31_shapley': -84.3824964300278, 'block_12_l1_influence': 445.1312561035156, 'block_13_relative_l1_influence': 0.5478932857513428, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 5730, 'weighted_acc': 40.69602272727273}, 'block_6_shapley': -26.28736842191344, 'block_8_relative_l1_influence': 0.6286010146141052, 'block_2_adapter_loss_influence': 6.616796493530273, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.589852755186987, 'avg_seq_perplexity': 109341.54098360657}, 'eval_relative_l2_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 7.603771272252818, 'avg_seq_perplexity': 2469.8516905737706}, 'block_11_cosine_influence': 0.1132473349571228, 'mmlu_cosine_blocks_pruned_9': {'total': 14080, 'correct': 5465, 'weighted_acc': 38.81392045454545}, 'block_9_relative_l1_influence': 0.6046764850616455, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3295, 'weighted_acc': 23.401988636363637}, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 7.603771272252818, 'avg_seq_perplexity': 2469.8516905737706}, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.589852755186987, 'avg_seq_perplexity': 109341.54098360657}, 'eval_block_adapter_loss_blocks_pruned_6': {'avg_loss': 2.5845481997630637, 'avg_seq_perplexity': 13.771974657402664, 'num_ex': 15616}, 'block_12_shapley_influence': -54.94938079644277, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3258, 'weighted_acc': 23.139204545454547}, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3290, 'weighted_acc': 23.366477272727273}, 'block_12_relative_l1_influence': 0.536065399646759, 'block_15_relative_l1_influence': 0.5436901450157166, 'block_18_relative_l1_influence': 0.46822184324264526, 'block_27_relative_l2_influence': 0.2536278963088989, 'mmlu_block_adapter_loss_blocks_pruned_9': {'total': 14080, 'correct': 4874, 'weighted_acc': 34.61647727272727}, 'block_19_cosine_influence': 0.06366980075836182, 'mmlu_shapley_blocks_pruned_0': {'weighted_acc': 45.79545454545455, 'total': 14080, 'correct': 6448}, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3472, 'weighted_acc': 24.65909090909091}, 'block_3_shapley_influence': 256.0751516857455, 'block_4_shapley_influence': 127.68670303206288, 'block_18_shapley_influence': -54.91400612426057, 'block_6_relative_l1_influence': 0.6861485838890076, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9847696022909196, 'avg_seq_perplexity': 7.557195944864242}, 'eval_block_adapter_loss_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 5.368562792168289, 'avg_seq_perplexity': 237.18389792520492}, 'block_15_l2_influence': 12.254308700561523, 'mmlu_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_3_l2_influence': 2.720334529876709, 'block_31_cosine_influence': 0.3075296878814697, 'block_28_shapley_influence': -82.03797992967793, 'block_0_adapter_loss_influence': 8.006742477416992, 'block_23_relative_l2_influence': 0.2882755994796753, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 5869, 'weighted_acc': 41.68323863636363}, 'eval_block_adapter_loss_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 4.610424604572233, 'avg_seq_perplexity': 108.0634765625}, 'block_8_shapley': 29.902470807875375, 'mmlu_shapley_blocks_pruned_11': {'total': 14080, 'correct': 3678, 'weighted_acc': 26.12215909090909}, 'block_14_relative_l1_influence': 0.5309671759605408, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 5730, 'weighted_acc': 40.69602272727273}, 'eval_relative_l1_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 4.328263079533811, 'avg_seq_perplexity': 84.11094390368852}, 'mmlu_block_adapter_loss_blocks_pruned_27': {'correct': 3621, 'weighted_acc': 25.717329545454547, 'total': 14080}, 'block_10_shapley_influence': -44.36742186161777, 'eval_cosine_blocks_pruned_27': {'avg_loss': 10.826561099193135, 'avg_seq_perplexity': 51311.102459016394, 'num_ex': 15616}, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3722, 'weighted_acc': 26.43465909090909}, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 5245, 'weighted_acc': 37.25142045454545}, 'block_17_relative_l1_influence': 0.4743431508541107, 'block_4_adapter_loss_influence': 4.010699272155762, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.431738931624616, 'avg_seq_perplexity': 32.553458792264344}, 'eval_relative_l2_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 4.328263079533811, 'avg_seq_perplexity': 84.11094390368852}, 'mmlu_block_adapter_loss_blocks_pruned_22': {'total': 14080, 'correct': 3553, 'weighted_acc': 25.234375}, 'block_9_l2_influence': 7.055303573608398, 'block_14_l1_influence': 545.277587890625, 'block_23_l2_influence': 20.16440200805664, 'block_28_l1_influence': 1383.08984375, 'block_6_shapley_influence': 26.28736842191344, 'block_18_adapter_loss_influence': 0.8452008565266927, 'block_0_l1_influence': 32.94081115722656, 'block_4_cosine_influence': 0.15160441398620603, 'eval_shapley_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.2436625996574024, 'avg_seq_perplexity': 26.980188588627048}, 'mmlu_cosine_blocks_pruned_30': {'total': 14080, 'correct': 3275, 'weighted_acc': 23.259943181818183}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 10.767836273693648, 'avg_seq_perplexity': 51562.66393442623}, 'block_22_cosine_influence': 0.044055402278900146, 'block_25_cosine_influence': 0.0308610200881958, 'block_23_shapley': 80.80311625875453, 'block_1_l1_influence': 87.24056243896484, 'block_17_l2_influence': 14.62705421447754, 'block_24_cosine_influence': 0.03478497266769409, 'mmlu_cosine_blocks_pruned_29': {'correct': 3784, 'weighted_acc': 26.875, 'total': 14080}, 'eval_relative_l2_blocks_pruned_27': {'avg_loss': 10.767836273693648, 'avg_seq_perplexity': 51562.66393442623, 'num_ex': 15616}, 'mmlu_block_adapter_loss_blocks_pruned_12': {'correct': 3323, 'weighted_acc': 23.600852272727273, 'total': 14080}, 'block_5_l2_influence': 4.297894477844238, 'block_21_cosine_influence': 0.04663509130477905, 'mmlu_relative_l1_blocks_pruned_19': {'correct': 3315, 'weighted_acc': 23.54403409090909, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 12.09346583632172, 'avg_seq_perplexity': 183750.39344262297}, 'block_22_l2_influence': 21.116064071655273, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 3648, 'weighted_acc': 25.90909090909091}, 'mmlu_block_adapter_loss_blocks_pruned_11': {'total': 14080, 'correct': 3470, 'weighted_acc': 24.644886363636363}, 'block_30_shapley': 38.16443004787607, 'block_6_cosine_influence': 0.14377838373184204, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 5730, 'weighted_acc': 40.69602272727273}, 'mmlu_cosine_blocks_pruned_32': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 9.987548828125, 'avg_seq_perplexity': 23167.733606557376}, 'block_7_cosine_influence': 0.14214438199996948, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3372, 'weighted_acc': 23.948863636363637}, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.127875906522157, 'avg_seq_perplexity': 23.922039094518443}, 'block_20_cosine_influence': 0.06151849031448364, 'eval_cosine_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 10.528027143634734, 'avg_seq_perplexity': 38095.30327868852}, 'block_14_adapter_loss_influence': 0.8129493395487467, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3264, 'weighted_acc': 23.181818181818183}, 'block_7_shapley': 4.178775729671571, 'block_29_l1_influence': 1505.0252685546875, 'block_16_shapley_influence': -45.70397328176804, 'mmlu_block_adapter_loss_blocks_pruned_8': {'total': 14080, 'correct': 6122, 'weighted_acc': 43.48011363636363}, 'block_4_shapley': -127.68670303206288, 'block_22_relative_l2_influence': 0.33816373348236084, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.431738931624616, 'avg_seq_perplexity': 32.553458792264344}, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 5954, 'weighted_acc': 42.28693181818182}, 'block_23_cosine_influence': 0.036542296409606934, 'block_0_relative_l2_influence': 2.288300037384033, 'block_1_relative_l2_influence': 1.7154526710510254, 'eval_shapley_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 9.09940125512295, 'avg_seq_perplexity': 9649.837090163934}, 'eval_shapley_blocks_pruned_26': {'avg_seq_perplexity': 133237.95901639343, 'num_ex': 15616, 'avg_loss': 11.734187892225922}, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3427, 'weighted_acc': 24.339488636363637}, 'eval_block_adapter_loss_blocks_pruned_18': {'avg_loss': 9.73261498623207, 'avg_seq_perplexity': 19087.149590163935, 'num_ex': 15616}, 'block_19_l2_influence': 17.010658264160156, 'mmlu_block_adapter_loss_blocks_pruned_3': {'weighted_acc': 43.52272727272727, 'total': 14080, 'correct': 6128}, 'eval_shapley_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.6984127857646, 'avg_seq_perplexity': 43.15995213242828}, 'eval_shapley_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 12.09346583632172, 'avg_seq_perplexity': 183750.39344262297}, 'eval_shapley_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.589852755186987, 'avg_seq_perplexity': 109341.54098360657}, 'mmlu_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.980480006483735, 'avg_seq_perplexity': 7.528456390881147}, 'block_15_shapley': 51.073822907222194, 'block_19_shapley_influence': -62.96087999625874, 'eval_cosine_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.431738931624616, 'avg_seq_perplexity': 32.553458792264344}, 'eval_cosine_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 9.987548828125, 'avg_seq_perplexity': 23167.733606557376}, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 6407, 'weighted_acc': 45.50426136363637}, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3261, 'weighted_acc': 23.160511363636363}, 'mmlu_block_adapter_loss_blocks_pruned_21': {'weighted_acc': 23.366477272727273, 'total': 14080, 'correct': 3290}, 'block_17_shapley': 52.194617449596365, 'block_7_shapley_influence': -4.178775729671571, 'block_30_relative_l1_influence': 0.38664719462394714, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 6063, 'weighted_acc': 43.06107954545455}, 'mmlu_relative_l1_blocks_pruned_12': {'total': 14080, 'correct': 5245, 'weighted_acc': 37.25142045454545}, '_runtime': 2513.888582468033, 'eval_cosine_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.486032704837987, 'avg_seq_perplexity': 12.479587242251537}, 'mmlu_shapley_blocks_pruned_14': {'total': 14080, 'correct': 3445, 'weighted_acc': 24.467329545454547}, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 6407, 'weighted_acc': 45.50426136363637}, 'eval_shapley_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.164430461946081, 'avg_seq_perplexity': 9.03177930487961}, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3768, 'weighted_acc': 26.761363636363637}, 'eval_block_adapter_loss_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'mmlu_cosine_blocks_pruned_18': {'total': 14080, 'correct': 3458, 'weighted_acc': 24.55965909090909}, 'block_11_relative_l2_influence': 0.5047059655189514, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.127875906522157, 'avg_seq_perplexity': 23.922039094518443}, 'eval_shapley_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 5.217895007524334, 'avg_seq_perplexity': 197.50308977971312}, 'mmlu_relative_l1_blocks_pruned_6': {'correct': 5947, 'weighted_acc': 42.23721590909091, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 5568, 'weighted_acc': 39.54545454545455}, 'block_2_l1_influence': 93.31401824951172, 'mmlu_cosine_blocks_pruned_11': {'weighted_acc': 34.78693181818182, 'total': 14080, 'correct': 4898}, 'mmlu_cosine_blocks_pruned_23': {'correct': 3472, 'weighted_acc': 24.65909090909091, 'total': 14080}, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 3.9169106405289447, 'avg_seq_perplexity': 54.60919489626025}, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 11.734187892225922, 'avg_seq_perplexity': 133237.95901639343}, 'mmlu_block_adapter_loss_blocks_pruned_18': {'total': 14080, 'correct': 3470, 'weighted_acc': 24.644886363636363}, 'block_9_cosine_influence': 0.128817617893219, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 6063, 'weighted_acc': 43.06107954545455}, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3490, 'weighted_acc': 24.786931818181817}, 'eval_block_adapter_loss_blocks_pruned_5': {'avg_loss': 2.4094918673155736, 'avg_seq_perplexity': 11.542726610527664, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 9.914289630827357, 'avg_seq_perplexity': 21543.110655737702}, 'block_28_shapley': 82.03797992967793, 'block_20_l2_influence': 19.695819854736328, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3475, 'weighted_acc': 24.680397727272727}, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 4714, 'weighted_acc': 33.48011363636363}, 'eval_relative_l1_blocks_pruned_26': {'avg_seq_perplexity': 133237.95901639343, 'num_ex': 15616, 'avg_loss': 11.734187892225922}, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 3.9169106405289447, 'avg_seq_perplexity': 54.60919489626025}, 'mmlu_relative_l1_blocks_pruned_14': {'weighted_acc': 29.694602272727273, 'total': 14080, 'correct': 4181}, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3585, 'weighted_acc': 25.461647727272727}, 'mmlu_block_adapter_loss_blocks_pruned_7': {'total': 14080, 'correct': 6108, 'weighted_acc': 43.38068181818182}, 'block_30_l1_influence': 2135.267822265625, 'block_7_relative_l2_influence': 0.5988365411758423, 'block_24_relative_l1_influence': 0.29699382185935974, 'block_27_shapley_influence': -92.4592568425722, 'block_5_relative_l2_influence': 0.6493698358535767, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.8365308417648567, 'avg_seq_perplexity': 17.790035060194672}, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3295, 'weighted_acc': 23.401988636363637}, 'mmlu_block_adapter_loss_blocks_pruned_25': {'total': 14080, 'correct': 3585, 'weighted_acc': 25.461647727272727}, 'block_10_shapley': 44.36742186161777, 'block_12_cosine_influence': 0.10924452543258668, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 6315, 'weighted_acc': 44.85085227272727}, 'mmlu_shapley_blocks_pruned_2': {'weighted_acc': 45.50426136363637, 'total': 14080, 'correct': 6407}, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'block_0_l2_influence': 1.4092068672180176, 'block_26_cosine_influence': 0.03331249952316284, 'block_29_cosine_influence': 0.03388798236846924, 'eval_relative_l1_blocks_pruned_2': {'avg_loss': 2.058659412821785, 'avg_seq_perplexity': 8.127198266201331, 'num_ex': 15616}, 'block_24_shapley': 80.07600116088824, 'eval_cosine_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.127875906522157, 'avg_seq_perplexity': 23.922039094518443}, 'eval_cosine_blocks_pruned_13': {'avg_seq_perplexity': 404.9267097848361, 'num_ex': 15616, 'avg_loss': 5.853401559298156}, 'eval_shapley_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 6.514667448450307, 'avg_seq_perplexity': 727.6668801229508}, 'block_6_adapter_loss_influence': 2.058476765950521, 'mmlu_block_adapter_loss_blocks_pruned_24': {'total': 14080, 'correct': 3427, 'weighted_acc': 24.339488636363637}, 'eval_cosine_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.650635516057249, 'avg_seq_perplexity': 14.743112032530735}, 'eval_shapley_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.859164628826204, 'avg_seq_perplexity': 18.222412109375}, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3777, 'weighted_acc': 26.82528409090909}, 'block_31_relative_l2_influence': 1.0167038440704346, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3553, 'weighted_acc': 25.234375}, 'eval_block_adapter_loss_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.859164628826204, 'avg_seq_perplexity': 18.222412109375}, 'block_21_l2_influence': 18.971025466918945, 'eval_cosine_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 8.799548539959016, 'avg_seq_perplexity': 7219.278176229508}, 'mmlu_block_adapter_loss_blocks_pruned_5': {'total': 14080, 'correct': 5895, 'weighted_acc': 41.86789772727273}, 'block_8_cosine_influence': 0.13408488035202026, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 6255, 'weighted_acc': 44.42471590909091}, 'block_13_relative_l2_influence': 0.5115258693695068, 'mmlu_relative_l1_blocks_pruned_8': {'total': 14080, 'correct': 4726, 'weighted_acc': 33.56534090909091}, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 10.593229700307376, 'avg_seq_perplexity': 43147.37295081967}, 'eval_block_adapter_loss_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.1680165275198515, 'avg_seq_perplexity': 24.97238209208504}, 'block_17_cosine_influence': 0.08392369747161865, 'eval_shapley_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 13.273252393378586, 'avg_seq_perplexity': 587024.655737705}, 'block_12_adapter_loss_influence': 0.8807703653971354, 'block_5_adapter_loss_influence': 2.9296175638834634, 'block_17_adapter_loss_influence': 0.8957036336263021, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 10.593229700307376, 'avg_seq_perplexity': 43147.37295081967}, 'mmlu_relative_l1_blocks_pruned_15': {'total': 14080, 'correct': 3648, 'weighted_acc': 25.90909090909091}, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_13_l1_influence': 500.4615478515625, 'eval_shapley_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 10.593229700307376, 'avg_seq_perplexity': 43147.37295081967}, 'eval_relative_l1_blocks_pruned_4': {'avg_loss': 2.2853811295306095, 'avg_seq_perplexity': 10.19443799628586, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 11.76850365810707, 'avg_seq_perplexity': 140166.83606557376}, 'block_10_l1_influence': 396.1690979003906, 'block_14_shapley_influence': -59.066915003202325, 'block_22_adapter_loss_influence': 0.6976129213968912, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3759, 'weighted_acc': 26.697443181818183}, 'eval_block_adapter_loss_blocks_pruned_3': {'avg_seq_perplexity': 8.959399614177766, 'num_ex': 15616, 'avg_loss': 2.1564481141137297}, 'eval_block_adapter_loss_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 12.102528056160349, 'avg_seq_perplexity': 195311.83606557376}, 'block_4_relative_l2_influence': 0.707423985004425, 'block_30_adapter_loss_influence': 0.96106227238973, 'block_1_shapley': -297.4634034518273, 'block_31_l2_influence': 135.42071533203125, 'block_5_l1_influence': 217.2722015380859, 'eval_shapley_blocks_pruned_1': {'avg_loss': 1.980480006483735, 'avg_seq_perplexity': 7.528456390881147, 'num_ex': 15616}, 'eval_shapley_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 4.381427202068392, 'avg_seq_perplexity': 85.71583632172131}, 'block_29_relative_l1_influence': 0.2949555516242981, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.650635516057249, 'avg_seq_perplexity': 14.743112032530735}, 'block_6_l1_influence': 252.8533935546875, 'block_7_l1_influence': 292.6295471191406, 'block_14_l2_influence': 10.72826099395752, 'block_0_cosine_influence': 0.4067174792289734, 'block_16_relative_l2_influence': 0.5378350615501404, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.058659412821785, 'avg_seq_perplexity': 8.127198266201331}, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 7.75220977282915, 'avg_seq_perplexity': 2537.3862704918033}, 'block_25_adapter_loss_influence': 0.6241937081019083, 'mmlu_relative_l1_blocks_pruned_1': {'weighted_acc': 46.02982954545455, 'total': 14080, 'correct': 6481}, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 13.273252393378586, 'avg_seq_perplexity': 587024.655737705}, 'mmlu_relative_l1_blocks_pruned_13': {'weighted_acc': 31.164772727272727, 'total': 14080, 'correct': 4388}, 'block_28_relative_l2_influence': 0.27732375264167786, 'block_18_l2_influence': 16.233057022094727, 'block_21_l1_influence': 954.6445922851562, 'eval_shapley_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 5.888792444448002, 'avg_seq_perplexity': 389.2583888319672}, 'block_24_adapter_loss_influence': 0.5966132481892904, 'eval_relative_l1_blocks_pruned_30': {'avg_loss': 13.273252393378586, 'avg_seq_perplexity': 587024.655737705, 'num_ex': 15616}, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3290, 'weighted_acc': 23.366477272727273}, 'mmlu_relative_l2_blocks_pruned_23': {'weighted_acc': 24.65909090909091, 'total': 14080, 'correct': 3472}, 'block_3_relative_l1_influence': 0.8830476403236389, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 5465, 'weighted_acc': 38.81392045454545}, 'block_9_shapley_influence': -43.29196284278749, 'eval_cosine_blocks_pruned_0': {'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616}, 'eval_shapley_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 4.082408467277151, 'avg_seq_perplexity': 64.12624471695696}, 'block_10_relative_l1_influence': 0.58807772397995, 'block_21_relative_l1_influence': 0.35441216826438904, 'eval_block_adapter_loss_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 11.586444792200307, 'avg_seq_perplexity': 110949.32786885246}, '_step': 337, 'block_15_l1_influence': 621.2645263671875, 'eval_cosine_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 6.395044545658299, 'avg_seq_perplexity': 689.7058785860655}, 'eval_cosine_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 12.102528056160349, 'avg_seq_perplexity': 195311.83606557376}, 'block_2_relative_l2_influence': 0.7215847373008728, 'mmlu_shapley_blocks_pruned_13': {'weighted_acc': 24.140625, 'total': 14080, 'correct': 3399}, 'block_11_adapter_loss_influence': 1.0074350833892822, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.8365308417648567, 'avg_seq_perplexity': 17.790035060194672}, 'eval_block_adapter_loss_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 6.370959672771517, 'avg_seq_perplexity': 646.8869108606557}, 'block_26_shapley': 60.97442319700795, 'block_31_l1_influence': 5721.15966796875, 'block_30_cosine_influence': 0.06042414903640747, 'block_31_shapley_influence': 84.3824964300278, 'block_3_shapley': -256.0751516857455, 'eval_cosine_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.980480006483735, 'avg_seq_perplexity': 7.528456390881147}, 'eval_cosine_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 10.366340011846823, 'avg_seq_perplexity': 34877.975409836065}, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 6259, 'weighted_acc': 44.453125}, 'block_8_relative_l2_influence': 0.5692906379699707, 'mmlu_relative_l1_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_blocks_pruned_10': {'total': 14080, 'correct': 5869, 'weighted_acc': 41.68323863636363}, 'mmlu_shapley_blocks_pruned_5': {'correct': 5895, 'weighted_acc': 41.86789772727273, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_9': {'avg_seq_perplexity': 43.15995213242828, 'num_ex': 15616, 'avg_loss': 3.6984127857646}, 'mmlu_block_adapter_loss_blocks_pruned_16': {'total': 14080, 'correct': 3433, 'weighted_acc': 24.382102272727273}, 'block_22_shapley_influence': -73.2638578145735, 'eval_cosine_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 11.218282730852971, 'avg_seq_perplexity': 76343.01639344262}, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3574, 'weighted_acc': 25.383522727272727}, 'block_9_relative_l2_influence': 0.5496350526809692, 'block_20_relative_l1_influence': 0.4247533082962036, 'block_25_relative_l2_influence': 0.25528034567832947, 'block_26_relative_l2_influence': 0.2846655249595642, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.6450703104988476, 'avg_seq_perplexity': 14.640998214971823}, 'eval_shapley_blocks_pruned_31': {'avg_seq_perplexity': 162138.09836065574, 'num_ex': 15616, 'avg_loss': 11.978623687243852}, 'mmlu_shapley_blocks_pruned_27': {'weighted_acc': 25.717329545454547, 'total': 14080, 'correct': 3621}, 'mmlu_shapley_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 6315, 'weighted_acc': 44.85085227272727}, 'mmlu_block_adapter_loss_blocks_pruned_28': {'total': 14080, 'correct': 3511, 'weighted_acc': 24.936079545454547}, 'block_11_l1_influence': 413.3260803222656, 'block_5_cosine_influence': 0.1501924991607666, 'mmlu_cosine_blocks_pruned_25': {'correct': 3585, 'weighted_acc': 25.461647727272727, 'total': 14080}, 'block_19_relative_l2_influence': 0.402516633272171, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 9.987548828125, 'avg_seq_perplexity': 23167.733606557376}, 'block_28_cosine_influence': 0.03331071138381958, 'mmlu_shapley_blocks_pruned_21': {'total': 14080, 'correct': 3432, 'weighted_acc': 24.375}, 'mmlu_shapley_blocks_pruned_26': {'weighted_acc': 26.43465909090909, 'total': 14080, 'correct': 3722}, 'block_9_shapley': 43.29196284278749, 'block_13_l2_influence': 9.899110794067385, 'block_0_shapley_influence': 286.7758759695996, 'block_3_adapter_loss_influence': 6.892852147420247, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.316274924356429, 'avg_seq_perplexity': 10.51800637167008}, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 9.987548828125, 'avg_seq_perplexity': 23167.733606557376}, 'mmlu_block_adapter_loss_blocks_pruned_14': {'total': 14080, 'correct': 3353, 'weighted_acc': 23.813920454545453}, '_wandb': {'runtime': 2513}, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 5568, 'weighted_acc': 39.54545454545455}, 'block_16_shapley': 45.70397328176804, 'block_2_cosine_influence': 0.1454983949661255, 'block_18_cosine_influence': 0.07557201385498047, 'block_11_shapley_influence': -48.31028099854788, 'block_10_adapter_loss_influence': 1.0267419815063477, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 13.373476122246414, 'avg_seq_perplexity': 683732.5901639344}, 'block_12_shapley': 54.94938079644277, 'block_27_shapley': 92.4592568425722, 'mmlu_relative_l2_blocks_pruned_17': {'correct': 3339, 'weighted_acc': 23.714488636363637, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_14_shapley': 59.066915003202325, 'block_8_l2_influence': 6.41993522644043, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3459, 'weighted_acc': 24.566761363636363}, 'eval_shapley_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 4.614562487993084, 'avg_seq_perplexity': 108.2174132300205}, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 4181, 'weighted_acc': 29.694602272727273}, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3585, 'weighted_acc': 25.461647727272727}, 'mmlu_block_adapter_loss_blocks_pruned_10': {'total': 14080, 'correct': 4037, 'weighted_acc': 28.671875}, 'block_9_l1_influence': 358.3560791015625, 'block_20_shapley_influence': -63.01318425388743, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3553, 'weighted_acc': 25.234375}, 'block_31_adapter_loss_influence': 2.61117156346639, 'eval_relative_l2_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'mmlu_relative_l2_blocks_pruned_12': {'weighted_acc': 37.25142045454545, 'total': 14080, 'correct': 5245}, 'block_5_shapley': -74.2496311805582, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 6174, 'weighted_acc': 43.84943181818182}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'total': 14080, 'correct': 3297, 'weighted_acc': 23.416193181818183}, 'mmlu_block_adapter_loss_blocks_pruned_20': {'total': 14080, 'correct': 3261, 'weighted_acc': 23.160511363636363}, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 5085, 'weighted_acc': 36.11505681818182}, 'block_22_relative_l1_influence': 0.34519198536872864, 'block_15_adapter_loss_influence': 0.8920074303944906, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_block_adapter_loss_blocks_pruned_6': {'total': 14080, 'correct': 6255, 'weighted_acc': 44.42471590909091}, 'block_6_relative_l2_influence': 0.61346834897995, 'eval_shapley_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 12.102528056160349, 'avg_seq_perplexity': 195311.83606557376}, 'mmlu_block_adapter_loss_blocks_pruned_23': {'total': 14080, 'correct': 3472, 'weighted_acc': 24.65909090909091}, 'eval_cosine_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 9.411230868980534, 'avg_seq_perplexity': 13749.9743852459}, 'mmlu_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3221, 'weighted_acc': 22.876420454545453}, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 6327, 'weighted_acc': 44.93607954545455}, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3427, 'weighted_acc': 24.339488636363637}, 'mmlu_block_adapter_loss_blocks_pruned_26': {'total': 14080, 'correct': 3575, 'weighted_acc': 25.390625}, 'block_0_shapley': -286.7758759695996, 'block_16_cosine_influence': 0.1062297821044922, 'eval_shapley_blocks_pruned_17': {'avg_loss': 7.981471327484631, 'avg_seq_perplexity': 3145.4851434426228, 'num_ex': 15616}, 'block_27_adapter_loss_influence': 0.4723434448242187, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 9.80363489369877, 'avg_seq_perplexity': 20316.823770491803}, 'block_25_l2_influence': 21.089130401611328, 'eval_cosine_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.164430461946081, 'avg_seq_perplexity': 9.03177930487961}, 'eval_shapley_blocks_pruned_18': {'avg_seq_perplexity': 6588.420081967213, 'num_ex': 15616, 'avg_loss': 8.711467805455943}, 'eval_block_adapter_loss_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 3.9669574675012806, 'avg_seq_perplexity': 56.55635646132172}, 'block_15_cosine_influence': 0.10584920644760132, 'block_9_adapter_loss_influence': 1.042171319325765, 'block_20_adapter_loss_influence': 0.7352166175842285, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 9.80363489369877, 'avg_seq_perplexity': 20316.823770491803}, 'mmlu_relative_l2_blocks_pruned_20': {'weighted_acc': 23.160511363636363, 'total': 14080, 'correct': 3261}, 'eval_block_adapter_loss_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 11.978623687243852, 'avg_seq_perplexity': 162138.09836065574}, 'block_1_cosine_influence': 0.2501358985900879, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 4726, 'weighted_acc': 33.56534090909091}, 'eval_cosine_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 9.825069239882172, 'avg_seq_perplexity': 20602.87704918033}, 'block_30_relative_l2_influence': 0.37149354815483093, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3264, 'weighted_acc': 23.181818181818183}, 'eval_block_adapter_loss_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 5.756251600922131, 'avg_seq_perplexity': 352.97691470286884}, 'eval_block_adapter_loss_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 10.366340011846823, 'avg_seq_perplexity': 34877.975409836065}, '_timestamp': 1713876282.4158585, 'block_27_cosine_influence': 0.029951035976409912, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3585, 'weighted_acc': 25.461647727272727}, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.486032704837987, 'avg_seq_perplexity': 12.479587242251537}, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 5465, 'weighted_acc': 38.81392045454545}, 'block_20_l1_influence': 983.1239624023438, 'block_24_l2_influence': 22.095346450805664, 'block_26_l1_influence': 1186.259765625, 'block_17_shapley_influence': -52.194617449596365, 'block_29_shapley_influence': -62.849711514288344, 'eval_cosine_blocks_pruned_11': {'avg_seq_perplexity': 98.55496766137296, 'num_ex': 15616, 'avg_loss': 4.476657054463371}, 'eval_cosine_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 10.593229700307376, 'avg_seq_perplexity': 43147.37295081967}, 'eval_shapley_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_block_adapter_loss_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 10.593229700307376, 'avg_seq_perplexity': 43147.37295081967}, 'block_19_shapley': 62.96087999625874, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 5947, 'weighted_acc': 42.23721590909091}, 'block_11_relative_l1_influence': 0.5442355871200562, 'block_7_adapter_loss_influence': 1.581470966339111, 'eval_block_adapter_loss_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.980480006483735, 'avg_seq_perplexity': 7.528456390881147}, 'block_15_shapley_influence': -51.073822907222194, 'block_23_relative_l1_influence': 0.3055446147918701, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_relative_l2_blocks_pruned_20': {'avg_loss': 10.366340011846823, 'avg_seq_perplexity': 34877.975409836065, 'num_ex': 15616}, 'mmlu_relative_l2_blocks_pruned_19': {'weighted_acc': 23.54403409090909, 'total': 14080, 'correct': 3315}, 'mmlu_cosine_blocks_pruned_1': {'correct': 6327, 'weighted_acc': 44.93607954545455, 'total': 14080}, 'block_0_relative_l1_influence': 1.198839545249939, 'block_1_relative_l1_influence': 1.3041073083877563, 'eval_shapley_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 7.183847396100154, 'avg_seq_perplexity': 1409.1839139344263}, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_14_relative_l2_influence': 0.49279531836509705, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 4726, 'weighted_acc': 33.56534090909091}, 'eval_relative_l1_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 12.102528056160349, 'avg_seq_perplexity': 195311.83606557376}, 'eval_block_adapter_loss_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 12.099880531185963, 'avg_seq_perplexity': 181233.131147541}, 'mmlu_block_adapter_loss_blocks_pruned_15': {'total': 14080, 'correct': 3408, 'weighted_acc': 24.204545454545453}, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 10.366340011846823, 'avg_seq_perplexity': 34877.975409836065}, 'block_3_l1_influence': 132.65280151367188, 'block_16_l1_influence': 749.4442749023438, 'block_27_l1_influence': 1221.0548095703125, 'eval_cosine_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 7.8113528392354, 'avg_seq_perplexity': 2814.4608094262294}, 'eval_cosine_blocks_pruned_21': {'avg_loss': 9.914289630827357, 'avg_seq_perplexity': 21543.110655737702, 'num_ex': 15616}, 'block_17_relative_l2_influence': 0.44725266098976135, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 12.102528056160349, 'avg_seq_perplexity': 195311.83606557376}, 'block_13_cosine_influence': 0.10998404026031494, 'eval_cosine_blocks_pruned_12': {'avg_seq_perplexity': 172.02910476434425, 'num_ex': 15616, 'avg_loss': 5.030112344710553}, 'block_12_relative_l2_influence': 0.4948393404483795, 'block_15_relative_l2_influence': 0.5085791349411011, 'block_18_relative_l2_influence': 0.44405996799468994, 'block_27_relative_l1_influence': 0.2746049165725708, 'block_29_adapter_loss_influence': 0.8575778802235922, 'block_24_l1_influence': 1078.9007568359375, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 6315, 'weighted_acc': 44.85085227272727}, 'block_7_l2_influence': 5.795175552368164, 'block_1_adapter_loss_influence': 8.315007527669271, 'block_8_adapter_loss_influence': 1.2008622487386067, 'eval_block_adapter_loss_blocks_pruned_32': {'avg_loss': 11.589852755186987, 'avg_seq_perplexity': 109341.54098360657, 'num_ex': 15616}, 'block_4_l1_influence': 178.8604736328125, 'block_11_l2_influence': 8.142398834228516, 'block_23_shapley_influence': -80.80311625875453, 'eval_cosine_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 10.661625096055328, 'avg_seq_perplexity': 44615.684426229505}, 'mmlu_shapley_blocks_pruned_22': {'correct': 3553, 'weighted_acc': 25.234375, 'total': 14080}, 'block_16_adapter_loss_influence': 0.9230333964029948, 'eval_relative_l2_blocks_pruned_14': {'avg_seq_perplexity': 689.7058785860655, 'num_ex': 15616, 'avg_loss': 6.395044545658299}, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 11.76850365810707, 'avg_seq_perplexity': 140166.83606557376}, 'mmlu_relative_l1_blocks_pruned_10': {'correct': 5869, 'weighted_acc': 41.68323863636363, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 7.251970134797643, 'avg_seq_perplexity': 1560.8128842213114}, 'mmlu_block_adapter_loss_blocks_pruned_29': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_20_shapley': 63.01318425388743, 'block_26_shapley_influence': -60.97442319700795, 'mmlu_shapley_blocks_pruned_9': {'correct': 4874, 'weighted_acc': 34.61647727272727, 'total': 14080}, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3511, 'weighted_acc': 24.936079545454547}, 'block_19_adapter_loss_influence': 0.7209919293721517, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.486032704837987, 'avg_seq_perplexity': 12.479587242251537}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 8.275606749487705, 'avg_seq_perplexity': 4404.384733606557}, 'block_30_shapley_influence': -38.16443004787607, 'eval_cosine_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 11.080625440253586, 'avg_seq_perplexity': 65469.33606557377}, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 6.395044545658299, 'avg_seq_perplexity': 689.7058785860655}, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 11.76850365810707, 'avg_seq_perplexity': 140166.83606557376}, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3722, 'weighted_acc': 26.43465909090909}, 'block_12_l2_influence': 8.752748489379883, 'block_25_l1_influence': 1068.2303466796875, 'block_13_adapter_loss_influence': 0.8275055090586344, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 8.900729820376537, 'avg_seq_perplexity': 8909.612704918032}, 'block_14_cosine_influence': 0.10573846101760864, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3292, 'weighted_acc': 23.380681818181817}, 'eval_block_adapter_loss_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0663465906362064, 'avg_seq_perplexity': 8.197371185803023}, 'mmlu_block_adapter_loss_blocks_pruned_4': {'correct': 5730, 'weighted_acc': 40.69602272727273, 'total': 14080}, 'block_29_l2_influence': 30.61115074157715, 'eval_cosine_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.589852755186987, 'avg_seq_perplexity': 109341.54098360657}, 'block_28_adapter_loss_influence': 0.5734551747639974, 'eval_relative_l1_blocks_pruned_12': {'avg_seq_perplexity': 172.02910476434425, 'num_ex': 15616, 'avg_loss': 5.030112344710553}, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 9.532717845478995, 'avg_seq_perplexity': 14487.100409836066}, 'eval_cosine_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 6.870957671618853, 'avg_seq_perplexity': 1124.9474897540983}, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 10.717670378137807, 'avg_seq_perplexity': 48094.15983606558}, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 5.030112344710553, 'avg_seq_perplexity': 172.02910476434425}, 'mmlu_block_adapter_loss_blocks_pruned_32': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_21_shapley': 73.34781694284048, 'block_23_l1_influence': 1021.535888671875, 'block_28_l2_influence': 28.022443771362305, 'block_2_shapley_influence': 243.98706737256825, 'mmlu_shapley_blocks_pruned_1': {'correct': 6327, 'weighted_acc': 44.93607954545455, 'total': 14080}, 'mmlu_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3240, 'weighted_acc': 23.011363636363637}, 'block_10_relative_l2_influence': 0.5394776463508606, 'block_21_relative_l2_influence': 0.33956632018089294, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 6246, 'weighted_acc': 44.36079545454545}, 'eval_shapley_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 8.98332739658043, 'avg_seq_perplexity': 8629.994877049181}, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.164430461946081, 'avg_seq_perplexity': 9.03177930487961}, 'eval_block_adapter_loss_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 10.376162669697743, 'avg_seq_perplexity': 35116.9631147541}, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3469, 'weighted_acc': 24.63778409090909}, 'mmlu_relative_l1_blocks_pruned_0': {'correct': 6448, 'weighted_acc': 45.79545454545455, 'total': 14080}, 'block_2_shapley': -243.98706737256825, 'block_3_cosine_influence': 0.14631986618041992, 'block_16_relative_l1_influence': 0.5747866630554199, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 4181, 'weighted_acc': 29.694602272727273}, 'mmlu_cosine_blocks_pruned_24': {'weighted_acc': 24.339488636363637, 'total': 14080, 'correct': 3427}, 'block_7_relative_l1_influence': 0.6601037383079529, 'mmlu_relative_l2_blocks_pruned_6': {'correct': 6006, 'weighted_acc': 42.65625, 'total': 14080}, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 9.43490050268955, 'avg_seq_perplexity': 13908.620901639344}, 'eval_block_adapter_loss_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.2616151903496413, 'avg_seq_perplexity': 9.95203637295082}, 'mmlu_block_adapter_loss_blocks_pruned_2': {'total': 14080, 'correct': 6285, 'weighted_acc': 44.63778409090909}, 'block_8_l1_influence': 325.3686218261719, 'block_28_relative_l1_influence': 0.2919364869594574, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3574, 'weighted_acc': 25.383522727272727}, 'eval_block_adapter_loss_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 8.42591832895748, 'avg_seq_perplexity': 4944.321209016393}, 'block_19_l1_influence': 858.4620971679688, 'eval_cosine_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.8365308417648567, 'avg_seq_perplexity': 17.790035060194672}, 'eval_shapley_blocks_pruned_6': {'avg_loss': 2.5845481997630637, 'avg_seq_perplexity': 13.771974657402664, 'num_ex': 15616}, 'block_5_relative_l1_influence': 0.7556303143501282, 'eval_shapley_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 11.76850365810707, 'avg_seq_perplexity': 140166.83606557376}, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 9.43490050268955, 'avg_seq_perplexity': 13908.620901639344}, 'eval_block_adapter_loss_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 13.273252393378586, 'avg_seq_perplexity': 587024.655737705}, 'block_17_l1_influence': 741.5315551757812, 'block_4_relative_l1_influence': 0.8512150049209595, 'block_11_shapley': 48.31028099854788, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3462, 'weighted_acc': 24.588068181818183}, 'mmlu_shapley_blocks_pruned_7': {'total': 14080, 'correct': 6108, 'weighted_acc': 43.38068181818182}, 'mmlu_shapley_blocks_pruned_12': {'total': 14080, 'correct': 3247, 'weighted_acc': 23.061079545454547}, 'block_19_relative_l1_influence': 0.4215724170207978, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 11.855797939613216, 'avg_seq_perplexity': 144912.70491803277}, 'block_4_l2_influence': 3.587404727935791, 'eval_cosine_blocks_pruned_10': {'avg_seq_perplexity': 54.60919489626025, 'num_ex': 15616, 'avg_loss': 3.9169106405289447}, 'block_23_adapter_loss_influence': 0.5746546188990275, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 5954, 'weighted_acc': 42.28693181818182}, 'block_10_l2_influence': 7.797490119934082, 'block_13_shapley_influence': -56.42738933332507, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3261, 'weighted_acc': 23.160511363636363}, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 10.661625096055328, 'avg_seq_perplexity': 44615.684426229505}, 'mmlu_block_adapter_loss_blocks_pruned_19': {'total': 14080, 'correct': 3329, 'weighted_acc': 23.64346590909091}, 'eval_shapley_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.058659412821785, 'avg_seq_perplexity': 8.127198266201331}, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3462, 'weighted_acc': 24.588068181818183}, 'block_2_l2_influence': 1.898875713348389, 'block_5_shapley_influence': 74.2496311805582, 'mmlu_shapley_blocks_pruned_24': {'correct': 3427, 'weighted_acc': 24.339488636363637, 'total': 14080}, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 6.870957671618853, 'avg_seq_perplexity': 1124.9474897540983}, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 4388, 'weighted_acc': 31.164772727272727}, 'block_8_shapley_influence': -29.902470807875375, 'eval_cosine_blocks_pruned_25': {'avg_loss': 11.76850365810707, 'avg_seq_perplexity': 140166.83606557376, 'num_ex': 15616}, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 6407, 'weighted_acc': 45.50426136363637}, 'mmlu_block_adapter_loss_blocks_pruned_30': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_20_relative_l2_influence': 0.4098089933395386, 'block_25_relative_l1_influence': 0.2738480865955353, 'block_26_relative_l1_influence': 0.28666070103645325, 'eval_relative_l1_blocks_pruned_15': {'avg_loss': 6.870957671618853, 'avg_seq_perplexity': 1124.9474897540983, 'num_ex': 15616}, 'mmlu_relative_l1_blocks_pruned_23': {'total': 14080, 'correct': 3472, 'weighted_acc': 24.65909090909091}, 'mmlu_relative_l2_blocks_pruned_21': {'correct': 3290, 'weighted_acc': 23.366477272727273, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_17': {'weighted_acc': 24.353693181818183, 'total': 14080, 'correct': 3429}, 'block_10_cosine_influence': 0.124822735786438, 'mmlu_cosine_blocks_pruned_5': {'total': 14080, 'correct': 5954, 'weighted_acc': 42.28693181818182}, 'mmlu_relative_l2_blocks_pruned_29': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'block_13_shapley': 56.42738933332507, 'block_29_shapley': 62.849711514288344, 'block_18_l1_influence': 822.3768310546875, 'block_3_relative_l2_influence': 0.7463300824165344}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 800, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_logit_eval', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'use_logit_loss': True, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_logit_loss_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_logit_loss_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 256, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 500}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_logit_loss_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine
1,"{'block_11_shapley': 71.34106053716391, 'mmlu_relative_l1_blocks_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_31': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_5_relative_l2_influence': 0.6493698358535767, 'mmlu_shapley_blocks_pruned_10': {'correct': 4678, 'weighted_acc': 33.22443181818182, 'total': 14080}, 'block_16_adapter_loss_influence': 1.1986221472422285, 'block_9_cosine_influence': 0.128817617893219, 'eval_relative_l2_blocks_pruned_9': {'avg_seq_perplexity': 34.49470495005123, 'num_ex': 15616, 'avg_loss': 3.4877869652920084}, 'block_25_cosine_influence': 0.0308610200881958, 'block_23_shapley_influence': -130.34297151591187, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'block_12_l1_influence': 445.1312561035156, 'block_30_relative_l2_influence': 0.37149354815483093, 'eval_relative_l2_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 4.637291079661885, 'avg_seq_perplexity': 113.19215868340164}, 'mmlu_shapley_blocks_pruned_1': {'correct': 6316, 'weighted_acc': 44.85795454545455, 'total': 14080}, 'block_7_relative_l2_influence': 0.5988365411758423, 'block_9_relative_l2_influence': 0.5496350526809692, 'block_4_adapter_loss_influence': 7.263143539428711, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 6220, 'weighted_acc': 44.17613636363637}, 'block_16_relative_l2_influence': 0.5378350615501404, 'eval_relative_l1_blocks_pruned_11': {'avg_loss': 4.637291079661885, 'avg_seq_perplexity': 113.19215868340164, 'num_ex': 15616}, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_28_l1_influence': 1383.08984375, 'block_11_cosine_influence': 0.1132473349571228, 'block_23_cosine_influence': 0.036542296409606934, 'eval_cosine_blocks_pruned_21': {'avg_loss': 12.27000452260502, 'avg_seq_perplexity': 218319.5901639344, 'num_ex': 15616}, 'eval_shapley_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 8.82156822329662, 'avg_seq_perplexity': 7229.629610655737}, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_9_l2_influence': 7.055303573608398, 'block_22_l1_influence': 1036.4525146484375, 'block_22_cosine_influence': 0.044055402278900146, 'eval_shapley_blocks_pruned_9': {'avg_loss': 3.4877869652920084, 'avg_seq_perplexity': 34.49470495005123, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.651676365586578, 'avg_seq_perplexity': 14.740332431480534}, 'block_28_relative_l2_influence': 0.27732375264167786, 'block_25_adapter_loss_influence': 0.4299207131067912, 'mmlu_block_adapter_loss_blocks_pruned_6': {'total': 14080, 'correct': 6136, 'weighted_acc': 43.57954545454545}, 'mmlu_block_adapter_loss_blocks_pruned_11': {'correct': 4713, 'weighted_acc': 33.47301136363637, 'total': 14080}, 'mmlu_cosine_blocks_pruned_25': {'weighted_acc': 24.588068181818183, 'total': 14080, 'correct': 3462}, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3783, 'weighted_acc': 26.867897727272727}, 'block_19_relative_l1_influence': 0.4215724170207978, 'block_24_shapley': 132.39000398497427, 'block_20_l1_influence': 983.1239624023438, 'block_24_cosine_influence': 0.03478497266769409, 'block_27_shapley_influence': -133.4052677167359, 'mmlu_cosine_blocks_pruned_8': {'correct': 5421, 'weighted_acc': 38.50142045454545, 'total': 14080}, 'block_20_adapter_loss_influence': 0.6785949071248373, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.1646620953669315, 'avg_seq_perplexity': 9.036105796939037}, 'eval_relative_l2_blocks_pruned_8': {'avg_seq_perplexity': 24.184140064677255, 'num_ex': 15616, 'avg_loss': 3.137724829501793}, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 4.105563804751537, 'avg_seq_perplexity': 65.15223969006148}, 'eval_block_adapter_loss_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 11.04877209272541, 'avg_seq_perplexity': 64095.62704918033}, 'eval_cosine_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 11.711292704597849, 'avg_seq_perplexity': 122600.41803278688}, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 6129, 'weighted_acc': 43.52982954545455}, 'block_24_relative_l2_influence': 0.29034122824668884, 'block_15_adapter_loss_influence': 0.8885205586751302, 'block_22_adapter_loss_influence': 0.5654270251592001, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 4.105563804751537, 'avg_seq_perplexity': 65.15223969006148}, 'block_23_shapley': 130.34297151591187, 'block_25_relative_l1_influence': 0.2738480865955353, 'block_21_adapter_loss_influence': 0.6223411560058594, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3237, 'weighted_acc': 22.990056818181817}, 'block_10_cosine_influence': 0.124822735786438, 'block_11_shapley_influence': -71.34106053716391, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 5743, 'weighted_acc': 40.78835227272727}, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 11.719682537141392, 'avg_seq_perplexity': 124798.81147540984}, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3199, 'weighted_acc': 22.720170454545453}, 'mmlu_block_adapter_loss_blocks_pruned_14': {'total': 14080, 'correct': 3552, 'weighted_acc': 25.227272727272727}, 'block_7_shapley': -201.33183721188576, 'eval_cosine_blocks_pruned_26': {'avg_seq_perplexity': 131363.5737704918, 'num_ex': 15616, 'avg_loss': 11.781655233414448}, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 6015, 'weighted_acc': 42.72017045454545}, 'eval_shapley_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 11.719682537141392, 'avg_seq_perplexity': 124798.81147540984}, 'mmlu_relative_l1_blocks_pruned_0': {'correct': 6448, 'weighted_acc': 45.79545454545455, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_2_cosine_influence': 0.1454983949661255, 'block_1_relative_l2_influence': 1.7154526710510254, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3427, 'weighted_acc': 24.339488636363637}, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 11.719682537141392, 'avg_seq_perplexity': 124798.81147540984}, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_17_l2_influence': 14.62705421447754, 'eval_cosine_blocks_pruned_16': {'avg_loss': 9.372968830046108, 'avg_seq_perplexity': 12502.094262295082, 'num_ex': 15616}, 'block_8_relative_l2_influence': 0.5692906379699707, 'mmlu_shapley_blocks_pruned_11': {'total': 14080, 'correct': 4713, 'weighted_acc': 33.47301136363637}, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 12.75751732998207, 'avg_seq_perplexity': 355114.59016393445}, 'block_0_cosine_influence': 0.4067174792289734, 'block_22_relative_l2_influence': 0.33816373348236084, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 6078, 'weighted_acc': 43.16761363636363}, 'mmlu_relative_l1_blocks_pruned_8': {'total': 14080, 'correct': 5421, 'weighted_acc': 38.50142045454545}, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.655666163710297, 'avg_seq_perplexity': 14.809599329213627}, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 12.75751732998207, 'avg_seq_perplexity': 355114.59016393445}, 'block_24_l1_influence': 1078.9007568359375, 'block_3_cosine_influence': 0.14631986618041992, 'block_5_shapley_influence': 238.475096321875, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 3906, 'weighted_acc': 27.741477272727273}, 'block_11_relative_l1_influence': 0.5442355871200562, 'block_0_relative_l2_influence': 2.288300037384033, 'eval_block_adapter_loss_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 9.14981629418545, 'avg_seq_perplexity': 10091.271516393444}, 'block_5_shapley': -238.475096321875, 'mmlu_shapley_blocks_pruned_14': {'total': 14080, 'correct': 3552, 'weighted_acc': 25.227272727272727}, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 6148, 'weighted_acc': 43.66477272727273}, 'block_28_shapley': 125.01160734571437, 'eval_shapley_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 11.508599953573258, 'avg_seq_perplexity': 100600.6475409836}, 'block_10_shapley': 24.701396225601115, 'block_13_shapley': 81.46433407901435, 'block_16_l2_influence': 14.785382270812988, 'mmlu_shapley_blocks_pruned_25': {'weighted_acc': 23.01846590909091, 'total': 14080, 'correct': 3241}, 'eval_relative_l2_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'block_15_shapley': 92.2384981762978, 'block_31_shapley': -140.20882446406992, 'block_13_l1_influence': 500.4615478515625, 'eval_shapley_blocks_pruned_13': {'avg_loss': 6.219579978067367, 'avg_seq_perplexity': 537.1962730532787, 'num_ex': 15616}, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.4877869652920084, 'avg_seq_perplexity': 34.49470495005123}, 'block_9_shapley': 41.82352379957828, 'block_4_l1_influence': 178.8604736328125, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 10.956576988345288, 'avg_seq_perplexity': 57646.684426229505}, 'mmlu_block_adapter_loss_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l2_blocks_pruned_29': {'avg_seq_perplexity': 166071.2131147541, 'num_ex': 15616, 'avg_loss': 12.016202332543545}, 'mmlu_block_adapter_loss_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_28_l2_influence': 28.022443771362305, 'block_4_shapley_influence': 225.54081362934517, 'eval_cosine_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 11.04877209272541, 'avg_seq_perplexity': 64095.62704918033}, 'mmlu_shapley_blocks_pruned_3': {'correct': 6078, 'weighted_acc': 43.16761363636363, 'total': 14080}, 'block_3_relative_l1_influence': 0.8830476403236389, 'eval_relative_l2_blocks_pruned_27': {'avg_seq_perplexity': 57646.684426229505, 'num_ex': 15616, 'avg_loss': 10.956576988345288}, 'block_16_l1_influence': 749.4442749023438, 'block_17_l1_influence': 741.5315551757812, 'block_27_l1_influence': 1221.0548095703125, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 6265, 'weighted_acc': 44.49573863636363}, 'eval_shapley_blocks_pruned_12': {'avg_seq_perplexity': 276.9293032786885, 'num_ex': 15616, 'avg_loss': 5.555890192751025}, 'block_4_l2_influence': 3.587404727935791, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 11.508599953573258, 'avg_seq_perplexity': 100600.6475409836}, 'mmlu_relative_l2_blocks_pruned_25': {'correct': 3462, 'weighted_acc': 24.588068181818183, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 9.09856177158043, 'avg_seq_perplexity': 9559.85963114754}, 'mmlu_block_adapter_loss_blocks_pruned_18': {'weighted_acc': 24.602272727272727, 'total': 14080, 'correct': 3464}, 'block_31_l1_influence': 5721.15966796875, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 6333, 'weighted_acc': 44.97869318181818}, 'eval_block_adapter_loss_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.370815089491547, 'avg_seq_perplexity': 11.119890056672643}, 'eval_block_adapter_loss_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 10.918355973040471, 'avg_seq_perplexity': 56474.5368852459}, 'block_18_relative_l1_influence': 0.46822184324264526, 'block_23_adapter_loss_influence': 0.49073592821757, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 8.086660916688013, 'avg_seq_perplexity': 3474.9008709016393}, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9734889796522797, 'avg_seq_perplexity': 7.474448282210553}, 'eval_block_adapter_loss_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9734889796522797, 'avg_seq_perplexity': 7.474448282210553}, 'block_3_l1_influence': 132.65280151367188, 'block_29_l2_influence': 30.61115074157715, 'block_16_shapley_influence': -70.06311418805069, 'block_21_shapley_influence': -116.2447293817356, 'block_3_adapter_loss_influence': 7.884183247884114, 'mmlu_block_adapter_loss_blocks_pruned_9': {'total': 14080, 'correct': 5410, 'weighted_acc': 38.42329545454545}, 'block_14_l2_influence': 10.72826099395752, 'block_29_cosine_influence': 0.03388798236846924, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3419, 'weighted_acc': 24.282670454545453}, 'eval_relative_l1_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 8.086660916688013, 'avg_seq_perplexity': 3474.9008709016393}, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 3906, 'weighted_acc': 27.741477272727273}, 'eval_shapley_blocks_pruned_24': {'avg_loss': 14.720656097912398, 'avg_seq_perplexity': 2687454.6885245903, 'num_ex': 15616}, 'block_18_adapter_loss_influence': 0.8648398717244467, 'block_0_l1_influence': 32.94081115722656, 'eval_cosine_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 11.719682537141392, 'avg_seq_perplexity': 124798.81147540984}, 'block_30_relative_l1_influence': 0.38664719462394714, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 5856, 'weighted_acc': 41.59090909090909}, 'mmlu_block_adapter_loss_blocks_pruned_23': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_5_l1_influence': 217.2722015380859, 'block_1_shapley_influence': 289.81887700352615, 'block_16_relative_l1_influence': 0.5747866630554199, 'block_28_adapter_loss_influence': 0.5334386428197225, 'eval_block_adapter_loss_blocks_pruned_17': {'avg_loss': 8.82156822329662, 'avg_seq_perplexity': 7229.629610655737, 'num_ex': 15616}, 'block_0_shapley_influence': 264.84550916892226, 'block_20_cosine_influence': 0.06151849031448364, 'eval_cosine_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_shapley_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.1400511694736166, 'avg_seq_perplexity': 8.81357261782787}, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 3307, 'weighted_acc': 23.48721590909091}, '_runtime': 2516.30517077446, 'mmlu_shapley_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 5779, 'weighted_acc': 41.04403409090909}, 'eval_cosine_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 10.918355973040471, 'avg_seq_perplexity': 56474.5368852459}, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 5.434085533267162, 'avg_seq_perplexity': 253.7787525614754}, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3428, 'weighted_acc': 24.34659090909091}, 'eval_block_adapter_loss_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 10.770764960617315, 'avg_seq_perplexity': 48190.55327868852}, 'block_0_l2_influence': 1.4092068672180176, 'mmlu_shapley_blocks_pruned_16': {'total': 14080, 'correct': 3510, 'weighted_acc': 24.928977272727273}, 'mmlu_cosine_blocks_pruned_18': {'weighted_acc': 23.913352272727273, 'total': 14080, 'correct': 3367}, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 5.434085533267162, 'avg_seq_perplexity': 253.7787525614754}, 'block_0_relative_l1_influence': 1.198839545249939, 'eval_shapley_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 7.631563780737705, 'avg_seq_perplexity': 2200.4441598360654}, 'block_27_adapter_loss_influence': 0.4783201217651367, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 5581, 'weighted_acc': 39.63778409090909}, 'block_12_l2_influence': 8.752748489379883, 'mmlu_cosine_blocks_pruned_30': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_8_adapter_loss_influence': 2.7535810470581055, 'eval_relative_l2_blocks_pruned_2': {'avg_loss': 2.0509833664190573, 'avg_seq_perplexity': 8.066710925493084, 'num_ex': 15616}, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 6007, 'weighted_acc': 42.66335227272727}, 'block_26_shapley': 132.41734223852873, 'block_7_cosine_influence': 0.14214438199996948, 'eval_shapley_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 13.26274133901127, 'avg_seq_perplexity': 596317.5737704918}, 'block_21_relative_l1_influence': 0.35441216826438904, 'block_7_adapter_loss_influence': 8.019088745117188, 'mmlu_relative_l1_blocks_pruned_31': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'block_19_shapley': 91.1544820531722, 'block_19_cosine_influence': 0.06366980075836182, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 5419, 'weighted_acc': 38.48721590909091}, 'block_8_relative_l1_influence': 0.6286010146141052, 'mmlu_shapley_blocks_pruned_13': {'total': 14080, 'correct': 3466, 'weighted_acc': 24.616477272727273}, 'mmlu_block_adapter_loss_blocks_pruned_3': {'total': 14080, 'correct': 6311, 'weighted_acc': 44.82244318181818}, 'block_30_cosine_influence': 0.06042414903640747, 'eval_shapley_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 4.887838394915471, 'avg_seq_perplexity': 142.12519211065575}, 'eval_relative_l1_blocks_pruned_16': {'avg_loss': 9.956284820056352, 'avg_seq_perplexity': 22605.67213114754, 'num_ex': 15616}, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 10.338441942558914, 'avg_seq_perplexity': 31714.40573770492}, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 10.711541848104508, 'avg_seq_perplexity': 46330.16803278688}, 'block_11_adapter_loss_influence': 1.2858314514160156, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 5410, 'weighted_acc': 38.42329545454545}, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3302, 'weighted_acc': 23.451704545454547}, 'eval_block_adapter_loss_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 12.163510181864757, 'avg_seq_perplexity': 193769.19672131148}, 'eval_relative_l2_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 9.956284820056352, 'avg_seq_perplexity': 22605.67213114754}, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 10.338441942558914, 'avg_seq_perplexity': 31714.40573770492}, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'block_14_shapley': 93.32928354124869, 'block_7_shapley_influence': 201.33183721188576, 'eval_cosine_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 11.64995837602459, 'avg_seq_perplexity': 116375.94262295082}, 'block_15_relative_l2_influence': 0.5085791349411011, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 10.711541848104508, 'avg_seq_perplexity': 46330.16803278688}, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_3_shapley': -249.23103592857237, 'eval_block_adapter_loss_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.04643186975698, 'avg_seq_perplexity': 8.031647729091956}, 'eval_block_adapter_loss_blocks_pruned_7': {'avg_seq_perplexity': 17.57512527215676, 'num_ex': 15616, 'avg_loss': 2.820315501728996}, 'block_29_shapley': 112.63844244069952, 'block_31_l2_influence': 135.42071533203125, 'eval_cosine_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 13.345442975153688, 'avg_seq_perplexity': 635093.4426229508}, 'eval_block_adapter_loss_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'mmlu_block_adapter_loss_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_cosine_blocks_pruned_13': {'avg_seq_perplexity': 530.280993852459, 'num_ex': 15616, 'avg_loss': 6.182326520075564}, 'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 6220, 'weighted_acc': 44.17613636363637}, 'eval_shapley_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 12.70186427382172, 'avg_seq_perplexity': 333710.75409836066}, 'eval_block_adapter_loss_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 4.056129080350281, 'avg_seq_perplexity': 61.36477410988729}, 'eval_block_adapter_loss_blocks_pruned_25': {'avg_loss': 12.869660924692624, 'avg_seq_perplexity': 405505.01639344264, 'num_ex': 15616}, 'block_6_cosine_influence': 0.14377838373184204, 'block_17_cosine_influence': 0.08392369747161865, 'block_1_relative_l1_influence': 1.3041073083877563, 'block_26_relative_l1_influence': 0.28666070103645325, 'eval_block_adapter_loss_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.2401553294697747, 'avg_seq_perplexity': 9.747257420274078}, 'block_19_adapter_loss_influence': 0.9847290515899658, 'block_6_shapley_influence': 251.6318579835276, 'block_28_shapley_influence': -125.01160734571437, 'mmlu_relative_l1_blocks_pruned_30': {'correct': 3784, 'weighted_acc': 26.875, 'total': 14080}, 'block_13_relative_l2_influence': 0.5115258693695068, 'eval_relative_l1_blocks_pruned_5': {'avg_seq_perplexity': 12.67742419633709, 'num_ex': 15616, 'avg_loss': 2.501825301373591}, 'mmlu_relative_l1_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 11.508599953573258, 'avg_seq_perplexity': 100600.6475409836}, 'mmlu_relative_l2_blocks_pruned_29': {'correct': 3783, 'weighted_acc': 26.867897727272727, 'total': 14080}, 'block_18_l2_influence': 16.233057022094727, 'block_1_cosine_influence': 0.2501358985900879, 'eval_shapley_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 11.321464163358094, 'avg_seq_perplexity': 84307.35245901639}, 'eval_shapley_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 12.75751732998207, 'avg_seq_perplexity': 355114.59016393445}, 'eval_relative_l1_blocks_pruned_25': {'avg_loss': 11.015007644403177, 'avg_seq_perplexity': 61625.04918032787, 'num_ex': 15616}, 'block_27_relative_l1_influence': 0.2746049165725708, 'block_6_l1_influence': 252.8533935546875, 'block_19_l2_influence': 17.010658264160156, 'block_27_cosine_influence': 0.029951035976409912, 'block_31_shapley_influence': 140.20882446406992, 'eval_cosine_blocks_pruned_28': {'avg_loss': 11.939202980917008, 'avg_seq_perplexity': 154112.0819672131, 'num_ex': 15616}, 'mmlu_relative_l1_blocks_pruned_13': {'correct': 4813, 'weighted_acc': 34.18323863636363, 'total': 14080}, 'eval_shapley_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 9.09856177158043, 'avg_seq_perplexity': 9559.85963114754}, 'block_29_relative_l2_influence': 0.278962105512619, 'block_9_adapter_loss_influence': 1.6761059761047363, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.8305551497662655, 'avg_seq_perplexity': 17.6776623335041}, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 11.015007644403177, 'avg_seq_perplexity': 61625.04918032787}, 'eval_relative_l1_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.2965923371862194, 'avg_seq_perplexity': 10.313775734823258}, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 7.03149664206583, 'avg_seq_perplexity': 1223.5918288934429}, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3307, 'weighted_acc': 23.48721590909091}, 'mmlu_block_adapter_loss_blocks_pruned_12': {'total': 14080, 'correct': 4061, 'weighted_acc': 28.842329545454547}, 'block_19_l1_influence': 858.4620971679688, 'eval_cosine_blocks_pruned_10': {'avg_loss': 4.105563804751537, 'avg_seq_perplexity': 65.15223969006148, 'num_ex': 15616}, 'eval_cosine_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 12.75751732998207, 'avg_seq_perplexity': 355114.59016393445}, 'eval_cosine_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.212825587538422, 'avg_seq_perplexity': 202385.4262295082}, 'block_14_relative_l1_influence': 0.5309671759605408, 'mmlu_relative_l1_blocks_pruned_26': {'correct': 3232, 'weighted_acc': 22.954545454545453, 'total': 14080}, 'mmlu_cosine_blocks_pruned_17': {'correct': 3457, 'weighted_acc': 24.552556818181817, 'total': 14080}, 'mmlu_shapley_blocks_pruned_5': {'total': 14080, 'correct': 6234, 'weighted_acc': 44.27556818181818}, 'block_23_relative_l2_influence': 0.2882755994796753, 'block_31_relative_l2_influence': 1.0167038440704346, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 7.03149664206583, 'avg_seq_perplexity': 1223.5918288934429}, 'block_10_l1_influence': 396.1690979003906, 'block_12_relative_l1_influence': 0.536065399646759, 'block_17_relative_l1_influence': 0.4743431508541107, 'block_20_relative_l1_influence': 0.4247533082962036, 'mmlu_block_adapter_loss_blocks_pruned_26': {'total': 14080, 'correct': 3253, 'weighted_acc': 23.103693181818183}, 'mmlu_block_adapter_loss_blocks_pruned_8': {'total': 14080, 'correct': 6190, 'weighted_acc': 43.96306818181818}, 'mmlu_block_adapter_loss_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_21_shapley': 116.2447293817356, 'block_26_shapley_influence': -132.41734223852873, 'block_10_relative_l1_influence': 0.58807772397995, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 5710, 'weighted_acc': 40.55397727272727}, 'block_3_relative_l2_influence': 0.7463300824165344, 'mmlu_relative_l1_blocks_pruned_7': {'weighted_acc': 40.55397727272727, 'total': 14080, 'correct': 5710}, 'block_4_cosine_influence': 0.15160441398620603, 'eval_shapley_blocks_pruned_15': {'avg_loss': 7.73414336657915, 'avg_seq_perplexity': 2400.5673668032787, 'num_ex': 15616}, 'block_14_adapter_loss_influence': 0.9287184874216716, 'eval_relative_l2_blocks_pruned_28': {'avg_loss': 11.974042048219774, 'avg_seq_perplexity': 159226.60655737706, 'num_ex': 15616}, 'mmlu_relative_l2_blocks_pruned_12': {'correct': 5419, 'weighted_acc': 38.48721590909091, 'total': 14080}, 'block_27_shapley': 133.4052677167359, 'block_9_shapley_influence': -41.82352379957828, 'eval_shapley_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.370815089491547, 'avg_seq_perplexity': 11.119890056672643}, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3237, 'weighted_acc': 22.990056818181817}, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 6333, 'weighted_acc': 44.97869318181818}, 'block_29_l1_influence': 1505.0252685546875, 'eval_cosine_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.501825301373591, 'avg_seq_perplexity': 12.67742419633709}, 'mmlu_cosine_blocks_pruned_2': {'weighted_acc': 44.17613636363637, 'total': 14080, 'correct': 6220}, 'eval_shapley_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 12.07195044345543, 'avg_seq_perplexity': 176479.16393442624}, 'mmlu_block_adapter_loss_blocks_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_10_l2_influence': 7.797490119934082, 'block_24_shapley_influence': -132.39000398497427, 'mmlu_shapley_blocks_pruned_12': {'total': 14080, 'correct': 4061, 'weighted_acc': 28.842329545454547}, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 10.99208043833248, 'avg_seq_perplexity': 59762.815573770495}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'total': 14080, 'correct': 4222, 'weighted_acc': 29.985795454545453}, 'block_28_cosine_influence': 0.03331071138381958, 'mmlu_cosine_blocks_pruned_9': {'weighted_acc': 38.42329545454545, 'total': 14080, 'correct': 5410}, 'block_0_adapter_loss_influence': 8.599018732706705, 'block_8_cosine_influence': 0.13408488035202026, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3781, 'weighted_acc': 26.853693181818183}, 'block_17_adapter_loss_influence': 0.8848261038462321, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 6.182326520075564, 'avg_seq_perplexity': 530.280993852459}, 'mmlu_block_adapter_loss_blocks_pruned_28': {'weighted_acc': 22.926136363636363, 'total': 14080, 'correct': 3228}, 'block_21_l2_influence': 18.971025466918945, 'eval_shapley_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 11.04877209272541, 'avg_seq_perplexity': 64095.62704918033}, 'mmlu_block_adapter_loss_blocks_pruned_2': {'total': 14080, 'correct': 6207, 'weighted_acc': 44.08380681818182}, 'mmlu_block_adapter_loss_blocks_pruned_7': {'total': 14080, 'correct': 5609, 'weighted_acc': 39.83664772727273}, 'eval_relative_l2_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 6.182326520075564, 'avg_seq_perplexity': 530.280993852459}, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3462, 'weighted_acc': 24.588068181818183}, 'eval_block_adapter_loss_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.1328290095094773, 'avg_seq_perplexity': 8.749413662269466}, 'block_15_relative_l1_influence': 0.5436901450157166, 'block_12_shapley': 89.92984146328382, 'block_18_cosine_influence': 0.07557201385498047, 'eval_cosine_blocks_pruned_25': {'avg_seq_perplexity': 61625.04918032787, 'num_ex': 15616, 'avg_loss': 11.015007644403177}, 'eval_cosine_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 12.016202332543545, 'avg_seq_perplexity': 166071.2131147541}, 'eval_shapley_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.5747000272156764, 'avg_seq_perplexity': 13.661059770427766}, 'eval_cosine_blocks_pruned_11': {'avg_seq_perplexity': 124.20900038422133, 'num_ex': 15616, 'avg_loss': 4.729405137359119}, 'mmlu_cosine_blocks_pruned_26': {'weighted_acc': 22.954545454545453, 'total': 14080, 'correct': 3232}, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 11.050229932441086, 'avg_seq_perplexity': 63335.94262295082}, 'eval_block_adapter_loss_blocks_pruned_23': {'avg_loss': 12.75751732998207, 'avg_seq_perplexity': 355114.59016393445, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_7': {'total': 14080, 'correct': 5609, 'weighted_acc': 39.83664772727273}, 'block_6_relative_l1_influence': 0.6861485838890076, 'mmlu_block_adapter_loss_blocks_pruned_17': {'total': 14080, 'correct': 3764, 'weighted_acc': 26.732954545454547}, 'block_26_l1_influence': 1186.259765625, 'eval_shapley_blocks_pruned_0': {'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.323642918320953, 'avg_seq_perplexity': 10.594491427061987}, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 11.050229932441086, 'avg_seq_perplexity': 63335.94262295082}, 'mmlu_relative_l1_blocks_pruned_14': {'weighted_acc': 27.741477272727273, 'total': 14080, 'correct': 3906}, 'block_26_adapter_loss_influence': 0.4646255572636922, 'eval_relative_l1_blocks_pruned_7': {'avg_seq_perplexity': 17.6776623335041, 'num_ex': 15616, 'avg_loss': 2.8305551497662655}, 'block_0_shapley': -264.84550916892226, 'block_26_l2_influence': 24.85858726501465, 'block_3_shapley_influence': 249.23103592857237, 'eval_shapley_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 12.163510181864757, 'avg_seq_perplexity': 193769.19672131148}, 'block_21_relative_l2_influence': 0.33956632018089294, 'eval_cosine_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 7.03149664206583, 'avg_seq_perplexity': 1223.5918288934429}, 'eval_shapley_blocks_pruned_18': {'avg_loss': 9.94048972207992, 'avg_seq_perplexity': 22276.946721311477, 'num_ex': 15616}, 'block_31_adapter_loss_influence': 4.811882972717285, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 6136, 'weighted_acc': 43.57954545454545}, 'eval_shapley_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 12.00471971855789, 'avg_seq_perplexity': 164657.0163934426}, 'block_26_relative_l2_influence': 0.2846655249595642, 'block_25_l1_influence': 1068.2303466796875, 'block_16_cosine_influence': 0.1062297821044922, 'block_13_shapley_influence': -81.46433407901435, 'block_18_shapley_influence': -94.40444833617056, 'eval_cosine_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.8305551497662655, 'avg_seq_perplexity': 17.6776623335041}, 'mmlu_block_adapter_loss_blocks_pruned_19': {'total': 14080, 'correct': 3248, 'weighted_acc': 23.068181818181817}, '_wandb': {'runtime': 2515}, 'block_1_l2_influence': 6.887134552001953, 'mmlu_cosine_blocks_pruned_16': {'weighted_acc': 25.170454545454547, 'total': 14080, 'correct': 3544}, 'block_13_relative_l1_influence': 0.5478932857513428, 'mmlu_block_adapter_loss_blocks_pruned_4': {'total': 14080, 'correct': 6336, 'weighted_acc': 45}, 'block_12_cosine_influence': 0.10924452543258668, 'block_2_relative_l1_influence': 0.9285622239112854, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3226, 'weighted_acc': 22.911931818181817}, 'eval_block_adapter_loss_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 12.00471971855789, 'avg_seq_perplexity': 164657.0163934426}, 'block_25_shapley': 138.90098221199486, 'block_15_cosine_influence': 0.10584920644760132, 'block_14_shapley_influence': -93.32928354124869, 'eval_cosine_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.4877869652920084, 'avg_seq_perplexity': 34.49470495005123}, 'mmlu_shapley_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'block_18_l1_influence': 822.3768310546875, 'block_22_l2_influence': 21.116064071655273, 'eval_block_adapter_loss_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 11.719682537141392, 'avg_seq_perplexity': 124798.81147540984}, 'eval_block_adapter_loss_blocks_pruned_24': {'avg_loss': 14.720656097912398, 'avg_seq_perplexity': 2687454.6885245903, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_18': {'avg_loss': 9.705854572233608, 'avg_seq_perplexity': 16818.97848360656, 'num_ex': 15616}, 'mmlu_block_adapter_loss_blocks_pruned_16': {'total': 14080, 'correct': 3510, 'weighted_acc': 24.928977272727273}, 'block_14_l1_influence': 545.277587890625, 'eval_cosine_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0509833664190573, 'avg_seq_perplexity': 8.066710925493084}, 'mmlu_cosine_blocks_pruned_5': {'total': 14080, 'correct': 5743, 'weighted_acc': 40.78835227272727}, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 6129, 'weighted_acc': 43.52982954545455}, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'block_8_l2_influence': 6.41993522644043, 'block_19_shapley_influence': -91.1544820531722, 'eval_shapley_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.820315501728996, 'avg_seq_perplexity': 17.57512527215676}, 'block_30_adapter_loss_influence': 1.2530601024627686, 'block_30_shapley_influence': -56.86290271436013, 'block_14_relative_l2_influence': 0.49279531836509705, 'block_20_l2_influence': 19.695819854736328, 'block_31_cosine_influence': 0.3075296878814697, 'mmlu_relative_l2_blocks_pruned_0': {'weighted_acc': 45.79545454545455, 'total': 14080, 'correct': 6448}, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 12.163510181864757, 'avg_seq_perplexity': 193769.19672131148}, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3764, 'weighted_acc': 26.732954545454547}, 'block_12_relative_l2_influence': 0.4948393404483795, 'block_17_relative_l2_influence': 0.44725266098976135, 'block_27_l2_influence': 24.068021774291992, 'block_5_cosine_influence': 0.1501924991607666, 'block_25_shapley_influence': -138.90098221199486, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 6336, 'weighted_acc': 45}, 'block_5_relative_l1_influence': 0.7556303143501282, 'block_20_relative_l2_influence': 0.4098089933395386, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 5743, 'weighted_acc': 40.78835227272727}, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'block_23_relative_l1_influence': 0.3055446147918701, 'block_31_relative_l1_influence': 0.9233931303024292, 'block_24_adapter_loss_influence': 0.4718049764633178, 'eval_relative_l2_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 13.345442975153688, 'avg_seq_perplexity': 635093.4426229508}, 'block_27_relative_l2_influence': 0.2536278963088989, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 11.04877209272541, 'avg_seq_perplexity': 64095.62704918033}, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3199, 'weighted_acc': 22.720170454545453}, 'block_9_l1_influence': 358.3560791015625, 'eval_shapley_blocks_pruned_10': {'avg_seq_perplexity': 61.36477410988729, 'num_ex': 15616, 'avg_loss': 4.056129080350281}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 10.214056296426742, 'avg_seq_perplexity': 28476.735655737702}, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3237, 'weighted_acc': 22.990056818181817}, 'block_9_relative_l1_influence': 0.6046764850616455, 'eval_relative_l2_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 11.04877209272541, 'avg_seq_perplexity': 64095.62704918033}, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_5_l2_influence': 4.297894477844238, 'block_15_l1_influence': 621.2645263671875, 'eval_shapley_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.1270289186571465, 'avg_seq_perplexity': 24.062636078381143}, 'mmlu_shapley_blocks_pruned_2': {'total': 14080, 'correct': 6220, 'weighted_acc': 44.17613636363637}, 'block_7_relative_l1_influence': 0.6601037383079529, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_15': {'correct': 3645, 'weighted_acc': 25.88778409090909, 'total': 14080}, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 11.32172631435707, 'avg_seq_perplexity': 88313.33606557376}, 'block_12_shapley_influence': -89.92984146328382, 'block_1_adapter_loss_influence': 9.303949356079102, 'block_29_relative_l1_influence': 0.2949555516242981, 'block_12_adapter_loss_influence': 0.9431048234303792, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0509833664190573, 'avg_seq_perplexity': 8.066710925493084}, 'block_23_l1_influence': 1021.535888671875, 'block_30_l1_influence': 2135.267822265625, 'block_20_shapley_influence': -109.9391699362827, 'eval_shapley_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.2401553294697747, 'avg_seq_perplexity': 9.747257420274078}, 'eval_cosine_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 8.086660916688013, 'avg_seq_perplexity': 3474.9008709016393}, 'block_4_relative_l1_influence': 0.8512150049209595, 'eval_shapley_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 12.025150486680328, 'avg_seq_perplexity': 167828.52459016393}, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.501825301373591, 'avg_seq_perplexity': 12.67742419633709}, 'block_20_shapley': 109.9391699362827, 'block_10_shapley_influence': -24.701396225601115, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 7.631563780737705, 'avg_seq_perplexity': 2200.4441598360654}, 'mmlu_shapley_blocks_pruned_19': {'weighted_acc': 24.517045454545453, 'total': 14080, 'correct': 3452}, 'block_10_relative_l2_influence': 0.5394776463508606, 'block_10_adapter_loss_influence': 2.1335767110188804, 'block_13_l2_influence': 9.899110794067385, 'block_14_cosine_influence': 0.10573846101760864, 'block_15_shapley_influence': -92.2384981762978, 'eval_shapley_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0509833664190573, 'avg_seq_perplexity': 8.066710925493084}, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 6190, 'weighted_acc': 43.96306818181818}, 'block_13_adapter_loss_influence': 1.1084682941436768, 'eval_relative_l1_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 11.830755515176742, 'avg_seq_perplexity': 138394.0655737705}, 'mmlu_block_adapter_loss_blocks_pruned_20': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'block_7_l2_influence': 5.795175552368164, 'eval_cosine_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 11.685329749935963, 'avg_seq_perplexity': 123472.75409836066}, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.212825587538422, 'avg_seq_perplexity': 202385.4262295082}, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 6148, 'weighted_acc': 43.66477272727273}, 'eval_block_adapter_loss_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 4.887838394915471, 'avg_seq_perplexity': 142.12519211065575}, 'mmlu_shapley_blocks_pruned_32': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 6265, 'weighted_acc': 44.49573863636363}, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 5421, 'weighted_acc': 38.50142045454545}, 'eval_relative_l2_blocks_pruned_30': {'avg_loss': 11.830755515176742, 'avg_seq_perplexity': 138394.0655737705, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.1270289186571465, 'avg_seq_perplexity': 24.062636078381143}, 'block_2_shapley': -282.2580351252709, 'block_6_shapley': -251.6318579835276, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3248, 'weighted_acc': 23.068181818181817}, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.212825587538422, 'avg_seq_perplexity': 202385.4262295082}, 'block_22_shapley': 122.80541463180258, 'block_25_l2_influence': 21.089130401611328, 'block_2_relative_l2_influence': 0.7215847373008728, 'block_25_relative_l2_influence': 0.25528034567832947, 'mmlu_relative_l1_blocks_pruned_29': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, '_timestamp': 1713876277.7431138, 'block_21_l1_influence': 954.6445922851562, 'block_24_l2_influence': 22.095346450805664, 'eval_cosine_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.1646620953669315, 'avg_seq_perplexity': 9.036105796939037}, 'eval_cosine_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 5.434085533267162, 'avg_seq_perplexity': 253.7787525614754}, 'block_17_shapley': 93.6880490510695, 'block_30_l2_influence': 47.73377990722656, 'block_26_cosine_influence': 0.03331249952316284, 'block_17_shapley_influence': -93.6880490510695, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_cosine_blocks_pruned_30': {'avg_seq_perplexity': 96724.88524590163, 'num_ex': 15616, 'avg_loss': 11.475566926549693}, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.983262234046811, 'avg_seq_perplexity': 7.549392450051229}, 'mmlu_relative_l2_blocks_pruned_13': {'correct': 4813, 'weighted_acc': 34.18323863636363, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_13': {'avg_loss': 6.739667048219775, 'avg_seq_perplexity': 898.0037141393443, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 11.3376714987833, 'avg_seq_perplexity': 84369.4918032787}, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'mmlu_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3591, 'weighted_acc': 25.504261363636363}, 'block_19_relative_l2_influence': 0.402516633272171, 'block_21_cosine_influence': 0.04663509130477905, 'mmlu_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_28_relative_l1_influence': 0.2919364869594574, 'mmlu_relative_l1_blocks_pruned_15': {'total': 14080, 'correct': 3307, 'weighted_acc': 23.48721590909091}, 'eval_block_adapter_loss_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.212825587538422, 'avg_seq_perplexity': 202385.4262295082}, 'block_8_shapley': -11.754978732396182, 'block_18_shapley': 94.40444833617056, 'block_2_shapley_influence': 282.2580351252709, 'block_24_relative_l1_influence': 0.29699382185935974, 'eval_block_adapter_loss_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.5747000272156764, 'avg_seq_perplexity': 13.661059770427766}, 'eval_cosine_blocks_pruned_1': {'avg_loss': 1.983262234046811, 'avg_seq_perplexity': 7.549392450051229, 'num_ex': 15616}, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'block_6_l2_influence': 4.99418830871582, 'block_8_shapley_influence': 11.754978732396182, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'block_5_adapter_loss_influence': 7.650354385375977, 'eval_block_adapter_loss_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 5.555890192751025, 'avg_seq_perplexity': 276.9293032786885}, 'block_7_l1_influence': 292.6295471191406, 'mmlu_cosine_blocks_pruned_31': {'correct': 3436, 'weighted_acc': 24.40340909090909, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 12.363431336449796, 'avg_seq_perplexity': 238603.0819672131}, 'block_13_cosine_influence': 0.10998404026031494, 'mmlu_cosine_blocks_pruned_13': {'weighted_acc': 34.18323863636363, 'total': 14080, 'correct': 4813}, 'mmlu_shapley_blocks_pruned_31': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'mmlu_relative_l1_blocks_pruned_1': {'correct': 6316, 'weighted_acc': 44.85795454545455, 'total': 14080}, 'block_1_l1_influence': 87.24056243896484, 'block_22_relative_l1_influence': 0.34519198536872864, 'block_11_l2_influence': 8.142398834228516, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'block_29_adapter_loss_influence': 0.6763772964477539, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 5710, 'weighted_acc': 40.55397727272727}, 'mmlu_relative_l1_blocks_pruned_12': {'total': 14080, 'correct': 5419, 'weighted_acc': 38.48721590909091}, 'block_4_shapley': -225.54081362934517, 'eval_cosine_blocks_pruned_6': {'avg_seq_perplexity': 14.809599329213627, 'num_ex': 15616, 'avg_loss': 2.655666163710297}, 'block_6_relative_l2_influence': 0.61346834897995, 'block_11_relative_l2_influence': 0.5047059655189514, 'mmlu_block_adapter_loss_blocks_pruned_1': {'total': 14080, 'correct': 6316, 'weighted_acc': 44.85795454545455}, 'block_2_l1_influence': 93.31401824951172, 'eval_cosine_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.2965923371862194, 'avg_seq_perplexity': 10.313775734823258}, 'eval_shapley_blocks_pruned_19': {'avg_loss': 10.44827720767162, 'avg_seq_perplexity': 35293.87704918033, 'num_ex': 15616}, 'block_18_relative_l2_influence': 0.44405996799468994, 'eval_relative_l1_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 11.64995837602459, 'avg_seq_perplexity': 116375.94262295082}, 'mmlu_block_adapter_loss_blocks_pruned_25': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, '_step': 337, 'block_16_shapley': 70.06311418805069, 'block_2_l2_influence': 1.898875713348389, 'block_11_l1_influence': 413.3260803222656, 'eval_block_adapter_loss_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.4877869652920084, 'avg_seq_perplexity': 34.49470495005123}, 'eval_shapley_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.212825587538422, 'avg_seq_perplexity': 202385.4262295082}, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 5410, 'weighted_acc': 38.42329545454545}, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 11.64995837602459, 'avg_seq_perplexity': 116375.94262295082}, 'block_3_l2_influence': 2.720334529876709, 'block_8_l1_influence': 325.3686218261719, 'block_29_shapley_influence': -112.63844244069952, 'eval_cosine_blocks_pruned_8': {'avg_loss': 3.137724829501793, 'avg_seq_perplexity': 24.184140064677255, 'num_ex': 15616}, 'block_4_relative_l2_influence': 0.707423985004425, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3436, 'weighted_acc': 24.40340909090909}, 'mmlu_block_adapter_loss_blocks_pruned_5': {'total': 14080, 'correct': 6234, 'weighted_acc': 44.27556818181818}, 'mmlu_block_adapter_loss_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_6_adapter_loss_influence': 7.923653284708659, 'mmlu_relative_l1_blocks_pruned_10': {'correct': 6007, 'weighted_acc': 42.66335227272727, 'total': 14080}, 'block_1_shapley': -289.81887700352615, 'block_30_shapley': 56.86290271436013, 'block_23_l2_influence': 20.16440200805664, 'block_22_shapley_influence': -122.80541463180258, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3264, 'weighted_acc': 23.181818181818183}, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 12.27000452260502, 'avg_seq_perplexity': 218319.5901639344}, 'mmlu_relative_l2_blocks_pruned_17': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_15_l2_influence': 12.254308700561523, 'eval_cosine_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 10.387483190317624, 'avg_seq_perplexity': 33903.55532786885}, 'block_2_adapter_loss_influence': 8.959559122721354, 'eval_relative_l1_blocks_pruned_3': {'avg_seq_perplexity': 8.81357261782787, 'num_ex': 15616, 'avg_loss': 2.1400511694736166}, 'eval_relative_l1_blocks_pruned_8': {'avg_seq_perplexity': 24.184140064677255, 'num_ex': 15616, 'avg_loss': 3.137724829501793}, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 5410, 'weighted_acc': 38.42329545454545}, 'eval_block_adapter_loss_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 11.321464163358094, 'avg_seq_perplexity': 84307.35245901639}, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l1_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 12.27000452260502, 'avg_seq_perplexity': 218319.5901639344}, 'mmlu_block_adapter_loss_blocks_pruned_10': {'total': 14080, 'correct': 4678, 'weighted_acc': 33.22443181818182}, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'eval_shapley_blocks_pruned_1': {'avg_seq_perplexity': 7.474448282210553, 'num_ex': 15616, 'avg_loss': 1.9734889796522797}, 'mmlu_cosine_blocks_pruned_10': {'total': 14080, 'correct': 6007, 'weighted_acc': 42.66335227272727}, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 5779, 'weighted_acc': 41.04403409090909}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 800, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_logit_eval', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'use_logit_loss': True, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_logit_loss_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_logit_loss_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 32, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 500}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_logit_loss_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine
2,"{'_timestamp': 1713876238.3998182, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 5566, 'weighted_acc': 39.53125}, 'eval_shapley_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 10.84295754354508, 'avg_seq_perplexity': 52007.41803278688}, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 10.902611904456966, 'avg_seq_perplexity': 54984.59016393442}, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 11.928602875256148, 'avg_seq_perplexity': 152121.37704918033}, 'mmlu_relative_l2_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_3_l2_influence': 2.720334529876709, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 5159, 'weighted_acc': 36.640625}, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 4001, 'weighted_acc': 28.416193181818183}, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_17_l2_influence': 14.62705421447754, 'block_27_shapley_influence': -176.53863024967973, 'eval_cosine_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 11.088055720094774, 'avg_seq_perplexity': 66393.31147540984}, 'block_8_relative_l1_influence': 0.6286010146141052, 'block_29_relative_l1_influence': 0.2949555516242981, 'eval_relative_l2_blocks_pruned_29': {'avg_loss': 12.34522985239498, 'avg_seq_perplexity': 230616.0655737705, 'num_ex': 15616}, 'mmlu_relative_l2_blocks_pruned_21': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, '_wandb': {'runtime': 2495}, 'eval_shapley_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 10.871932232966188, 'avg_seq_perplexity': 53439.02049180328}, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l2_blocks_pruned_10': {'avg_seq_perplexity': 224.97355276639345, 'num_ex': 15616, 'avg_loss': 5.3160885670146}, 'eval_relative_l2_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 8.190410176261526, 'avg_seq_perplexity': 3888.4459528688526}, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.094052174052257, 'avg_seq_perplexity': 179407.96721311475}, 'block_25_adapter_loss_influence': 0.5252959330876669, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 5903, 'weighted_acc': 41.92471590909091}, 'mmlu_block_adapter_loss_blocks_pruned_2': {'total': 14080, 'correct': 6311, 'weighted_acc': 44.82244318181818}, 'block_11_shapley': 14.02979932805539, 'block_28_shapley': 165.56913021046626, 'block_10_cosine_influence': 0.124822735786438, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_18_relative_l1_influence': 0.46822184324264526, 'eval_cosine_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.6693903188236425, 'avg_seq_perplexity': 43.47901991547131}, 'mmlu_shapley_blocks_pruned_1': {'correct': 6355, 'weighted_acc': 45.13494318181818, 'total': 14080}, 'block_25_relative_l1_influence': 0.2738480865955353, 'block_14_l1_influence': 545.277587890625, 'block_17_shapley_influence': -123.17832366369106, 'block_2_shapley': -331.9638447300079, 'block_6_shapley': -216.93495139255316, 'block_21_cosine_influence': 0.04663509130477905, 'eval_cosine_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.6124140004642675, 'avg_seq_perplexity': 14.207376448834529}, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3481, 'weighted_acc': 24.723011363636363}, 'block_8_shapley': -148.8605886684951, 'block_30_l1_influence': 2135.267822265625, 'mmlu_relative_l1_blocks_pruned_23': {'total': 14080, 'correct': 3510, 'weighted_acc': 24.928977272727273}, 'block_10_shapley_influence': 2.6719228888069892, 'block_4_adapter_loss_influence': 10.786251068115234, 'eval_relative_l1_blocks_pruned_7': {'avg_seq_perplexity': 21.481127129226433, 'num_ex': 15616, 'avg_loss': 3.0064829841988985}, 'eval_shapley_blocks_pruned_6': {'avg_loss': 2.79953128001729, 'avg_seq_perplexity': 18.213214811731557, 'num_ex': 15616}, 'eval_shapley_blocks_pruned_24': {'avg_seq_perplexity': 108924.69672131148, 'num_ex': 15616, 'avg_loss': 11.591629778752562}, 'mmlu_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3657, 'weighted_acc': 25.973011363636363}, 'block_13_relative_l1_influence': 0.5478932857513428, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 10.84295754354508, 'avg_seq_perplexity': 52007.41803278688}, 'block_13_l2_influence': 9.899110794067385, 'eval_cosine_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.186158227138832, 'avg_seq_perplexity': 9.2345941262167}, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0573007552350155, 'avg_seq_perplexity': 8.118218593910091}, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.300590890352843, 'avg_seq_perplexity': 29.290921570824796}, 'eval_block_adapter_loss_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.79953128001729, 'avg_seq_perplexity': 18.213214811731557}, 'mmlu_block_adapter_loss_blocks_pruned_12': {'total': 14080, 'correct': 4996, 'weighted_acc': 35.48295454545455}, 'mmlu_block_adapter_loss_blocks_pruned_14': {'total': 14080, 'correct': 3856, 'weighted_acc': 27.386363636363637}, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_shapley_blocks_pruned_7': {'correct': 6007, 'weighted_acc': 42.66335227272727, 'total': 14080}, 'block_14_relative_l1_influence': 0.5309671759605408, 'block_26_adapter_loss_influence': 0.5573716560999552, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 6352, 'weighted_acc': 45.11363636363637}, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 10.141170314100922, 'avg_seq_perplexity': 26309.92008196721}, 'mmlu_relative_l1_blocks_pruned_14': {'weighted_acc': 30.724431818181817, 'total': 14080, 'correct': 4326}, 'block_23_l1_influence': 1021.535888671875, 'block_29_cosine_influence': 0.03388798236846924, 'eval_cosine_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 11.584165479316086, 'avg_seq_perplexity': 108090.368852459}, 'block_12_relative_l1_influence': 0.536065399646759, 'block_15_relative_l2_influence': 0.5085791349411011, 'mmlu_relative_l2_blocks_pruned_15': {'correct': 3781, 'weighted_acc': 26.853693181818183, 'total': 14080}, 'block_5_shapley': -263.6667195186821, 'block_9_shapley': -151.20898234459668, 'block_27_l1_influence': 1221.0548095703125, 'mmlu_cosine_blocks_pruned_30': {'total': 14080, 'correct': 3475, 'weighted_acc': 24.680397727272727}, 'block_31_relative_l1_influence': 0.9233931303024292, 'eval_relative_l2_blocks_pruned_9': {'avg_loss': 3.6693903188236425, 'avg_seq_perplexity': 43.47901991547131, 'num_ex': 15616}, 'mmlu_relative_l1_blocks_pruned_22': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_31': {'avg_seq_perplexity': 120915.53278688523, 'num_ex': 15616, 'avg_loss': 11.696694295914448}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'total': 14080, 'correct': 5173, 'weighted_acc': 36.74005681818182}, 'block_24_l2_influence': 22.095346450805664, 'eval_cosine_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 10.549089275422643, 'avg_seq_perplexity': 39139.20081967213}, 'eval_shapley_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 11.168358974769466, 'avg_seq_perplexity': 71451.27049180328}, 'eval_shapley_blocks_pruned_25': {'avg_seq_perplexity': 86786.4918032787, 'num_ex': 15616, 'avg_loss': 11.364915191150102}, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9843088368900488, 'avg_seq_perplexity': 7.557073374263576}, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 11.026208095863216, 'avg_seq_perplexity': 62171.81967213115}, 'eval_block_adapter_loss_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 11.476916704021516, 'avg_seq_perplexity': 97869.7049180328}, 'block_27_shapley': 176.53863024967973, 'block_5_l1_influence': 217.2722015380859, 'block_12_shapley_influence': -52.775444953672405, 'block_30_relative_l1_influence': 0.38664719462394714, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 10.220567046618852, 'avg_seq_perplexity': 27907.032786885247}, 'block_0_cosine_influence': 0.4067174792289734, 'block_11_relative_l1_influence': 0.5442355871200562, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 5903, 'weighted_acc': 41.92471590909091}, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 9.017432040855534, 'avg_seq_perplexity': 8661.595286885246}, 'eval_block_adapter_loss_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.6693903188236425, 'avg_seq_perplexity': 43.47901991547131}, 'block_4_shapley': -283.4471862341768, 'block_15_shapley': 102.45493294090346, 'block_4_l1_influence': 178.8604736328125, 'block_28_cosine_influence': 0.03331071138381958, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 5665, 'weighted_acc': 40.234375}, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_27_l2_influence': 24.068021774291992, 'block_18_cosine_influence': 0.07557201385498047, 'eval_shapley_blocks_pruned_12': {'avg_seq_perplexity': 2865.470799180328, 'num_ex': 15616, 'avg_loss': 7.299403956679047}, 'mmlu_shapley_blocks_pruned_21': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3481, 'weighted_acc': 24.723011363636363}, 'block_3_shapley_influence': 283.7616345190233, 'mmlu_cosine_blocks_pruned_25': {'total': 14080, 'correct': 3577, 'weighted_acc': 25.404829545454547}, 'block_5_adapter_loss_influence': 9.87500254313151, 'block_21_adapter_loss_influence': 0.667760451634725, 'eval_relative_l1_blocks_pruned_6': {'avg_seq_perplexity': 17.08245349321209, 'num_ex': 15616, 'avg_loss': 2.7957335925493085}, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3605, 'weighted_acc': 25.603693181818183}, 'block_16_shapley': 101.45260843666652, 'block_21_shapley': 160.7491339611751, 'mmlu_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3586, 'weighted_acc': 25.46875}, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 11.168358974769466, 'avg_seq_perplexity': 71451.27049180328}, 'block_11_cosine_influence': 0.1132473349571228, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 10.907874935963116, 'avg_seq_perplexity': 55037.733606557376}, 'mmlu_block_adapter_loss_blocks_pruned_8': {'total': 14080, 'correct': 5665, 'weighted_acc': 40.234375}, 'eval_block_adapter_loss_blocks_pruned_23': {'avg_loss': 11.334571713306865, 'avg_seq_perplexity': 84565.11475409837, 'num_ex': 15616}, 'mmlu_block_adapter_loss_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3510, 'weighted_acc': 24.928977272727273}, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_13_shapley': 82.7725826591574, 'block_9_l2_influence': 7.055303573608398, 'block_21_l2_influence': 18.971025466918945, 'block_25_l2_influence': 21.089130401611328, 'mmlu_block_adapter_loss_blocks_pruned_4': {'correct': 6483, 'weighted_acc': 46.04403409090909, 'total': 14080}, 'block_24_shapley': 169.2087894562752, 'block_30_shapley': 84.653232266826, 'eval_cosine_blocks_pruned_7': {'avg_loss': 3.0064829841988985, 'avg_seq_perplexity': 21.481127129226433, 'num_ex': 15616}, 'block_29_shapley_influence': -148.5542742616387, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 5332, 'weighted_acc': 37.86931818181818}, 'eval_shapley_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 6355, 'weighted_acc': 45.13494318181818}, 'eval_shapley_blocks_pruned_21': {'avg_loss': 10.902611904456966, 'avg_seq_perplexity': 54984.59016393442, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_12': {'total': 14080, 'correct': 4076, 'weighted_acc': 28.948863636363637}, 'block_20_relative_l1_influence': 0.4247533082962036, 'block_7_cosine_influence': 0.14214438199996948, 'eval_cosine_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 6.360766801677767, 'avg_seq_perplexity': 644.6410732581967}, 'block_0_relative_l1_influence': 1.198839545249939, 'block_6_adapter_loss_influence': 8.494152704874674, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 11.049781674244365, 'avg_seq_perplexity': 63814.975409836065}, 'eval_block_adapter_loss_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 9.64604212026127, 'avg_seq_perplexity': 15934.401639344262}, 'eval_shapley_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 10.549089275422643, 'avg_seq_perplexity': 39139.20081967213}, 'mmlu_block_adapter_loss_blocks_pruned_11': {'total': 14080, 'correct': 4916, 'weighted_acc': 34.91477272727273}, 'eval_shapley_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.1514127137231047, 'avg_seq_perplexity': 8.91140296810963}, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3430, 'weighted_acc': 24.360795454545453}, 'block_24_adapter_loss_influence': 0.6067961057027181, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3780, 'weighted_acc': 26.84659090909091}, 'mmlu_block_adapter_loss_blocks_pruned_19': {'total': 14080, 'correct': 3586, 'weighted_acc': 25.46875}, 'eval_cosine_blocks_pruned_4': {'avg_seq_perplexity': 11.15576672163166, 'num_ex': 15616, 'avg_loss': 2.373742275550718}, 'eval_cosine_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 11.945049348424693, 'avg_seq_perplexity': 154745.47540983607}, 'block_9_adapter_loss_influence': 7.889149347941081, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 6020, 'weighted_acc': 42.75568181818182}, 'block_31_cosine_influence': 0.3075296878814697, 'mmlu_block_adapter_loss_blocks_pruned_1': {'total': 14080, 'correct': 6352, 'weighted_acc': 45.11363636363637}, 'block_4_cosine_influence': 0.15160441398620603, 'block_16_shapley_influence': -101.45260843666652, 'block_11_adapter_loss_influence': 3.017927805582682, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 11.288704293673156, 'avg_seq_perplexity': 80547.59836065574}, 'block_23_cosine_influence': 0.036542296409606934, 'block_19_shapley_influence': -124.83171506081857, 'block_3_relative_l1_influence': 0.8830476403236389, 'mmlu_shapley_blocks_pruned_11': {'total': 14080, 'correct': 4916, 'weighted_acc': 34.91477272727273}, 'block_15_l2_influence': 12.254308700561523, 'block_8_shapley_influence': 148.8605886684951, 'eval_block_adapter_loss_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 8.019013451748206, 'avg_seq_perplexity': 3280.7955942622953}, 'block_20_l1_influence': 983.1239624023438, 'block_0_adapter_loss_influence': 10.488009134928385, 'block_31_adapter_loss_influence': 7.007862726847331, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.6124140004642675, 'avg_seq_perplexity': 14.207376448834529}, 'eval_relative_l2_blocks_pruned_26': {'avg_loss': 10.98883556928791, 'avg_seq_perplexity': 59904.848360655735, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 6.824670510213883, 'avg_seq_perplexity': 1061.8876152663934}, 'block_4_shapley_influence': 283.4471862341768, 'block_6_relative_l1_influence': 0.6861485838890076, 'eval_shapley_blocks_pruned_10': {'avg_seq_perplexity': 133.8219934682377, 'num_ex': 15616, 'avg_loss': 4.492829369716957}, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_16_relative_l1_influence': 0.5747866630554199, 'eval_block_adapter_loss_blocks_pruned_13': {'avg_loss': 7.192726010181865, 'avg_seq_perplexity': 1563.9784836065571, 'num_ex': 15616}, 'mmlu_block_adapter_loss_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_22_l1_influence': 1036.4525146484375, 'block_2_relative_l2_influence': 0.7215847373008728, 'block_17_relative_l2_influence': 0.44725266098976135, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3785, 'weighted_acc': 26.882102272727273}, 'mmlu_relative_l2_blocks_pruned_26': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.452793308945953, 'avg_seq_perplexity': 12.07854224033043}, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_1_l2_influence': 6.887134552001953, 'block_28_l1_influence': 1383.08984375, 'block_14_shapley_influence': -115.01310309543403, 'eval_cosine_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'block_27_relative_l1_influence': 0.2746049165725708, 'block_23_adapter_loss_influence': 0.5477370818456014, 'mmlu_relative_l1_blocks_pruned_11': {'weighted_acc': 39.23295454545455, 'total': 14080, 'correct': 5524}, 'block_28_relative_l2_influence': 0.27732375264167786, 'block_23_l2_influence': 20.16440200805664, 'block_14_cosine_influence': 0.10573846101760864, 'eval_cosine_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 11.026208095863216, 'avg_seq_perplexity': 62171.81967213115}, 'eval_cosine_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.094052174052257, 'avg_seq_perplexity': 179407.96721311475}, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_5_relative_l2_influence': 0.6493698358535767, 'block_22_relative_l2_influence': 0.33816373348236084, 'block_3_adapter_loss_influence': 10.636570612589518, 'block_27_cosine_influence': 0.029951035976409912, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 6311, 'weighted_acc': 44.82244318181818}, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'block_2_cosine_influence': 0.1454983949661255, 'block_8_cosine_influence': 0.13408488035202026, 'eval_cosine_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 10.992313572617828, 'avg_seq_perplexity': 60953.63524590164}, 'mmlu_shapley_blocks_pruned_9': {'weighted_acc': 41.92471590909091, 'total': 14080, 'correct': 5903}, 'eval_shapley_blocks_pruned_11': {'avg_seq_perplexity': 404.6496862192623, 'num_ex': 15616, 'avg_loss': 5.512239549980789}, 'block_1_adapter_loss_influence': 10.31802241007487, 'block_21_relative_l1_influence': 0.35441216826438904, 'block_19_shapley': 124.83171506081857, 'eval_shapley_blocks_pruned_5': {'avg_loss': 2.452793308945953, 'avg_seq_perplexity': 12.07854224033043, 'num_ex': 15616}, 'block_24_relative_l1_influence': 0.29699382185935974, 'block_14_adapter_loss_influence': 1.2315183480580647, 'block_0_shapley': -270.07467571381596, 'block_21_l1_influence': 954.6445922851562, 'block_7_shapley_influence': 216.07418784274853, 'block_11_shapley_influence': -14.02979932805539, 'eval_cosine_blocks_pruned_17': {'avg_seq_perplexity': 97869.7049180328, 'num_ex': 15616, 'avg_loss': 11.476916704021516}, 'block_28_adapter_loss_influence': 0.613285223642985, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3772, 'weighted_acc': 26.789772727272727}, 'mmlu_relative_l1_blocks_pruned_12': {'correct': 5566, 'weighted_acc': 39.53125, 'total': 14080}, 'block_7_shapley': -216.07418784274853, 'block_5_l2_influence': 4.297894477844238, 'block_8_l1_influence': 325.3686218261719, 'mmlu_shapley_blocks_pruned_2': {'total': 14080, 'correct': 6311, 'weighted_acc': 44.82244318181818}, 'eval_shapley_blocks_pruned_26': {'avg_loss': 11.564139944608094, 'avg_seq_perplexity': 105740.26229508196, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_10': {'weighted_acc': 43.76420454545455, 'total': 14080, 'correct': 6162}, 'eval_relative_l1_blocks_pruned_31': {'avg_seq_perplexity': 215186.96721311475, 'num_ex': 15616, 'avg_loss': 12.274244965099898}, 'mmlu_relative_l1_blocks_pruned_28': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 3.317074885133837, 'avg_seq_perplexity': 34.02289318647541}, 'block_4_l2_influence': 3.587404727935791, 'block_18_l2_influence': 16.233057022094727, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 6483, 'weighted_acc': 46.04403409090909}, 'block_17_adapter_loss_influence': 1.1059502760569255, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 11.404730124551742, 'avg_seq_perplexity': 90287.82786885246}, 'block_31_shapley': -154.4967391516572, 'block_3_relative_l2_influence': 0.7463300824165344, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3577, 'weighted_acc': 25.404829545454547}, 'mmlu_block_adapter_loss_blocks_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_10_l1_influence': 396.1690979003906, 'eval_cosine_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 13.00910924692623, 'avg_seq_perplexity': 448205.475409836}, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 6421, 'weighted_acc': 45.60369318181818}, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0573007552350155, 'avg_seq_perplexity': 8.118218593910091}, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.300590890352843, 'avg_seq_perplexity': 29.290921570824796}, 'block_3_cosine_influence': 0.14631986618041992, 'mmlu_cosine_blocks_pruned_26': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'mmlu_shapley_blocks_pruned_32': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'eval_relative_l1_blocks_pruned_9': {'avg_loss': 3.6693903188236425, 'avg_seq_perplexity': 43.47901991547131, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 11.288704293673156, 'avg_seq_perplexity': 80547.59836065574}, 'block_31_l1_influence': 5721.15966796875, 'eval_cosine_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 12.156190965996414, 'avg_seq_perplexity': 191351.5737704918}, 'mmlu_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_2_relative_l1_influence': 0.9285622239112854, 'eval_shapley_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 8.019013451748206, 'avg_seq_perplexity': 3280.7955942622953}, 'eval_block_adapter_loss_blocks_pruned_32': {'avg_loss': 12.094052174052257, 'avg_seq_perplexity': 179407.96721311475, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 11.564139944608094, 'avg_seq_perplexity': 105740.26229508196}, 'block_8_l2_influence': 6.41993522644043, 'block_1_shapley_influence': 268.73843106915876, 'mmlu_shapley_blocks_pruned_0': {'weighted_acc': 45.79545454545455, 'total': 14080, 'correct': 6448}, 'block_6_relative_l2_influence': 0.61346834897995, 'eval_shapley_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 11.696694295914448, 'avg_seq_perplexity': 120915.53278688523}, 'mmlu_relative_l2_blocks_pruned_6': {'weighted_acc': 41.59801136363637, 'total': 14080, 'correct': 5857}, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 10.98883556928791, 'avg_seq_perplexity': 59904.848360655735}, 'eval_shapley_blocks_pruned_18': {'avg_seq_perplexity': 76750.48360655738, 'num_ex': 15616, 'avg_loss': 11.22969530449539}, 'block_17_relative_l1_influence': 0.4743431508541107, 'block_16_relative_l2_influence': 0.5378350615501404, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 3.0064829841988985, 'avg_seq_perplexity': 21.481127129226433}, 'eval_block_adapter_loss_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 11.22969530449539, 'avg_seq_perplexity': 76750.48360655738}, 'block_13_l1_influence': 500.4615478515625, 'mmlu_cosine_blocks_pruned_7': {'correct': 5793, 'weighted_acc': 41.14346590909091, 'total': 14080}, 'block_22_relative_l1_influence': 0.34519198536872864, 'block_28_relative_l1_influence': 0.2919364869594574, 'block_31_l2_influence': 135.42071533203125, 'eval_cosine_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.7957335925493085, 'avg_seq_perplexity': 17.08245349321209}, 'eval_cosine_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 12.34522985239498, 'avg_seq_perplexity': 230616.0655737705}, 'block_27_relative_l2_influence': 0.2536278963088989, 'eval_block_adapter_loss_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_block_adapter_loss_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 10.84295754354508, 'avg_seq_perplexity': 52007.41803278688}, 'block_5_relative_l1_influence': 0.7556303143501282, 'eval_shapley_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.094052174052257, 'avg_seq_perplexity': 179407.96721311475}, 'block_21_relative_l2_influence': 0.33956632018089294, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 6311, 'weighted_acc': 44.82244318181818}, 'mmlu_relative_l1_blocks_pruned_8': {'weighted_acc': 38.28835227272727, 'total': 14080, 'correct': 5391}, 'eval_shapley_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 11.92257740458504, 'avg_seq_perplexity': 151979.73770491802}, 'mmlu_block_adapter_loss_blocks_pruned_3': {'total': 14080, 'correct': 6421, 'weighted_acc': 45.60369318181818}, 'block_17_shapley': 123.17832366369106, 'eval_cosine_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 7.659522885181865, 'avg_seq_perplexity': 2336.160860655738}, 'mmlu_shapley_blocks_pruned_14': {'correct': 3856, 'weighted_acc': 27.386363636363637, 'total': 14080}, 'block_2_adapter_loss_influence': 12.574261983235678, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 5793, 'weighted_acc': 41.14346590909091}, 'mmlu_relative_l2_blocks_pruned_31': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_15_shapley_influence': -102.45493294090346, 'eval_shapley_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 4.005506921987065, 'avg_seq_perplexity': 71.77258100665983}, 'mmlu_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_24_relative_l2_influence': 0.29034122824668884, 'mmlu_cosine_blocks_pruned_18': {'total': 14080, 'correct': 3783, 'weighted_acc': 26.867897727272727}, 'mmlu_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3793, 'weighted_acc': 26.938920454545453}, 'eval_relative_l2_blocks_pruned_31': {'avg_seq_perplexity': 448205.475409836, 'num_ex': 15616, 'avg_loss': 13.00910924692623}, 'block_26_shapley': 170.85950775556668, 'block_15_l1_influence': 621.2645263671875, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 11.404730124551742, 'avg_seq_perplexity': 90287.82786885246}, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 4326, 'weighted_acc': 30.724431818181817}, 'block_16_l2_influence': 14.785382270812988, 'block_17_cosine_influence': 0.08392369747161865, 'eval_shapley_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0573007552350155, 'avg_seq_perplexity': 8.118218593910091}, 'block_30_relative_l2_influence': 0.37149354815483093, 'block_29_adapter_loss_influence': 0.8254989782969157, 'eval_relative_l1_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.373742275550718, 'avg_seq_perplexity': 11.15576672163166}, 'eval_relative_l2_blocks_pruned_22': {'avg_seq_perplexity': 62171.81967213115, 'num_ex': 15616, 'avg_loss': 11.026208095863216}, 'eval_block_adapter_loss_blocks_pruned_10': {'avg_seq_perplexity': 133.8219934682377, 'num_ex': 15616, 'avg_loss': 4.492829369716957}, 'block_23_shapley': 173.80746240513295, 'block_2_l1_influence': 93.31401824951172, 'block_7_l2_influence': 5.795175552368164, 'eval_shapley_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.288363847576204, 'avg_seq_perplexity': 10.229154993276127}, 'block_30_adapter_loss_influence': 1.5789518356323242, 'eval_relative_l1_blocks_pruned_19': {'avg_seq_perplexity': 27907.032786885247, 'num_ex': 15616, 'avg_loss': 10.220567046618852}, 'mmlu_relative_l1_blocks_pruned_15': {'total': 14080, 'correct': 3781, 'weighted_acc': 26.853693181818183}, 'block_11_l2_influence': 8.142398834228516, 'block_25_l1_influence': 1068.2303466796875, 'block_20_shapley_influence': -143.91415546786394, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 6225, 'weighted_acc': 44.21164772727273}, 'mmlu_shapley_blocks_pruned_5': {'total': 14080, 'correct': 6483, 'weighted_acc': 46.04403409090909}, 'block_18_adapter_loss_influence': 0.909960667292277, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 9.017432040855534, 'avg_seq_perplexity': 8661.595286885246}, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 10.902611904456966, 'avg_seq_perplexity': 54984.59016393442}, 'eval_block_adapter_loss_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 11.318260317943135, 'avg_seq_perplexity': 82946.5}, 'block_3_l1_influence': 132.65280151367188, 'block_28_l2_influence': 28.022443771362305, 'block_21_shapley_influence': -160.7491339611751, 'block_25_shapley_influence': -178.5638738652711, 'eval_cosine_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 8.190410176261526, 'avg_seq_perplexity': 3888.4459528688526}, 'block_11_relative_l2_influence': 0.5047059655189514, 'block_16_adapter_loss_influence': 1.388761838277181, 'mmlu_relative_l2_blocks_pruned_23': {'correct': 3510, 'weighted_acc': 24.928977272727273, 'total': 14080}, '_step': 337, 'block_0_l1_influence': 32.94081115722656, 'block_26_shapley_influence': -170.85950775556668, 'eval_shapley_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 9.64604212026127, 'avg_seq_perplexity': 15934.401639344262}, 'eval_shapley_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 12.21033215131916, 'avg_seq_perplexity': 202656.18032786885}, 'block_22_adapter_loss_influence': 0.6239219109217325, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.186158227138832, 'avg_seq_perplexity': 9.2345941262167}, 'block_5_cosine_influence': 0.1501924991607666, 'eval_cosine_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 11.168358974769466, 'avg_seq_perplexity': 71451.27049180328}, 'eval_shapley_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.6693903188236425, 'avg_seq_perplexity': 43.47901991547131}, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 5504, 'weighted_acc': 39.09090909090909}, 'mmlu_block_adapter_loss_blocks_pruned_15': {'total': 14080, 'correct': 3707, 'weighted_acc': 26.328125}, '_runtime': 2496.3720071315765, 'block_26_l2_influence': 24.85858726501465, 'block_13_cosine_influence': 0.10998404026031494, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3605, 'weighted_acc': 25.603693181818183}, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 11.168358974769466, 'avg_seq_perplexity': 71451.27049180328}, 'block_12_l1_influence': 445.1312561035156, 'mmlu_cosine_blocks_pruned_10': {'total': 14080, 'correct': 5159, 'weighted_acc': 36.640625}, 'mmlu_shapley_blocks_pruned_13': {'total': 14080, 'correct': 5173, 'weighted_acc': 36.74005681818182}, 'eval_relative_l1_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 10.907874935963116, 'avg_seq_perplexity': 55037.733606557376}, 'eval_block_adapter_loss_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0573007552350155, 'avg_seq_perplexity': 8.118218593910091}, 'block_6_l1_influence': 252.8533935546875, 'block_6_l2_influence': 4.99418830871582, 'eval_cosine_blocks_pruned_2': {'avg_loss': 2.0573007552350155, 'avg_seq_perplexity': 8.118218593910091, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 3781, 'weighted_acc': 26.853693181818183}, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3481, 'weighted_acc': 24.723011363636363}, 'block_13_adapter_loss_influence': 1.738997459411621, 'block_0_shapley_influence': 270.07467571381596, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'eval_cosine_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 9.017432040855534, 'avg_seq_perplexity': 8661.595286885246}, 'block_10_adapter_loss_influence': 3.3202991485595703, 'mmlu_block_adapter_loss_blocks_pruned_22': {'total': 14080, 'correct': 3657, 'weighted_acc': 25.973011363636363}, 'block_11_l1_influence': 413.3260803222656, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'block_29_shapley': 148.5542742616387, 'mmlu_shapley_blocks_pruned_16': {'total': 14080, 'correct': 3782, 'weighted_acc': 26.860795454545453}, 'mmlu_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 5159, 'weighted_acc': 36.640625}, 'mmlu_relative_l1_blocks_pruned_13': {'weighted_acc': 28.416193181818183, 'total': 14080, 'correct': 4001}, 'mmlu_relative_l1_blocks_pruned_32': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'mmlu_block_adapter_loss_blocks_pruned_27': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_20_relative_l2_influence': 0.4098089933395386, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 11.049781674244365, 'avg_seq_perplexity': 63814.975409836065}, 'mmlu_relative_l1_blocks_pruned_29': {'weighted_acc': 25.12784090909091, 'total': 14080, 'correct': 3538}, 'mmlu_block_adapter_loss_blocks_pruned_24': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_20_shapley': 143.91415546786394, 'block_19_cosine_influence': 0.06366980075836182, 'block_0_relative_l2_influence': 2.288300037384033, 'block_29_l1_influence': 1505.0252685546875, 'eval_shapley_blocks_pruned_13': {'avg_loss': 7.192726010181865, 'avg_seq_perplexity': 1563.9784836065571, 'num_ex': 15616}, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 6368, 'weighted_acc': 45.22727272727273}, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l1_blocks_pruned_30': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'mmlu_block_adapter_loss_blocks_pruned_6': {'weighted_acc': 44.18323863636363, 'total': 14080, 'correct': 6221}, 'eval_block_adapter_loss_blocks_pruned_25': {'avg_seq_perplexity': 123831.68852459016, 'num_ex': 15616, 'avg_loss': 11.721563620645492}, 'block_12_shapley': 52.775444953672405, 'eval_shapley_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 11.476916704021516, 'avg_seq_perplexity': 97869.7049180328}, 'eval_relative_l1_blocks_pruned_21': {'avg_loss': 10.902611904456966, 'avg_seq_perplexity': 54984.59016393442, 'num_ex': 15616}, 'eval_relative_l1_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 11.928602875256148, 'avg_seq_perplexity': 152121.37704918033}, 'mmlu_block_adapter_loss_blocks_pruned_20': {'weighted_acc': 24.723011363636363, 'total': 14080, 'correct': 3481}, 'block_18_shapley': 137.88257309698292, 'block_22_l2_influence': 21.116064071655273, 'eval_cosine_blocks_pruned_1': {'avg_loss': 1.9843088368900488, 'avg_seq_perplexity': 7.557073374263576, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_8_relative_l2_influence': 0.5692906379699707, 'mmlu_block_adapter_loss_blocks_pruned_9': {'total': 14080, 'correct': 5903, 'weighted_acc': 41.92471590909091}, 'block_24_cosine_influence': 0.03478497266769409, 'block_5_shapley_influence': 263.6667195186821, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 12.485312540023052, 'avg_seq_perplexity': 265239.11475409835}, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3780, 'weighted_acc': 26.84659090909091}, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.094052174052257, 'avg_seq_perplexity': 179407.96721311475}, 'block_26_l1_influence': 1186.259765625, 'block_20_cosine_influence': 0.06151849031448364, 'block_26_cosine_influence': 0.03331249952316284, 'block_29_relative_l2_influence': 0.278962105512619, 'mmlu_relative_l1_blocks_pruned_5': {'weighted_acc': 39.09090909090909, 'total': 14080, 'correct': 5504}, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 5.3160885670146, 'avg_seq_perplexity': 224.97355276639345}, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 8.190410176261526, 'avg_seq_perplexity': 3888.4459528688526}, 'block_18_relative_l2_influence': 0.44405996799468994, 'eval_block_adapter_loss_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 4.005506921987065, 'avg_seq_perplexity': 71.77258100665983}, 'eval_cosine_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 10.902611904456966, 'avg_seq_perplexity': 54984.59016393442}, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_9_cosine_influence': 0.128817617893219, 'block_2_l2_influence': 1.898875713348389, 'block_31_shapley_influence': 154.4967391516572, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_25_relative_l2_influence': 0.25528034567832947, 'block_20_adapter_loss_influence': 0.8628339767456055, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_relative_l2_blocks_pruned_5': {'avg_loss': 2.6124140004642675, 'avg_seq_perplexity': 14.207376448834529, 'num_ex': 15616}, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3605, 'weighted_acc': 25.603693181818183}, 'block_24_l1_influence': 1078.9007568359375, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 6211, 'weighted_acc': 44.11221590909091}, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3481, 'weighted_acc': 24.723011363636363}, 'eval_block_adapter_loss_blocks_pruned_28': {'avg_loss': 12.913727306928791, 'avg_seq_perplexity': 408315.1803278689, 'num_ex': 15616}, 'block_13_relative_l2_influence': 0.5115258693695068, 'eval_block_adapter_loss_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.288363847576204, 'avg_seq_perplexity': 10.229154993276127}, 'eval_relative_l2_blocks_pruned_20': {'avg_seq_perplexity': 52007.41803278688, 'num_ex': 15616, 'avg_loss': 10.84295754354508}, 'block_2_shapley_influence': 331.9638447300079, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'block_14_relative_l2_influence': 0.49279531836509705, 'block_7_adapter_loss_influence': 9.006413141886393, 'mmlu_block_adapter_loss_blocks_pruned_26': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'mmlu_cosine_blocks_pruned_8': {'weighted_acc': 38.28835227272727, 'total': 14080, 'correct': 5391}, 'eval_relative_l1_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 10.141170314100922, 'avg_seq_perplexity': 26309.92008196721}, 'mmlu_block_adapter_loss_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_16_l1_influence': 749.4442749023438, 'block_31_relative_l2_influence': 1.0167038440704346, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_18': {'total': 14080, 'correct': 3793, 'weighted_acc': 26.938920454545453}, 'block_25_shapley': 178.5638738652711, 'block_12_relative_l2_influence': 0.4948393404483795, 'block_15_relative_l1_influence': 0.5436901450157166, 'block_7_l1_influence': 292.6295471191406, 'block_26_relative_l1_influence': 0.28666070103645325, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3772, 'weighted_acc': 26.789772727272727}, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 5734, 'weighted_acc': 40.72443181818182}, 'block_9_relative_l1_influence': 0.6046764850616455, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 7.659522885181865, 'avg_seq_perplexity': 2336.160860655738}, 'eval_relative_l2_blocks_pruned_28': {'avg_loss': 11.980955030097336, 'avg_seq_perplexity': 160332.47540983607, 'num_ex': 15616}, 'block_1_shapley': -268.73843106915876, 'block_10_relative_l1_influence': 0.58807772397995, 'eval_block_adapter_loss_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9843088368900488, 'avg_seq_perplexity': 7.557073374263576}, 'eval_block_adapter_loss_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 10.871932232966188, 'avg_seq_perplexity': 53439.02049180328}, 'block_6_shapley_influence': 216.93495139255316, 'eval_cosine_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 11.766349417264344, 'avg_seq_perplexity': 129610.39344262295}, 'eval_shapley_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 3.317074885133837, 'avg_seq_perplexity': 34.02289318647541}, 'block_12_adapter_loss_influence': 2.328808148701986, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 5332, 'weighted_acc': 37.86931818181818}, 'mmlu_relative_l2_blocks_pruned_12': {'weighted_acc': 39.53125, 'total': 14080, 'correct': 5566}, 'mmlu_relative_l2_blocks_pruned_28': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'eval_block_adapter_loss_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 11.591629778752562, 'avg_seq_perplexity': 108924.69672131148}, 'block_0_l2_influence': 1.4092068672180176, 'block_6_cosine_influence': 0.14377838373184204, 'block_13_shapley_influence': -82.7725826591574, 'mmlu_cosine_blocks_pruned_9': {'total': 14080, 'correct': 5903, 'weighted_acc': 41.92471590909091}, 'block_1_relative_l1_influence': 1.3041073083877563, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_5': {'total': 14080, 'correct': 6483, 'weighted_acc': 46.04403409090909}, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 6221, 'weighted_acc': 44.18323863636363}, 'block_23_relative_l1_influence': 0.3055446147918701, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 5524, 'weighted_acc': 39.23295454545455}, 'mmlu_relative_l2_blocks_pruned_17': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_block_adapter_loss_blocks_pruned_27': {'avg_seq_perplexity': 202656.18032786885, 'num_ex': 15616, 'avg_loss': 12.21033215131916}, 'block_10_l2_influence': 7.797490119934082, 'block_22_cosine_influence': 0.044055402278900146, 'mmlu_block_adapter_loss_blocks_pruned_25': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_28_shapley_influence': -165.56913021046626, 'eval_relative_l2_blocks_pruned_11': {'avg_seq_perplexity': 754.7281634221312, 'num_ex': 15616, 'avg_loss': 6.506439709272541}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 10.69284507876537, 'avg_seq_perplexity': 44635.46721311475}, 'block_23_shapley_influence': -173.80746240513295, 'eval_shapley_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9782098238585424, 'avg_seq_perplexity': 7.509059718397797}, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.774631937996286, 'avg_seq_perplexity': 16.812744140625}, 'eval_relative_l2_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 10.05922411308914, 'avg_seq_perplexity': 23870.37704918033}, 'block_10_shapley': -2.6719228888069892, 'block_22_shapley': 165.09059093844502, 'block_19_l1_influence': 858.4620971679688, 'block_20_l2_influence': 19.695819854736328, 'eval_cosine_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 11.288704293673156, 'avg_seq_perplexity': 80547.59836065574}, 'block_4_relative_l2_influence': 0.707423985004425, 'mmlu_block_adapter_loss_blocks_pruned_10': {'correct': 6162, 'weighted_acc': 43.76420454545455, 'total': 14080}, 'block_9_l1_influence': 358.3560791015625, 'mmlu_cosine_blocks_pruned_5': {'weighted_acc': 39.09090909090909, 'total': 14080, 'correct': 5504}, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 5793, 'weighted_acc': 41.14346590909091}, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3785, 'weighted_acc': 26.882102272727273}, 'block_30_l2_influence': 47.73377990722656, 'mmlu_block_adapter_loss_blocks_pruned_21': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3586, 'weighted_acc': 25.46875}, 'eval_shapley_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 11.318260317943135, 'avg_seq_perplexity': 82946.5}, 'block_19_relative_l1_influence': 0.4215724170207978, 'mmlu_relative_l2_blocks_pruned_2': {'weighted_acc': 44.82244318181818, 'total': 14080, 'correct': 6311}, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 5391, 'weighted_acc': 38.28835227272727}, 'eval_block_adapter_loss_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 9.007679423347849, 'avg_seq_perplexity': 8528.65881147541}, 'block_29_l2_influence': 30.61115074157715, 'block_15_cosine_influence': 0.10584920644760132, 'block_9_shapley_influence': 151.20898234459668, 'block_7_relative_l1_influence': 0.6601037383079529, 'eval_relative_l1_blocks_pruned_1': {'avg_loss': 1.9782098238585424, 'avg_seq_perplexity': 7.509059718397797, 'num_ex': 15616}, 'mmlu_block_adapter_loss_blocks_pruned_7': {'total': 14080, 'correct': 6007, 'weighted_acc': 42.66335227272727}, 'block_24_shapley_influence': -169.2087894562752, 'mmlu_cosine_blocks_pruned_3': {'correct': 6211, 'weighted_acc': 44.11221590909091, 'total': 14080}, 'block_1_cosine_influence': 0.2501358985900879, 'eval_shapley_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 12.913727306928791, 'avg_seq_perplexity': 408315.1803278689}, 'block_15_adapter_loss_influence': 1.4121899604797363, 'block_26_relative_l2_influence': 0.2846655249595642, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 7.659522885181865, 'avg_seq_perplexity': 2336.160860655738}, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 11.864998238985656, 'avg_seq_perplexity': 142804.77049180327}, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_19_l2_influence': 17.010658264160156, 'block_9_relative_l2_influence': 0.5496350526809692, 'block_30_shapley_influence': -84.653232266826, 'mmlu_cosine_blocks_pruned_1': {'correct': 6352, 'weighted_acc': 45.11363636363637, 'total': 14080}, 'block_10_relative_l2_influence': 0.5394776463508606, 'block_27_adapter_loss_influence': 0.5226011276245117, 'block_14_shapley': 115.01310309543403, 'block_23_relative_l2_influence': 0.2882755994796753, 'mmlu_block_adapter_loss_blocks_pruned_16': {'total': 14080, 'correct': 3782, 'weighted_acc': 26.860795454545453}, 'eval_cosine_blocks_pruned_15': {'avg_loss': 10.141170314100922, 'avg_seq_perplexity': 26309.92008196721, 'num_ex': 15616}, 'eval_cosine_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 10.84295754354508, 'avg_seq_perplexity': 52007.41803278688}, 'block_12_cosine_influence': 0.10924452543258668, 'block_22_shapley_influence': -165.09059093844502, 'mmlu_cosine_blocks_pruned_14': {'weighted_acc': 30.724431818181817, 'total': 14080, 'correct': 4326}, 'eval_relative_l2_blocks_pruned_0': {'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616}, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 6225, 'weighted_acc': 44.21164772727273}, 'eval_block_adapter_loss_blocks_pruned_19': {'avg_loss': 10.549089275422643, 'avg_seq_perplexity': 39139.20081967213, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 5.512239549980789, 'avg_seq_perplexity': 404.6496862192623}, 'block_1_l1_influence': 87.24056243896484, 'block_18_l1_influence': 822.3768310546875, 'block_30_cosine_influence': 0.06042414903640747, 'block_1_relative_l2_influence': 1.7154526710510254, 'mmlu_shapley_blocks_pruned_15': {'correct': 3800, 'weighted_acc': 26.988636363636363, 'total': 14080}, 'eval_relative_l1_blocks_pruned_11': {'avg_seq_perplexity': 754.7281634221312, 'num_ex': 15616, 'avg_loss': 6.506439709272541}, 'eval_relative_l1_blocks_pruned_17': {'avg_loss': 10.8476062211834, 'avg_seq_perplexity': 52180.42213114754, 'num_ex': 15616}, 'block_14_l2_influence': 10.72826099395752, 'block_25_cosine_influence': 0.0308610200881958, 'mmlu_shapley_blocks_pruned_28': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 10.05922411308914, 'avg_seq_perplexity': 23870.37704918033}, 'eval_block_adapter_loss_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.1514127137231047, 'avg_seq_perplexity': 8.91140296810963}, 'block_17_l1_influence': 741.5315551757812, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3510, 'weighted_acc': 24.928977272727273}, 'block_19_adapter_loss_influence': 1.1165891488393147, 'eval_relative_l1_blocks_pruned_3': {'avg_seq_perplexity': 9.111444191854508, 'num_ex': 15616, 'avg_loss': 2.172175423043673}, 'mmlu_block_adapter_loss_blocks_pruned_17': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_3_shapley': -283.7616345190233, 'eval_cosine_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 10.907874935963116, 'avg_seq_perplexity': 55037.733606557376}, 'block_4_relative_l1_influence': 0.8512150049209595, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'block_12_l2_influence': 8.752748489379883, 'block_18_shapley_influence': -137.88257309698292, 'eval_cosine_blocks_pruned_10': {'avg_loss': 5.3160885670146, 'avg_seq_perplexity': 224.97355276639345, 'num_ex': 15616}, 'block_8_adapter_loss_influence': 6.861135482788086, 'block_19_relative_l2_influence': 0.402516633272171, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.363368049996798, 'avg_seq_perplexity': 11.022428919057376}, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'mmlu_relative_l1_blocks_pruned_25': {'weighted_acc': 25.404829545454547, 'total': 14080, 'correct': 3577}, 'block_7_relative_l2_influence': 0.5988365411758423, 'eval_block_adapter_loss_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 11.178520827996929, 'avg_seq_perplexity': 72022.54918032787}, 'mmlu_block_adapter_loss_blocks_pruned_23': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_16_cosine_influence': 0.1062297821044922, 'eval_cosine_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.300590890352843, 'avg_seq_perplexity': 29.290921570824796}, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 4001, 'weighted_acc': 28.416193181818183}, 'eval_shapley_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 9.492293561091188, 'avg_seq_perplexity': 13890.678278688523}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 800, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_logit_eval', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'use_logit_loss': True, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_logit_loss_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_logit_loss_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 8, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 500}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_logit_loss_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine
3,"{'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 7.451973090737553, 'avg_seq_perplexity': 1847.4136652542372}, 'mmlu_relative_l1_blocks_pruned_1': {'correct': 8693, 'weighted_acc': 61.74005681818182, 'total': 14080}, '_step': 337, 'mmlu_shapley_blocks_pruned_1': {'correct': 8683, 'weighted_acc': 61.66903409090909, 'total': 14080}, 'mmlu_shapley_blocks_pruned_4': {'correct': 8131, 'weighted_acc': 57.74857954545455, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_25_shapley': 88.51125781462395, 'mmlu_cosine_blocks_pruned_8': {'weighted_acc': 40.74573863636363, 'total': 14080, 'correct': 5737}, 'eval_cosine_blocks_pruned_27': {'avg_seq_perplexity': 7253.588453389831, 'num_ex': 15104, 'avg_loss': 8.862598483845339}, 'mmlu_relative_l1_blocks_pruned_18': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_cosine_blocks_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 8630, 'weighted_acc': 61.29261363636363}, 'block_20_relative_l1_influence': 0.492512971162796, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 8.162996453753973, 'avg_seq_perplexity': 3904.0688559322034}, 'eval_block_adapter_loss_blocks_pruned_2': {'avg_loss': 2.3466411525920288, 'avg_seq_perplexity': 11.285592806541311, 'num_ex': 15104}, 'eval_block_adapter_loss_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 8.554636809785487, 'avg_seq_perplexity': 5274.6011652542375}, 'block_12_l1_influence': 81.4221420288086, 'block_18_l1_influence': 191.0208740234375, 'block_7_shapley_influence': 44.82981392436773, 'block_25_adapter_loss_influence': 0.6902297337849935, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_16_l1_influence': 139.7761688232422, 'mmlu_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_21_cosine_influence': 0.061314284801483154, 'block_24_adapter_loss_influence': 0.6724740664164225, 'mmlu_block_adapter_loss_blocks_pruned_8': {'total': 14080, 'correct': 5420, 'weighted_acc': 38.49431818181818}, 'mmlu_cosine_blocks_pruned_13': {'weighted_acc': 23.004261363636363, 'total': 14080, 'correct': 3239}, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3321, 'weighted_acc': 23.586647727272727}, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_29': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_8': {'correct': 5311, 'weighted_acc': 37.72017045454545, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_7': {'total': 14080, 'correct': 7747, 'weighted_acc': 55.02130681818182}, 'block_24_shapley': 90.4770309253726, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 8.189534850039724, 'avg_seq_perplexity': 3726.493114406779}, 'block_12_relative_l1_influence': 0.5600433349609375, 'block_0_shapley': -72.98888692339898, 'block_3_cosine_influence': 0.15420573949813843, 'eval_relative_l1_blocks_pruned_15': {'avg_seq_perplexity': 3941.5749470338983, 'num_ex': 15104, 'avg_loss': 8.243972002449683}, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_10_shapley': -27.315272113809044, 'block_10_l2_influence': 1.3821907043457031, 'block_13_cosine_influence': 0.10623729228973389, 'eval_cosine_blocks_pruned_22': {'avg_loss': 8.322722871424789, 'avg_seq_perplexity': 4202.073887711865, 'num_ex': 15104}, 'block_30_relative_l1_influence': 0.3945384919643402, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 4690, 'weighted_acc': 33.30965909090909}, 'mmlu_relative_l2_blocks_pruned_29': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_relative_l1_blocks_pruned_10': {'correct': 5148, 'weighted_acc': 36.5625, 'total': 14080}, 'block_7_shapley': -44.82981392436773, 'block_28_cosine_influence': 0.05051100254058838, 'mmlu_shapley_blocks_pruned_13': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'block_12_relative_l2_influence': 0.5020490884780884, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 8693, 'weighted_acc': 61.74005681818182}, 'block_6_shapley': -37.44205048055417, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.403079792604608, 'avg_seq_perplexity': 14.03661592127913}, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 8.313351905952066, 'avg_seq_perplexity': 4145.299788135593}, 'mmlu_block_adapter_loss_blocks_pruned_4': {'total': 14080, 'correct': 8131, 'weighted_acc': 57.74857954545455}, 'eval_cosine_blocks_pruned_13': {'avg_loss': 7.965609792935646, 'avg_seq_perplexity': 2945.8614936440677, 'num_ex': 15104}, 'eval_cosine_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 8.322590973417638, 'avg_seq_perplexity': 4226.9928495762715}, 'mmlu_shapley_blocks_pruned_12': {'total': 14080, 'correct': 3179, 'weighted_acc': 22.578125}, 'block_30_relative_l2_influence': 0.39205995202064514, 'eval_relative_l2_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 7.929694224212129, 'avg_seq_perplexity': 2850.2335805084745}, 'eval_block_adapter_loss_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 8.284091238248147, 'avg_seq_perplexity': 4023.1366525423728}, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 8634, 'weighted_acc': 61.32102272727273}, 'block_0_relative_l1_influence': 1.4421809911727903, 'eval_shapley_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 8.165706311242054, 'avg_seq_perplexity': 3574.6379766949153}, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 7.822522179555085, 'avg_seq_perplexity': 2793.7161016949153}, 'eval_relative_l1_blocks_pruned_20': {'avg_loss': 8.368283029329978, 'avg_seq_perplexity': 4471.411016949152, 'num_ex': 15104}, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 3.385146318855932, 'avg_seq_perplexity': 35.676149529925844}, 'block_20_shapley': 34.109118545728364, 'block_16_cosine_influence': 0.1095556616783142, 'block_9_relative_l1_influence': 0.627655029296875, 'block_11_adapter_loss_influence': 2.1074585914611816, 'block_20_adapter_loss_influence': 1.252630869547526, 'block_0_l2_influence': 0.2207471877336502, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_31': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_6_adapter_loss_influence': 2.2734543482462564, 'eval_block_adapter_loss_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 8.165706311242054, 'avg_seq_perplexity': 3574.6379766949153}, 'mmlu_block_adapter_loss_blocks_pruned_20': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_13_l2_influence': 1.7644473314285278, 'block_23_cosine_influence': 0.04650062322616577, 'eval_cosine_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 7.611328642247087, 'avg_seq_perplexity': 2145.0916313559323}, 'block_4_relative_l1_influence': 0.8453354835510254, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 8.409849005230402, 'avg_seq_perplexity': 4586.753177966101}, 'block_8_relative_l2_influence': 0.5771993398666382, 'block_1_adapter_loss_influence': 2.594143549601237, 'block_12_adapter_loss_influence': 2.1558097203572593, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 8.64534798315016, 'avg_seq_perplexity': 5967.064618644068}, '_wandb': {'runtime': 1722}, 'block_8_l2_influence': 1.1437650918960571, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 4917, 'weighted_acc': 34.921875}, 'eval_block_adapter_loss_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 8.16023694054555, 'avg_seq_perplexity': 3567.352224576271}, 'eval_cosine_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 8.065885382183527, 'avg_seq_perplexity': 3255.66843220339}, 'block_20_relative_l2_influence': 0.44386088848114014, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 8.378813662771451, 'avg_seq_perplexity': 4509.513241525424}, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 8.721647618180615, 'avg_seq_perplexity': 6363.230402542373}, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 8.247014967061705, 'avg_seq_perplexity': 3934.9070444915255}, 'mmlu_block_adapter_loss_blocks_pruned_18': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_19_shapley': 25.907313266909227, 'block_0_shapley_influence': 72.98888692339898, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_21_l2_influence': 4.614321708679199, 'eval_shapley_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 8.549430717856197, 'avg_seq_perplexity': 5269.0709745762715}, 'block_23_adapter_loss_influence': 3.3098201751708984, 'eval_relative_l2_blocks_pruned_22': {'avg_seq_perplexity': 4202.073887711865, 'num_ex': 15104, 'avg_loss': 8.322722871424789}, 'mmlu_relative_l1_blocks_pruned_16': {'correct': 3351, 'weighted_acc': 23.79971590909091, 'total': 14080}, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 7.805331989870233, 'avg_seq_perplexity': 2543.689883474576}, 'mmlu_relative_l2_blocks_pruned_10': {'correct': 5148, 'weighted_acc': 36.5625, 'total': 14080}, 'block_19_cosine_influence': 0.09693765640258788, 'eval_cosine_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 8.162996453753973, 'avg_seq_perplexity': 3904.0688559322034}, 'block_5_relative_l2_influence': 0.6987913250923157, 'eval_shapley_blocks_pruned_19': {'avg_seq_perplexity': 4145.299788135593, 'num_ex': 15104, 'avg_loss': 8.313351905952066}, 'block_31_relative_l1_influence': 0.5326863527297974, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_15_l1_influence': 119.42102813720705, 'eval_cosine_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 8.347260038731461, 'avg_seq_perplexity': 4316.841366525424}, 'block_7_relative_l1_influence': 0.7128912806510925, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 9.38574839446504, 'avg_seq_perplexity': 12705.127118644068}, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 4690, 'weighted_acc': 33.30965909090909}, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 8088, 'weighted_acc': 57.44318181818182}, 'eval_shapley_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 8.507480427370233, 'avg_seq_perplexity': 5022.465572033899}, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 5473, 'weighted_acc': 38.87073863636363}, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 5134, 'weighted_acc': 36.46306818181818}, 'block_5_shapley_influence': 37.764211560289056, 'eval_cosine_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 9.254423497086863, 'avg_seq_perplexity': 11416.849576271186}, 'eval_shapley_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.3466411525920288, 'avg_seq_perplexity': 11.285592806541311}, 'eval_shapley_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 6.137422723285223, 'avg_seq_perplexity': 498.4689155190678}, 'eval_shapley_blocks_pruned_9': {'avg_seq_perplexity': 1239.2424523305085, 'num_ex': 15104, 'avg_loss': 7.080951755329714}, 'eval_relative_l2_blocks_pruned_32': {'avg_loss': 9.27177817134534, 'avg_seq_perplexity': 11340.47563559322, 'num_ex': 15104}, 'eval_shapley_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 8.626782433461335, 'avg_seq_perplexity': 5674.011122881356}, 'block_24_relative_l2_influence': 0.3090258240699768, 'mmlu_block_adapter_loss_blocks_pruned_21': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, '_runtime': 1722.4633617401123, 'block_23_shapley': -89.82681282409428, 'eval_cosine_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 3.385146318855932, 'avg_seq_perplexity': 35.676149529925844}, 'eval_cosine_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 8.409849005230402, 'avg_seq_perplexity': 4586.753177966101}, 'eval_shapley_blocks_pruned_15': {'avg_seq_perplexity': 4935.166843220339, 'num_ex': 15104, 'avg_loss': 8.491196454581567}, 'block_27_shapley': 97.40017312781144, 'block_28_l2_influence': 7.54070520401001, 'block_29_l1_influence': 458.3070373535156, 'block_1_shapley_influence': 56.1793972527789, 'eval_relative_l1_blocks_pruned_18': {'avg_seq_perplexity': 4305.268802966101, 'num_ex': 15104, 'avg_loss': 8.334094548629501}, 'block_9_l2_influence': 1.2580745220184326, 'eval_shapley_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 8.486302262645657, 'avg_seq_perplexity': 4913.063029661017}, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 3241, 'weighted_acc': 23.01846590909091}, 'block_8_cosine_influence': 0.14205163717269895, 'block_25_cosine_influence': 0.039582252502441406, 'eval_relative_l1_blocks_pruned_21': {'avg_seq_perplexity': 3722.6636652542375, 'num_ex': 15104, 'avg_loss': 8.189760369769598}, 'mmlu_relative_l2_blocks_pruned_15': {'correct': 3247, 'weighted_acc': 23.061079545454547, 'total': 14080}, 'block_8_shapley': -31.54843726001124, 'block_11_l2_influence': 1.4943279027938845, 'eval_cosine_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 9.38574839446504, 'avg_seq_perplexity': 12705.127118644068}, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_2': {'correct': 8634, 'weighted_acc': 61.32102272727273, 'total': 14080}, 'mmlu_cosine_blocks_pruned_18': {'total': 14080, 'correct': 3249, 'weighted_acc': 23.07528409090909}, 'eval_block_adapter_loss_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 3.874362234341896, 'avg_seq_perplexity': 58.395346431408896}, 'eval_block_adapter_loss_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_cosine_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 7.822522179555085, 'avg_seq_perplexity': 2793.7161016949153}, 'eval_shapley_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 8.29583895408501, 'avg_seq_perplexity': 4074.058262711864}, 'mmlu_shapley_blocks_pruned_21': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_5_adapter_loss_influence': 2.2690213521321616, 'mmlu_relative_l1_blocks_pruned_15': {'weighted_acc': 24.701704545454547, 'total': 14080, 'correct': 3478}, 'eval_shapley_blocks_pruned_20': {'avg_seq_perplexity': 4398.266419491525, 'num_ex': 15104, 'avg_loss': 8.372602042505296}, 'mmlu_relative_l1_blocks_pruned_14': {'total': 14080, 'correct': 3469, 'weighted_acc': 24.63778409090909}, 'eval_block_adapter_loss_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 4.5675504005561445, 'avg_seq_perplexity': 112.1754584878178}, 'block_30_shapley': 90.22077263250787, 'block_17_l1_influence': 158.97177124023438, 'block_9_adapter_loss_influence': 2.1950550079345703, 'mmlu_block_adapter_loss_blocks_pruned_9': {'total': 14080, 'correct': 3910, 'weighted_acc': 27.769886363636363}, 'block_6_relative_l2_influence': 0.6482520699501038, 'block_16_relative_l2_influence': 0.5378744006156921, 'block_19_relative_l2_influence': 0.5338369607925415, 'block_23_relative_l2_influence': 0.3290492594242096, 'block_28_adapter_loss_influence': 0.5946647723515829, 'block_21_shapley': -19.14992383523014, 'block_6_l2_influence': 0.892225444316864, 'block_26_l2_influence': 5.562460422515869, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 8.544135659427965, 'avg_seq_perplexity': 5331.6483050847455}, 'eval_block_adapter_loss_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.0517655712063028, 'avg_seq_perplexity': 8.272894390558791}, 'eval_cosine_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.7710028179621293, 'avg_seq_perplexity': 20.167898404396187}, 'eval_shapley_blocks_pruned_0': {'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104, 'avg_loss': 1.9087995108911544}, 'block_14_relative_l1_influence': 0.5803967714309692, 'block_28_relative_l1_influence': 0.37784501910209656, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 9.254423497086863, 'avg_seq_perplexity': 11416.849576271186}, 'block_5_cosine_influence': 0.16186672449111938, 'block_4_shapley_influence': 39.04481432306511, 'eval_shapley_blocks_pruned_30': {'avg_loss': 9.408363471596928, 'avg_seq_perplexity': 13210.847457627118, 'num_ex': 15104}, 'eval_block_adapter_loss_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 9.381660073490464, 'avg_seq_perplexity': 12627.992584745763}, 'block_16_shapley': -5.038911325156079, 'block_10_cosine_influence': 0.12535077333450317, 'eval_cosine_blocks_pruned_21': {'avg_loss': 8.12526741674391, 'avg_seq_perplexity': 3454.5021186440677, 'num_ex': 15104}, 'block_19_l1_influence': 224.92823791503903, 'mmlu_block_adapter_loss_blocks_pruned_1': {'total': 14080, 'correct': 8683, 'weighted_acc': 61.66903409090909}, 'block_19_l2_influence': 4.501689910888672, 'block_24_cosine_influence': 0.041557133197784424, 'block_26_relative_l2_influence': 0.2953007221221924, 'block_27_relative_l2_influence': 0.3059185743331909, 'mmlu_relative_l1_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_9_l1_influence': 63.490989685058594, 'eval_block_adapter_loss_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 7.080951755329714, 'avg_seq_perplexity': 1239.2424523305085}, 'block_16_shapley_influence': 5.038911325156079, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 8088, 'weighted_acc': 57.44318181818182}, 'mmlu_shapley_blocks_pruned_0': {'correct': 8804, 'weighted_acc': 62.52840909090909, 'total': 14080}, 'block_15_relative_l2_influence': 0.5273190140724182, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 8.10347269349179, 'avg_seq_perplexity': 3886.029396186441}, 'mmlu_block_adapter_loss_blocks_pruned_6': {'correct': 8125, 'weighted_acc': 57.70596590909091, 'total': 14080}, 'block_4_shapley': -39.04481432306511, 'block_31_shapley': -37.983592902941126, 'block_23_l2_influence': 4.856762886047363, 'block_13_shapley_influence': 27.79663881483256, 'mmlu_cosine_blocks_pruned_15': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_27_l2_influence': 6.233545780181885, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 7.5976050425384, 'avg_seq_perplexity': 2143.5344279661017}, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'block_28_l1_influence': 373.02777099609375, 'block_21_relative_l2_influence': 0.38818687200546265, 'mmlu_block_adapter_loss_blocks_pruned_5': {'total': 14080, 'correct': 7339, 'weighted_acc': 52.12357954545455}, 'block_7_l1_influence': 53.392879486083984, 'block_9_shapley_influence': 32.43375070425128, 'mmlu_cosine_blocks_pruned_3': {'weighted_acc': 61.64772727272727, 'total': 14080, 'correct': 8680}, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 4690, 'weighted_acc': 33.30965909090909}, 'eval_shapley_blocks_pruned_18': {'avg_seq_perplexity': 4214.010328389831, 'num_ex': 15104, 'avg_loss': 8.330096745895126}, 'eval_shapley_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 9.27177817134534, 'avg_seq_perplexity': 11340.47563559322}, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 8.01651725122484, 'avg_seq_perplexity': 3100.813029661017}, 'eval_block_adapter_loss_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 8.268845380362817, 'avg_seq_perplexity': 3972.855137711864}, 'block_26_cosine_influence': 0.03860604763031006, 'block_23_shapley_influence': 89.82681282409428, 'eval_shapley_blocks_pruned_25': {'avg_seq_perplexity': 6954.004766949152, 'num_ex': 15104, 'avg_loss': 8.814422090174789}, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 8.119619078555349, 'avg_seq_perplexity': 3435.7730402542375}, 'block_30_l2_influence': 11.151267051696776, 'mmlu_shapley_blocks_pruned_2': {'total': 14080, 'correct': 8615, 'weighted_acc': 61.18607954545455}, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 5420, 'weighted_acc': 38.49431818181818}, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 3910, 'weighted_acc': 27.769886363636363}, 'eval_relative_l2_blocks_pruned_3': {'avg_seq_perplexity': 20.167898404396187, 'num_ex': 15104, 'avg_loss': 2.7710028179621293}, 'block_25_relative_l1_influence': 0.3312523663043976, 'block_13_adapter_loss_influence': 2.1552589734395347, 'eval_block_adapter_loss_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 8.626782433461335, 'avg_seq_perplexity': 5674.011122881356}, 'block_18_shapley': -9.35460576495177, 'block_4_cosine_influence': 0.15797024965286255, 'block_31_cosine_influence': 0.17495238780975342, 'eval_cosine_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 9.17505503509004, 'avg_seq_perplexity': 10078.574152542373}, 'block_13_relative_l2_influence': 0.499140352010727, 'mmlu_block_adapter_loss_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_1_shapley': -56.1793972527789, 'block_25_l1_influence': 259.87945556640625, 'block_27_cosine_influence': 0.04082536697387695, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_5_l1_influence': 38.106101989746094, 'block_29_adapter_loss_influence': 0.8834388256072998, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.0855491767495367, 'avg_seq_perplexity': 9.765825691869704}, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 5417, 'weighted_acc': 38.47301136363637}, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 5473, 'weighted_acc': 38.87073863636363}, 'eval_cosine_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 8.238011764267744, 'avg_seq_perplexity': 3871.861493644068}, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_relative_l1_blocks_pruned_13': {'weighted_acc': 24.48153409090909, 'total': 14080, 'correct': 3447}, 'mmlu_block_adapter_loss_blocks_pruned_14': {'total': 14080, 'correct': 3506, 'weighted_acc': 24.900568181818183}, 'block_12_shapley': -28.90264591911142, 'block_25_shapley_influence': -88.51125781462395, 'mmlu_cosine_blocks_pruned_10': {'total': 14080, 'correct': 5148, 'weighted_acc': 36.5625}, 'block_2_relative_l2_influence': 0.9229852557182312, 'mmlu_relative_l1_blocks_pruned_5': {'correct': 6069, 'weighted_acc': 43.10369318181818, 'total': 14080}, 'block_17_shapley': 1.1322326680985952, 'mmlu_cosine_blocks_pruned_9': {'total': 14080, 'correct': 5516, 'weighted_acc': 39.17613636363637}, 'block_7_adapter_loss_influence': 2.3897829055786133, 'mmlu_relative_l2_blocks_pruned_22': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 8.796009128376589, 'avg_seq_perplexity': 6828.728813559322}, 'eval_cosine_blocks_pruned_2': {'avg_loss': 2.403079792604608, 'avg_seq_perplexity': 14.03661592127913, 'num_ex': 15104}, 'block_3_relative_l1_influence': 0.8714520931243896, 'eval_relative_l2_blocks_pruned_10': {'avg_seq_perplexity': 1739.284030720339, 'num_ex': 15104, 'avg_loss': 7.417362019167108}, 'block_26_shapley': 98.87286102851871, 'block_17_shapley_influence': -1.1322326680985952, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_28': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_4_l2_influence': 0.5930313467979431, 'block_11_l1_influence': 75.73442077636719, 'block_2_cosine_influence': 0.18502628803253177, 'mmlu_relative_l1_blocks_pruned_23': {'total': 14080, 'correct': 3272, 'weighted_acc': 23.238636363636363}, 'mmlu_block_adapter_loss_blocks_pruned_10': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 9.723275912010063, 'avg_seq_perplexity': 17631.13877118644}, 'eval_shapley_blocks_pruned_29': {'avg_seq_perplexity': 12627.992584745763, 'num_ex': 15104, 'avg_loss': 9.381660073490464}, 'block_18_relative_l2_influence': 0.5390745401382446, 'eval_cosine_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 8.27205851926642, 'avg_seq_perplexity': 4007.938029661017}, 'eval_cosine_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 9.004660396252648, 'avg_seq_perplexity': 8443.031779661016}, 'block_3_adapter_loss_influence': 2.665935834248861, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_27': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_28_shapley_influence': -99.31360419286838, 'block_1_relative_l2_influence': 1.4524646997451782, 'mmlu_shapley_blocks_pruned_26': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_26_adapter_loss_influence': 0.5966064929962158, 'eval_block_adapter_loss_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 8.672456385725635, 'avg_seq_perplexity': 6009.0715042372885}, 'mmlu_cosine_blocks_pruned_7': {'correct': 5134, 'weighted_acc': 36.46306818181818, 'total': 14080}, 'block_22_relative_l1_influence': 0.37703049182891846, 'eval_block_adapter_loss_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 9.344293109441209, 'avg_seq_perplexity': 12105.53813559322}, 'mmlu_block_adapter_loss_blocks_pruned_12': {'total': 14080, 'correct': 3179, 'weighted_acc': 22.578125}, 'block_31_shapley_influence': 37.983592902941126, 'block_29_relative_l1_influence': 0.41814184188842773, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_11_shapley_influence': 27.49427458852205, 'block_10_relative_l1_influence': 0.6037847995758057, 'block_14_adapter_loss_influence': 1.9872461954752605, 'block_31_adapter_loss_influence': 2.38965638478597, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'block_22_l1_influence': 228.232421875, 'block_11_relative_l2_influence': 0.5241920948028564, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 7.544476008011123, 'avg_seq_perplexity': 2002.2379502118645}, 'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_15': {'weighted_acc': 24.005681818181817, 'total': 14080, 'correct': 3380}, 'mmlu_relative_l1_blocks_pruned_30': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_block_adapter_loss_blocks_pruned_4': {'avg_loss': 3.37214867543366, 'avg_seq_perplexity': 34.47594594147246, 'num_ex': 15104}, 'block_12_cosine_influence': 0.11026370525360107, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 3589, 'weighted_acc': 25.490056818181817}, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 8.87174548132945, 'avg_seq_perplexity': 7395.028601694915}, 'eval_relative_l2_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 7.505878513142214, 'avg_seq_perplexity': 1894.6386387711864}, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 9.17505503509004, 'avg_seq_perplexity': 10078.574152542373}, 'block_20_shapley_influence': -34.109118545728364, 'eval_relative_l2_blocks_pruned_16': {'avg_loss': 8.067912990764036, 'avg_seq_perplexity': 3258.605137711864, 'num_ex': 15104}, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 8.778125827595339, 'avg_seq_perplexity': 6659.322563559322}, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_28_shapley': 99.31360419286838, 'eval_shapley_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 8.820986990201272, 'avg_seq_perplexity': 6993.375529661017}, 'block_17_relative_l2_influence': 0.5179083943367004, 'eval_relative_l1_blocks_pruned_7': {'avg_loss': 8.162996453753973, 'avg_seq_perplexity': 3904.0688559322034, 'num_ex': 15104}, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 8680, 'weighted_acc': 61.64772727272727}, 'block_15_cosine_influence': 0.11080324649810792, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 3433, 'weighted_acc': 24.382102272727273}, 'block_8_l1_influence': 57.74581527709961, 'mmlu_shapley_blocks_pruned_16': {'total': 14080, 'correct': 3301, 'weighted_acc': 23.444602272727273}, 'block_18_adapter_loss_influence': 1.8226219813028972, 'block_14_l2_influence': 2.054142475128174, 'block_6_cosine_influence': 0.15589243173599243, 'block_26_shapley_influence': -98.87286102851871, 'block_6_shapley_influence': 37.44205048055417, 'block_17_relative_l1_influence': 0.5806313753128052, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 6069, 'weighted_acc': 43.10369318181818}, 'eval_cosine_blocks_pruned_8': {'avg_loss': 8.120986162605933, 'avg_seq_perplexity': 3670.6705508474574, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_15': {'correct': 3668, 'weighted_acc': 26.051136363636363, 'total': 14080}, 'mmlu_shapley_blocks_pruned_22': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 8.12526741674391, 'avg_seq_perplexity': 3454.5021186440677}, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_22_relative_l2_influence': 0.34081655740737915, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 9.27177817134534, 'avg_seq_perplexity': 11340.47563559322}, 'eval_block_adapter_loss_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 5.536603507349047, 'avg_seq_perplexity': 280.92117981991527}, 'eval_cosine_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 7.711550437797935, 'avg_seq_perplexity': 2303.664194915254}, 'block_29_relative_l2_influence': 0.39976611733436584, 'eval_block_adapter_loss_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 6.137422723285223, 'avg_seq_perplexity': 498.4689155190678}, 'block_0_cosine_influence': 0.4135543704032898, 'block_11_cosine_influence': 0.11712527275085448, 'eval_cosine_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.0855491767495367, 'avg_seq_perplexity': 9.765825691869704}, 'block_10_relative_l2_influence': 0.5431956648826599, 'eval_relative_l2_blocks_pruned_18': {'avg_loss': 8.22515351893538, 'avg_seq_perplexity': 3815.164724576271, 'num_ex': 15104}, 'block_11_relative_l1_influence': 0.584148645401001, 'block_12_l2_influence': 1.6084082126617432, 'block_17_cosine_influence': 0.10533523559570312, 'block_30_shapley_influence': -90.22077263250787, 'mmlu_cosine_blocks_pruned_5': {'total': 14080, 'correct': 6069, 'weighted_acc': 43.10369318181818}, 'block_6_relative_l1_influence': 0.7311972975730896, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 8.544135659427965, 'avg_seq_perplexity': 5331.6483050847455}, 'mmlu_block_adapter_loss_blocks_pruned_2': {'correct': 8615, 'weighted_acc': 61.18607954545455, 'total': 14080}, 'block_22_shapley': 71.53150229508518, 'block_29_shapley': 71.61965630852407, 'eval_shapley_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 8.554636809785487, 'avg_seq_perplexity': 5274.6011652542375}, 'mmlu_shapley_blocks_pruned_14': {'total': 14080, 'correct': 3506, 'weighted_acc': 24.900568181818183}, 'block_27_adapter_loss_influence': 0.6070483128229777, 'eval_block_adapter_loss_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 8.841592045153602, 'avg_seq_perplexity': 7105.610169491525}, 'eval_block_adapter_loss_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 9.27177817134534, 'avg_seq_perplexity': 11340.47563559322}, 'mmlu_block_adapter_loss_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_13_l1_influence': 89.14859771728516, 'block_24_l1_influence': 250.06495666503903, 'eval_cosine_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 7.417362019167108, 'avg_seq_perplexity': 1739.284030720339}, 'block_18_relative_l1_influence': 0.6067447066307068, 'block_30_adapter_loss_influence': 0.6809815565745035, 'block_1_l1_influence': 13.24166488647461, 'block_25_l2_influence': 5.208392143249512, 'block_20_cosine_influence': 0.07509088516235352, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.403079792604608, 'avg_seq_perplexity': 14.03661592127913}, 'block_23_l1_influence': 243.9031219482422, 'block_29_cosine_influence': 0.060435473918914795, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 9.254423497086863, 'avg_seq_perplexity': 11416.849576271186}, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 8680, 'weighted_acc': 61.64772727272727}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'block_22_l2_influence': 4.55768346786499, 'block_31_l2_influence': 20.97136688232422, 'eval_cosine_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 8.521304890260858, 'avg_seq_perplexity': 5118.5858050847455}, 'eval_shapley_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.7417455123642744, 'avg_seq_perplexity': 17.053662316273833}, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 7.822522179555085, 'avg_seq_perplexity': 2793.7161016949153}, 'block_18_shapley_influence': 9.35460576495177, 'eval_relative_l1_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 3.385146318855932, 'avg_seq_perplexity': 35.676149529925844}, 'block_0_l1_influence': 8.679248809814453, 'block_5_l2_influence': 0.7535498738288879, 'eval_shapley_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.0517655712063028, 'avg_seq_perplexity': 8.272894390558791}, 'eval_shapley_blocks_pruned_4': {'avg_seq_perplexity': 34.47594594147246, 'num_ex': 15104, 'avg_loss': 3.37214867543366}, 'mmlu_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_21_adapter_loss_influence': 2.12388547261556, 'block_9_shapley': -32.43375070425128, 'block_1_l2_influence': 0.7911360859870911, 'block_26_l1_influence': 278.9413146972656, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_29_l2_influence': 9.704376220703123, 'block_2_shapley_influence': 50.243316381689, 'eval_shapley_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 8.268845380362817, 'avg_seq_perplexity': 3972.855137711864}, 'block_13_relative_l1_influence': 0.5605783462524414, 'block_25_relative_l2_influence': 0.29853856563568115, 'eval_block_adapter_loss_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 7.737481586003708, 'avg_seq_perplexity': 2348.4250529661017}, 'eval_block_adapter_loss_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 9.723275912010063, 'avg_seq_perplexity': 17631.13877118644}, 'block_3_l2_influence': 0.43618279695510864, 'block_17_l2_influence': 3.158239364624023, 'eval_cosine_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 7.505878513142214, 'avg_seq_perplexity': 1894.6386387711864}, 'block_0_adapter_loss_influence': 2.905912717183431, 'eval_relative_l2_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 8.238011764267744, 'avg_seq_perplexity': 3871.861493644068}, 'eval_block_adapter_loss_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 8.820986990201272, 'avg_seq_perplexity': 6993.375529661017}, 'mmlu_block_adapter_loss_blocks_pruned_23': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_10_shapley_influence': 27.315272113809044, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_shapley_blocks_pruned_12': {'avg_loss': 8.437104823225635, 'avg_seq_perplexity': 4686.143538135593, 'num_ex': 15104}, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 8.452592752747616, 'avg_seq_perplexity': 4841.200741525424}, 'eval_block_adapter_loss_blocks_pruned_25': {'avg_loss': 8.838686151019598, 'avg_seq_perplexity': 7149.8983050847455, 'num_ex': 15104}, 'block_2_l2_influence': 0.35869675874710083, 'block_3_l1_influence': 21.666114807128903, 'block_7_l2_influence': 1.0574811697006226, 'block_8_relative_l1_influence': 0.64280766248703, 'block_16_adapter_loss_influence': 1.763821283976237, 'block_20_l1_influence': 228.29544067382812, 'block_27_l1_influence': 311.27801513671875, 'eval_cosine_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 8.10617634401483, 'avg_seq_perplexity': 3410.098781779661}, 'block_7_relative_l2_influence': 0.6367295980453491, 'mmlu_block_adapter_loss_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_4_adapter_loss_influence': 2.287043571472168, 'block_8_adapter_loss_influence': 2.1786778767903647, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3235, 'weighted_acc': 22.975852272727273}, '_timestamp': 1713875444.8858378, 'block_4_l1_influence': 29.467506408691406, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_5_relative_l1_influence': 0.8043078184127808, 'mmlu_shapley_blocks_pruned_11': {'weighted_acc': 22.414772727272727, 'total': 14080, 'correct': 3156}, 'eval_block_adapter_loss_blocks_pruned_14': {'avg_seq_perplexity': 4074.058262711864, 'num_ex': 15104, 'avg_loss': 8.29583895408501}, 'mmlu_cosine_blocks_pruned_20': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_relative_l1_blocks_pruned_13': {'avg_seq_perplexity': 3805.4780190677966, 'num_ex': 15104, 'avg_loss': 8.215041855634269}, 'block_15_shapley': -15.270766676593864, 'block_18_l2_influence': 3.801361083984375, 'block_31_l1_influence': 752.0183715820312, 'block_1_cosine_influence': 0.22294455766677856, 'eval_cosine_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 9.27177817134534, 'avg_seq_perplexity': 11340.47563559322}, 'block_9_cosine_influence': 0.13170182704925537, 'eval_shapley_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 9.344293109441209, 'avg_seq_perplexity': 12105.53813559322}, 'block_15_l2_influence': 2.3565738201141357, 'eval_shapley_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 7.737481586003708, 'avg_seq_perplexity': 2348.4250529661017}, 'block_15_relative_l1_influence': 0.5998882055282593, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 8.219905012744968, 'avg_seq_perplexity': 3835.9049258474574}, 'eval_shapley_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 3.874362234341896, 'avg_seq_perplexity': 58.395346431408896}, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_10_adapter_loss_influence': 2.1081032752990723, 'block_5_shapley': -37.764211560289056, 'block_19_shapley_influence': -25.907313266909227, 'eval_relative_l1_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 9.38574839446504, 'avg_seq_perplexity': 12705.127118644068}, 'mmlu_relative_l1_blocks_pruned_25': {'correct': 3235, 'weighted_acc': 22.975852272727273, 'total': 14080}, 'block_6_l1_influence': 45.10020446777344, 'eval_shapley_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 4.5675504005561445, 'avg_seq_perplexity': 112.1754584878178}, 'block_21_relative_l1_influence': 0.42666095495224, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 7.8865408170021185, 'avg_seq_perplexity': 2734.9046610169494}, 'eval_block_adapter_loss_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.7417455123642744, 'avg_seq_perplexity': 17.053662316273833}, 'eval_block_adapter_loss_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 9.408363471596928, 'avg_seq_perplexity': 13210.847457627118}, 'eval_cosine_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 7.98897074036679, 'avg_seq_perplexity': 3024.874470338983}, 'mmlu_shapley_blocks_pruned_7': {'total': 14080, 'correct': 7096, 'weighted_acc': 50.39772727272727}, 'block_4_relative_l2_influence': 0.7396148443222046, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_9': {'correct': 5252, 'weighted_acc': 37.30113636363637, 'total': 14080}, 'block_14_shapley_influence': 19.66770024245147, 'eval_shapley_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 8.841592045153602, 'avg_seq_perplexity': 7105.610169491525}, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 8.64534798315016, 'avg_seq_perplexity': 5967.064618644068}, 'eval_block_adapter_loss_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 8.437104823225635, 'avg_seq_perplexity': 4686.143538135593}, 'mmlu_block_adapter_loss_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 8.127940549688825, 'avg_seq_perplexity': 3459.2640360169494}, 'eval_block_adapter_loss_blocks_pruned_15': {'avg_loss': 8.288490941969014, 'avg_seq_perplexity': 4056.057997881356, 'num_ex': 15104}, 'block_24_l2_influence': 4.978168487548828, 'block_9_relative_l2_influence': 0.5662050247192383, 'block_26_relative_l1_influence': 0.3297420144081116, 'block_27_relative_l1_influence': 0.34061965346336365, 'block_19_adapter_loss_influence': 1.3543213208516438, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 8.240581447795286, 'avg_seq_perplexity': 3876.07468220339}, 'block_22_cosine_influence': 0.04935646057128906, 'block_27_shapley_influence': -97.40017312781144, 'block_0_relative_l2_influence': 1.721010446548462, 'mmlu_shapley_blocks_pruned_19': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 8.721647618180615, 'avg_seq_perplexity': 6363.230402542373}, 'block_7_cosine_influence': 0.15521425008773804, 'block_16_relative_l1_influence': 0.6015039086341858, 'block_19_relative_l1_influence': 0.5970667600631714, 'block_23_relative_l1_influence': 0.367011696100235, 'block_20_l2_influence': 4.5660319328308105, 'eval_cosine_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 8.238126075873941, 'avg_seq_perplexity': 3884.6890889830506}, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 8125, 'weighted_acc': 57.70596590909091}, 'mmlu_relative_l2_blocks_pruned_27': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_block_adapter_loss_blocks_pruned_16': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_17': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_20': {'avg_loss': 8.372602042505296, 'avg_seq_perplexity': 4398.266419491525, 'num_ex': 15104}, 'block_14_relative_l2_influence': 0.518645167350769, 'block_28_relative_l2_influence': 0.34173184633255005, 'block_15_adapter_loss_influence': 1.9480791091918943, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 8088, 'weighted_acc': 57.44318181818182}, 'mmlu_relative_l1_blocks_pruned_20': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_3': {'correct': 8630, 'weighted_acc': 61.29261363636363, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_11': {'weighted_acc': 22.414772727272727, 'total': 14080, 'correct': 3156}, 'block_14_l1_influence': 102.98343658447266, 'mmlu_shapley_blocks_pruned_5': {'correct': 7339, 'weighted_acc': 52.12357954545455, 'total': 14080}, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.7710028179621293, 'avg_seq_perplexity': 20.167898404396187}, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 5134, 'weighted_acc': 36.46306818181818}, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 5473, 'weighted_acc': 38.87073863636363}, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_2_l1_influence': 16.640350341796875, 'block_12_shapley_influence': 28.90264591911142, 'block_15_shapley_influence': 15.270766676593864, 'eval_cosine_blocks_pruned_0': {'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_28': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 8634, 'weighted_acc': 61.32102272727273}, 'eval_shapley_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 5.233277918928761, 'avg_seq_perplexity': 209.935695842161}, 'eval_shapley_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 8.796009128376589, 'avg_seq_perplexity': 6828.728813559322}, 'eval_relative_l2_blocks_pruned_1': {'avg_loss': 2.0855491767495367, 'avg_seq_perplexity': 9.765825691869704, 'num_ex': 15104}, 'block_14_shapley': -19.66770024245147, 'block_8_shapley_influence': 31.54843726001124, 'block_21_shapley_influence': 19.14992383523014, 'block_22_shapley_influence': -71.53150229508518, 'block_29_shapley_influence': -71.61965630852407, 'mmlu_block_adapter_loss_blocks_pruned_19': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_11_shapley': -27.49427458852205, 'block_30_l1_influence': 491.8204956054687, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 7.417362019167108, 'avg_seq_perplexity': 1739.284030720339}, 'mmlu_relative_l2_blocks_pruned_12': {'total': 14080, 'correct': 3402, 'weighted_acc': 24.161931818181817}, 'block_24_shapley_influence': -90.4770309253726, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_2_adapter_loss_influence': 2.490583896636963, 'mmlu_relative_l1_blocks_pruned_12': {'total': 14080, 'correct': 4966, 'weighted_acc': 35.26988636363637}, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 9.17505503509004, 'avg_seq_perplexity': 10078.574152542373}, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 8.87174548132945, 'avg_seq_perplexity': 7395.028601694915}, 'block_18_cosine_influence': 0.10629814863204956, 'block_3_relative_l2_influence': 0.7416099309921265, 'block_17_adapter_loss_influence': 1.6830506324768066, 'block_22_adapter_loss_influence': 0.8532198270161947, 'eval_relative_l1_blocks_pruned_11': {'avg_seq_perplexity': 1894.6386387711864, 'num_ex': 15104, 'avg_loss': 7.505878513142214}, 'block_2_shapley': -50.243316381689, 'mmlu_cosine_blocks_pruned_23': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_2_relative_l1_influence': 0.981797993183136, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 8.237891245696504, 'avg_seq_perplexity': 3925.3501059322034}, 'eval_relative_l1_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 8.47545714297537, 'avg_seq_perplexity': 4955.673199152542}, 'block_14_cosine_influence': 0.11168920993804932, 'block_1_relative_l1_influence': 1.1122174263000488, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_17': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_30_cosine_influence': 0.06166493892669678, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 8.10347269349179, 'avg_seq_perplexity': 3886.029396186441}, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 7.934407896914725, 'avg_seq_perplexity': 3051.234375}, 'mmlu_relative_l1_blocks_pruned_27': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_block_adapter_loss_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 8.330096745895126, 'avg_seq_perplexity': 4214.010328389831}, 'block_3_shapley': -58.819698987949266, 'block_10_l1_influence': 69.92584228515625, 'eval_cosine_blocks_pruned_16': {'avg_loss': 8.09302275059587, 'avg_seq_perplexity': 3347.4992055084745, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_30': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_24_relative_l1_influence': 0.3444015383720398, 'block_13_shapley': -27.79663881483256, 'block_21_l1_influence': 229.7406768798828, 'mmlu_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_16_l2_influence': 2.781949758529663, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 8693, 'weighted_acc': 61.74005681818182}, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_3_shapley_influence': 58.819698987949266, 'eval_cosine_blocks_pruned_5': {'avg_loss': 8.10347269349179, 'avg_seq_perplexity': 3886.029396186441, 'num_ex': 15104}, 'block_31_relative_l2_influence': 0.6457271575927734}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 800, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_logit_eval', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'use_logit_loss': True, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_logit_loss_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_logit_loss_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 256, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 500}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_logit_loss_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine
4,"{'block_3_l2_influence': 0.43618279695510864, 'block_8_l1_influence': 57.74581527709961, 'block_17_l2_influence': 3.158239364624023, 'eval_cosine_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 9.63723703158104, 'avg_seq_perplexity': 15440.370762711864}, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3609, 'weighted_acc': 25.632102272727273}, 'block_21_adapter_loss_influence': 0.8827638626098633, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.416821495961337, 'avg_seq_perplexity': 33571.483050847455}, 'block_24_relative_l1_influence': 0.3444015383720398, 'eval_block_adapter_loss_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 11.514060844809322, 'avg_seq_perplexity': 100654.96610169492}, 'eval_block_adapter_loss_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.416821495961337, 'avg_seq_perplexity': 33571.483050847455}, 'block_5_shapley_influence': 70.33123472445118, 'block_26_relative_l1_influence': 0.3297420144081116, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 7.061499126886917, 'avg_seq_perplexity': 1232.7067002118645}, 'mmlu_relative_l2_blocks_pruned_23': {'correct': 3649, 'weighted_acc': 25.916193181818183, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_21': {'total': 14080, 'correct': 3580, 'weighted_acc': 25.426136363636363}, 'eval_relative_l1_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 11.164353192862816, 'avg_seq_perplexity': 71043.1313559322}, 'mmlu_block_adapter_loss_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_14_l1_influence': 102.98343658447266, 'mmlu_cosine_blocks_pruned_4': {'correct': 8255, 'weighted_acc': 58.62926136363637, 'total': 14080}, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 8375, 'weighted_acc': 59.48153409090909}, 'block_10_shapley': -65.26953642615064, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_shapley_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 9.64915647345074, 'avg_seq_perplexity': 15697.11440677966}, 'eval_relative_l1_blocks_pruned_15': {'avg_seq_perplexity': 93499.52542372882, 'num_ex': 15104, 'avg_loss': 11.441420732918433}, 'block_5_shapley': -70.33123472445118, 'block_23_l2_influence': 4.856762886047363, 'block_28_l1_influence': 373.02777099609375, 'eval_cosine_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 9.402419268074684, 'avg_seq_perplexity': 12259.810381355932}, 'block_1_adapter_loss_influence': 3.757645606994629, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.2302290059752385, 'avg_seq_perplexity': 10.507808362023304}, 'block_20_shapley': 75.24097838180683, 'block_22_shapley': 92.77500316388505, 'block_29_shapley': 92.92383785898323, 'block_23_cosine_influence': 0.04650062322616577, 'block_6_adapter_loss_influence': 3.3653478622436523, 'block_7_adapter_loss_influence': 3.4516159693400064, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 11.48284394862288, 'avg_seq_perplexity': 97594.06779661016}, 'eval_block_adapter_loss_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 10.70292534262447, 'avg_seq_perplexity': 44723.26271186441}, 'block_10_relative_l2_influence': 0.5431956648826599, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 4367, 'weighted_acc': 31.015625}, 'eval_block_adapter_loss_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_block_adapter_loss_blocks_pruned_6': {'total': 14080, 'correct': 6763, 'weighted_acc': 48.03267045454545}, 'eval_cosine_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 9.74276474774894, 'avg_seq_perplexity': 17247.622881355932}, 'block_2_relative_l2_influence': 0.9229852557182312, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 5.074540477688029, 'avg_seq_perplexity': 187.0310844809322}, 'mmlu_block_adapter_loss_blocks_pruned_25': {'total': 14080, 'correct': 3609, 'weighted_acc': 25.632102272727273}, 'block_12_shapley_influence': 76.31079351533478, 'eval_cosine_blocks_pruned_2': {'avg_loss': 2.2302290059752385, 'avg_seq_perplexity': 10.507808362023304, 'num_ex': 15104}, 'block_2_shapley': -99.32925376856836, 'eval_cosine_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.516939066224179, 'avg_seq_perplexity': 14.261107363943326}, 'block_15_relative_l1_influence': 0.5998882055282593, 'block_26_adapter_loss_influence': 0.6278326908747355, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 8663, 'weighted_acc': 61.52698863636363}, 'eval_cosine_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 6.19888719461732, 'avg_seq_perplexity': 541.4041644597457}, 'block_12_relative_l1_influence': 0.5600433349609375, 'block_29_relative_l1_influence': 0.41814184188842773, 'block_29_adapter_loss_influence': 0.8545229434967041, 'eval_relative_l2_blocks_pruned_13': {'avg_seq_perplexity': 34639.61228813559, 'num_ex': 15104, 'avg_loss': 10.446098715572036}, 'block_21_l2_influence': 4.614321708679199, 'eval_cosine_blocks_pruned_7': {'avg_loss': 5.074540477688029, 'avg_seq_perplexity': 187.0310844809322, 'num_ex': 15104}, 'block_24_shapley': 110.4812366294284, 'block_16_l1_influence': 139.7761688232422, 'block_13_cosine_influence': 0.10623729228973389, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 6235, 'weighted_acc': 44.28267045454545}, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3553, 'weighted_acc': 25.234375}, 'mmlu_shapley_blocks_pruned_16': {'correct': 3573, 'weighted_acc': 25.376420454545453, 'total': 14080}, 'block_0_shapley': -103.65833428870609, 'block_11_l2_influence': 1.4943279027938845, 'block_20_l2_influence': 4.5660319328308105, 'block_9_cosine_influence': 0.13170182704925537, 'mmlu_shapley_blocks_pruned_27': {'weighted_acc': 23.40909090909091, 'total': 14080, 'correct': 3296}, 'block_14_relative_l2_influence': 0.518645167350769, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 10.55037055581303, 'avg_seq_perplexity': 38664.63559322034}, 'mmlu_block_adapter_loss_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_29_l1_influence': 458.3070373535156, 'eval_shapley_blocks_pruned_2': {'avg_seq_perplexity': 9.35881430415784, 'num_ex': 15104, 'avg_loss': 2.19974246267545}, 'eval_relative_l2_blocks_pruned_1': {'avg_loss': 2.040791269076073, 'avg_seq_perplexity': 9.06314035189354, 'num_ex': 15104}, 'mmlu_block_adapter_loss_blocks_pruned_7': {'total': 14080, 'correct': 5905, 'weighted_acc': 41.93892045454545}, 'block_11_shapley': -55.455738988134186, 'eval_shapley_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 4.341899289923199, 'avg_seq_perplexity': 88.30448060116525}, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_14_adapter_loss_influence': 2.7751973470052085, 'mmlu_relative_l1_blocks_pruned_12': {'total': 14080, 'correct': 3629, 'weighted_acc': 25.774147727272727}, 'mmlu_block_adapter_loss_blocks_pruned_3': {'total': 14080, 'correct': 8602, 'weighted_acc': 61.09375}, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.265427411612816, 'avg_seq_perplexity': 28941.870762711864}, 'block_19_l2_influence': 4.501689910888672, 'block_5_cosine_influence': 0.16186672449111938, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_16_relative_l2_influence': 0.5378744006156921, 'mmlu_relative_l2_blocks_pruned_2': {'weighted_acc': 61.34943181818182, 'total': 14080, 'correct': 8638}, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3554, 'weighted_acc': 25.241477272727273}, '_runtime': 1727.4075162410736, 'block_28_adapter_loss_influence': 0.5600533485412598, 'block_27_cosine_influence': 0.04082536697387695, 'mmlu_cosine_blocks_pruned_30': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_12_shapley': -76.31079351533478, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_4_adapter_loss_influence': 3.303469975789388, 'eval_relative_l1_blocks_pruned_21': {'avg_seq_perplexity': 50172.877118644064, 'num_ex': 15104, 'avg_loss': 10.814648644398837}, 'mmlu_relative_l1_blocks_pruned_14': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.041152695478019, 'avg_seq_perplexity': 8.88203869835805}, 'block_27_shapley': 119.985041774569, 'block_24_l2_influence': 4.978168487548828, 'block_8_shapley_influence': 67.12743692260264, 'eval_cosine_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 4.259828729144598, 'avg_seq_perplexity': 85.34394862288136}, 'mmlu_relative_l1_blocks_pruned_32': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_30_shapley': 116.6754516912724, 'block_4_l1_influence': 29.467506408691406, 'block_10_shapley_influence': 65.26953642615064, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 8663, 'weighted_acc': 61.52698863636363}, 'eval_cosine_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.503237966763772, 'avg_seq_perplexity': 36636}, 'block_27_relative_l1_influence': 0.34061965346336365, 'block_15_shapley': -51.46155601179089, 'block_30_l2_influence': 11.151267051696776, 'block_0_cosine_influence': 0.4135543704032898, 'eval_shapley_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 10.333500231726696, 'avg_seq_perplexity': 30981.387711864405}, 'eval_relative_l1_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 8.06988525390625, 'avg_seq_perplexity': 3288.9835805084745}, 'block_23_shapley': 107.32260259232856, 'block_8_l2_influence': 1.1437650918960571, 'eval_shapley_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 6.824438580011917, 'avg_seq_perplexity': 981.202529131356}, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 5.850684214446504, 'avg_seq_perplexity': 380.811374470339}, 'eval_relative_l1_blocks_pruned_27': {'avg_loss': 10.167893231925316, 'avg_seq_perplexity': 26320.375, 'num_ex': 15104}, 'mmlu_relative_l1_blocks_pruned_25': {'correct': 3784, 'weighted_acc': 26.875, 'total': 14080}, 'block_14_shapley_influence': 48.71706679319183, 'eval_cosine_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 8.06988525390625, 'avg_seq_perplexity': 3288.9835805084745}, 'block_2_adapter_loss_influence': 3.757953961690267, 'block_6_cosine_influence': 0.15589243173599243, 'eval_shapley_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'block_15_l1_influence': 119.42102813720705, 'block_25_l1_influence': 259.87945556640625, 'block_5_relative_l2_influence': 0.6987913250923157, 'eval_shapley_blocks_pruned_13': {'avg_seq_perplexity': 15695.940677966102, 'num_ex': 15104, 'avg_loss': 9.651743743379235}, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 10.662078340174787, 'avg_seq_perplexity': 43062.266949152545}, 'block_9_relative_l2_influence': 0.5662050247192383, 'eval_shapley_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 9.784495208222989, 'avg_seq_perplexity': 17942.112288135595}, 'block_3_adapter_loss_influence': 3.405519167582194, 'mmlu_block_adapter_loss_blocks_pruned_12': {'total': 14080, 'correct': 3629, 'weighted_acc': 25.774147727272727}, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_19_relative_l1_influence': 0.5970667600631714, 'block_22_relative_l1_influence': 0.37703049182891846, 'mmlu_relative_l2_blocks_pruned_11': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 11.160691083487816, 'avg_seq_perplexity': 70714.39406779662}, 'block_29_shapley_influence': -92.92383785898323, 'block_4_relative_l1_influence': 0.8453354835510254, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 8255, 'weighted_acc': 58.62926136363637}, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 6770, 'weighted_acc': 48.08238636363637}, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3581, 'weighted_acc': 25.433238636363637}, 'mmlu_block_adapter_loss_blocks_pruned_27': {'total': 14080, 'correct': 3296, 'weighted_acc': 23.40909090909091}, 'eval_shapley_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 10.299612271583689, 'avg_seq_perplexity': 29917.866525423728}, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 10.906428967492054, 'avg_seq_perplexity': 54741.8686440678}, 'block_7_l2_influence': 1.0574811697006226, 'block_1_shapley_influence': 98.10562198152464, 'block_17_relative_l2_influence': 0.5179083943367004, 'block_21_relative_l1_influence': 0.42666095495224, 'eval_block_adapter_loss_blocks_pruned_27': {'avg_seq_perplexity': 17942.112288135595, 'num_ex': 15104, 'avg_loss': 9.784495208222989}, 'eval_cosine_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 10.55037055581303, 'avg_seq_perplexity': 38664.63559322034}, 'block_8_relative_l1_influence': 0.64280766248703, 'block_31_relative_l1_influence': 0.5326863527297974, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.040791269076073, 'avg_seq_perplexity': 9.06314035189354}, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3553, 'weighted_acc': 25.234375}, 'eval_cosine_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 10.1270751953125, 'avg_seq_perplexity': 25241.39194915254}, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 8602, 'weighted_acc': 61.09375}, 'block_1_relative_l1_influence': 1.1122174263000488, 'eval_shapley_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 11.247396178164724, 'avg_seq_perplexity': 77131.63559322034}, 'eval_relative_l2_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 11.020677469544491, 'avg_seq_perplexity': 61707.292372881355}, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3394, 'weighted_acc': 24.105113636363637}, 'eval_block_adapter_loss_blocks_pruned_12': {'avg_seq_perplexity': 13744.503177966102, 'num_ex': 15104, 'avg_loss': 9.51445395259534}, 'block_19_shapley_influence': -48.24976110185986, 'block_10_adapter_loss_influence': 3.075435002644857, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 6851, 'weighted_acc': 48.65767045454545}, 'mmlu_block_adapter_loss_blocks_pruned_19': {'total': 14080, 'correct': 3589, 'weighted_acc': 25.490056818181817}, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 7.061499126886917, 'avg_seq_perplexity': 1232.7067002118645}, 'mmlu_relative_l1_blocks_pruned_30': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_10_l1_influence': 69.92584228515625, 'block_31_l2_influence': 20.97136688232422, 'block_9_shapley_influence': 68.70500969390079, 'mmlu_shapley_blocks_pruned_5': {'total': 14080, 'correct': 7883, 'weighted_acc': 55.98721590909091}, 'mmlu_shapley_blocks_pruned_15': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.815793829449152, 'avg_seq_perplexity': 50200.93220338983}, 'mmlu_relative_l1_blocks_pruned_28': {'correct': 3231, 'weighted_acc': 22.947443181818183, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_10': {'total': 14080, 'correct': 3642, 'weighted_acc': 25.866477272727273}, 'mmlu_block_adapter_loss_blocks_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_3_l1_influence': 21.666114807128903, 'block_11_l1_influence': 75.73442077636719, 'block_27_l2_influence': 6.233545780181885, 'block_18_cosine_influence': 0.10629814863204956, 'block_19_cosine_influence': 0.09693765640258788, 'block_13_relative_l2_influence': 0.499140352010727, 'eval_relative_l2_blocks_pruned_8': {'avg_seq_perplexity': 337.19895391949154, 'num_ex': 15104, 'avg_loss': 5.68897467144465}, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_15': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_2_cosine_influence': 0.18502628803253177, 'eval_cosine_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 9.602848376257946, 'avg_seq_perplexity': 14917.73093220339}, 'block_0_relative_l1_influence': 1.4421809911727903, 'block_25_relative_l2_influence': 0.29853856563568115, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 10.76509533898305, 'avg_seq_perplexity': 47684.470338983054}, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_13_adapter_loss_influence': 3.0701904296875, 'eval_block_adapter_loss_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 10.333500231726696, 'avg_seq_perplexity': 30981.387711864405}, '_step': 337, 'block_23_shapley_influence': -107.32260259232856, 'eval_cosine_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 8.195725780422405, 'avg_seq_perplexity': 3703.952595338983}, 'mmlu_shapley_blocks_pruned_13': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_15_adapter_loss_influence': 2.825696309407552, 'block_24_adapter_loss_influence': 0.6611227591832479, 'eval_relative_l2_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.416821495961337, 'avg_seq_perplexity': 33571.483050847455}, 'block_6_l1_influence': 45.10020446777344, 'block_24_shapley_influence': -110.4812366294284, 'eval_shapley_blocks_pruned_1': {'avg_loss': 2.041152695478019, 'avg_seq_perplexity': 8.88203869835805, 'num_ex': 15104}, 'block_11_adapter_loss_influence': 2.8942286173502603, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_cosine_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 9.613620564088984, 'avg_seq_perplexity': 15086.134533898305}, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 7.061499126886917, 'avg_seq_perplexity': 1232.7067002118645}, 'eval_block_adapter_loss_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 11.247396178164724, 'avg_seq_perplexity': 77131.63559322034}, 'block_10_cosine_influence': 0.12535077333450317, 'block_4_shapley_influence': 77.17261444384698, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.167893231925316, 'avg_seq_perplexity': 26320.375}, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_18_shapley': 36.21332096012051, 'block_25_shapley': 122.90859254441597, 'eval_cosine_blocks_pruned_0': {'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104, 'avg_loss': 1.9087995108911544}, 'block_30_relative_l1_influence': 0.3945384919643402, 'block_5_adapter_loss_influence': 3.176506996154785, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 8620, 'weighted_acc': 61.22159090909091}, 'eval_block_adapter_loss_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 9.788898015426376, 'avg_seq_perplexity': 18030.21186440678}, 'block_18_l1_influence': 191.0208740234375, 'block_21_l1_influence': 229.7406768798828, 'eval_shapley_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 10.70292534262447, 'avg_seq_perplexity': 44723.26271186441}, 'block_19_adapter_loss_influence': 1.3480302492777507, 'eval_relative_l2_blocks_pruned_22': {'avg_seq_perplexity': 25258.32627118644, 'num_ex': 15104, 'avg_loss': 10.12809624106197}, 'eval_block_adapter_loss_blocks_pruned_14': {'avg_seq_perplexity': 21953.0656779661, 'num_ex': 15104, 'avg_loss': 9.99032644498146}, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 7788, 'weighted_acc': 55.3125}, 'eval_relative_l2_blocks_pruned_21': {'avg_seq_perplexity': 32181.09110169491, 'num_ex': 15104, 'avg_loss': 10.362969867253709}, 'mmlu_block_adapter_loss_blocks_pruned_28': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_7_shapley': -84.54865636892862, 'block_19_shapley': 48.24976110185986, 'block_19_l1_influence': 224.92823791503903, 'block_14_cosine_influence': 0.11168920993804932, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_11_relative_l2_influence': 0.5241920948028564, 'mmlu_block_adapter_loss_blocks_pruned_14': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_3_relative_l2_influence': 0.7416099309921265, 'block_0_adapter_loss_influence': 3.873466491699219, 'block_23_relative_l2_influence': 0.3290492594242096, 'mmlu_block_adapter_loss_blocks_pruned_2': {'total': 14080, 'correct': 8726, 'weighted_acc': 61.97443181818182}, 'eval_cosine_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 9.65149443028337, 'avg_seq_perplexity': 15706.291313559324}, 'mmlu_shapley_blocks_pruned_7': {'correct': 5905, 'weighted_acc': 41.93892045454545, 'total': 14080}, 'block_7_relative_l1_influence': 0.7128912806510925, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 7044, 'weighted_acc': 50.02840909090909}, 'eval_relative_l2_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 8.06988525390625, 'avg_seq_perplexity': 3288.9835805084745}, 'mmlu_block_adapter_loss_blocks_pruned_8': {'total': 14080, 'correct': 5995, 'weighted_acc': 42.578125}, 'block_24_l1_influence': 250.06495666503903, 'block_12_cosine_influence': 0.11026370525360107, 'block_31_shapley_influence': -49.97850681873422, 'block_27_adapter_loss_influence': 0.57614533106486, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_5': {'total': 14080, 'correct': 7883, 'weighted_acc': 55.98721590909091}, 'mmlu_block_adapter_loss_blocks_pruned_24': {'total': 14080, 'correct': 3592, 'weighted_acc': 25.511363636363637}, 'block_16_shapley_influence': 35.530283976786876, 'block_28_relative_l1_influence': 0.37784501910209656, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_cosine_blocks_pruned_32': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 5.074540477688029, 'avg_seq_perplexity': 187.0310844809322}, 'mmlu_cosine_blocks_pruned_10': {'total': 14080, 'correct': 3642, 'weighted_acc': 25.866477272727273}, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3581, 'weighted_acc': 25.433238636363637}, 'block_17_adapter_loss_influence': 3.142374038696289, 'mmlu_block_adapter_loss_blocks_pruned_4': {'weighted_acc': 59.85085227272727, 'total': 14080, 'correct': 8427}, 'block_20_relative_l2_influence': 0.44386088848114014, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_26_l2_influence': 5.562460422515869, 'block_31_l1_influence': 752.0183715820312, 'mmlu_cosine_blocks_pruned_5': {'total': 14080, 'correct': 7788, 'weighted_acc': 55.3125}, 'eval_shapley_blocks_pruned_8': {'avg_loss': 6.595897609904661, 'avg_seq_perplexity': 799.0083421610169, 'num_ex': 15104}, 'block_16_adapter_loss_influence': 2.5545244216918945, 'eval_relative_l1_blocks_pruned_2': {'avg_seq_perplexity': 10.507808362023304, 'num_ex': 15104, 'avg_loss': 2.2302290059752385}, 'eval_relative_l1_blocks_pruned_23': {'avg_seq_perplexity': 32148.050847457627, 'num_ex': 15104, 'avg_loss': 10.369236832958157}, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 3642, 'weighted_acc': 25.866477272727273}, 'eval_block_adapter_loss_blocks_pruned_24': {'avg_loss': 10.620343741724046, 'avg_seq_perplexity': 41185.042372881355, 'num_ex': 15104}, 'block_30_cosine_influence': 0.06166493892669678, 'block_6_relative_l2_influence': 0.6482520699501038, 'mmlu_relative_l2_blocks_pruned_24': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'eval_shapley_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 10.74984482587394, 'avg_seq_perplexity': 46890.01271186441}, 'mmlu_relative_l2_blocks_pruned_3': {'weighted_acc': 61.22159090909091, 'total': 14080, 'correct': 8620}, 'block_18_shapley_influence': -36.21332096012051, 'eval_cosine_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 11.020677469544491, 'avg_seq_perplexity': 61707.292372881355}, 'mmlu_block_adapter_loss_blocks_pruned_22': {'total': 14080, 'correct': 3358, 'weighted_acc': 23.849431818181817}, 'block_0_l2_influence': 0.2207471877336502, 'mmlu_shapley_blocks_pruned_2': {'total': 14080, 'correct': 8726, 'weighted_acc': 61.97443181818182}, 'eval_shapley_blocks_pruned_21': {'avg_seq_perplexity': 100654.96610169492, 'num_ex': 15104, 'avg_loss': 11.514060844809322}, 'block_8_cosine_influence': 0.14205163717269895, 'eval_block_adapter_loss_blocks_pruned_3': {'avg_seq_perplexity': 12.470862437102754, 'num_ex': 15104, 'avg_loss': 2.463676064701404}, 'block_9_shapley': -68.70500969390079, 'block_13_relative_l1_influence': 0.5605783462524414, 'eval_block_adapter_loss_blocks_pruned_7': {'avg_seq_perplexity': 205.1241061970339, 'num_ex': 15104, 'avg_loss': 5.2057639946371825}, 'block_13_l2_influence': 1.7644473314285278, 'block_29_cosine_influence': 0.060435473918914795, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 6763, 'weighted_acc': 48.03267045454545}, 'eval_shapley_blocks_pruned_31': {'avg_seq_perplexity': 33571.483050847455, 'num_ex': 15104, 'avg_loss': 10.416821495961337}, 'block_25_relative_l1_influence': 0.3312523663043976, 'mmlu_relative_l1_blocks_pruned_8': {'total': 14080, 'correct': 5995, 'weighted_acc': 42.578125}, 'block_3_cosine_influence': 0.15420573949813843, 'eval_cosine_blocks_pruned_25': {'avg_seq_perplexity': 27235.118644067796, 'num_ex': 15104, 'avg_loss': 10.204468807931674}, 'mmlu_relative_l2_blocks_pruned_5': {'weighted_acc': 55.3125, 'total': 14080, 'correct': 7788}, 'mmlu_relative_l1_blocks_pruned_20': {'weighted_acc': 25.490056818181817, 'total': 14080, 'correct': 3589}, 'block_31_shapley': 49.97850681873422, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_25_adapter_loss_influence': 0.5536147753397623, 'eval_block_adapter_loss_blocks_pruned_22': {'avg_seq_perplexity': 92674.36440677966, 'num_ex': 15104, 'avg_loss': 11.43005991790254}, 'block_22_l1_influence': 228.232421875, 'block_13_shapley_influence': 64.90011301107944, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 11.102144920219809, 'avg_seq_perplexity': 66847.14406779662}, 'mmlu_relative_l1_blocks_pruned_10': {'correct': 3642, 'weighted_acc': 25.866477272727273, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_29': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'block_30_l1_influence': 491.8204956054687, 'block_5_relative_l1_influence': 0.8043078184127808, 'block_31_adapter_loss_influence': 1.3396436373392742, 'eval_relative_l2_blocks_pruned_28': {'avg_seq_perplexity': 16163.77436440678, 'num_ex': 15104, 'avg_loss': 9.679416462526484}, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'block_28_cosine_influence': 0.05051100254058838, 'mmlu_cosine_blocks_pruned_18': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'eval_shapley_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 9.99032644498146, 'avg_seq_perplexity': 21953.0656779661}, 'block_17_relative_l1_influence': 0.5806313753128052, 'block_21_relative_l2_influence': 0.38818687200546265, 'eval_relative_l2_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 9.64915647345074, 'avg_seq_perplexity': 15697.11440677966}, 'block_30_shapley_influence': -116.6754516912724, 'block_31_relative_l2_influence': 0.6457271575927734, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 10.920827057402011, 'avg_seq_perplexity': 56180.004237288136}, 'mmlu_relative_l1_blocks_pruned_15': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'block_1_shapley': -98.10562198152464, 'block_26_l1_influence': 278.9413146972656, 'eval_shapley_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.265427411612816, 'avg_seq_perplexity': 28941.870762711864}, 'mmlu_shapley_blocks_pruned_11': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 4367, 'weighted_acc': 31.015625}, 'block_23_adapter_loss_influence': 0.686196486155192, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 3.014745421328787, 'avg_seq_perplexity': 23.19351661811441}, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 4.259828729144598, 'avg_seq_perplexity': 85.34394862288136}, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_31_cosine_influence': 0.17495238780975342, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 3500, 'weighted_acc': 24.857954545454547}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 11.112363653667902, 'avg_seq_perplexity': 67911.83898305085}, 'mmlu_relative_l2_blocks_pruned_16': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'eval_block_adapter_loss_blocks_pruned_29': {'avg_loss': 9.64915647345074, 'avg_seq_perplexity': 15697.11440677966, 'num_ex': 15104}, 'block_18_l2_influence': 3.801361083984375, 'block_25_cosine_influence': 0.039582252502441406, 'mmlu_shapley_blocks_pruned_0': {'correct': 8804, 'weighted_acc': 62.52840909090909, 'total': 14080}, 'eval_shapley_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 11.160691083487816, 'avg_seq_perplexity': 70714.39406779662}, 'mmlu_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3511, 'weighted_acc': 24.936079545454547}, 'block_19_relative_l2_influence': 0.5338369607925415, 'block_22_relative_l2_influence': 0.34081655740737915, 'mmlu_relative_l2_blocks_pruned_19': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_1': {'total': 14080, 'correct': 8760, 'weighted_acc': 62.21590909090909}, 'mmlu_relative_l2_blocks_pruned_4': {'correct': 8255, 'weighted_acc': 58.62926136363637, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 6770, 'weighted_acc': 48.08238636363637}, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 11.268858828787076, 'avg_seq_perplexity': 79563.37288135593}, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3394, 'weighted_acc': 24.105113636363637}, 'eval_cosine_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 3.5959870936506886, 'avg_seq_perplexity': 46.80168746689618}, 'eval_cosine_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 11.102144920219809, 'avg_seq_perplexity': 66847.14406779662}, 'eval_shapley_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 10.119080624337924, 'avg_seq_perplexity': 24959.504237288136}, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3592, 'weighted_acc': 25.511363636363637}, 'mmlu_block_adapter_loss_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_14_shapley': -48.71706679319183, 'block_2_l2_influence': 0.35869675874710083, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 6.824438580011917, 'avg_seq_perplexity': 981.202529131356}, 'block_1_l1_influence': 13.24166488647461, 'block_5_l1_influence': 38.106101989746094, 'block_12_l2_influence': 1.6084082126617432, 'block_16_cosine_influence': 0.1095556616783142, 'block_6_shapley_influence': 80.11102974559026, 'eval_cosine_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 9.487039856991526, 'avg_seq_perplexity': 13336.252118644068}, 'block_20_relative_l1_influence': 0.492512971162796, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3484, 'weighted_acc': 24.744318181818183}, 'eval_shapley_blocks_pruned_20': {'avg_loss': 10.698920815677964, 'avg_seq_perplexity': 44593.09322033898, 'num_ex': 15104}, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 11.061147916114937, 'avg_seq_perplexity': 63969.96610169492}, 'mmlu_relative_l1_blocks_pruned_21': {'weighted_acc': 24.886363636363637, 'total': 14080, 'correct': 3504}, 'block_7_cosine_influence': 0.15521425008773804, 'block_26_shapley_influence': -113.99911944311792, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 6851, 'weighted_acc': 48.65767045454545}, 'eval_relative_l1_blocks_pruned_32': {'avg_seq_perplexity': 44839.0593220339, 'num_ex': 15104, 'avg_loss': 10.706544003244174}, 'block_17_shapley': -67.40315156101539, 'block_14_l2_influence': 2.054142475128174, 'block_11_cosine_influence': 0.11712527275085448, 'block_9_l2_influence': 1.2580745220184326, 'eval_cosine_blocks_pruned_22': {'avg_loss': 10.12809624106197, 'avg_seq_perplexity': 25258.32627118644, 'num_ex': 15104}, 'eval_shapley_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.9893053992319913, 'avg_seq_perplexity': 21.909990730932204}, 'block_28_relative_l2_influence': 0.34173184633255005, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_relative_l1_blocks_pruned_11': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 6.824438580011917, 'avg_seq_perplexity': 981.202529131356}, 'eval_block_adapter_loss_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.706544003244174, 'avg_seq_perplexity': 44839.0593220339}, 'block_11_shapley_influence': 55.455738988134186, 'block_23_relative_l1_influence': 0.367011696100235, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 9.51445395259534, 'avg_seq_perplexity': 13744.503177966102}, 'eval_relative_l2_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 10.40491239903337, 'avg_seq_perplexity': 33436.63559322034}, 'mmlu_relative_l2_blocks_pruned_17': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_25_shapley_influence': -122.90859254441597, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.391758805614408, 'avg_seq_perplexity': 32892.85593220339}, 'eval_relative_l2_blocks_pruned_19': {'avg_seq_perplexity': 62670.67372881356, 'num_ex': 15104, 'avg_loss': 11.033756579382946}, 'block_2_l1_influence': 16.640350341796875, 'block_2_relative_l1_influence': 0.981797993183136, 'eval_shapley_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.706544003244174, 'avg_seq_perplexity': 44839.0593220339}, 'block_21_shapley_influence': -87.47563939693796, 'mmlu_cosine_blocks_pruned_11': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'eval_shapley_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 9.51445395259534, 'avg_seq_perplexity': 13744.503177966102}, 'block_11_relative_l1_influence': 0.584148645401001, 'eval_relative_l2_blocks_pruned_5': {'avg_loss': 3.5959870936506886, 'avg_seq_perplexity': 46.80168746689618, 'num_ex': 15104}, 'block_17_shapley_influence': 67.40315156101539, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3375, 'weighted_acc': 23.970170454545453}, 'block_30_relative_l2_influence': 0.39205995202064514, 'block_12_adapter_loss_influence': 3.3004029591878257, 'mmlu_relative_l2_blocks_pruned_29': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 4.341899289923199, 'avg_seq_perplexity': 88.30448060116525}, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'block_28_shapley_influence': -121.84271282518424, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_relative_l2_blocks_pruned_3': {'avg_loss': 2.516939066224179, 'avg_seq_perplexity': 14.261107363943326, 'num_ex': 15104}, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_cosine_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 9.47887355998411, 'avg_seq_perplexity': 13233.372881355932}, 'eval_shapley_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 7.061499126886917, 'avg_seq_perplexity': 1232.7067002118645}, 'eval_shapley_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 11.003528659626587, 'avg_seq_perplexity': 60346.75}, 'mmlu_relative_l2_blocks_pruned_30': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_13_l1_influence': 89.14859771728516, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'mmlu_cosine_blocks_pruned_9': {'total': 14080, 'correct': 5135, 'weighted_acc': 36.47017045454545}, 'mmlu_cosine_blocks_pruned_19': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_3_relative_l1_influence': 0.8714520931243896, 'eval_shapley_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 9.788898015426376, 'avg_seq_perplexity': 18030.21186440678}, 'block_15_relative_l2_influence': 0.5273190140724182, 'eval_block_adapter_loss_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 5.850684214446504, 'avg_seq_perplexity': 380.811374470339}, 'block_16_l2_influence': 2.781949758529663, 'block_20_l1_influence': 228.29544067382812, 'mmlu_cosine_blocks_pruned_3': {'weighted_acc': 61.22159090909091, 'total': 14080, 'correct': 8620}, 'block_7_relative_l2_influence': 0.6367295980453491, 'block_12_relative_l2_influence': 0.5020490884780884, 'block_29_relative_l2_influence': 0.39976611733436584, 'eval_block_adapter_loss_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.19974246267545, 'avg_seq_perplexity': 9.35881430415784}, 'block_16_shapley': -35.530283976786876, 'block_27_shapley_influence': -119.985041774569, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 8638, 'weighted_acc': 61.34943181818182}, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 10.96228648040254, 'avg_seq_perplexity': 57950.6186440678}, 'mmlu_relative_l2_blocks_pruned_12': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_4_cosine_influence': 0.15797024965286255, 'block_22_cosine_influence': 0.04935646057128906, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3649, 'weighted_acc': 25.916193181818183}, 'eval_shapley_blocks_pruned_24': {'avg_loss': 10.620343741724046, 'avg_seq_perplexity': 41185.042372881355, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3427, 'weighted_acc': 24.339488636363637}, 'block_9_adapter_loss_influence': 3.1392644246419272, 'mmlu_relative_l2_blocks_pruned_26': {'weighted_acc': 25.241477272727273, 'total': 14080, 'correct': 3554}, 'eval_block_adapter_loss_blocks_pruned_17': {'avg_loss': 10.74984482587394, 'avg_seq_perplexity': 46890.01271186441, 'num_ex': 15104}, 'block_29_l2_influence': 9.704376220703123, 'block_21_cosine_influence': 0.061314284801483154, 'block_8_adapter_loss_influence': 3.1125195821126304, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 6.27337646484375, 'avg_seq_perplexity': 577.5936175847457}, 'eval_relative_l1_blocks_pruned_30': {'avg_seq_perplexity': 66847.14406779662, 'num_ex': 15104, 'avg_loss': 11.102144920219809}, 'block_10_relative_l1_influence': 0.6037847995758057, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 9.679416462526484, 'avg_seq_perplexity': 16163.77436440678}, 'mmlu_block_adapter_loss_blocks_pruned_17': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_26_shapley': 113.99911944311792, 'block_0_shapley_influence': 103.65833428870609, 'eval_shapley_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 5.2057639946371825, 'avg_seq_perplexity': 205.1241061970339}, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3472, 'weighted_acc': 24.65909090909091}, 'block_30_adapter_loss_influence': 0.6418479283650717, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 9.64915647345074, 'avg_seq_perplexity': 15697.11440677966}, 'block_6_shapley': -80.11102974559026, 'eval_cosine_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 9.970534502449684, 'avg_seq_perplexity': 21595.618644067796}, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 8638, 'weighted_acc': 61.34943181818182}, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 10.755815926244704, 'avg_seq_perplexity': 47184.970338983054}, 'block_5_l2_influence': 0.7535498738288879, 'block_15_cosine_influence': 0.11080324649810792, 'mmlu_shapley_blocks_pruned_32': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'block_22_l2_influence': 4.55768346786499, 'block_17_cosine_influence': 0.10533523559570312, 'block_7_shapley_influence': 84.54865636892862, 'eval_cosine_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 3.014745421328787, 'avg_seq_perplexity': 23.19351661811441}, 'eval_cosine_blocks_pruned_29': {'avg_seq_perplexity': 15697.11440677966, 'num_ex': 15104, 'avg_loss': 9.64915647345074}, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_6_relative_l1_influence': 0.7311972975730896, 'mmlu_shapley_blocks_pruned_12': {'total': 14080, 'correct': 3629, 'weighted_acc': 25.774147727272727}, 'mmlu_block_adapter_loss_blocks_pruned_30': {'weighted_acc': 24.339488636363637, 'total': 14080, 'correct': 3427}, 'block_26_relative_l2_influence': 0.2953007221221924, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_block_adapter_loss_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 10.698920815677964, 'avg_seq_perplexity': 44593.09322033898}, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.516939066224179, 'avg_seq_perplexity': 14.261107363943326}, 'eval_block_adapter_loss_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 3.0821540961831304, 'avg_seq_perplexity': 24.39491401284428}, '_timestamp': 1713860497.2357352, 'block_4_shapley': -77.17261444384698, 'block_28_shapley': 121.84271282518424, 'block_20_cosine_influence': 0.07509088516235352, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 3642, 'weighted_acc': 25.866477272727273}, 'mmlu_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_24_relative_l2_influence': 0.3090258240699768, 'mmlu_block_adapter_loss_blocks_pruned_20': {'total': 14080, 'correct': 3472, 'weighted_acc': 24.65909090909091}, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 3.5959870936506886, 'avg_seq_perplexity': 46.80168746689618}, 'block_0_l1_influence': 8.679248809814453, 'block_18_relative_l1_influence': 0.6067447066307068, 'block_18_adapter_loss_influence': 1.4983455340067546, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 4435, 'weighted_acc': 31.498579545454547}, 'mmlu_relative_l1_blocks_pruned_13': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 3.6678534038996298, 'avg_seq_perplexity': 44.36275572695975}, 'eval_block_adapter_loss_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 10.119080624337924, 'avg_seq_perplexity': 24959.504237288136}, 'eval_cosine_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.416821495961337, 'avg_seq_perplexity': 33571.483050847455}, 'block_1_relative_l2_influence': 1.4524646997451782, 'mmlu_shapley_blocks_pruned_21': {'total': 14080, 'correct': 3580, 'weighted_acc': 25.426136363636363}, 'block_7_l1_influence': 53.392879486083984, 'block_26_cosine_influence': 0.03860604763031006, 'mmlu_cosine_blocks_pruned_17': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_22_adapter_loss_influence': 0.8328187465667725, 'eval_block_adapter_loss_blocks_pruned_13': {'avg_loss': 9.651743743379235, 'avg_seq_perplexity': 15695.940677966102, 'num_ex': 15104}, 'eval_block_adapter_loss_blocks_pruned_16': {'avg_seq_perplexity': 29917.866525423728, 'num_ex': 15104, 'avg_loss': 10.299612271583689}, 'eval_block_adapter_loss_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 11.003528659626587, 'avg_seq_perplexity': 60346.75}, 'block_15_l2_influence': 2.3565738201141357, 'block_23_l1_influence': 243.9031219482422, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l1_blocks_pruned_23': {'total': 14080, 'correct': 3551, 'weighted_acc': 25.220170454545453}, 'block_9_l1_influence': 63.490989685058594, 'block_2_shapley_influence': 99.32925376856836, 'block_22_shapley_influence': -92.77500316388505, 'block_8_relative_l2_influence': 0.5771993398666382, 'block_17_l1_influence': 158.97177124023438, 'block_1_cosine_influence': 0.22294455766677856, 'block_4_relative_l2_influence': 0.7396148443222046, 'block_27_relative_l2_influence': 0.3059185743331909, 'eval_relative_l1_blocks_pruned_16': {'avg_seq_perplexity': 70902.16949152542, 'num_ex': 15104, 'avg_loss': 11.164292157706567}, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 9.536908683130296, 'avg_seq_perplexity': 14023.207627118643}, 'block_8_shapley': -67.12743692260264, 'eval_cosine_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.040791269076073, 'avg_seq_perplexity': 9.06314035189354}, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 11.51256806971663, 'avg_seq_perplexity': 100721.39830508476}, 'eval_relative_l2_blocks_pruned_26': {'avg_loss': 10.391758805614408, 'avg_seq_perplexity': 32892.85593220339, 'num_ex': 15104}, 'block_4_l2_influence': 0.5930313467979431, 'block_6_l2_influence': 0.892225444316864, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 6770, 'weighted_acc': 48.08238636363637}, 'block_9_relative_l1_influence': 0.627655029296875, 'block_1_l2_influence': 0.7911360859870911, 'block_25_l2_influence': 5.208392143249512, 'eval_shapley_blocks_pruned_3': {'avg_loss': 2.463676064701404, 'avg_seq_perplexity': 12.470862437102754, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_31': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_16': {'correct': 3573, 'weighted_acc': 25.376420454545453, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_18': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_shapley_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 3.6678534038996298, 'avg_seq_perplexity': 44.36275572695975}, 'mmlu_shapley_blocks_pruned_14': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 10.162161099708689, 'avg_seq_perplexity': 26094.790254237287}, 'block_27_l1_influence': 311.27801513671875, 'block_28_l2_influence': 7.54070520401001, 'mmlu_relative_l2_blocks_pruned_9': {'weighted_acc': 36.61931818181818, 'total': 14080, 'correct': 5156}, 'eval_relative_l2_blocks_pruned_32': {'avg_seq_perplexity': 44839.0593220339, 'num_ex': 15104, 'avg_loss': 10.706544003244174}, 'eval_block_adapter_loss_blocks_pruned_11': {'avg_loss': 8.06988525390625, 'avg_seq_perplexity': 3288.9835805084745, 'num_ex': 15104}, 'block_12_l1_influence': 81.4221420288086, 'eval_cosine_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.362969867253709, 'avg_seq_perplexity': 32181.09110169491}, 'block_15_shapley_influence': 51.46155601179089, 'block_16_relative_l1_influence': 0.6015039086341858, 'eval_relative_l1_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 3.014745421328787, 'avg_seq_perplexity': 23.19351661811441}, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 4.259828729144598, 'avg_seq_perplexity': 85.34394862288136}, 'block_21_shapley': 87.47563939693796, 'eval_cosine_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.706544003244174, 'avg_seq_perplexity': 44839.0593220339}, 'block_14_relative_l1_influence': 0.5803967714309692, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 8663, 'weighted_acc': 61.52698863636363}, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 11.268858828787076, 'avg_seq_perplexity': 79563.37288135593}, 'block_10_l2_influence': 1.3821907043457031, 'eval_cosine_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 7.061499126886917, 'avg_seq_perplexity': 1232.7067002118645}, 'block_0_relative_l2_influence': 1.721010446548462, 'eval_shapley_blocks_pruned_22': {'avg_loss': 11.268217442399363, 'avg_seq_perplexity': 78648.71186440678, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3589, 'weighted_acc': 25.490056818181817}, 'block_3_shapley_influence': 81.93437296104045, 'block_20_shapley_influence': -75.24097838180683, 'eval_cosine_blocks_pruned_8': {'avg_loss': 6.026449429786812, 'avg_seq_perplexity': 466.7457627118644, 'num_ex': 15104}, 'eval_shapley_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 8.06988525390625, 'avg_seq_perplexity': 3288.9835805084745}, 'mmlu_shapley_blocks_pruned_26': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_20_adapter_loss_influence': 1.018738587697347, '_wandb': {'runtime': 1726}, 'block_24_cosine_influence': 0.041557133197784424, 'mmlu_cosine_blocks_pruned_7': {'weighted_acc': 48.65767045454545, 'total': 14080, 'correct': 6851}, 'mmlu_shapley_blocks_pruned_1': {'total': 14080, 'correct': 8760, 'weighted_acc': 62.21590909090909}, 'mmlu_block_adapter_loss_blocks_pruned_11': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_3_shapley': -81.93437296104045, 'block_13_shapley': -64.90011301107944, 'mmlu_cosine_blocks_pruned_25': {'total': 14080, 'correct': 3592, 'weighted_acc': 25.511363636363637}, 'block_18_relative_l2_influence': 0.5390745401382446, 'mmlu_block_adapter_loss_blocks_pruned_9': {'total': 14080, 'correct': 4367, 'weighted_acc': 31.015625}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 800, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_logit_eval', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'use_logit_loss': True, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_logit_loss_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_logit_loss_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 32, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 500}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_logit_loss_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine
5,"{'mmlu_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_13_cosine_influence': 0.10623729228973389, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 5734, 'weighted_acc': 40.72443181818182}, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_10_relative_l1_influence': 0.6037847995758057, 'block_30_adapter_loss_influence': 1.0822421709696453, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 4923, 'weighted_acc': 34.96448863636363}, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_12_shapley': -55.8532016652245, 'block_0_cosine_influence': 0.4135543704032898, 'block_1_cosine_influence': 0.22294455766677856, 'mmlu_block_adapter_loss_blocks_pruned_22': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_1_adapter_loss_influence': 8.315414428710938, 'eval_relative_l1_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.741451974642478, 'avg_seq_perplexity': 46544.09322033898}, 'mmlu_relative_l1_blocks_pruned_21': {'weighted_acc': 24.772727272727273, 'total': 14080, 'correct': 3488}, 'eval_block_adapter_loss_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 6.114682472358315, 'avg_seq_perplexity': 527.9850039724577}, 'eval_block_adapter_loss_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 11.43775034759004, 'avg_seq_perplexity': 93058.53389830508}, '_step': 337, 'block_24_cosine_influence': 0.041557133197784424, 'mmlu_cosine_blocks_pruned_10': {'weighted_acc': 34.96448863636363, 'total': 14080, 'correct': 4923}, 'block_26_relative_l2_influence': 0.2953007221221924, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.455210540254235, 'avg_seq_perplexity': 34924.11228813559}, 'block_18_shapley': 41.27111329923389, 'eval_shapley_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 3.3665422342591365, 'avg_seq_perplexity': 31.62069443524894}, 'mmlu_shapley_blocks_pruned_14': {'total': 14080, 'correct': 3424, 'weighted_acc': 24.318181818181817}, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 4499, 'weighted_acc': 31.953125}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'total': 14080, 'correct': 3591, 'weighted_acc': 25.504261363636363}, 'block_15_cosine_influence': 0.11080324649810792, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_19_shapley': -40.399581051962286, 'block_0_l1_influence': 8.679248809814453, 'block_13_l1_influence': 89.14859771728516, 'block_2_l2_influence': 0.35869675874710083, 'block_17_relative_l1_influence': 0.5806313753128052, 'block_22_relative_l1_influence': 0.37703049182891846, 'block_25_l2_influence': 5.208392143249512, 'block_13_relative_l2_influence': 0.499140352010727, 'mmlu_block_adapter_loss_blocks_pruned_10': {'total': 14080, 'correct': 5519, 'weighted_acc': 39.19744318181818}, '_wandb': {'runtime': 1736}, '_runtime': 1736.8647439479828, 'block_16_shapley': -68.69286969304085, 'eval_block_adapter_loss_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 11.079011561506883, 'avg_seq_perplexity': 64999.411016949154}, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 4499, 'weighted_acc': 31.953125}, 'eval_block_adapter_loss_blocks_pruned_23': {'avg_seq_perplexity': 67987.51694915254, 'num_ex': 15104, 'avg_loss': 11.122907218286546}, 'mmlu_block_adapter_loss_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_9_l1_influence': 63.490989685058594, 'mmlu_shapley_blocks_pruned_7': {'total': 14080, 'correct': 5352, 'weighted_acc': 38.01136363636363}, 'eval_relative_l1_blocks_pruned_7': {'avg_seq_perplexity': 3243.218220338983, 'num_ex': 15104, 'avg_loss': 8.05120332362288}, 'mmlu_relative_l1_blocks_pruned_24': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'eval_block_adapter_loss_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 11.233583611957098, 'avg_seq_perplexity': 75966.94067796611}, 'block_16_relative_l2_influence': 0.5378744006156921, 'eval_relative_l2_blocks_pruned_0': {'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104, 'avg_loss': 1.9087995108911544}, 'eval_relative_l1_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.910536943855933, 'avg_seq_perplexity': 54972.31355932203}, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.83938546908104, 'avg_seq_perplexity': 51162.279661016946}, 'eval_block_adapter_loss_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 10.987017098119704, 'avg_seq_perplexity': 59365.8813559322}, 'mmlu_block_adapter_loss_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_28_relative_l2_influence': 0.34173184633255005, 'block_10_adapter_loss_influence': 7.882743199666341, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 8.05120332362288, 'avg_seq_perplexity': 3243.218220338983}, 'block_31_l1_influence': 752.0183715820312, 'block_14_shapley_influence': 40.47799083141871, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 10.903146517478811, 'avg_seq_perplexity': 54682.34322033898}, 'block_8_l2_influence': 1.1437650918960571, 'block_12_l1_influence': 81.4221420288086, 'block_27_l2_influence': 6.233545780181885, 'block_17_cosine_influence': 0.10533523559570312, 'block_21_relative_l1_influence': 0.42666095495224, 'mmlu_block_adapter_loss_blocks_pruned_9': {'total': 14080, 'correct': 4798, 'weighted_acc': 34.07670454545455}, 'block_23_relative_l1_influence': 0.367011696100235, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 11.268231925317796, 'avg_seq_perplexity': 78603.44915254238}, 'block_3_l1_influence': 21.666114807128903, 'block_28_l1_influence': 373.02777099609375, 'block_11_relative_l1_influence': 0.584148645401001, 'block_4_relative_l1_influence': 0.8453354835510254, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 11.177776789261124, 'avg_seq_perplexity': 71885.10169491525}, 'mmlu_relative_l2_blocks_pruned_30': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_14_cosine_influence': 0.11168920993804932, 'block_21_cosine_influence': 0.061314284801483154, 'block_0_relative_l2_influence': 1.721010446548462, 'block_27_shapley_influence': -169.80660125869574, 'block_28_shapley_influence': -166.03124385335113, 'eval_cosine_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 8.05120332362288, 'avg_seq_perplexity': 3243.218220338983}, 'block_24_l2_influence': 4.978168487548828, 'block_7_cosine_influence': 0.15521425008773804, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.493246822033898, 'avg_seq_perplexity': 36272.25847457627}, 'eval_block_adapter_loss_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 10.612622277211337, 'avg_seq_perplexity': 40844.377118644064}, 'block_30_shapley': 175.4497634374326, 'mmlu_cosine_blocks_pruned_9': {'correct': 3540, 'weighted_acc': 25.142045454545453, 'total': 14080}, 'eval_shapley_blocks_pruned_25': {'avg_loss': 11.43775034759004, 'avg_seq_perplexity': 93058.53389830508, 'num_ex': 15104}, 'block_12_shapley_influence': 55.8532016652245, 'block_5_relative_l2_influence': 0.6987913250923157, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.493246822033898, 'avg_seq_perplexity': 36272.25847457627}, 'mmlu_block_adapter_loss_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_5_l1_influence': 38.106101989746094, 'block_6_l2_influence': 0.892225444316864, 'block_19_l2_influence': 4.501689910888672, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 11.216959290585276, 'avg_seq_perplexity': 74644.58474576271}, 'block_29_l1_influence': 458.3070373535156, 'block_18_cosine_influence': 0.10629814863204956, 'eval_shapley_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 6.114682472358315, 'avg_seq_perplexity': 527.9850039724577}, 'block_13_adapter_loss_influence': 4.529948870340983, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_15_shapley_influence': 93.10597667290318, 'block_27_relative_l1_influence': 0.34061965346336365, 'mmlu_relative_l1_blocks_pruned_12': {'total': 14080, 'correct': 5304, 'weighted_acc': 37.67045454545455}, 'block_21_adapter_loss_influence': 2.027876694997152, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_5_relative_l1_influence': 0.8043078184127808, 'block_19_relative_l1_influence': 0.5970667600631714, 'block_8_adapter_loss_influence': 7.629927317301433, 'eval_cosine_blocks_pruned_19': {'avg_loss': 10.838746151681674, 'avg_seq_perplexity': 51230.94915254237, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 8052, 'weighted_acc': 57.1875}, 'block_26_relative_l1_influence': 0.3297420144081116, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_5': {'correct': 8430, 'weighted_acc': 59.87215909090909, 'total': 14080}, 'eval_shapley_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 11.19235798463983, 'avg_seq_perplexity': 72829.58474576271}, 'mmlu_block_adapter_loss_blocks_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_29_l2_influence': 9.704376220703123, 'block_0_relative_l1_influence': 1.4421809911727903, 'block_4_relative_l2_influence': 0.7396148443222046, 'block_10_relative_l2_influence': 0.5431956648826599, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3488, 'weighted_acc': 24.772727272727273}, 'mmlu_block_adapter_loss_blocks_pruned_16': {'weighted_acc': 25.461647727272727, 'total': 14080, 'correct': 3585}, 'mmlu_cosine_blocks_pruned_31': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'mmlu_shapley_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 4798, 'weighted_acc': 34.07670454545455}, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 11.192867990267478, 'avg_seq_perplexity': 73117.48305084746}, 'block_25_shapley': 154.9570664548746, 'block_23_cosine_influence': 0.04650062322616577, 'block_5_shapley_influence': 57.357018926130706, 'block_24_shapley_influence': -148.41645385469158, 'block_2_adapter_loss_influence': 7.390824635823567, 'eval_block_adapter_loss_blocks_pruned_3': {'avg_seq_perplexity': 31.62069443524894, 'num_ex': 15104, 'avg_loss': 3.3665422342591365}, 'block_22_adapter_loss_influence': 1.6105637550354004, 'block_3_l2_influence': 0.43618279695510864, 'block_18_l1_influence': 191.0208740234375, 'block_25_relative_l2_influence': 0.29853856563568115, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 8008, 'weighted_acc': 56.875}, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3512, 'weighted_acc': 24.943181818181817}, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 7890, 'weighted_acc': 56.03693181818182}, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 11.192867990267478, 'avg_seq_perplexity': 73117.48305084746}, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 5304, 'weighted_acc': 37.67045454545455}, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 4499, 'weighted_acc': 31.953125}, 'eval_cosine_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 10.99032644498146, 'avg_seq_perplexity': 59692.51271186441}, 'eval_shapley_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.5759230791512184, 'avg_seq_perplexity': 13.962758209745765}, 'block_29_adapter_loss_influence': 1.125087817509969, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3559, 'weighted_acc': 25.276988636363637}, 'block_7_shapley_influence': 82.61945990497065, 'eval_cosine_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 11.014491194385592, 'avg_seq_perplexity': 61041.92796610169}, 'block_14_adapter_loss_influence': 4.765706380208333, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 11.10986328125, 'avg_seq_perplexity': 67372.19915254238}, 'mmlu_block_adapter_loss_blocks_pruned_11': {'total': 14080, 'correct': 5877, 'weighted_acc': 41.74005681818182}, 'block_13_shapley': -29.823930959868164, 'eval_cosine_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 11.213710978879767, 'avg_seq_perplexity': 74312.2627118644}, 'block_17_adapter_loss_influence': 4.2614790598551435, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 5734, 'weighted_acc': 40.72443181818182}, 'eval_relative_l2_blocks_pruned_16': {'avg_loss': 10.872527558924787, 'avg_seq_perplexity': 53069.46186440678, 'num_ex': 15104}, 'block_1_l2_influence': 0.7911360859870911, 'eval_cosine_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 9.541117005429026, 'avg_seq_perplexity': 14258.91843220339}, 'eval_shapley_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.114491866806806, 'avg_seq_perplexity': 8.925537109375}, 'block_3_cosine_influence': 0.15420573949813843, 'eval_block_adapter_loss_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 7.030055159229343, 'avg_seq_perplexity': 1300.843220338983}, 'mmlu_shapley_blocks_pruned_2': {'total': 14080, 'correct': 8767, 'weighted_acc': 62.265625}, 'block_14_l1_influence': 102.98343658447266, 'eval_shapley_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 7.030055159229343, 'avg_seq_perplexity': 1300.843220338983}, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3487, 'weighted_acc': 24.765625}, 'eval_shapley_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 10.903146517478811, 'avg_seq_perplexity': 54682.34322033898}, 'mmlu_shapley_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_1_shapley': -167.83611727690186, 'block_7_l1_influence': 53.392879486083984, 'block_28_l2_influence': 7.54070520401001, 'eval_shapley_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 11.072963908567267, 'avg_seq_perplexity': 64623.43644067797}, 'block_12_adapter_loss_influence': 5.155992825826009, 'block_22_shapley': 129.05201562854558, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 8482, 'weighted_acc': 60.24147727272727}, 'eval_cosine_blocks_pruned_29': {'avg_loss': 11.200734283964511, 'avg_seq_perplexity': 73462.12711864407, 'num_ex': 15104}, 'block_3_relative_l1_influence': 0.8714520931243896, 'eval_shapley_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 11.24365234375, 'avg_seq_perplexity': 76648.18644067796}, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 8792, 'weighted_acc': 62.44318181818182}, 'block_21_shapley': 100.86675855773746, 'block_25_shapley_influence': -154.9570664548746, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 5304, 'weighted_acc': 37.67045454545455}, 'eval_cosine_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 11.430201643604343, 'avg_seq_perplexity': 92417.21186440678}, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_shapley_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 11.079011561506883, 'avg_seq_perplexity': 64999.411016949154}, 'block_28_adapter_loss_influence': 1.1419005393981934, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 5659, 'weighted_acc': 40.19176136363637}, 'block_2_cosine_influence': 0.18502628803253177, 'block_17_shapley_influence': 17.66844423772187, 'eval_cosine_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 11.179264391882946, 'avg_seq_perplexity': 71807.21186440678}, 'eval_relative_l1_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 10.99032644498146, 'avg_seq_perplexity': 59692.51271186441}, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3559, 'weighted_acc': 25.276988636363637}, 'eval_cosine_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 10.98368706137447, 'avg_seq_perplexity': 59077.68220338983}, 'mmlu_shapley_blocks_pruned_1': {'total': 14080, 'correct': 8817, 'weighted_acc': 62.62073863636363}, 'mmlu_relative_l1_blocks_pruned_32': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_26_l2_influence': 5.562460422515869, 'mmlu_cosine_blocks_pruned_6': {'correct': 5659, 'weighted_acc': 40.19176136363637, 'total': 14080}, 'eval_cosine_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 10.959751969676908, 'avg_seq_perplexity': 57714.27118644068}, 'block_6_shapley_influence': 118.14203844179394, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_18_shapley_influence': -41.27111329923389, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 10.99032644498146, 'avg_seq_perplexity': 59692.51271186441}, 'eval_block_adapter_loss_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 10.03582246424788, 'avg_seq_perplexity': 23024.25}, 'block_20_shapley_influence': -106.15095087885857, 'block_12_relative_l1_influence': 0.5600433349609375, 'block_5_adapter_loss_influence': 5.188014984130859, 'block_6_adapter_loss_influence': 6.774730682373047, 'block_5_shapley': -57.357018926130706, 'block_15_l1_influence': 119.42102813720705, 'block_1_shapley_influence': 167.83611727690186, 'block_17_shapley': -17.66844423772187, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 3585, 'weighted_acc': 25.461647727272727}, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 11.16582734706038, 'avg_seq_perplexity': 71241.06779661016}, 'eval_cosine_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.567473847987287, 'avg_seq_perplexity': 39030.627118644064}, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 10.774761652542374, 'avg_seq_perplexity': 48066.766949152545}, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 4923, 'weighted_acc': 34.96448863636363}, 'mmlu_relative_l1_blocks_pruned_26': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'mmlu_block_adapter_loss_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_15_shapley': -93.10597667290318, 'block_11_l2_influence': 1.4943279027938845, 'eval_cosine_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 6.330903651350636, 'avg_seq_perplexity': 629.3855270127119}, 'mmlu_shapley_blocks_pruned_5': {'total': 14080, 'correct': 8430, 'weighted_acc': 59.87215909090909}, 'mmlu_relative_l2_blocks_pruned_21': {'correct': 3487, 'weighted_acc': 24.765625, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_1': {'total': 14080, 'correct': 8792, 'weighted_acc': 62.44318181818182}, 'eval_shapley_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 11.062595173463984, 'avg_seq_perplexity': 64015.4406779661}, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 8.688016212592691, 'avg_seq_perplexity': 6129.778072033899}, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 4798, 'weighted_acc': 34.07670454545455}, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_block_adapter_loss_blocks_pruned_2': {'weighted_acc': 62.265625, 'total': 14080, 'correct': 8767}, 'eval_cosine_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 9.20397121623411, 'avg_seq_perplexity': 10147.325211864409}, 'eval_shapley_blocks_pruned_0': {'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104, 'avg_loss': 1.9087995108911544}, 'eval_shapley_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 8.822417695643539, 'avg_seq_perplexity': 6933.713453389831}, 'eval_block_adapter_loss_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 11.38317353846663, 'avg_seq_perplexity': 88076.01694915254}, 'eval_relative_l2_blocks_pruned_23': {'avg_seq_perplexity': 54026.3813559322, 'num_ex': 15104, 'avg_loss': 10.892742609573624}, 'eval_block_adapter_loss_blocks_pruned_16': {'avg_loss': 11.13617460606462, 'avg_seq_perplexity': 68895.85169491525, 'num_ex': 15104}, 'block_1_l1_influence': 13.24166488647461, 'block_15_l2_influence': 2.3565738201141357, 'block_27_adapter_loss_influence': 1.1057980060577393, 'mmlu_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_20_relative_l2_influence': 0.44386088848114014, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 8.514634471828655, 'avg_seq_perplexity': 5099.454449152542}, 'eval_relative_l1_blocks_pruned_23': {'avg_seq_perplexity': 63651.90677966102, 'num_ex': 15104, 'avg_loss': 11.05615234375}, 'block_9_shapley': -35.481527445457345, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 7890, 'weighted_acc': 56.03693181818182}, 'mmlu_shapley_blocks_pruned_11': {'total': 14080, 'correct': 5877, 'weighted_acc': 41.74005681818182}, 'block_18_relative_l2_influence': 0.5390745401382446, 'block_30_relative_l2_influence': 0.39205995202064514, 'eval_shapley_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 4.680012848417638, 'avg_seq_perplexity': 126.176608845339}, 'block_2_relative_l1_influence': 0.981797993183136, 'block_6_relative_l1_influence': 0.7311972975730896, 'block_10_shapley_influence': 154.15045792985978, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.754722465903072, 'avg_seq_perplexity': 18.33144365730932}, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3541, 'weighted_acc': 25.149147727272727}, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l2_blocks_pruned_18': {'avg_loss': 11.100798008805617, 'avg_seq_perplexity': 66468.73305084746, 'num_ex': 15104}, 'block_4_shapley': -270.44343160204994, 'block_27_shapley': 169.80660125869574, 'eval_cosine_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 10.892742609573624, 'avg_seq_perplexity': 54026.3813559322}, 'eval_relative_l1_blocks_pruned_18': {'avg_loss': 11.362242617849576, 'avg_seq_perplexity': 86756.27966101695, 'num_ex': 15104}, 'eval_cosine_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.754722465903072, 'avg_seq_perplexity': 18.33144365730932}, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.754722465903072, 'avg_seq_perplexity': 18.33144365730932}, 'block_24_adapter_loss_influence': 1.3526261647542317, 'mmlu_relative_l2_blocks_pruned_16': {'weighted_acc': 25.34090909090909, 'total': 14080, 'correct': 3568}, 'mmlu_block_adapter_loss_blocks_pruned_4': {'total': 14080, 'correct': 8052, 'weighted_acc': 57.1875}, 'block_2_relative_l2_influence': 0.9229852557182312, 'block_6_relative_l2_influence': 0.6482520699501038, 'eval_shapley_blocks_pruned_28': {'avg_loss': 11.38317353846663, 'avg_seq_perplexity': 88076.01694915254, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3456, 'weighted_acc': 24.545454545454547}, 'block_31_relative_l1_influence': 0.5326863527297974, 'block_11_adapter_loss_influence': 4.988156000773112, 'block_16_adapter_loss_influence': 5.472358067830403, 'block_25_adapter_loss_influence': 1.2844142119089763, 'block_26_shapley': 172.89009705506345, 'block_22_shapley_influence': -129.05201562854558, 'eval_shapley_blocks_pruned_32': {'avg_loss': 11.430201643604343, 'avg_seq_perplexity': 92417.21186440678, 'num_ex': 15104}, 'eval_block_adapter_loss_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 8.446786136950477, 'avg_seq_perplexity': 4911.409427966101}, 'mmlu_block_adapter_loss_blocks_pruned_14': {'total': 14080, 'correct': 3424, 'weighted_acc': 24.318181818181817}, 'eval_relative_l1_blocks_pruned_11': {'avg_loss': 9.700083587129235, 'avg_seq_perplexity': 16508.386652542373, 'num_ex': 15104}, 'eval_block_adapter_loss_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 11.072963908567267, 'avg_seq_perplexity': 64623.43644067797}, 'block_9_shapley_influence': 35.481527445457345, 'eval_cosine_blocks_pruned_6': {'avg_loss': 7.688705185712395, 'avg_seq_perplexity': 2268.9679555084745, 'num_ex': 15104}, 'eval_cosine_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 10.58704233977754, 'avg_seq_perplexity': 39926.80084745763}, 'block_29_relative_l2_influence': 0.39976611733436584, 'eval_relative_l2_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 9.700083587129235, 'avg_seq_perplexity': 16508.386652542373}, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_3_shapley': -100.54341871411566, 'block_16_l1_influence': 139.7761688232422, 'mmlu_shapley_blocks_pruned_21': {'total': 14080, 'correct': 3545, 'weighted_acc': 25.177556818181817}, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 8482, 'weighted_acc': 60.24147727272727}, 'block_8_cosine_influence': 0.14205163717269895, 'mmlu_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_24_relative_l2_influence': 0.3090258240699768, 'block_4_adapter_loss_influence': 11.86968994140625, 'eval_block_adapter_loss_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 9.40462687864142, 'avg_seq_perplexity': 12362.777542372882}, 'mmlu_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 6.330903651350636, 'avg_seq_perplexity': 629.3855270127119}, 'mmlu_block_adapter_loss_blocks_pruned_7': {'total': 14080, 'correct': 5352, 'weighted_acc': 38.01136363636363}, 'mmlu_block_adapter_loss_blocks_pruned_23': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_24': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_cosine_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 10.688281043101163, 'avg_seq_perplexity': 44042.877118644064}, 'eval_cosine_blocks_pruned_25': {'avg_seq_perplexity': 50894.76271186441, 'num_ex': 15104, 'avg_loss': 10.833620233050848}, 'mmlu_cosine_blocks_pruned_16': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_cosine_blocks_pruned_5': {'total': 14080, 'correct': 6208, 'weighted_acc': 44.09090909090909}, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3569, 'weighted_acc': 25.348011363636363}, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 6.330903651350636, 'avg_seq_perplexity': 629.3855270127119}, 'eval_shapley_blocks_pruned_11': {'avg_seq_perplexity': 23024.25, 'num_ex': 15104, 'avg_loss': 10.03582246424788}, 'eval_shapley_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.924661927304026, 'avg_seq_perplexity': 55941.28389830508}, 'block_15_relative_l1_influence': 0.5998882055282593, 'block_30_cosine_influence': 0.06166493892669678, 'eval_relative_l1_blocks_pruned_31': {'avg_seq_perplexity': 79644.54237288136, 'num_ex': 15104, 'avg_loss': 11.277935480667374}, 'eval_block_adapter_loss_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 11.19235798463983, 'avg_seq_perplexity': 72829.58474576271}, 'mmlu_block_adapter_loss_blocks_pruned_17': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_2_shapley': -137.94445467924555, 'block_10_l2_influence': 1.3821907043457031, 'block_22_cosine_influence': 0.04935646057128906, 'mmlu_block_adapter_loss_blocks_pruned_15': {'total': 14080, 'correct': 3456, 'weighted_acc': 24.545454545454547}, 'block_16_cosine_influence': 0.1095556616783142, 'eval_relative_l1_blocks_pruned_25': {'avg_loss': 10.44066555217161, 'avg_seq_perplexity': 34457.379237288136, 'num_ex': 15104}, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 10.782621739274363, 'avg_seq_perplexity': 48571.1186440678}, 'block_14_relative_l2_influence': 0.518645167350769, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 6208, 'weighted_acc': 44.09090909090909}, 'eval_relative_l1_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 11.17925197795286, 'avg_seq_perplexity': 72314}, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 10.44066555217161, 'avg_seq_perplexity': 34457.379237288136}, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3596, 'weighted_acc': 25.539772727272727}, 'block_26_shapley_influence': -172.89009705506345, 'eval_cosine_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 3.509114152294094, 'avg_seq_perplexity': 39.008325609110166}, 'eval_cosine_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 11.316677287473516, 'avg_seq_perplexity': 82491.18644067796}, 'eval_block_adapter_loss_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.924661927304026, 'avg_seq_perplexity': 55941.28389830508}, 'mmlu_block_adapter_loss_blocks_pruned_19': {'total': 14080, 'correct': 3572, 'weighted_acc': 25.369318181818183}, 'eval_shapley_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 7.611757440082098, 'avg_seq_perplexity': 2212.728283898305}, 'block_3_relative_l2_influence': 0.7416099309921265, 'eval_relative_l2_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 11.277935480667374, 'avg_seq_perplexity': 79644.54237288136}, 'eval_shapley_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 10.172899149231991, 'avg_seq_perplexity': 26448.544491525423}, 'eval_block_adapter_loss_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 11.24365234375, 'avg_seq_perplexity': 76648.18644067796}, '_timestamp': 1713860493.6845329, 'block_27_cosine_influence': 0.04082536697387695, 'block_9_relative_l2_influence': 0.5662050247192383, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_5_cosine_influence': 0.16186672449111938, 'block_6_cosine_influence': 0.15589243173599243, 'block_8_relative_l2_influence': 0.5771993398666382, 'block_14_l2_influence': 2.054142475128174, 'block_23_l2_influence': 4.856762886047363, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 6208, 'weighted_acc': 44.09090909090909}, 'mmlu_relative_l2_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_1': {'avg_loss': 2.1364853422520524, 'avg_seq_perplexity': 10.127532441737287, 'num_ex': 15104}, 'block_7_shapley': -82.61945990497065, 'block_19_cosine_influence': 0.09693765640258788, 'block_12_relative_l2_influence': 0.5020490884780884, 'block_30_relative_l1_influence': 0.3945384919643402, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_12': {'correct': 3591, 'weighted_acc': 25.504261363636363, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'block_31_l2_influence': 20.97136688232422, 'block_3_shapley_influence': 100.54341871411566, 'block_18_relative_l1_influence': 0.6067447066307068, 'eval_block_adapter_loss_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.5759230791512184, 'avg_seq_perplexity': 13.962758209745765}, 'block_20_relative_l1_influence': 0.492512971162796, 'block_26_adapter_loss_influence': 1.0670024553934734, 'eval_relative_l2_blocks_pruned_17': {'avg_loss': 10.876835192664196, 'avg_seq_perplexity': 53153.05508474576, 'num_ex': 15104}, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 10.26191323490466, 'avg_seq_perplexity': 28877.76694915254}, 'block_28_shapley': 166.03124385335113, 'mmlu_cosine_blocks_pruned_19': {'weighted_acc': 25.504261363636363, 'total': 14080, 'correct': 3591}, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 8004, 'weighted_acc': 56.84659090909091}, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 8792, 'weighted_acc': 62.44318181818182}, 'eval_cosine_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 11.277935480667374, 'avg_seq_perplexity': 79644.54237288136}, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 11.246434098583157, 'avg_seq_perplexity': 77341.01694915254}, 'mmlu_relative_l1_blocks_pruned_15': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 11.215623758606991, 'avg_seq_perplexity': 74612.95762711864}, 'block_4_l2_influence': 0.5930313467979431, 'block_9_cosine_influence': 0.13170182704925537, 'block_29_shapley_influence': -169.79833730670714, 'mmlu_block_adapter_loss_blocks_pruned_25': {'total': 14080, 'correct': 3512, 'weighted_acc': 24.943181818181817}, 'eval_shapley_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 10.26191323490466, 'avg_seq_perplexity': 28877.76694915254}, 'eval_shapley_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 11.216959290585276, 'avg_seq_perplexity': 74644.58474576271}, 'block_15_adapter_loss_influence': 6.131215413411458, 'eval_block_adapter_loss_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 11.062595173463984, 'avg_seq_perplexity': 64015.4406779661}, 'block_8_l1_influence': 57.74581527709961, 'block_20_cosine_influence': 0.07509088516235352, 'eval_relative_l1_blocks_pruned_20': {'avg_seq_perplexity': 79342.72033898305, 'num_ex': 15104, 'avg_loss': 11.276118908898304}, 'block_0_shapley': -123.70827266125276, 'eval_cosine_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_cosine_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3587, 'weighted_acc': 25.475852272727273}, 'mmlu_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 8482, 'weighted_acc': 60.24147727272727}, 'eval_relative_l2_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 11.064170708090572, 'avg_seq_perplexity': 64134.16525423729}, 'block_30_l2_influence': 11.151267051696776, 'block_10_cosine_influence': 0.12535077333450317, 'eval_shapley_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 11.122907218286546, 'avg_seq_perplexity': 67987.51694915254}, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_shapley_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 11.233583611957098, 'avg_seq_perplexity': 75966.94067796611}, 'block_31_shapley_influence': -118.2280045847098, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 5304, 'weighted_acc': 37.67045454545455}, 'block_11_shapley': -49.955454522884054, 'mmlu_block_adapter_loss_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_shapley_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 8.446786136950477, 'avg_seq_perplexity': 4911.409427966101}, 'block_29_shapley': 169.79833730670714, 'block_2_l1_influence': 16.640350341796875, 'block_22_l1_influence': 228.232421875, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 5340, 'weighted_acc': 37.92613636363637}, 'eval_block_adapter_loss_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 11.430201643604343, 'avg_seq_perplexity': 92417.21186440678}, 'block_21_l1_influence': 229.7406768798828, 'block_26_l1_influence': 278.9413146972656, 'block_15_relative_l2_influence': 0.5273190140724182, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.727294921875, 'avg_seq_perplexity': 45894.983050847455}, 'mmlu_relative_l1_blocks_pruned_14': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_7': {'avg_seq_perplexity': 2212.728283898305, 'num_ex': 15104, 'avg_loss': 7.611757440082098}, 'block_22_l2_influence': 4.55768346786499, 'block_8_shapley_influence': 145.56493403738546, 'eval_relative_l2_blocks_pruned_10': {'avg_loss': 9.20397121623411, 'avg_seq_perplexity': 10147.325211864409, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_23_adapter_loss_influence': 1.5104621251424153, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 9.20397121623411, 'avg_seq_perplexity': 10147.325211864409}, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.727294921875, 'avg_seq_perplexity': 45894.983050847455}, 'block_31_shapley': 118.2280045847098, 'block_4_shapley_influence': 270.44343160204994, 'mmlu_shapley_blocks_pruned_13': {'weighted_acc': 25.504261363636363, 'total': 14080, 'correct': 3591}, 'block_4_l1_influence': 29.467506408691406, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 10.172899149231991, 'avg_seq_perplexity': 26448.544491525423}, 'block_12_l2_influence': 1.6084082126617432, 'block_16_l2_influence': 2.781949758529663, 'block_14_relative_l1_influence': 0.5803967714309692, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 8.859689486228813, 'avg_seq_perplexity': 7201.73093220339}, 'mmlu_relative_l1_blocks_pruned_8': {'total': 14080, 'correct': 5408, 'weighted_acc': 38.40909090909091}, 'block_31_cosine_influence': 0.17495238780975342, 'block_11_shapley_influence': 49.955454522884054, 'mmlu_shapley_blocks_pruned_12': {'total': 14080, 'correct': 5304, 'weighted_acc': 37.67045454545455}, 'block_4_cosine_influence': 0.15797024965286255, 'eval_cosine_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.1364853422520524, 'avg_seq_perplexity': 10.127532441737287}, 'mmlu_relative_l1_blocks_pruned_23': {'total': 14080, 'correct': 3477, 'weighted_acc': 24.694602272727273}, 'block_28_cosine_influence': 0.05051100254058838, 'block_19_shapley_influence': 40.399581051962286, 'eval_relative_l1_blocks_pruned_9': {'avg_seq_perplexity': 6933.713453389831, 'num_ex': 15104, 'avg_loss': 8.822417695643539}, 'block_25_l1_influence': 259.87945556640625, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.1364853422520524, 'avg_seq_perplexity': 10.127532441737287}, 'mmlu_relative_l2_blocks_pruned_6': {'correct': 5659, 'weighted_acc': 40.19176136363637, 'total': 14080}, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3572, 'weighted_acc': 25.369318181818183}, 'block_7_adapter_loss_influence': 5.818562825520833, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.1364853422520524, 'avg_seq_perplexity': 10.127532441737287}, 'block_20_adapter_loss_influence': 1.9426383972167969, 'eval_block_adapter_loss_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 4.680012848417638, 'avg_seq_perplexity': 126.176608845339}, 'mmlu_block_adapter_loss_blocks_pruned_8': {'weighted_acc': 33.55823863636363, 'total': 14080, 'correct': 4725}, 'eval_block_adapter_loss_blocks_pruned_20': {'avg_loss': 11.186269986427437, 'avg_seq_perplexity': 72474.8813559322, 'num_ex': 15104}, 'block_9_relative_l1_influence': 0.627655029296875, 'block_24_relative_l1_influence': 0.3444015383720398, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 11.430201643604343, 'avg_seq_perplexity': 92417.21186440678}, 'block_8_relative_l1_influence': 0.64280766248703, 'block_29_relative_l1_influence': 0.41814184188842773, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 7.688705185712395, 'avg_seq_perplexity': 2268.9679555084745}, 'eval_shapley_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 11.16187144134004, 'avg_seq_perplexity': 70764.34745762713}, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l2_blocks_pruned_32': {'avg_loss': 11.430201643604343, 'avg_seq_perplexity': 92417.21186440678, 'num_ex': 15104}, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 8792, 'weighted_acc': 62.44318181818182}, 'block_13_shapley_influence': 29.823930959868164, 'block_31_relative_l2_influence': 0.6457271575927734, 'eval_relative_l1_blocks_pruned_6': {'avg_loss': 7.688705185712395, 'avg_seq_perplexity': 2268.9679555084745, 'num_ex': 15104}, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 8.822417695643539, 'avg_seq_perplexity': 6933.713453389831}, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_9_adapter_loss_influence': 4.66020139058431, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 3.509114152294094, 'avg_seq_perplexity': 39.008325609110166}, 'block_30_l1_influence': 491.8204956054687, 'block_11_relative_l2_influence': 0.5241920948028564, 'block_23_relative_l2_influence': 0.3290492594242096, 'eval_relative_l2_blocks_pruned_3': {'avg_seq_perplexity': 39.008325609110166, 'num_ex': 15104, 'avg_loss': 3.509114152294094}, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 5734, 'weighted_acc': 40.72443181818182}, 'block_29_cosine_influence': 0.060435473918914795, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 3974, 'weighted_acc': 28.224431818181817}, 'eval_shapley_blocks_pruned_16': {'avg_seq_perplexity': 68895.85169491525, 'num_ex': 15104, 'avg_loss': 11.13617460606462}, 'block_21_relative_l2_influence': 0.38818687200546265, 'block_25_cosine_influence': 0.039582252502441406, 'eval_cosine_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 10.78244587526483, 'avg_seq_perplexity': 48371.08474576271}, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 5519, 'weighted_acc': 39.19744318181818}, 'block_23_l1_influence': 243.9031219482422, 'block_24_l1_influence': 250.06495666503903, 'mmlu_cosine_blocks_pruned_12': {'weighted_acc': 25.568181818181817, 'total': 14080, 'correct': 3600}, 'block_16_shapley_influence': 68.69286969304085, 'eval_relative_l1_blocks_pruned_4': {'avg_seq_perplexity': 102.01513671875, 'num_ex': 15104, 'avg_loss': 4.503071413201801}, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_20_shapley': 106.15095087885857, 'block_0_l2_influence': 0.2207471877336502, 'block_10_l1_influence': 69.92584228515625, 'mmlu_block_adapter_loss_blocks_pruned_20': {'total': 14080, 'correct': 3554, 'weighted_acc': 25.241477272727273}, 'block_23_shapley': 136.85017508428584, 'block_1_relative_l2_influence': 1.4524646997451782, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3569, 'weighted_acc': 25.348011363636363}, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 4.503071413201801, 'avg_seq_perplexity': 102.01513671875}, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 7890, 'weighted_acc': 56.03693181818182}, 'mmlu_cosine_blocks_pruned_25': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'mmlu_relative_l2_blocks_pruned_17': {'weighted_acc': 25.475852272727273, 'total': 14080, 'correct': 3587}, 'block_5_l2_influence': 0.7535498738288879, 'eval_cosine_blocks_pruned_16': {'avg_loss': 10.876741053694383, 'avg_seq_perplexity': 53214.89406779661, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_15': {'correct': 3589, 'weighted_acc': 25.490056818181817, 'total': 14080}, 'block_20_l2_influence': 4.5660319328308105, 'block_7_relative_l1_influence': 0.7128912806510925, 'block_13_relative_l1_influence': 0.5605783462524414, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 10.486032259666311, 'avg_seq_perplexity': 36019.292372881355}, 'eval_relative_l2_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 10.63184938592426, 'avg_seq_perplexity': 41779.372881355936}, 'block_6_shapley': -118.14203844179394, 'block_14_shapley': -40.47799083141871, 'block_19_l1_influence': 224.92823791503903, 'mmlu_block_adapter_loss_blocks_pruned_12': {'total': 14080, 'correct': 5304, 'weighted_acc': 37.67045454545455}, 'eval_relative_l1_blocks_pruned_12': {'avg_seq_perplexity': 26448.544491525423, 'num_ex': 15104, 'avg_loss': 10.172899149231991}, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 11.160346596927964, 'avg_seq_perplexity': 70877.39830508475}, 'mmlu_block_adapter_loss_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_9_l2_influence': 1.2580745220184326, 'block_17_relative_l2_influence': 0.5179083943367004, 'block_22_relative_l2_influence': 0.34081655740737915, 'eval_shapley_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 10.612622277211337, 'avg_seq_perplexity': 40844.377118644064}, 'block_24_shapley': 148.41645385469158, 'eval_cosine_blocks_pruned_4': {'avg_seq_perplexity': 102.01513671875, 'num_ex': 15104, 'avg_loss': 4.503071413201801}, 'eval_cosine_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 11.064170708090572, 'avg_seq_perplexity': 64134.16525423729}, 'block_21_shapley_influence': -100.86675855773746, 'eval_shapley_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 11.186269986427437, 'avg_seq_perplexity': 72474.8813559322}, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 11.316677287473516, 'avg_seq_perplexity': 82491.18644067796}, 'block_28_relative_l1_influence': 0.37784501910209656, 'block_18_adapter_loss_influence': 3.038947423299154, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 11.200734283964511, 'avg_seq_perplexity': 73462.12711864407}, 'block_17_l1_influence': 158.97177124023438, 'block_21_l2_influence': 4.614321708679199, 'block_11_cosine_influence': 0.11712527275085448, 'eval_shapley_blocks_pruned_22': {'avg_seq_perplexity': 74612.95762711864, 'num_ex': 15104, 'avg_loss': 11.215623758606991}, 'block_16_relative_l1_influence': 0.6015039086341858, 'eval_relative_l2_blocks_pruned_29': {'avg_loss': 11.200734283964511, 'avg_seq_perplexity': 73462.12711864407, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3582, 'weighted_acc': 25.44034090909091}, 'block_3_adapter_loss_influence': 6.312268575032552, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 10.698282532772776, 'avg_seq_perplexity': 44483.59745762712}, 'block_6_l1_influence': 45.10020446777344, 'block_11_l1_influence': 75.73442077636719, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_3': {'total': 14080, 'correct': 8004, 'weighted_acc': 56.84659090909091}, 'block_8_shapley': -145.56493403738546, 'eval_cosine_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.83938546908104, 'avg_seq_perplexity': 51162.279661016946}, 'block_25_relative_l1_influence': 0.3312523663043976, 'mmlu_relative_l1_blocks_pruned_19': {'correct': 3574, 'weighted_acc': 25.383522727272727, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_18': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_20_l1_influence': 228.29544067382812, 'eval_cosine_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 8.793023578191209, 'avg_seq_perplexity': 6771.188029661017}, 'eval_cosine_blocks_pruned_11': {'avg_loss': 9.700083587129235, 'avg_seq_perplexity': 16508.386652542373, 'num_ex': 15104}, 'block_0_shapley_influence': 123.70827266125276, 'mmlu_cosine_blocks_pruned_29': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 3474, 'weighted_acc': 24.673295454545453}, 'mmlu_cosine_blocks_pruned_18': {'total': 14080, 'correct': 3543, 'weighted_acc': 25.163352272727273}, 'mmlu_shapley_blocks_pruned_8': {'correct': 4725, 'weighted_acc': 33.55823863636363, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_31': {'avg_seq_perplexity': 70764.34745762713, 'num_ex': 15104, 'avg_loss': 11.16187144134004}, 'block_7_l2_influence': 1.0574811697006226, 'block_27_l1_influence': 311.27801513671875, 'block_30_shapley_influence': -175.4497634374326, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_cosine_blocks_pruned_32': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_7_relative_l2_influence': 0.6367295980453491, 'block_0_adapter_loss_influence': 7.01182746887207, 'block_19_adapter_loss_influence': 4.803949356079102, 'block_13_l2_influence': 1.7644473314285278, 'block_18_l2_influence': 3.801361083984375, 'eval_cosine_blocks_pruned_27': {'avg_loss': 10.82747016518803, 'avg_seq_perplexity': 50553.70338983051, 'num_ex': 15104}, 'eval_shapley_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 9.40462687864142, 'avg_seq_perplexity': 12362.777542372882}, 'mmlu_block_adapter_loss_blocks_pruned_6': {'weighted_acc': 56.875, 'total': 14080, 'correct': 8008}, 'mmlu_shapley_blocks_pruned_16': {'correct': 3585, 'weighted_acc': 25.461647727272727, 'total': 14080}, 'block_31_adapter_loss_influence': 1.8093786239624023, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_17_l2_influence': 3.158239364624023, 'block_23_shapley_influence': -136.85017508428584, 'block_19_relative_l2_influence': 0.5338369607925415, 'block_26_cosine_influence': 0.03860604763031006, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3554, 'weighted_acc': 25.241477272727273}, 'block_27_relative_l2_influence': 0.3059185743331909, 'block_1_relative_l1_influence': 1.1122174263000488, 'eval_shapley_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 11.196627342094809, 'avg_seq_perplexity': 73190.50847457627}, 'mmlu_block_adapter_loss_blocks_pruned_21': {'total': 14080, 'correct': 3545, 'weighted_acc': 25.177556818181817}, 'block_10_shapley': -154.15045792985978, 'block_12_cosine_influence': 0.11026370525360107, 'block_2_shapley_influence': 137.94445467924555}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 800, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_logit_eval', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'use_logit_loss': True, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_logit_loss_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_logit_loss_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 8, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 500}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_logit_loss_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine


==> figures/linear_adapters_24_04_24/linear_adapters_rep_eval.csv <==
,summary,config,name
0,"{'block_23_l2_influence': 4.856762886047363, 'block_15_cosine_influence': 0.11080324649810792, 'mmlu_block_adapter_loss_blocks_pruned_3': {'total': 14080, 'correct': 3423, 'weighted_acc': 24.311079545454547}, 'eval_block_adapter_loss_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 11.00070759401483, 'avg_seq_perplexity': 60230.5593220339}, 'block_9_adapter_loss_influence': 0.0023519396781921387, 'block_28_adapter_loss_influence': 0.01481167475382487, 'eval_relative_l1_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.3731717901714777, 'avg_seq_perplexity': 12.112941935911016}, 'block_17_shapley': 72.29771609516234, 'block_5_l1_influence': 38.106101989746094, 'block_31_shapley_influence': -7.4645282612532355, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3582, 'weighted_acc': 25.44034090909091}, 'mmlu_shapley_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_23_adapter_loss_influence': 0.008998394012451172, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_relative_l1_blocks_pruned_29': {'avg_seq_perplexity': 14039.847457627118, 'num_ex': 15104, 'avg_loss': 9.53291760460805}, 'block_21_l1_influence': 229.7406768798828, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 8500, 'weighted_acc': 60.36931818181818}, 'block_2_relative_l1_influence': 0.981797993183136, 'eval_shapley_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 8.713904429290254, 'avg_seq_perplexity': 6349.400953389831}, 'block_7_adapter_loss_influence': 0.0017241438229878745, 'mmlu_block_adapter_loss_blocks_pruned_21': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_25_l2_influence': 5.208392143249512, 'eval_shapley_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 3.9223094875529663, 'avg_seq_perplexity': 117.4652575476695}, 'mmlu_relative_l1_blocks_pruned_12': {'weighted_acc': 37.80539772727273, 'total': 14080, 'correct': 5323}, 'eval_cosine_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 8.758504576602224, 'avg_seq_perplexity': 7778.951271186441}, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3597, 'weighted_acc': 25.546875}, 'mmlu_cosine_blocks_pruned_31': {'correct': 3776, 'weighted_acc': 26.818181818181817, 'total': 14080}, 'block_29_relative_l2_influence': 0.39976611733436584, 'block_8_l1_influence': 57.74581527709961, 'block_20_l1_influence': 228.29544067382812, 'block_12_shapley_influence': -49.972015755711695, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 8767, 'weighted_acc': 62.265625}, 'eval_cosine_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 9.084557484772246, 'avg_seq_perplexity': 14159.45656779661}, 'block_4_l1_influence': 29.467506408691406, 'block_0_relative_l1_influence': 1.4421809911727903, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3481, 'weighted_acc': 24.723011363636363}, 'block_12_relative_l1_influence': 0.5600433349609375, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 8618, 'weighted_acc': 61.20738636363637}, 'eval_cosine_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9705851926641949, 'avg_seq_perplexity': 8.499658099675584}, 'block_22_relative_l1_influence': 0.37703049182891846, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 8500, 'weighted_acc': 60.36931818181818}, 'eval_block_adapter_loss_blocks_pruned_2': {'avg_loss': 7.116334559553761, 'avg_seq_perplexity': 1372.1251324152545, 'num_ex': 15104}, 'block_21_shapley_influence': -76.30240626801405, 'mmlu_shapley_blocks_pruned_2': {'total': 14080, 'correct': 8767, 'weighted_acc': 62.265625}, 'block_1_adapter_loss_influence': 0.009424527486165363, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.1723694882150424, 'avg_seq_perplexity': 9.970619330971928}, 'eval_shapley_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 8.675826767743644, 'avg_seq_perplexity': 6512.8358050847455}, 'eval_block_adapter_loss_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 11.13422458454714, 'avg_seq_perplexity': 68744.37711864407}, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 8.112406067929026, 'avg_seq_perplexity': 7279.771186440678}, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 3782, 'weighted_acc': 26.860795454545453}, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3478, 'weighted_acc': 24.701704545454547}, 'block_15_l1_influence': 119.42102813720705, 'block_30_l1_influence': 491.8204956054687, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 3654, 'weighted_acc': 25.951704545454547}, 'block_4_relative_l1_influence': 0.8453354835510254, 'block_21_relative_l1_influence': 0.42666095495224, 'mmlu_block_adapter_loss_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 2.711810613082627, 'avg_seq_perplexity': 17.102032160354874}, 'block_28_shapley_influence': -82.97893163521763, 'mmlu_cosine_blocks_pruned_9': {'total': 14080, 'correct': 6451, 'weighted_acc': 45.81676136363637}, 'eval_cosine_blocks_pruned_11': {'avg_loss': 7.735594151383739, 'avg_seq_perplexity': 4852.316737288135, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3414, 'weighted_acc': 24.24715909090909}, 'eval_shapley_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 8.648556466829978, 'avg_seq_perplexity': 6770.365466101695}, 'block_25_l1_influence': 259.87945556640625, 'block_29_l2_influence': 9.704376220703123, 'block_27_cosine_influence': 0.04082536697387695, 'mmlu_cosine_blocks_pruned_25': {'total': 14080, 'correct': 3587, 'weighted_acc': 25.475852272727273}, 'eval_block_adapter_loss_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 9.35630669028072, 'avg_seq_perplexity': 12590.354872881357}, 'block_27_l2_influence': 6.233545780181885, 'block_16_cosine_influence': 0.1095556616783142, 'eval_cosine_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 6.925951424291578, 'avg_seq_perplexity': 2560.6800847457625}, 'eval_shapley_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 8.472817113844014, 'avg_seq_perplexity': 5098.376588983051}, 'mmlu_shapley_blocks_pruned_14': {'total': 14080, 'correct': 3422, 'weighted_acc': 24.303977272727273}, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3478, 'weighted_acc': 24.701704545454547}, 'mmlu_relative_l1_blocks_pruned_19': {'correct': 3244, 'weighted_acc': 23.039772727272727, 'total': 14080}, 'eval_relative_l2_blocks_pruned_31': {'avg_loss': 10.041270110566735, 'avg_seq_perplexity': 23630.46186440678, 'num_ex': 15104}, 'block_0_shapley': -377.91167037405313, 'block_27_relative_l1_influence': 0.34061965346336365, 'eval_relative_l2_blocks_pruned_6': {'avg_seq_perplexity': 35.2850776284428, 'num_ex': 15104, 'avg_loss': 3.145588503045551}, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 8739, 'weighted_acc': 62.06676136363637}, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 9.320136635990464, 'avg_seq_perplexity': 11449.693855932202}, 'block_16_shapley': 78.50935653773367, 'block_11_shapley_influence': -34.89595156130929, 'eval_cosine_blocks_pruned_13': {'avg_loss': 9.011295641882946, 'avg_seq_perplexity': 16098.440677966102, 'num_ex': 15104}, 'block_11_adapter_loss_influence': 0.0023856560389200845, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 9.521522651284428, 'avg_seq_perplexity': 13979.002118644068}, 'mmlu_relative_l1_blocks_pruned_13': {'correct': 3310, 'weighted_acc': 23.508522727272727, 'total': 14080}, 'block_7_shapley_influence': 58.00497542858443, 'block_1_relative_l1_influence': 1.1122174263000488, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 8.661335056110964, 'avg_seq_perplexity': 6114.823622881356}, 'eval_relative_l1_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 9.502341060315148, 'avg_seq_perplexity': 13674.354872881357}, 'eval_block_adapter_loss_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 10.75390004303496, 'avg_seq_perplexity': 47164.02118644068}, 'block_8_cosine_influence': 0.14205163717269895, 'block_3_relative_l1_influence': 0.8714520931243896, 'eval_shapley_blocks_pruned_21': {'avg_seq_perplexity': 5177.9608050847455, 'num_ex': 15104, 'avg_loss': 8.491238351595603}, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 8733, 'weighted_acc': 62.02414772727273}, 'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3562, 'weighted_acc': 25.298295454545453}, 'block_17_cosine_influence': 0.10533523559570312, 'eval_cosine_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.0598341085143, 'avg_seq_perplexity': 23974.521186440677}, 'block_31_relative_l1_influence': 0.5326863527297974, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 8.713904429290254, 'avg_seq_perplexity': 6349.400953389831}, 'mmlu_block_adapter_loss_blocks_pruned_14': {'correct': 3782, 'weighted_acc': 26.860795454545453, 'total': 14080}, 'eval_shapley_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 2.711810613082627, 'avg_seq_perplexity': 17.102032160354874}, 'block_10_relative_l1_influence': 0.6037847995758057, 'block_17_relative_l2_influence': 0.5179083943367004, 'block_18_relative_l2_influence': 0.5390745401382446, 'eval_block_adapter_loss_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 9.11626059322034, 'avg_seq_perplexity': 9447.34533898305}, 'mmlu_block_adapter_loss_blocks_pruned_18': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_25': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_block_adapter_loss_blocks_pruned_28': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_4_shapley_influence': 130.9821362823088, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 8748, 'weighted_acc': 62.13068181818182}, 'block_13_relative_l2_influence': 0.499140352010727, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 6.925951424291578, 'avg_seq_perplexity': 2560.6800847457625}, 'eval_block_adapter_loss_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 9.66336007845604, 'avg_seq_perplexity': 16075.424788135591}, 'block_31_l1_influence': 752.0183715820312, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 8733, 'weighted_acc': 62.02414772727273}, 'block_11_relative_l2_influence': 0.5241920948028564, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 8.7577928446107, 'avg_seq_perplexity': 7038.204449152542}, 'block_14_shapley': 78.69964389959651, 'mmlu_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3776, 'weighted_acc': 26.818181818181817}, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 10.754596257613876, 'avg_seq_perplexity': 113585.92372881356}, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3463, 'weighted_acc': 24.595170454545453}, 'mmlu_relative_l1_blocks_pruned_30': {'correct': 3596, 'weighted_acc': 25.539772727272727, 'total': 14080}, 'block_1_shapley_influence': 274.9458549837432, 'eval_cosine_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.056377992791645, 'avg_seq_perplexity': 9.020008151814087}, 'block_2_relative_l2_influence': 0.9229852557182312, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.056377992791645, 'avg_seq_perplexity': 9.020008151814087}, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_block_adapter_loss_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 10.634530794822563, 'avg_seq_perplexity': 41890.02118644068}, 'block_8_l2_influence': 1.1437650918960571, 'block_13_l1_influence': 89.14859771728516, 'eval_cosine_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 9.72640422239142, 'avg_seq_perplexity': 17330.822033898305}, 'block_25_relative_l1_influence': 0.3312523663043976, 'eval_block_adapter_loss_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 8.363135386321504, 'avg_seq_perplexity': 4949.307203389831}, 'block_16_l1_influence': 139.7761688232422, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_shapley_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 9.521522651284428, 'avg_seq_perplexity': 13979.002118644068}, 'mmlu_relative_l1_blocks_pruned_10': {'weighted_acc': 46.72585227272727, 'total': 14080, 'correct': 6579}, 'mmlu_block_adapter_loss_blocks_pruned_29': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_10_l1_influence': 69.92584228515625, 'block_10_cosine_influence': 0.12535077333450317, 'mmlu_relative_l2_blocks_pruned_8': {'correct': 7570, 'weighted_acc': 53.76420454545455, 'total': 14080}, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 9.628024860963984, 'avg_seq_perplexity': 15509.297669491523}, 'block_11_cosine_influence': 0.11712527275085448, 'block_0_relative_l2_influence': 1.721010446548462, 'eval_shapley_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 9.628024860963984, 'avg_seq_perplexity': 15509.297669491523}, 'block_10_adapter_loss_influence': 0.0025508801142374673, 'block_27_adapter_loss_influence': 0.011746883392333984, '_runtime': 1731.2811193466189, 'block_9_l1_influence': 63.490989685058594, 'block_27_l1_influence': 311.27801513671875, 'eval_cosine_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 3.9223094875529663, 'avg_seq_perplexity': 117.4652575476695}, 'mmlu_relative_l1_blocks_pruned_22': {'weighted_acc': 25.298295454545453, 'total': 14080, 'correct': 3562}, 'block_3_adapter_loss_influence': 0.0008594890435536703, 'eval_shapley_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 9.53291760460805, 'avg_seq_perplexity': 14039.847457627118}, 'eval_shapley_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 9.502341060315148, 'avg_seq_perplexity': 13674.354872881357}, 'block_2_l1_influence': 16.640350341796875, 'block_10_l2_influence': 1.3821907043457031, 'block_5_relative_l2_influence': 0.6987913250923157, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 7542, 'weighted_acc': 53.56534090909091}, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3636, 'weighted_acc': 25.823863636363637}, 'block_24_shapley_influence': -87.25488340269814, 'block_15_relative_l1_influence': 0.5998882055282593, 'block_19_shapley': 61.930483790414954, 'eval_shapley_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 3.394542112188824, 'avg_seq_perplexity': 48.934350999735166}, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3647, 'weighted_acc': 25.901988636363637}, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 8.738370216498941, 'avg_seq_perplexity': 6764.683262711865}, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3788, 'weighted_acc': 26.90340909090909}, 'block_31_shapley': 7.4645282612532355, 'mmlu_block_adapter_loss_blocks_pruned_15': {'total': 14080, 'correct': 3426, 'weighted_acc': 24.332386363636363}, 'block_0_l1_influence': 8.679248809814453, 'block_6_adapter_loss_influence': 0.0013385415077209473, 'eval_block_adapter_loss_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 11.22231486692267, 'avg_seq_perplexity': 75217.8813559322}, 'block_13_cosine_influence': 0.10623729228973389, 'eval_cosine_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 9.53291760460805, 'avg_seq_perplexity': 14039.847457627118}, 'block_28_relative_l2_influence': 0.34173184633255005, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 9.53291760460805, 'avg_seq_perplexity': 14039.847457627118}, 'mmlu_block_adapter_loss_blocks_pruned_9': {'weighted_acc': 23.508522727272727, 'total': 14080, 'correct': 3310}, 'block_17_adapter_loss_influence': 0.004948854446411133, 'mmlu_block_adapter_loss_blocks_pruned_30': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_7_l1_influence': 53.392879486083984, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 3515, 'weighted_acc': 24.964488636363637}, 'mmlu_relative_l1_blocks_pruned_14': {'total': 14080, 'correct': 3490, 'weighted_acc': 24.786931818181817}, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3478, 'weighted_acc': 24.701704545454547}, 'block_7_relative_l2_influence': 0.6367295980453491, 'mmlu_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3532, 'weighted_acc': 25.085227272727273}, 'block_12_adapter_loss_influence': 0.0026090145111083984, 'block_26_adapter_loss_influence': 0.009890079498291016, 'eval_relative_l1_blocks_pruned_15': {'avg_seq_perplexity': 189353.10169491524, 'num_ex': 15104, 'avg_loss': 11.488268836069915}, 'block_16_l2_influence': 2.781949758529663, 'block_2_shapley_influence': 255.98042961546489, 'block_5_shapley_influence': 102.19771421796852, 'mmlu_shapley_blocks_pruned_18': {'correct': 3466, 'weighted_acc': 24.616477272727273, 'total': 14080}, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 8.491238351595603, 'avg_seq_perplexity': 5177.9608050847455}, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3430, 'weighted_acc': 24.360795454545453}, 'block_11_relative_l1_influence': 0.584148645401001, 'block_8_adapter_loss_influence': 0.0022886991500854492, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.3731717901714777, 'avg_seq_perplexity': 12.112941935911016}, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 8748, 'weighted_acc': 62.13068181818182}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 9.666993221994174, 'avg_seq_perplexity': 16155.457627118643}, 'eval_cosine_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 8.660592289294227, 'avg_seq_perplexity': 6033.80031779661}, 'block_8_relative_l2_influence': 0.5771993398666382, 'block_25_relative_l2_influence': 0.29853856563568115, '_step': 337, 'block_26_l1_influence': 278.9413146972656, 'block_30_l2_influence': 11.151267051696776, 'block_29_cosine_influence': 0.060435473918914795, 'block_13_shapley_influence': -78.30978031881071, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 8602, 'weighted_acc': 61.09375}, 'mmlu_block_adapter_loss_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_shapley_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_shapley_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 8.30486388125662, 'avg_seq_perplexity': 5713.844279661017}, 'eval_shapley_blocks_pruned_26': {'avg_loss': 9.845054497153072, 'avg_seq_perplexity': 19303.275423728817, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3414, 'weighted_acc': 24.24715909090909}, 'block_28_shapley': 82.97893163521763, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 3532, 'weighted_acc': 25.085227272727273}, 'block_6_relative_l1_influence': 0.7311972975730896, 'mmlu_relative_l1_blocks_pruned_23': {'weighted_acc': 25.326704545454547, 'total': 14080, 'correct': 3566}, 'mmlu_block_adapter_loss_blocks_pruned_17': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_15_shapley': 77.5004724949118, 'block_22_l2_influence': 4.55768346786499, 'block_29_shapley_influence': -70.47788486998247, 'eval_shapley_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.1723694882150424, 'avg_seq_perplexity': 9.970619330971928}, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3392, 'weighted_acc': 24.09090909090909}, 'mmlu_relative_l2_blocks_pruned_5': {'weighted_acc': 61.20738636363637, 'total': 14080, 'correct': 8618}, 'block_24_l1_influence': 250.06495666503903, 'block_23_cosine_influence': 0.04650062322616577, 'eval_cosine_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_cosine_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.3731717901714777, 'avg_seq_perplexity': 12.112941935911016}, 'block_28_relative_l1_influence': 0.37784501910209656, 'block_10_shapley': 8.3539666853124, 'mmlu_shapley_blocks_pruned_21': {'total': 14080, 'correct': 3392, 'weighted_acc': 24.09090909090909}, 'block_22_adapter_loss_influence': 0.008431037267049154, 'block_24_adapter_loss_influence': 0.009090026219685871, 'eval_block_adapter_loss_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 10.50245485467426, 'avg_seq_perplexity': 36801.34322033898}, 'block_22_cosine_influence': 0.04935646057128906, 'eval_shapley_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9705851926641949, 'avg_seq_perplexity': 8.499658099675584}, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9705851926641949, 'avg_seq_perplexity': 8.499658099675584}, 'block_23_shapley': 84.542522207944, 'block_20_cosine_influence': 0.07509088516235352, 'eval_shapley_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 4.163777238231594, 'avg_seq_perplexity': 159.01233117055085}, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 4589, 'weighted_acc': 32.59232954545455}, 'block_12_l2_influence': 1.6084082126617432, 'block_19_cosine_influence': 0.09693765640258788, 'block_15_relative_l2_influence': 0.5273190140724182, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 3.9223094875529663, 'avg_seq_perplexity': 117.4652575476695}, 'mmlu_relative_l1_blocks_pruned_0': {'correct': 8804, 'weighted_acc': 62.52840909090909, 'total': 14080}, 'block_17_l2_influence': 3.158239364624023, 'block_9_cosine_influence': 0.13170182704925537, 'eval_block_adapter_loss_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 10.715801691604874, 'avg_seq_perplexity': 45289.88559322034}, 'block_3_cosine_influence': 0.15420573949813843, 'eval_relative_l2_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 9.224242129568326, 'avg_seq_perplexity': 11865.099576271186}, 'eval_shapley_blocks_pruned_31': {'avg_seq_perplexity': 23630.46186440678, 'num_ex': 15104, 'avg_loss': 10.041270110566735}, 'block_31_adapter_loss_influence': 0.1214001973470052, 'mmlu_block_adapter_loss_blocks_pruned_6': {'correct': 3479, 'weighted_acc': 24.708806818181817, 'total': 14080}, 'block_3_l2_influence': 0.43618279695510864, 'eval_cosine_blocks_pruned_17': {'avg_loss': 9.13605874271716, 'avg_seq_perplexity': 12294.582627118643, 'num_ex': 15104}, 'eval_cosine_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.041270110566735, 'avg_seq_perplexity': 23630.46186440678}, 'mmlu_cosine_blocks_pruned_18': {'correct': 3564, 'weighted_acc': 25.3125, 'total': 14080}, 'mmlu_shapley_blocks_pruned_7': {'weighted_acc': 60.36931818181818, 'total': 14080, 'correct': 8500}, 'block_20_l2_influence': 4.5660319328308105, 'block_31_cosine_influence': 0.17495238780975342, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3381, 'weighted_acc': 24.01278409090909}, 'block_5_adapter_loss_influence': 0.0009274780750274658, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 9.03699558064089, 'avg_seq_perplexity': 8675.80561440678}, 'eval_block_adapter_loss_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.462745795815678, 'avg_seq_perplexity': 35156.457627118645}, 'block_7_shapley': -58.00497542858443, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 8.62839986510196, 'avg_seq_perplexity': 6198.614406779661}, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3414, 'weighted_acc': 24.24715909090909}, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3596, 'weighted_acc': 25.539772727272727}, 'eval_block_adapter_loss_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 11.36487437102754, 'avg_seq_perplexity': 86591.67796610169}, 'mmlu_shapley_blocks_pruned_28': {'correct': 3792, 'weighted_acc': 26.931818181818183, 'total': 14080}, 'block_14_adapter_loss_influence': 0.0025528271993001304, 'eval_block_adapter_loss_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 8.904716879634535, 'avg_seq_perplexity': 8542.391419491525}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'correct': 3775, 'weighted_acc': 26.811079545454547, 'total': 14080}, 'block_26_shapley_influence': -92.92213393851958, 'block_22_relative_l2_influence': 0.34081655740737915, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3598, 'weighted_acc': 25.553977272727273}, 'eval_cosine_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 9.412313170352224, 'avg_seq_perplexity': 12440.36970338983}, 'block_9_relative_l2_influence': 0.5662050247192383, 'mmlu_shapley_blocks_pruned_25': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_21_relative_l2_influence': 0.38818687200546265, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 6579, 'weighted_acc': 46.72585227272727}, 'block_9_shapley': -19.5123670351922, 'block_7_cosine_influence': 0.15521425008773804, 'mmlu_block_adapter_loss_blocks_pruned_7': {'total': 14080, 'correct': 3462, 'weighted_acc': 24.588068181818183}, 'block_18_relative_l1_influence': 0.6067447066307068, 'eval_relative_l2_blocks_pruned_8': {'avg_seq_perplexity': 276.493991657839, 'num_ex': 15104, 'avg_loss': 4.671599307302701}, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.0598341085143, 'avg_seq_perplexity': 23974.521186440677}, 'block_18_shapley_influence': -68.08998257682848, 'mmlu_cosine_blocks_pruned_5': {'total': 14080, 'correct': 8618, 'weighted_acc': 61.20738636363637}, 'eval_cosine_blocks_pruned_30': {'avg_seq_perplexity': 13674.354872881357, 'num_ex': 15104, 'avg_loss': 9.502341060315148}, 'block_10_relative_l2_influence': 0.5431956648826599, 'block_17_relative_l1_influence': 0.5806313753128052, 'mmlu_relative_l1_blocks_pruned_15': {'weighted_acc': 24.083806818181817, 'total': 14080, 'correct': 3391}, 'eval_block_adapter_loss_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 3.7104298219842424, 'avg_seq_perplexity': 47.145942300052965}, 'eval_cosine_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 9.17917439088983, 'avg_seq_perplexity': 10010.509533898305}, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3505, 'weighted_acc': 24.89346590909091}, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_12_shapley': 49.972015755711695, 'block_18_l2_influence': 3.801361083984375, 'block_6_shapley_influence': 76.6985663823703, 'block_27_shapley_influence': -88.84526755276227, 'eval_cosine_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 4.892191741426112, 'avg_seq_perplexity': 443.0997748940678}, 'mmlu_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3596, 'weighted_acc': 25.539772727272727}, 'block_31_relative_l2_influence': 0.6457271575927734, 'block_14_l2_influence': 2.054142475128174, 'block_13_relative_l1_influence': 0.5605783462524414, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 11.388937740002648, 'avg_seq_perplexity': 215831.3220338983}, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 9.845054497153072, 'avg_seq_perplexity': 19303.275423728817}, 'block_13_shapley': 78.30978031881071, 'block_4_adapter_loss_influence': 0.0007428030172983805, 'mmlu_block_adapter_loss_blocks_pruned_8': {'total': 14080, 'correct': 3345, 'weighted_acc': 23.757102272727273}, 'block_28_l2_influence': 7.54070520401001, 'block_17_shapley_influence': -72.29771609516234, 'eval_shapley_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 9.451375670352224, 'avg_seq_perplexity': 13040.161016949152}, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 8767, 'weighted_acc': 62.265625}, 'mmlu_block_adapter_loss_blocks_pruned_31': {'total': 14080, 'correct': 3583, 'weighted_acc': 25.447443181818183}, 'block_15_l2_influence': 2.3565738201141357, 'eval_cosine_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 9.230157367253709, 'avg_seq_perplexity': 20324.699152542373}, 'eval_cosine_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 8.675826767743644, 'avg_seq_perplexity': 6512.8358050847455}, 'block_27_relative_l2_influence': 0.3059185743331909, 'mmlu_block_adapter_loss_blocks_pruned_11': {'total': 14080, 'correct': 3362, 'weighted_acc': 23.87784090909091}, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3788, 'weighted_acc': 26.90340909090909}, 'block_11_shapley': 34.89595156130929, 'block_23_l1_influence': 243.9031219482422, 'block_29_l1_influence': 458.3070373535156, 'eval_cosine_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 3.145588503045551, 'avg_seq_perplexity': 35.2850776284428}, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 6.130384024927172, 'avg_seq_perplexity': 1490.0185381355932}, 'block_30_shapley': 68.3708086506494, 'eval_relative_l2_blocks_pruned_11': {'avg_loss': 7.735594151383739, 'avg_seq_perplexity': 4852.316737288135, 'num_ex': 15104}, 'block_6_relative_l2_influence': 0.6482520699501038, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 6125, 'weighted_acc': 43.50142045454545}, 'block_2_l2_influence': 0.35869675874710083, 'block_4_l2_influence': 0.5930313467979431, 'block_0_shapley_influence': 377.91167037405313, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_shapley_blocks_pruned_5': {'total': 14080, 'correct': 8618, 'weighted_acc': 61.20738636363637}, 'block_3_l1_influence': 21.666114807128903, 'eval_shapley_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 8.718738620564089, 'avg_seq_perplexity': 8388.893008474577}, 'block_29_adapter_loss_influence': 0.021208445231119793, 'eval_relative_l1_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 8.662178168862553, 'avg_seq_perplexity': 6095.0227754237285}, 'eval_relative_l2_blocks_pruned_27': {'avg_loss': 9.666993221994174, 'avg_seq_perplexity': 16155.457627118643, 'num_ex': 15104}, '_wandb': {'runtime': 1730}, 'mmlu_relative_l2_blocks_pruned_29': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.0598341085143, 'avg_seq_perplexity': 23974.521186440677}, 'block_16_relative_l1_influence': 0.6015039086341858, 'mmlu_relative_l1_blocks_pruned_8': {'total': 14080, 'correct': 8219, 'weighted_acc': 58.37357954545455}, 'block_20_shapley': 71.22060443565086, 'block_20_relative_l1_influence': 0.492512971162796, 'eval_block_adapter_loss_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 9.909854177701272, 'avg_seq_perplexity': 20425.228813559323}, 'mmlu_cosine_blocks_pruned_13': {'weighted_acc': 27.21590909090909, 'total': 14080, 'correct': 3832}, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 8733, 'weighted_acc': 62.02414772727273}, 'block_5_shapley': -102.19771421796852, 'eval_shapley_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 7.5390112925384, 'avg_seq_perplexity': 3535.8453389830506}, 'eval_relative_l2_blocks_pruned_15': {'avg_seq_perplexity': 22068.275423728817, 'num_ex': 15104, 'avg_loss': 9.630396956104343}, 'mmlu_relative_l1_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 6125, 'weighted_acc': 43.50142045454545}, 'block_3_shapley': -170.6165414594354, 'block_1_l2_influence': 0.7911360859870911, 'block_24_l2_influence': 4.978168487548828, 'block_14_cosine_influence': 0.11168920993804932, 'eval_cosine_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 8.472817113844014, 'avg_seq_perplexity': 5098.376588983051}, 'eval_cosine_blocks_pruned_25': {'avg_seq_perplexity': 9809.421610169493, 'num_ex': 15104, 'avg_loss': 9.142933990995765}, 'block_25_shapley': 90.53331139066847, 'block_31_l2_influence': 20.97136688232422, 'block_12_relative_l2_influence': 0.5020490884780884, 'block_2_adapter_loss_influence': 0.0012666185696919758, 'block_29_relative_l1_influence': 0.41814184188842773, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_16': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_22_shapley_influence': -82.8393218933094, 'mmlu_cosine_blocks_pruned_10': {'total': 14080, 'correct': 6579, 'weighted_acc': 46.72585227272727}, 'block_7_relative_l1_influence': 0.7128912806510925, 'mmlu_shapley_blocks_pruned_13': {'total': 14080, 'correct': 3574, 'weighted_acc': 25.383522727272727}, 'mmlu_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3788, 'weighted_acc': 26.90340909090909}, 'block_24_shapley': 87.25488340269814, 'block_18_l1_influence': 191.0208740234375, 'block_6_cosine_influence': 0.15589243173599243, 'eval_shapley_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.056377992791645, 'avg_seq_perplexity': 9.020008151814087}, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3415, 'weighted_acc': 24.254261363636363}, 'eval_block_adapter_loss_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 10.82037870762712, 'avg_seq_perplexity': 50365.245762711864}, 'eval_shapley_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 8.038621805481991, 'avg_seq_perplexity': 5307.579449152542}, 'block_0_adapter_loss_influence': 0.003724257151285807, 'block_23_relative_l1_influence': 0.367011696100235, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.056377992791645, 'avg_seq_perplexity': 9.020008151814087}, 'mmlu_relative_l2_blocks_pruned_17': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_13_l2_influence': 1.7644473314285278, 'eval_shapley_blocks_pruned_9': {'avg_seq_perplexity': 568.1814751059322, 'num_ex': 15104, 'avg_loss': 5.13992878542108}, 'block_8_relative_l1_influence': 0.64280766248703, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 3282, 'weighted_acc': 23.30965909090909}, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 7467, 'weighted_acc': 53.03267045454545}, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3551, 'weighted_acc': 25.220170454545453}, 'mmlu_block_adapter_loss_blocks_pruned_12': {'weighted_acc': 23.863636363636363, 'total': 14080, 'correct': 3360}, 'block_11_l1_influence': 75.73442077636719, 'block_12_cosine_influence': 0.11026370525360107, 'block_10_shapley_influence': -8.3539666853124, 'eval_block_adapter_loss_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 10.77154023768538, 'avg_seq_perplexity': 48037.90677966102}, 'block_6_l2_influence': 0.892225444316864, 'mmlu_shapley_blocks_pruned_6': {'weighted_acc': 61.41335227272727, 'total': 14080, 'correct': 8647}, 'eval_block_adapter_loss_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 9.42539021120233, 'avg_seq_perplexity': 13420.126059322034}, 'mmlu_cosine_blocks_pruned_6': {'weighted_acc': 61.09375, 'total': 14080, 'correct': 8602}, 'mmlu_block_adapter_loss_blocks_pruned_1': {'total': 14080, 'correct': 3630, 'weighted_acc': 25.78125}, 'block_0_l2_influence': 0.2207471877336502, 'block_20_shapley_influence': -71.22060443565086, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_shapley_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 9.101940090373413, 'avg_seq_perplexity': 12057.879237288136}, 'eval_cosine_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 2.711810613082627, 'avg_seq_perplexity': 17.102032160354874}, 'block_30_relative_l2_influence': 0.39205995202064514, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 11.19265178098517, 'avg_seq_perplexity': 104679.1186440678}, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3792, 'weighted_acc': 26.931818181818183}, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3776, 'weighted_acc': 26.818181818181817}, 'block_29_shapley': 70.47788486998247, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 7975, 'weighted_acc': 56.640625}, 'eval_relative_l2_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_relative_l1_blocks_pruned_7': {'weighted_acc': 60.36931818181818, 'total': 14080, 'correct': 8500}, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3480, 'weighted_acc': 24.71590909090909}, 'block_14_shapley_influence': -78.69964389959651, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 9.17917439088983, 'avg_seq_perplexity': 10010.509533898305}, 'block_27_shapley': 88.84526755276227, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 3.145588503045551, 'avg_seq_perplexity': 35.2850776284428}, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 9.316699011851163, 'avg_seq_perplexity': 12538.251059322034}, 'mmlu_block_adapter_loss_blocks_pruned_19': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_block_adapter_loss_blocks_pruned_24': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_18_cosine_influence': 0.10629814863204956, 'block_25_shapley_influence': -90.53331139066847, 'eval_cosine_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 9.67355398404396, 'avg_seq_perplexity': 16228.45127118644}, 'eval_shapley_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 9.03699558064089, 'avg_seq_perplexity': 8675.80561440678}, 'block_24_relative_l1_influence': 0.3444015383720398, 'block_18_shapley': 68.08998257682848, 'block_14_relative_l1_influence': 0.5803967714309692, 'eval_block_adapter_loss_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 10.44049899860964, 'avg_seq_perplexity': 34782.03813559322}, 'eval_block_adapter_loss_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 9.916909427966102, 'avg_seq_perplexity': 20682.03813559322}, 'block_26_shapley': 92.92213393851958, 'eval_shapley_blocks_pruned_32': {'avg_seq_perplexity': 23974.521186440677, 'num_ex': 15104, 'avg_loss': 10.0598341085143}, 'block_19_relative_l1_influence': 0.5970667600631714, 'mmlu_relative_l1_blocks_pruned_21': {'correct': 3554, 'weighted_acc': 25.241477272727273, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 9.31493623377913, 'avg_seq_perplexity': 12448.621822033898}, 'block_21_cosine_influence': 0.061314284801483154, 'block_8_shapley_influence': 45.46171844334049, 'mmlu_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3562, 'weighted_acc': 25.298295454545453}, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 2.711810613082627, 'avg_seq_perplexity': 17.102032160354874}, 'eval_relative_l1_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 7.735594151383739, 'avg_seq_perplexity': 4852.316737288135}, 'block_9_l2_influence': 1.2580745220184326, 'block_24_cosine_influence': 0.041557133197784424, 'block_23_shapley_influence': -84.542522207944, 'eval_relative_l1_blocks_pruned_32': {'avg_loss': 10.0598341085143, 'avg_seq_perplexity': 23974.521186440677, 'num_ex': 15104}, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 8739, 'weighted_acc': 62.06676136363637}, 'eval_block_adapter_loss_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 9.23199980137712, 'avg_seq_perplexity': 11697.040254237289}, 'block_19_shapley_influence': -61.930483790414954, 'block_30_shapley_influence': -68.3708086506494, 'eval_shapley_blocks_pruned_4': {'avg_loss': 2.3731717901714777, 'avg_seq_perplexity': 12.112941935911016, 'num_ex': 15104}, 'block_26_relative_l1_influence': 0.3297420144081116, 'block_18_adapter_loss_influence': 0.005383650461832683, 'mmlu_block_adapter_loss_blocks_pruned_4': {'weighted_acc': 24.943181818181817, 'total': 14080, 'correct': 3512}, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.1723694882150424, 'avg_seq_perplexity': 9.970619330971928}, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 8733, 'weighted_acc': 62.02414772727273}, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 9.437045857057733, 'avg_seq_perplexity': 21351.849576271183}, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 9.845054497153072, 'avg_seq_perplexity': 19303.275423728817}, 'mmlu_relative_l2_blocks_pruned_12': {'total': 14080, 'correct': 3910, 'weighted_acc': 27.769886363636363}, 'block_19_l1_influence': 224.92823791503903, 'block_15_shapley_influence': -77.5004724949118, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3775, 'weighted_acc': 26.811079545454547}, 'block_9_relative_l1_influence': 0.627655029296875, 'eval_shapley_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 8.940158650026483, 'avg_seq_perplexity': 9868.856991525425}, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 5541, 'weighted_acc': 39.35369318181818}, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 5.4665279065148304, 'avg_seq_perplexity': 694.3173331567797}, 'block_16_shapley_influence': -78.50935653773367, 'eval_cosine_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 8.532565359341897, 'avg_seq_perplexity': 11089.050847457627}, 'mmlu_shapley_blocks_pruned_1': {'total': 14080, 'correct': 8739, 'weighted_acc': 62.06676136363637}, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3575, 'weighted_acc': 25.390625}, 'block_30_relative_l1_influence': 0.3945384919643402, 'block_22_shapley': 82.8393218933094, 'block_12_l1_influence': 81.4221420288086, 'block_3_relative_l2_influence': 0.7416099309921265, 'block_15_adapter_loss_influence': 0.003151853879292806, 'mmlu_relative_l2_blocks_pruned_11': {'weighted_acc': 43.50142045454545, 'total': 14080, 'correct': 6125}, 'eval_cosine_blocks_pruned_3': {'avg_loss': 2.1723694882150424, 'avg_seq_perplexity': 9.970619330971928, 'num_ex': 15104}, 'block_1_relative_l2_influence': 1.4524646997451782, 'block_21_adapter_loss_influence': 0.008428653081258139, '_timestamp': 1713962944.2366233, 'block_5_l2_influence': 0.7535498738288879, 'block_25_cosine_influence': 0.039582252502441406, 'block_3_shapley_influence': 170.6165414594354, 'block_9_shapley_influence': 19.5123670351922, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 8748, 'weighted_acc': 62.13068181818182}, 'block_28_cosine_influence': 0.05051100254058838, 'eval_cosine_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 8.491238351595603, 'avg_seq_perplexity': 5177.9608050847455}, 'mmlu_relative_l2_blocks_pruned_32': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_22_l1_influence': 228.232421875, 'block_26_cosine_influence': 0.03860604763031006, 'block_30_adapter_loss_influence': 0.0338586171468099, 'mmlu_block_adapter_loss_blocks_pruned_20': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_30_cosine_influence': 0.06166493892669678, 'mmlu_shapley_blocks_pruned_11': {'total': 14080, 'correct': 3397, 'weighted_acc': 24.126420454545453}, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 4.690334514036017, 'avg_seq_perplexity': 356.3968154131356}, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 10.066029694120765, 'avg_seq_perplexity': 42802.25847457627}, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 9.882300425384004, 'avg_seq_perplexity': 20002.877118644068}, 'block_2_cosine_influence': 0.18502628803253177, 'eval_cosine_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 5.695496122715837, 'avg_seq_perplexity': 877.6128177966102}, 'block_26_relative_l2_influence': 0.2953007221221924, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 8.660592289294227, 'avg_seq_perplexity': 6033.80031779661}, 'mmlu_relative_l1_blocks_pruned_2': {'weighted_acc': 62.265625, 'total': 14080, 'correct': 8767}, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 10.450250140691209, 'avg_seq_perplexity': 34967.45974576271}, 'mmlu_block_adapter_loss_blocks_pruned_10': {'weighted_acc': 24.730113636363637, 'total': 14080, 'correct': 3482}, 'mmlu_block_adapter_loss_blocks_pruned_2': {'total': 14080, 'correct': 3555, 'weighted_acc': 25.248579545454547}, 'eval_block_adapter_loss_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 11.029368255097989, 'avg_seq_perplexity': 61922.30508474576}, 'eval_block_adapter_loss_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 10.08946098715572, 'avg_seq_perplexity': 24282.400423728817}, 'block_21_shapley': 76.30240626801405, 'eval_shapley_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3598, 'weighted_acc': 25.553977272727273}, 'block_4_relative_l2_influence': 0.7396148443222046, 'block_19_adapter_loss_influence': 0.007193803787231445, 'eval_block_adapter_loss_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 9.81450278072034, 'avg_seq_perplexity': 18644.9343220339}, 'mmlu_block_adapter_loss_blocks_pruned_27': {'weighted_acc': 25.056818181818183, 'total': 14080, 'correct': 3528}, 'block_21_l2_influence': 4.614321708679199, 'block_28_l1_influence': 373.02777099609375, 'eval_shapley_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 8.361408298298464, 'avg_seq_perplexity': 6320.7886652542375}, 'eval_shapley_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 9.666993221994174, 'avg_seq_perplexity': 16155.457627118643}, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 6.925951424291578, 'avg_seq_perplexity': 2560.6800847457625}, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.041270110566735, 'avg_seq_perplexity': 23630.46186440678}, 'block_6_shapley': -76.6985663823703, 'block_6_l1_influence': 45.10020446777344, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 8739, 'weighted_acc': 62.06676136363637}, 'block_14_relative_l2_influence': 0.518645167350769, 'eval_relative_l1_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 9.451375670352224, 'avg_seq_perplexity': 13040.161016949152}, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 9.521522651284428, 'avg_seq_perplexity': 13979.002118644068}, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3293, 'weighted_acc': 23.38778409090909}, 'block_1_shapley': -274.9458549837432, 'eval_cosine_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 9.160187284825213, 'avg_seq_perplexity': 15456.152542372882}, 'mmlu_shapley_blocks_pruned_12': {'total': 14080, 'correct': 3580, 'weighted_acc': 25.426136363636363}, 'block_24_relative_l2_influence': 0.3090258240699768, 'block_13_adapter_loss_influence': 0.0023255348205566406, 'eval_relative_l2_blocks_pruned_20': {'avg_loss': 8.472817113844014, 'avg_seq_perplexity': 5098.376588983051, 'num_ex': 15104}, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 9.502341060315148, 'avg_seq_perplexity': 13674.354872881357}, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3440, 'weighted_acc': 24.431818181818183}, 'mmlu_block_adapter_loss_blocks_pruned_5': {'total': 14080, 'correct': 3580, 'weighted_acc': 25.426136363636363}, 'mmlu_block_adapter_loss_blocks_pruned_22': {'correct': 3778, 'weighted_acc': 26.832386363636363, 'total': 14080}, 'block_2_shapley': -255.98042961546489, 'block_7_l2_influence': 1.0574811697006226, 'eval_shapley_blocks_pruned_10': {'avg_loss': 6.439133983547404, 'avg_seq_perplexity': 1706.3603019067796, 'num_ex': 15104}, 'block_19_relative_l2_influence': 0.5338369607925415, 'block_25_adapter_loss_influence': 0.009386857350667318, 'block_0_cosine_influence': 0.4135543704032898, 'block_4_cosine_influence': 0.15797024965286255, 'block_20_adapter_loss_influence': 0.00822297732035319, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 8748, 'weighted_acc': 62.13068181818182}, 'eval_block_adapter_loss_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 9.907127251059322, 'avg_seq_perplexity': 20541.83898305085}, 'block_4_shapley': -130.9821362823088, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 3508, 'weighted_acc': 24.914772727272727}, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3532, 'weighted_acc': 25.085227272727273}, 'block_20_relative_l2_influence': 0.44386088848114014, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 3.9223094875529663, 'avg_seq_perplexity': 117.4652575476695}, 'block_8_shapley': -45.46171844334049, 'block_5_cosine_influence': 0.16186672449111938, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 9.628024860963984, 'avg_seq_perplexity': 15509.297669491523}, 'block_5_relative_l1_influence': 0.8043078184127808, 'mmlu_shapley_blocks_pruned_16': {'total': 14080, 'correct': 3556, 'weighted_acc': 25.255681818181817}, 'eval_relative_l2_blocks_pruned_1': {'avg_loss': 1.9705851926641949, 'avg_seq_perplexity': 8.499658099675584, 'num_ex': 15104}, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 8602, 'weighted_acc': 61.09375}, 'block_19_l2_influence': 4.501689910888672, 'mmlu_cosine_blocks_pruned_30': {'total': 14080, 'correct': 3596, 'weighted_acc': 25.539772727272727}, 'block_16_adapter_loss_influence': 0.00380253791809082, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 9.921556375794491, 'avg_seq_perplexity': 24455.705508474577}, 'eval_cosine_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 9.743970967955509, 'avg_seq_perplexity': 17614.685381355932}, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3562, 'weighted_acc': 25.298295454545453}, 'eval_relative_l2_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 8.830458818855933, 'avg_seq_perplexity': 15064.514830508477}, 'eval_block_adapter_loss_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 9.411894200211863, 'avg_seq_perplexity': 12617.127118644068}, 'block_14_l1_influence': 102.98343658447266, 'block_26_l2_influence': 5.562460422515869, 'block_16_relative_l2_influence': 0.5378744006156921, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3792, 'weighted_acc': 26.931818181818183}, 'block_11_l2_influence': 1.4943279027938845, 'block_1_cosine_influence': 0.22294455766677856, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3647, 'weighted_acc': 25.901988636363637}, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3776, 'weighted_acc': 26.818181818181817}, 'mmlu_block_adapter_loss_blocks_pruned_23': {'total': 14080, 'correct': 3629, 'weighted_acc': 25.774147727272727}, 'mmlu_relative_l2_blocks_pruned_21': {'correct': 3392, 'weighted_acc': 24.09090909090909, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'block_1_l1_influence': 13.24166488647461, 'block_17_l1_influence': 158.97177124023438, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3566, 'weighted_acc': 25.326704545454547}, 'block_23_relative_l2_influence': 0.3290492594242096, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 8.476673190876589, 'avg_seq_perplexity': 5203.1334745762715}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'use_sft': False, 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 800, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_rep_eval', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'use_logit_loss': False, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 256, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 500}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine
1,"{'eval_shapley_blocks_pruned_31': {'avg_loss': 11.022853010791843, 'avg_seq_perplexity': 61430.88559322034, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_0_adapter_loss_influence': 0.01184844970703125, 'eval_relative_l2_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 10.82129423497087, 'avg_seq_perplexity': 50224.42796610169}, 'eval_block_adapter_loss_blocks_pruned_0': {'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104}, 'mmlu_block_adapter_loss_blocks_pruned_22': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_0_relative_l1_influence': 1.4421809911727903, 'block_24_relative_l2_influence': 0.3090258240699768, 'block_29_relative_l1_influence': 0.41814184188842773, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 10.16986601231462, 'avg_seq_perplexity': 26214.593220338986}, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_25': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_block_adapter_loss_blocks_pruned_27': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_21_shapley': 146.5028555268241, 'block_18_cosine_influence': 0.10629814863204956, 'eval_cosine_blocks_pruned_2': {'avg_loss': 2.151787062822762, 'avg_seq_perplexity': 10.380382473185913, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 7705, 'weighted_acc': 54.72301136363637}, 'eval_cosine_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 9.971708653336863, 'avg_seq_perplexity': 21536.343220338986}, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 8651, 'weighted_acc': 61.44176136363637}, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 8413, 'weighted_acc': 59.75142045454545}, 'block_6_l2_influence': 0.892225444316864, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_shapley_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_12_adapter_loss_influence': 0.012409845987955729, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.729358996375133, 'avg_seq_perplexity': 17.803034378310382}, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 4.917198569087659, 'avg_seq_perplexity': 152.74222060381356}, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 4220, 'weighted_acc': 29.97159090909091}, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 10.364707817465572, 'avg_seq_perplexity': 31841.89194915254}, 'eval_shapley_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 10.650066828323624, 'avg_seq_perplexity': 42324.94491525424}, 'block_31_relative_l2_influence': 0.6457271575927734, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 8403, 'weighted_acc': 59.68039772727273}, 'eval_block_adapter_loss_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 9.973598674192267, 'avg_seq_perplexity': 21590.925847457627}, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 10.7926025390625, 'avg_seq_perplexity': 48828.53389830508}, 'block_8_l2_influence': 1.1437650918960571, 'eval_cosine_blocks_pruned_15': {'avg_seq_perplexity': 15924.377118644068, 'num_ex': 15104, 'avg_loss': 9.667236328125}, 'block_2_relative_l1_influence': 0.981797993183136, 'block_3_relative_l1_influence': 0.8714520931243896, 'eval_shapley_blocks_pruned_23': {'avg_seq_perplexity': 32032.17161016949, 'num_ex': 15104, 'avg_loss': 10.370175119173728}, 'mmlu_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_20_shapley': 134.68223800998854, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_shapley_blocks_pruned_11': {'avg_seq_perplexity': 3832.41657838983, 'num_ex': 15104, 'avg_loss': 8.222610732256356}, 'block_21_relative_l2_influence': 0.38818687200546265, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_21_l2_influence': 4.614321708679199, 'block_1_relative_l2_influence': 1.4524646997451782, 'block_14_relative_l1_influence': 0.5803967714309692, 'block_7_adapter_loss_influence': 0.01176309585571289, 'mmlu_relative_l2_blocks_pruned_14': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'eval_relative_l1_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.841818599377648, 'avg_seq_perplexity': 51256.220338983054}, 'eval_block_adapter_loss_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 10.37538276284428, 'avg_seq_perplexity': 32227.58686440678}, 'block_28_l2_influence': 7.54070520401001, 'block_12_relative_l1_influence': 0.5600433349609375, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 11.01204875364142, 'avg_seq_perplexity': 60766.47457627119}, 'block_17_l1_influence': 158.97177124023438, 'block_17_cosine_influence': 0.10533523559570312, 'eval_cosine_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.57950398073358, 'avg_seq_perplexity': 39433.661016949154}, 'eval_shapley_blocks_pruned_21': {'avg_loss': 10.45953886387712, 'avg_seq_perplexity': 34998.72457627119, 'num_ex': 15104}, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.11876924159163, 'avg_seq_perplexity': 24936.370762711864}, 'block_27_l1_influence': 311.27801513671875, '_runtime': 1730.8093919754028, 'block_28_shapley': 166.60876224406306, 'mmlu_cosine_blocks_pruned_30': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_16_relative_l1_influence': 0.6015039086341858, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l1_blocks_pruned_31': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'eval_relative_l2_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.845321396649894, 'avg_seq_perplexity': 51447.15254237288}, 'block_6_shapley_influence': 171.02760574862526, 'block_12_shapley_influence': 52.9189246338542, 'block_9_relative_l2_influence': 0.5662050247192383, 'block_18_relative_l2_influence': 0.5390745401382446, 'block_19_relative_l1_influence': 0.5970667600631714, 'eval_relative_l2_blocks_pruned_22': {'avg_seq_perplexity': 21305.02754237288, 'num_ex': 15104, 'avg_loss': 9.961225089380296}, 'block_2_shapley_influence': 166.17072637074733, 'block_8_shapley_influence': 146.59472381908404, 'eval_shapley_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 5.178442486261917, 'avg_seq_perplexity': 198.33108779131356}, 'mmlu_relative_l2_blocks_pruned_18': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_14': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_6_adapter_loss_influence': 0.011217276255289711, 'eval_relative_l1_blocks_pruned_8': {'avg_loss': 5.977714409262447, 'avg_seq_perplexity': 433.0037407309322, 'num_ex': 15104}, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.0044633251125528, 'avg_seq_perplexity': 9.07783637612553}, 'mmlu_relative_l1_blocks_pruned_1': {'weighted_acc': 62.27982954545455, 'total': 14080, 'correct': 8769}, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_2': {'avg_loss': 8.353910801774365, 'avg_seq_perplexity': 4657.058792372882, 'num_ex': 15104}, 'block_0_l2_influence': 0.2207471877336502, 'block_14_l1_influence': 102.98343658447266, 'block_19_l1_influence': 224.92823791503903, 'eval_relative_l2_blocks_pruned_2': {'avg_seq_perplexity': 10.380382473185913, 'num_ex': 15104, 'avg_loss': 2.151787062822762}, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 8722, 'weighted_acc': 61.94602272727273}, 'eval_block_adapter_loss_blocks_pruned_24': {'avg_loss': 10.54949433924788, 'avg_seq_perplexity': 38312.11440677966, 'num_ex': 15104}, 'mmlu_block_adapter_loss_blocks_pruned_15': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_13_shapley': -78.40060782144144, 'block_31_shapley': 81.73645999386747, 'block_5_shapley_influence': 160.9068339201071, 'mmlu_shapley_blocks_pruned_14': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_26_adapter_loss_influence': 0.019308725992838543, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_10_shapley': -214.4912995417272, 'block_28_shapley_influence': -166.60876224406306, 'block_20_relative_l1_influence': 0.492512971162796, 'block_25_relative_l2_influence': 0.29853856563568115, 'mmlu_block_adapter_loss_blocks_pruned_20': {'correct': 3784, 'weighted_acc': 26.875, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 10.434544450145657, 'avg_seq_perplexity': 34137.54661016949}, 'block_3_shapley': -242.71651782239633, 'mmlu_cosine_blocks_pruned_9': {'total': 14080, 'correct': 5518, 'weighted_acc': 39.19034090909091}, 'eval_cosine_blocks_pruned_12': {'avg_seq_perplexity': 6578.521716101695, 'num_ex': 15104, 'avg_loss': 8.774492684057204}, 'eval_cosine_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 9.593588618908898, 'avg_seq_perplexity': 14791.795550847455}, 'block_27_relative_l1_influence': 0.34061965346336365, 'eval_relative_l2_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.845321396649894, 'avg_seq_perplexity': 51447.15254237288}, 'mmlu_relative_l2_blocks_pruned_12': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_2': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_29_shapley': 157.43147416813397, 'block_10_l1_influence': 69.92584228515625, 'block_31_cosine_influence': 0.17495238780975342, 'block_15_relative_l2_influence': 0.5273190140724182, 'block_16_adapter_loss_influence': 0.012253443400065104, 'mmlu_relative_l1_blocks_pruned_32': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'block_12_l2_influence': 1.6084082126617432, 'eval_cosine_blocks_pruned_22': {'avg_loss': 9.961225089380296, 'avg_seq_perplexity': 21305.02754237288, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_13': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 10.630605923927437, 'avg_seq_perplexity': 41523.43644067797}, 'eval_block_adapter_loss_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 10.39238674357786, 'avg_seq_perplexity': 32770.2436440678}, 'eval_block_adapter_loss_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.298940884864937, 'avg_seq_perplexity': 29860.438559322032}, 'block_0_relative_l2_influence': 1.721010446548462, 'mmlu_relative_l1_blocks_pruned_20': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_30_l2_influence': 11.151267051696776, 'block_31_l2_influence': 20.97136688232422, 'block_19_cosine_influence': 0.09693765640258788, 'eval_cosine_blocks_pruned_0': {'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104, 'avg_loss': 1.9087995108911544}, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 8733, 'weighted_acc': 62.02414772727273}, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 8651, 'weighted_acc': 61.44176136363637}, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 3602, 'weighted_acc': 25.582386363636363}, 'block_26_l1_influence': 278.9413146972656, 'eval_shapley_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 9.689226570775954, 'avg_seq_perplexity': 16275.935381355932}, 'eval_block_adapter_loss_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 10.450137380826272, 'avg_seq_perplexity': 34702.41525423729}, 'block_4_shapley': -228.7946623573381, 'block_20_cosine_influence': 0.07509088516235352, 'eval_cosine_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 10.361071570444915, 'avg_seq_perplexity': 31690.10593220339}, 'block_11_adapter_loss_influence': 0.011142253875732422, 'mmlu_block_adapter_loss_blocks_pruned_28': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_cosine_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 7.457944708355402, 'avg_seq_perplexity': 1822.864804025424}, 'block_28_relative_l1_influence': 0.37784501910209656, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 6667, 'weighted_acc': 47.35085227272727}, 'block_7_shapley': -131.09587198143362, 'block_7_l2_influence': 1.0574811697006226, 'block_25_cosine_influence': 0.039582252502441406, 'block_14_adapter_loss_influence': 0.011561711629231771, 'block_30_relative_l2_influence': 0.39205995202064514, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 10.630605923927437, 'avg_seq_perplexity': 41523.43644067797}, 'block_12_cosine_influence': 0.11026370525360107, 'block_31_shapley_influence': -81.73645999386747, 'mmlu_shapley_blocks_pruned_1': {'total': 14080, 'correct': 8736, 'weighted_acc': 62.04545454545455}, 'block_2_relative_l2_influence': 0.9229852557182312, 'block_3_relative_l2_influence': 0.7416099309921265, 'mmlu_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_23': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_4_l1_influence': 29.467506408691406, 'block_12_l1_influence': 81.4221420288086, 'eval_shapley_blocks_pruned_6': {'avg_seq_perplexity': 78.62802899894068, 'num_ex': 15104, 'avg_loss': 4.256072998046875}, 'mmlu_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 11.407563807600637, 'avg_seq_perplexity': 90227.3813559322}, 'mmlu_block_adapter_loss_blocks_pruned_11': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 11.01204875364142, 'avg_seq_perplexity': 60766.47457627119}, 'eval_block_adapter_loss_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 10.785960051972989, 'avg_seq_perplexity': 48455.23728813559}, 'mmlu_block_adapter_loss_blocks_pruned_21': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_block_adapter_loss_blocks_pruned_10': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_19_shapley': 121.7295535254863, 'block_26_shapley': 172.83291555252123, 'block_20_l2_influence': 4.5660319328308105, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 8694, 'weighted_acc': 61.74715909090909}, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 10.909782797603285, 'avg_seq_perplexity': 54865.338983050846}, 'block_1_l2_influence': 0.7911360859870911, 'eval_cosine_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.0044633251125528, 'avg_seq_perplexity': 9.07783637612553}, 'eval_shapley_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 6.784424345372087, 'avg_seq_perplexity': 962.5460805084746}, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 8733, 'weighted_acc': 62.02414772727273}, 'eval_relative_l2_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 10.144143314684852, 'avg_seq_perplexity': 25577.53813559322}, 'eval_block_adapter_loss_blocks_pruned_18': {'avg_seq_perplexity': 49539.27118644068, 'num_ex': 15104, 'avg_loss': 10.807736154329978}, 'eval_shapley_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.775023379568326, 'avg_seq_perplexity': 47955.88559322034}, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 11.085101628707626, 'avg_seq_perplexity': 65415.36016949153}, 'mmlu_relative_l1_blocks_pruned_29': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_29': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_23_shapley': 160.41883789115056, 'block_29_l1_influence': 458.3070373535156, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 11.01204875364142, 'avg_seq_perplexity': 60766.47457627119}, 'block_7_shapley_influence': 131.09587198143362, 'block_6_relative_l1_influence': 0.7311972975730896, 'eval_shapley_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 9.940222788665254, 'avg_seq_perplexity': 20894.64406779661}, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_20_adapter_loss_influence': 0.016853809356689453, 'eval_block_adapter_loss_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 10.57990019200212, 'avg_seq_perplexity': 39458.94915254237}, 'eval_relative_l1_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 8.222610732256356, 'avg_seq_perplexity': 3832.41657838983}, 'block_8_cosine_influence': 0.14205163717269895, 'block_27_cosine_influence': 0.04082536697387695, 'block_16_shapley_influence': -44.04570245774846, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_15_relative_l1_influence': 0.5998882055282593, 'block_12_shapley': -52.9189246338542, 'block_25_shapley': 173.41311348670274, 'block_20_shapley_influence': -134.68223800998854, 'mmlu_cosine_blocks_pruned_13': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'eval_shapley_blocks_pruned_24': {'avg_seq_perplexity': 33183.53813559322, 'num_ex': 15104, 'avg_loss': 10.406048273636124}, 'eval_shapley_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 11.01204875364142, 'avg_seq_perplexity': 60766.47457627119}, 'block_26_l2_influence': 5.562460422515869, 'block_1_adapter_loss_influence': 0.05214341481526693, 'mmlu_block_adapter_loss_blocks_pruned_19': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_13_l1_influence': 89.14859771728516, 'block_25_l2_influence': 5.208392143249512, 'block_28_relative_l2_influence': 0.34173184633255005, 'mmlu_relative_l2_blocks_pruned_29': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 6.434645313327596, 'avg_seq_perplexity': 673.1654528601695}, 'mmlu_relative_l1_blocks_pruned_9': {'correct': 6009, 'weighted_acc': 42.67755681818182, 'total': 14080}, 'block_4_shapley_influence': 228.7946623573381, 'block_22_shapley_influence': -154.19038941815336, 'eval_cosine_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 5.590587034063824, 'avg_seq_perplexity': 301.31236758474574}, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 8722, 'weighted_acc': 61.94602272727273}, 'eval_cosine_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 10.16986601231462, 'avg_seq_perplexity': 26214.593220338986}, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 8651, 'weighted_acc': 61.44176136363637}, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 8413, 'weighted_acc': 59.75142045454545}, 'mmlu_block_adapter_loss_blocks_pruned_7': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_24_l2_influence': 4.978168487548828, 'eval_shapley_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 10.22394936771716, 'avg_seq_perplexity': 27678.08686440678}, 'mmlu_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_30_relative_l1_influence': 0.3945384919643402, 'eval_relative_l2_blocks_pruned_5': {'avg_seq_perplexity': 33.085143008474574, 'num_ex': 15104, 'avg_loss': 3.3311889131190413}, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 8403, 'weighted_acc': 59.68039772727273}, 'block_16_l2_influence': 2.781949758529663, 'block_31_l1_influence': 752.0183715820312, 'block_10_adapter_loss_influence': 0.012039820353190104, 'eval_relative_l2_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 8.222610732256356, 'avg_seq_perplexity': 3832.41657838983}, 'mmlu_block_adapter_loss_blocks_pruned_12': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_shapley_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 10.091886875993117, 'avg_seq_perplexity': 24280.44279661017}, 'block_28_adapter_loss_influence': 0.025749842325846355, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 3602, 'weighted_acc': 25.582386363636363}, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_13_adapter_loss_influence': 0.011696656545003256, 'mmlu_cosine_blocks_pruned_18': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'eval_shapley_blocks_pruned_17': {'avg_loss': 9.975612834348516, 'avg_seq_perplexity': 21649.093220338986, 'num_ex': 15104}, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, '_timestamp': 1713962942.496241, 'mmlu_shapley_blocks_pruned_16': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_27_l2_influence': 6.233545780181885, 'block_13_cosine_influence': 0.10623729228973389, 'block_24_shapley_influence': -167.3268940939057, 'eval_cosine_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 3.3311889131190413, 'avg_seq_perplexity': 33.085143008474574}, 'block_24_adapter_loss_influence': 0.018167495727539062, 'mmlu_relative_l2_blocks_pruned_17': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_17': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_5_shapley': -160.9068339201071, 'block_23_l2_influence': 4.856762886047363, 'block_29_l2_influence': 9.704376220703123, 'mmlu_shapley_blocks_pruned_7': {'total': 14080, 'correct': 8058, 'weighted_acc': 57.23011363636363}, 'eval_relative_l2_blocks_pruned_6': {'avg_loss': 4.07931777178231, 'avg_seq_perplexity': 69.17085705773304, 'num_ex': 15104}, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 8374, 'weighted_acc': 59.47443181818182}, 'block_4_cosine_influence': 0.15797024965286255, 'block_17_shapley_influence': -84.77220112822388, 'eval_cosine_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.361862958487816, 'avg_seq_perplexity': 31715.96186440678}, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_10_cosine_influence': 0.12535077333450317, 'eval_shapley_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.813622426178496, 'avg_seq_perplexity': 49840.22881355932}, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 9.419102555614408, 'avg_seq_perplexity': 12684.199152542373}, 'block_28_l1_influence': 373.02777099609375, 'eval_cosine_blocks_pruned_27': {'avg_seq_perplexity': 39807.59322033898, 'num_ex': 15104, 'avg_loss': 10.589560298596398}, 'block_14_relative_l2_influence': 0.518645167350769, 'block_23_adapter_loss_influence': 0.01780049006144206, 'eval_relative_l2_blocks_pruned_3': {'avg_seq_perplexity': 12.71528237552966, 'num_ex': 15104, 'avg_loss': 2.3742099050748147}, 'mmlu_relative_l1_blocks_pruned_3': {'weighted_acc': 62.02414772727273, 'total': 14080, 'correct': 8733}, 'eval_relative_l2_blocks_pruned_26': {'avg_loss': 10.44263522907839, 'avg_seq_perplexity': 34412.851694915254, 'num_ex': 15104}, 'block_2_l1_influence': 16.640350341796875, 'block_28_cosine_influence': 0.05051100254058838, 'block_13_shapley_influence': 78.40060782144144, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 8374, 'weighted_acc': 59.47443181818182}, 'block_21_relative_l1_influence': 0.42666095495224, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 10.692702471199684, 'avg_seq_perplexity': 44214.17796610169}, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 3640, 'weighted_acc': 25.852272727272727}, 'block_11_cosine_influence': 0.11712527275085448, 'eval_shapley_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9928568177304025, 'avg_seq_perplexity': 8.778271691273835}, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.56920041876324, 'avg_seq_perplexity': 39054}, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_7_l1_influence': 53.392879486083984, 'block_21_l1_influence': 229.7406768798828, 'block_30_cosine_influence': 0.06166493892669678, 'block_8_relative_l2_influence': 0.5771993398666382, 'mmlu_relative_l1_blocks_pruned_12': {'total': 14080, 'correct': 3832, 'weighted_acc': 27.21590909090909}, 'eval_block_adapter_loss_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.767050532971398, 'avg_seq_perplexity': 47583.94491525424}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'block_2_cosine_influence': 0.18502628803253177, 'eval_cosine_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.845321396649894, 'avg_seq_perplexity': 51447.15254237288}, 'block_12_relative_l2_influence': 0.5020490884780884, 'block_19_adapter_loss_influence': 0.01610740025838216, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.56920041876324, 'avg_seq_perplexity': 39054}, 'mmlu_block_adapter_loss_blocks_pruned_4': {'total': 14080, 'correct': 3325, 'weighted_acc': 23.615056818181817}, 'block_16_relative_l2_influence': 0.5378744006156921, 'mmlu_relative_l1_blocks_pruned_15': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'eval_cosine_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 4.917198569087659, 'avg_seq_perplexity': 152.74222060381356}, 'eval_relative_l1_blocks_pruned_26': {'avg_loss': 10.44263522907839, 'avg_seq_perplexity': 34412.851694915254, 'num_ex': 15104}, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 10.491556458554026, 'avg_seq_perplexity': 36167.207627118645}, 'block_22_shapley': 154.19038941815336, 'mmlu_cosine_blocks_pruned_14': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 7285, 'weighted_acc': 51.74005681818182}, 'block_7_relative_l2_influence': 0.6367295980453491, 'block_5_adapter_loss_influence': 0.009730021158854166, 'mmlu_relative_l1_blocks_pruned_14': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_shapley_blocks_pruned_3': {'avg_loss': 2.3742099050748147, 'avg_seq_perplexity': 12.71528237552966, 'num_ex': 15104}, 'block_18_relative_l1_influence': 0.6067447066307068, 'block_19_relative_l2_influence': 0.5338369607925415, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 10.481280827926376, 'avg_seq_perplexity': 35785.51271186441}, 'eval_cosine_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 8.222610732256356, 'avg_seq_perplexity': 3832.41657838983}, 'eval_relative_l1_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.729358996375133, 'avg_seq_perplexity': 17.803034378310382}, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 4.917198569087659, 'avg_seq_perplexity': 152.74222060381356}, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 10.67598918332892, 'avg_seq_perplexity': 43451.24152542373}, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 11.417873576536016, 'avg_seq_perplexity': 91219.71186440678}, 'block_2_adapter_loss_influence': 0.010465621948242188, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 10.190140029131356, 'avg_seq_perplexity': 26799.01906779661}, 'block_8_shapley': -146.59472381908404, 'block_3_l2_influence': 0.43618279695510864, 'block_14_l2_influence': 2.054142475128174, 'block_30_shapley_influence': -167.6517894450695, 'block_4_relative_l1_influence': 0.8453354835510254, 'eval_shapley_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 10.806915800450213, 'avg_seq_perplexity': 49527.02118644068}, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 10.864425400556144, 'avg_seq_perplexity': 52446.80084745763}, 'block_0_cosine_influence': 0.4135543704032898, 'mmlu_cosine_blocks_pruned_21': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 8400, 'weighted_acc': 59.65909090909091}, 'eval_shapley_blocks_pruned_28': {'avg_loss': 10.69918874966896, 'avg_seq_perplexity': 44474.3093220339, 'num_ex': 15104}, 'block_20_relative_l2_influence': 0.44386088848114014, 'block_25_relative_l1_influence': 0.3312523663043976, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.335003351761124, 'avg_seq_perplexity': 30964.883474576272}, 'block_6_l1_influence': 45.10020446777344, 'block_0_shapley_influence': 198.15517327573997, 'eval_cosine_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 9.572323556673728, 'avg_seq_perplexity': 14489.996822033898}, 'eval_shapley_blocks_pruned_12': {'avg_seq_perplexity': 6578.521716101695, 'num_ex': 15104, 'avg_loss': 8.774492684057204}, 'eval_relative_l1_blocks_pruned_12': {'avg_seq_perplexity': 10475.275423728814, 'num_ex': 15104, 'avg_loss': 9.23883573887712}, 'mmlu_relative_l2_blocks_pruned_22': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'block_3_shapley_influence': 242.71651782239633, 'block_30_adapter_loss_influence': 0.05289395650227865, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_8': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_0_shapley': -198.15517327573997, 'eval_shapley_blocks_pruned_4': {'avg_seq_perplexity': 17.38218559653072, 'num_ex': 15104, 'avg_loss': 2.758414316985567}, 'block_5_relative_l1_influence': 0.8043078184127808, 'block_27_relative_l2_influence': 0.3059185743331909, 'block_22_adapter_loss_influence': 0.017243226369222004, 'eval_relative_l1_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 10.86027914790784, 'avg_seq_perplexity': 52228.58050847457}, 'eval_relative_l2_blocks_pruned_24': {'avg_seq_perplexity': 31983.129237288136, 'num_ex': 15104, 'avg_loss': 10.370058221332098}, 'mmlu_block_adapter_loss_blocks_pruned_1': {'total': 14080, 'correct': 3255, 'weighted_acc': 23.117897727272727}, 'block_16_l1_influence': 139.7761688232422, 'block_3_cosine_influence': 0.15420573949813843, 'mmlu_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_blocks_pruned_27': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'block_24_cosine_influence': 0.041557133197784424, 'block_26_shapley_influence': -172.83291555252123, 'mmlu_cosine_blocks_pruned_25': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_17_relative_l2_influence': 0.5179083943367004, 'block_20_l1_influence': 228.29544067382812, 'mmlu_cosine_blocks_pruned_10': {'weighted_acc': 25.852272727272727, 'total': 14080, 'correct': 3640}, 'block_26_relative_l2_influence': 0.2953007221221924, 'eval_shapley_blocks_pruned_9': {'avg_loss': 7.075572385626324, 'avg_seq_perplexity': 1264.9610699152545, 'num_ex': 15104}, 'block_29_adapter_loss_influence': 0.03658612569173177, 'mmlu_cosine_blocks_pruned_1': {'correct': 8769, 'weighted_acc': 62.27982954545455, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 9.79928019895392, 'avg_seq_perplexity': 19764.627118644068}, 'eval_relative_l1_blocks_pruned_24': {'avg_loss': 10.406017238810913, 'avg_seq_perplexity': 33182.71822033898, 'num_ex': 15104}, 'block_17_shapley': 84.77220112822388, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_shapley_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 10.965133408368644, 'avg_seq_perplexity': 57996.34322033898}, 'block_23_relative_l1_influence': 0.367011696100235, 'eval_block_adapter_loss_blocks_pruned_17': {'avg_seq_perplexity': 61290.36440677966, 'num_ex': 15104, 'avg_loss': 11.02072712526483}, 'eval_shapley_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 10.496054439221398, 'avg_seq_perplexity': 36303.21610169492}, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 10.48624226198358, 'avg_seq_perplexity': 35940.00847457627}, 'block_15_l1_influence': 119.42102813720705, 'block_15_cosine_influence': 0.11080324649810792, 'block_21_cosine_influence': 0.061314284801483154, 'block_11_shapley_influence': 80.75518242486055, 'block_21_shapley_influence': -146.5028555268241, 'block_6_relative_l2_influence': 0.6482520699501038, 'block_4_l2_influence': 0.5930313467979431, 'eval_cosine_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.192558676509536, 'avg_seq_perplexity': 26812.18220338983}, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_block_adapter_loss_blocks_pruned_19': {'avg_loss': 10.406430001986228, 'avg_seq_perplexity': 33232.09110169492, 'num_ex': 15104}, 'block_8_adapter_loss_influence': 0.01159207026163737, 'eval_block_adapter_loss_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 10.68892346398305, 'avg_seq_perplexity': 44037.34745762712}, 'block_19_shapley_influence': -121.7295535254863, 'eval_cosine_blocks_pruned_3': {'avg_loss': 2.3742099050748147, 'avg_seq_perplexity': 12.71528237552966, 'num_ex': 15104}, 'eval_cosine_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.729358996375133, 'avg_seq_perplexity': 17.803034378310382}, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'block_24_relative_l1_influence': 0.3444015383720398, 'block_29_relative_l2_influence': 0.39976611733436584, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.151787062822762, 'avg_seq_perplexity': 10.380382473185913}, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 10.973113496424787, 'avg_seq_perplexity': 58452.43220338983}, 'block_8_l1_influence': 57.74581527709961, 'block_19_l2_influence': 4.501689910888672, 'block_25_shapley_influence': -173.41311348670274, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.0044633251125528, 'avg_seq_perplexity': 9.07783637612553}, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 5.572782354839777, 'avg_seq_perplexity': 304.66548596398303}, 'mmlu_relative_l1_blocks_pruned_8': {'total': 14080, 'correct': 7624, 'weighted_acc': 54.14772727272727}, 'eval_shapley_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 9.03687144134004, 'avg_seq_perplexity': 8514.646186440677}, 'block_31_adapter_loss_influence': 0.1963322957356771, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 10.48624226198358, 'avg_seq_perplexity': 35940.00847457627}, 'mmlu_relative_l2_blocks_pruned_23': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_31_relative_l1_influence': 0.5326863527297974, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_5': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_7_relative_l1_influence': 0.7128912806510925, 'block_10_relative_l2_influence': 0.5431956648826599, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_9': {'avg_seq_perplexity': 93783.38983050847, 'num_ex': 15104, 'avg_loss': 11.44622285487288}, 'block_9_shapley': -132.66409260194786, 'block_15_shapley_influence': -5.785302434236769, 'eval_cosine_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 10.916288731461863, 'avg_seq_perplexity': 55208.101694915254}, 'block_1_shapley_influence': 198.1885928130278, 'block_9_shapley_influence': 132.66409260194786, 'block_22_relative_l2_influence': 0.34081655740737915, 'mmlu_relative_l2_blocks_pruned_1': {'weighted_acc': 62.27982954545455, 'total': 14080, 'correct': 8769}, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_shapley_blocks_pruned_14': {'avg_seq_perplexity': 10346.379237288136, 'num_ex': 15104, 'avg_loss': 9.232863604012184}, 'block_13_relative_l2_influence': 0.499140352010727, 'block_30_shapley': 167.6517894450695, 'block_26_cosine_influence': 0.03860604763031006, 'eval_shapley_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.132721981759799, 'avg_seq_perplexity': 9.904223425913663}, 'mmlu_cosine_blocks_pruned_28': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_shapley_blocks_pruned_5': {'total': 14080, 'correct': 8540, 'weighted_acc': 60.65340909090909}, 'block_4_relative_l2_influence': 0.7396148443222046, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 8722, 'weighted_acc': 61.94602272727273}, 'block_16_shapley': 44.04570245774846, 'block_11_l1_influence': 75.73442077636719, 'mmlu_shapley_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'block_18_adapter_loss_influence': 0.014547348022460938, 'mmlu_block_adapter_loss_blocks_pruned_9': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_23_l1_influence': 243.9031219482422, 'eval_cosine_blocks_pruned_32': {'avg_seq_perplexity': 60766.47457627119, 'num_ex': 15104, 'avg_loss': 11.01204875364142}, 'block_11_relative_l1_influence': 0.584148645401001, 'mmlu_relative_l2_blocks_pruned_0': {'weighted_acc': 62.52840909090909, 'total': 14080, 'correct': 8804}, 'block_14_cosine_influence': 0.11168920993804932, 'eval_cosine_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 6.043702206369174, 'avg_seq_perplexity': 468.7094147245763}, 'block_5_relative_l2_influence': 0.6987913250923157, 'mmlu_block_adapter_loss_blocks_pruned_26': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_cosine_blocks_pruned_17': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'block_1_l1_influence': 13.24166488647461, 'block_16_cosine_influence': 0.1095556616783142, 'eval_relative_l1_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 10.916288731461863, 'avg_seq_perplexity': 55208.101694915254}, 'mmlu_shapley_blocks_pruned_21': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_8_relative_l1_influence': 0.64280766248703, 'block_1_cosine_influence': 0.22294455766677856, 'block_29_shapley_influence': -157.43147416813397, 'block_7_cosine_influence': 0.15521425008773804, 'block_3_adapter_loss_influence': 0.009990374247233072, 'block_9_adapter_loss_influence': 0.01157506306966146, 'block_17_adapter_loss_influence': 0.013383706410725912, 'block_5_l2_influence': 0.7535498738288879, 'mmlu_shapley_blocks_pruned_11': {'total': 14080, 'correct': 3602, 'weighted_acc': 25.582386363636363}, 'eval_relative_l2_blocks_pruned_30': {'avg_loss': 10.916288731461863, 'avg_seq_perplexity': 55208.101694915254, 'num_ex': 15104}, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 3640, 'weighted_acc': 25.852272727272727}, 'eval_block_adapter_loss_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 11.103114241260592, 'avg_seq_perplexity': 66575.35593220338}, 'mmlu_block_adapter_loss_blocks_pruned_31': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_9_l1_influence': 63.490989685058594, 'block_18_l1_influence': 191.0208740234375, 'block_23_shapley_influence': -160.41883789115056, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 6009, 'weighted_acc': 42.67755681818182}, 'block_9_relative_l1_influence': 0.627655029296875, 'block_10_l2_influence': 1.3821907043457031, 'block_5_cosine_influence': 0.16186672449111938, 'block_23_cosine_influence': 0.04650062322616577, 'block_10_relative_l1_influence': 0.6037847995758057, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 3.3311889131190413, 'avg_seq_perplexity': 33.085143008474574}, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 11.114956096067267, 'avg_seq_perplexity': 67345.04237288136}, 'block_10_shapley_influence': 214.4912995417272, 'mmlu_shapley_blocks_pruned_12': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'block_13_relative_l1_influence': 0.5605783462524414, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 7.075572385626324, 'avg_seq_perplexity': 1264.9610699152545}, 'mmlu_cosine_blocks_pruned_31': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_shapley_blocks_pruned_28': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'block_22_relative_l1_influence': 0.37703049182891846, 'eval_block_adapter_loss_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 10.970078290519067, 'avg_seq_perplexity': 58278.93644067797}, 'block_22_l2_influence': 4.55768346786499, 'block_14_shapley_influence': 10.283340417890145, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_22_l1_influence': 228.232421875, 'block_4_adapter_loss_influence': 0.009591897328694662, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 3640, 'weighted_acc': 25.852272727272727}, 'mmlu_block_adapter_loss_blocks_pruned_24': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, '_step': 337, 'block_1_shapley': -198.1885928130278, 'block_9_l2_influence': 1.2580745220184326, 'block_29_cosine_influence': 0.060435473918914795, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_15': {'avg_loss': 11.159946247682733, 'avg_seq_perplexity': 70423.42796610169, 'num_ex': 15104}, '_wandb': {'runtime': 1730}, 'block_30_l1_influence': 491.8204956054687, 'block_11_relative_l2_influence': 0.5241920948028564, 'block_21_adapter_loss_influence': 0.01707601547241211, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 10.545494984772246, 'avg_seq_perplexity': 38148.41949152543}, 'eval_block_adapter_loss_blocks_pruned_20': {'avg_loss': 10.320895954713984, 'avg_seq_perplexity': 30533.322033898305, 'num_ex': 15104}, 'eval_cosine_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 4.07931777178231, 'avg_seq_perplexity': 69.17085705773304}, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 8733, 'weighted_acc': 62.02414772727273}, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_18_shapley': 97.01585790194488, 'block_15_l2_influence': 2.3565738201141357, 'block_18_l2_influence': 3.801361083984375, 'block_1_relative_l1_influence': 1.1122174263000488, 'mmlu_block_adapter_loss_blocks_pruned_30': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 10.634097341763772, 'avg_seq_perplexity': 41661.77118644068}, 'block_14_shapley': -10.283340417890145, 'block_24_shapley': 167.3268940939057, 'block_11_l2_influence': 1.4943279027938845, 'eval_cosine_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.11876924159163, 'avg_seq_perplexity': 24936.370762711864}, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 4.07931777178231, 'avg_seq_perplexity': 69.17085705773304}, 'eval_relative_l2_blocks_pruned_10': {'avg_seq_perplexity': 1822.864804025424, 'num_ex': 15104, 'avg_loss': 7.457944708355402}, 'block_2_l2_influence': 0.35869675874710083, 'block_3_l1_influence': 21.666114807128903, 'block_22_cosine_influence': 0.04935646057128906, 'mmlu_cosine_blocks_pruned_16': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'eval_block_adapter_loss_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 9.04949951171875, 'avg_seq_perplexity': 9165.131355932202}, 'block_11_shapley': -80.75518242486055, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 3602, 'weighted_acc': 25.582386363636363}, 'eval_relative_l1_blocks_pruned_10': {'avg_seq_perplexity': 1822.864804025424, 'num_ex': 15104, 'avg_loss': 7.457944708355402}, 'eval_shapley_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 7.457944708355402, 'avg_seq_perplexity': 1822.864804025424}, 'mmlu_block_adapter_loss_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_2_shapley': -166.17072637074733, 'block_13_l2_influence': 1.7644473314285278, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 8413, 'weighted_acc': 59.75142045454545}, 'eval_cosine_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 10.12543862552966, 'avg_seq_perplexity': 25120.014830508473}, 'block_27_adapter_loss_influence': 0.021664937337239586, 'mmlu_block_adapter_loss_blocks_pruned_3': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_27_shapley': 177.01980827220018, 'block_5_l1_influence': 38.106101989746094, 'block_24_l1_influence': 250.06495666503903, 'mmlu_block_adapter_loss_blocks_pruned_6': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 11.57689808990996, 'avg_seq_perplexity': 106895.89830508476}, 'block_27_shapley_influence': -177.01980827220018, 'eval_shapley_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_block_adapter_loss_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 11.427611270193326, 'avg_seq_perplexity': 92135.57627118644}, 'eval_block_adapter_loss_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 10.579550532971398, 'avg_seq_perplexity': 39483.398305084746}, 'block_6_shapley': -171.02760574862526, 'block_15_shapley': 5.785302434236769, 'block_26_relative_l1_influence': 0.3297420144081116, 'block_25_adapter_loss_influence': 0.018854459126790363, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 10.65618379237288, 'avg_seq_perplexity': 42651.34322033898}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.572258383540785, 'avg_seq_perplexity': 39169.101694915254}, 'eval_cosine_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 10.144143314684852, 'avg_seq_perplexity': 25577.53813559322}, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_17_relative_l1_influence': 0.5806313753128052, 'eval_block_adapter_loss_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.095649331302964, 'avg_seq_perplexity': 24433.6843220339}, 'mmlu_block_adapter_loss_blocks_pruned_16': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.572258383540785, 'avg_seq_perplexity': 39169.101694915254}, 'mmlu_relative_l1_blocks_pruned_23': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'block_0_l1_influence': 8.679248809814453, 'block_6_cosine_influence': 0.15589243173599243, 'block_18_shapley_influence': -97.01585790194488, 'eval_cosine_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 9.354814949682204, 'avg_seq_perplexity': 11690.63347457627}, 'eval_shapley_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 9.775236485368117, 'avg_seq_perplexity': 17720.78283898305}, 'eval_relative_l2_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 10.326387049788137, 'avg_seq_perplexity': 30673.495762711864}, 'eval_block_adapter_loss_blocks_pruned_29': {'avg_seq_perplexity': 31679.4406779661, 'num_ex': 15104, 'avg_loss': 10.35876982090837}, 'mmlu_cosine_blocks_pruned_5': {'total': 14080, 'correct': 8403, 'weighted_acc': 59.68039772727273}, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_15_adapter_loss_influence': 0.012500286102294922, 'mmlu_relative_l2_blocks_pruned_6': {'correct': 8374, 'weighted_acc': 59.47443181818182, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_23_relative_l2_influence': 0.3290492594242096, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l1_blocks_pruned_3': {'avg_seq_perplexity': 12.71528237552966, 'num_ex': 15104, 'avg_loss': 2.3742099050748147}, 'mmlu_block_adapter_loss_blocks_pruned_18': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'block_17_l2_influence': 3.158239364624023, 'block_9_cosine_influence': 0.13170182704925537, 'eval_cosine_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 9.92217189982786, 'avg_seq_perplexity': 20508.425847457627}, 'eval_shapley_blocks_pruned_5': {'avg_seq_perplexity': 30.096253475900426, 'num_ex': 15104, 'avg_loss': 3.2928182310977223}, 'mmlu_shapley_blocks_pruned_2': {'weighted_acc': 62.07386363636363, 'total': 14080, 'correct': 8740}, 'mmlu_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_25_l1_influence': 259.87945556640625, 'eval_cosine_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 10.630605923927437, 'avg_seq_perplexity': 41523.43644067797}, 'mmlu_cosine_blocks_pruned_26': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'use_sft': False, 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 800, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_rep_eval', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'use_logit_loss': False, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 32, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 500}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine
2,"{'block_8_l2_influence': 1.1437650918960571, 'block_14_l1_influence': 102.98343658447266, 'block_13_shapley_influence': 65.80705834925169, 'eval_cosine_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_cosine_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 3.4872177899894066, 'avg_seq_perplexity': 37.557964777542374}, 'mmlu_shapley_blocks_pruned_1': {'total': 14080, 'correct': 8732, 'weighted_acc': 62.01704545454545}, 'eval_relative_l1_blocks_pruned_13': {'avg_loss': 11.212603035619704, 'avg_seq_perplexity': 74498.99152542373, 'num_ex': 15104}, 'block_24_relative_l1_influence': 0.3444015383720398, 'block_18_adapter_loss_influence': 0.0463708241780599, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 6976, 'weighted_acc': 49.54545454545455}, 'block_17_adapter_loss_influence': 0.05002657572428385, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_15': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_27_shapley': 177.32150208613572, 'block_21_relative_l1_influence': 0.42666095495224, 'block_27_relative_l1_influence': 0.34061965346336365, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 8.55674459166446, 'avg_seq_perplexity': 5329.061440677966}, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 8623, 'weighted_acc': 61.24289772727273}, 'eval_relative_l2_blocks_pruned_10': {'avg_seq_perplexity': 11992.704449152545, 'num_ex': 15104, 'avg_loss': 9.37237031581038}, 'eval_block_adapter_loss_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 10.37086616128178, 'avg_seq_perplexity': 32071.699152542373}, 'block_2_cosine_influence': 0.18502628803253177, 'block_24_cosine_influence': 0.041557133197784424, 'eval_cosine_blocks_pruned_14': {'avg_loss': 11.079196735963984, 'avg_seq_perplexity': 65091.161016949154, 'num_ex': 15104}, 'block_9_relative_l1_influence': 0.627655029296875, 'mmlu_block_adapter_loss_blocks_pruned_14': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_5_shapley': -106.38230901588024, 'block_18_cosine_influence': 0.10629814863204956, 'block_16_relative_l2_influence': 0.5378744006156921, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.7387666863910223, 'avg_seq_perplexity': 18.20934024099576}, 'mmlu_block_adapter_loss_blocks_pruned_22': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_7_shapley': -90.78995765617458, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 4705, 'weighted_acc': 33.41619318181818}, 'block_31_relative_l1_influence': 0.5326863527297974, 'block_7_adapter_loss_influence': 0.04695892333984375, 'eval_relative_l1_blocks_pruned_4': {'avg_loss': 4.7177025746491, 'avg_seq_perplexity': 129.64544988082628, 'num_ex': 15104}, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 11.338669599112816, 'avg_seq_perplexity': 84411.31355932204}, 'mmlu_relative_l1_blocks_pruned_10': {'weighted_acc': 37.02414772727273, 'total': 14080, 'correct': 5213}, 'block_0_l2_influence': 0.2207471877336502, 'block_5_l1_influence': 38.106101989746094, 'eval_cosine_blocks_pruned_21': {'avg_loss': 11.154356875662076, 'avg_seq_perplexity': 70073.06355932204, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 8385, 'weighted_acc': 59.55255681818182}, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 8.8676954366393, 'avg_seq_perplexity': 7259.534427966101}, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 11.223872815148304, 'avg_seq_perplexity': 75369.14406779662}, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_shapley_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 10.686668266684322, 'avg_seq_perplexity': 44067.377118644064}, 'eval_shapley_blocks_pruned_19': {'avg_loss': 11.05393852621822, 'avg_seq_perplexity': 63434.3686440678, 'num_ex': 15104}, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 11.362516758805617, 'avg_seq_perplexity': 86368.74576271187}, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.51962331998146, 'avg_seq_perplexity': 37196.601694915254}, 'mmlu_block_adapter_loss_blocks_pruned_24': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 11.502858307402011, 'avg_seq_perplexity': 99427.59322033898}, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_28_adapter_loss_influence': 0.057759602864583336, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 4743, 'weighted_acc': 33.68607954545455}, 'mmlu_block_adapter_loss_blocks_pruned_7': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'block_9_shapley': -105.36411254075917, 'block_14_cosine_influence': 0.11168920993804932, 'mmlu_shapley_blocks_pruned_21': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_6': {'weighted_acc': 38.08238636363637, 'total': 14080, 'correct': 5362}, 'block_24_shapley_influence': -143.15308565269876, 'eval_cosine_blocks_pruned_9': {'avg_seq_perplexity': 17941.343220338982, 'num_ex': 15104, 'avg_loss': 9.77067436606197}, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 8214, 'weighted_acc': 58.33806818181818}, 'block_25_l1_influence': 259.87945556640625, 'eval_shapley_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 10.347702802237816, 'avg_seq_perplexity': 31574.366525423728}, 'mmlu_shapley_blocks_pruned_23': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'eval_block_adapter_loss_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 10.756027997550316, 'avg_seq_perplexity': 47049.92372881356}, 'block_19_shapley': 74.66927125937838, 'block_12_l2_influence': 1.6084082126617432, 'eval_cosine_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 11.245695469743117, 'avg_seq_perplexity': 76719.33898305085}, 'eval_cosine_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 11.023311291710804, 'avg_seq_perplexity': 61462.40677966102}, 'block_1_relative_l2_influence': 1.4524646997451782, 'block_0_adapter_loss_influence': 0.04757563273111979, 'block_25_relative_l1_influence': 0.3312523663043976, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_23': {'avg_loss': 10.62249238612288, 'avg_seq_perplexity': 41266.81779661017, 'num_ex': 15104}, '_step': 337, 'block_13_l2_influence': 1.7644473314285278, 'block_17_l1_influence': 158.97177124023438, 'block_18_l1_influence': 191.0208740234375, 'block_4_cosine_influence': 0.15797024965286255, 'mmlu_shapley_blocks_pruned_18': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'eval_block_adapter_loss_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 11.51712294756356, 'avg_seq_perplexity': 100669.11016949153}, 'block_11_shapley_influence': 214.6395338679194, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 5185, 'weighted_acc': 36.82528409090909}, 'mmlu_block_adapter_loss_blocks_pruned_30': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_19_l1_influence': 224.92823791503903, 'block_0_cosine_influence': 0.4135543704032898, 'block_11_adapter_loss_influence': 0.04518445332845052, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_31_cosine_influence': 0.17495238780975342, 'block_14_relative_l2_influence': 0.518645167350769, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 11.343359995696504, 'avg_seq_perplexity': 85216.80508474576}, 'block_11_l1_influence': 75.73442077636719, 'block_29_l1_influence': 458.3070373535156, 'eval_shapley_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 11.144218832759536, 'avg_seq_perplexity': 69448.2372881356}, 'block_30_relative_l1_influence': 0.3945384919643402, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_12': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_cosine_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 11.17431640625, 'avg_seq_perplexity': 71648.50847457627}, 'block_15_relative_l2_influence': 0.5273190140724182, 'block_15_adapter_loss_influence': 0.0472259521484375, 'block_5_shapley_influence': 106.38230901588024, 'eval_cosine_blocks_pruned_15': {'avg_seq_perplexity': 56223.661016949154, 'num_ex': 15104, 'avg_loss': 10.93192924887447}, 'eval_block_adapter_loss_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 10.74816066935911, 'avg_seq_perplexity': 46692.601694915254}, 'eval_shapley_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 3.177721185199285, 'avg_seq_perplexity': 25.7342529296875}, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_shapley_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.999118610963984, 'avg_seq_perplexity': 60085.398305084746}, 'block_15_shapley': -45.45473420187358, 'block_4_l1_influence': 29.467506408691406, 'eval_shapley_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 11.131919731528072, 'avg_seq_perplexity': 68630.94915254238}, 'block_11_relative_l1_influence': 0.584148645401001, 'eval_shapley_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 11.12033132779396, 'avg_seq_perplexity': 67967.79237288136}, 'mmlu_shapley_blocks_pruned_12': {'total': 14080, 'correct': 4942, 'weighted_acc': 35.09943181818182}, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 7.894119521318856, 'avg_seq_perplexity': 2786.4390889830506}, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 8792, 'weighted_acc': 62.44318181818182}, 'block_23_l1_influence': 243.9031219482422, 'block_25_l2_influence': 5.208392143249512, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 3.4872177899894066, 'avg_seq_perplexity': 37.557964777542374}, 'block_25_shapley': 154.0351529280024, 'block_0_shapley_influence': 148.10955855106153, 'block_11_shapley': -214.6395338679194, 'block_26_l2_influence': 5.562460422515869, 'eval_shapley_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 11.152965480998413, 'avg_seq_perplexity': 70105.28813559322}, 'eval_block_adapter_loss_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 10.39774645789195, 'avg_seq_perplexity': 32985.21822033898}, 'block_21_adapter_loss_influence': 0.052752176920572914, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 8792, 'weighted_acc': 62.44318181818182}, 'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_31_l2_influence': 20.97136688232422, 'block_12_cosine_influence': 0.11026370525360107, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 11.145156084480933, 'avg_seq_perplexity': 69600.49152542373}, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 11.076065322100106, 'avg_seq_perplexity': 64829.97881355932}, 'mmlu_block_adapter_loss_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_21_l1_influence': 229.7406768798828, 'eval_shapley_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 7.0966952049126055, 'avg_seq_perplexity': 1358.646318855932}, 'block_14_adapter_loss_influence': 0.04568990071614584, 'block_7_l1_influence': 53.392879486083984, 'eval_cosine_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 10.89617092326536, 'avg_seq_perplexity': 54197.6313559322}, 'mmlu_shapley_blocks_pruned_16': {'correct': 3474, 'weighted_acc': 24.673295454545453, 'total': 14080}, 'block_16_relative_l1_influence': 0.6015039086341858, 'block_8_adapter_loss_influence': 0.04820950826009115, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 11.236182261321504, 'avg_seq_perplexity': 76174.59322033898}, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 11.451980849443856, 'avg_seq_perplexity': 94329.25423728811}, 'eval_cosine_blocks_pruned_22': {'avg_seq_perplexity': 86368.74576271187, 'num_ex': 15104, 'avg_loss': 11.362516758805617}, 'eval_shapley_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 11.156037928694383, 'avg_seq_perplexity': 70189.30508474576}, 'block_31_relative_l2_influence': 0.6457271575927734, 'eval_relative_l1_blocks_pruned_20': {'avg_seq_perplexity': 97937.29661016948, 'num_ex': 15104, 'avg_loss': 11.487049167439087}, 'block_5_l2_influence': 0.7535498738288879, 'block_5_adapter_loss_influence': 0.0452429453531901, 'mmlu_block_adapter_loss_blocks_pruned_17': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_block_adapter_loss_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_20_cosine_influence': 0.07509088516235352, 'block_26_cosine_influence': 0.03860604763031006, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 11.540095959679554, 'avg_seq_perplexity': 103226.31355932204}, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3499, 'weighted_acc': 24.850852272727273}, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_25': {'avg_seq_perplexity': 51396.266949152545, 'num_ex': 15104, 'avg_loss': 10.843003095206567}, 'block_12_shapley': -66.66420686837807, 'eval_shapley_blocks_pruned_16': {'avg_loss': 11.123619984772246, 'avg_seq_perplexity': 67936.77118644067, 'num_ex': 15104}, 'block_24_relative_l2_influence': 0.3090258240699768, 'mmlu_block_adapter_loss_blocks_pruned_3': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_23_shapley': 146.7377248738081, 'block_13_cosine_influence': 0.10623729228973389, 'block_8_relative_l2_influence': 0.5771993398666382, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_29': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_14_shapley': -95.41712678328004, 'block_16_shapley': -46.46227145916026, 'eval_shapley_blocks_pruned_1': {'avg_loss': 2.0649205870547536, 'avg_seq_perplexity': 8.53347054174391, 'num_ex': 15104}, 'block_21_relative_l2_influence': 0.38818687200546265, 'block_27_relative_l2_influence': 0.3059185743331909, 'block_24_adapter_loss_influence': 0.05126635233561198, 'mmlu_block_adapter_loss_blocks_pruned_12': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'block_16_l2_influence': 2.781949758529663, 'block_8_cosine_influence': 0.14205163717269895, 'mmlu_cosine_blocks_pruned_9': {'total': 14080, 'correct': 4208, 'weighted_acc': 29.886363636363637}, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.121989234019134, 'avg_seq_perplexity': 10.050205036745233}, 'mmlu_relative_l1_blocks_pruned_6': {'weighted_acc': 38.08238636363637, 'total': 14080, 'correct': 5362}, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_11': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_shapley_blocks_pruned_29': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 8214, 'weighted_acc': 58.33806818181818}, 'eval_block_adapter_loss_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 10.718696206302964, 'avg_seq_perplexity': 45358.55508474576}, 'eval_cosine_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 11.236182261321504, 'avg_seq_perplexity': 76174.59322033898}, 'block_5_relative_l1_influence': 0.8043078184127808, 'block_22_relative_l2_influence': 0.34081655740737915, 'block_30_l2_influence': 11.151267051696776, 'block_19_cosine_influence': 0.09693765640258788, 'block_28_relative_l2_influence': 0.34173184633255005, 'block_31_shapley': 121.16221221336112, 'block_15_l2_influence': 2.3565738201141357, 'block_17_shapley_influence': 12.96175900790638, 'block_9_adapter_loss_influence': 0.04351488749186198, 'block_9_cosine_influence': 0.13170182704925537, 'mmlu_block_adapter_loss_blocks_pruned_13': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_shapley_blocks_pruned_15': {'correct': 3671, 'weighted_acc': 26.072443181818183, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_7': {'weighted_acc': 35.44744318181818, 'total': 14080, 'correct': 4991}, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_4': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_10_shapley_influence': 109.73672979060684, 'block_7_relative_l1_influence': 0.7128912806510925, 'block_12_relative_l2_influence': 0.5020490884780884, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 5213, 'weighted_acc': 37.02414772727273}, 'block_4_relative_l1_influence': 0.8453354835510254, 'block_12_adapter_loss_influence': 0.04730987548828125, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 8.778796179819915, 'avg_seq_perplexity': 6739.042372881356}, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 11.428279553429554, 'avg_seq_perplexity': 92136.37288135591}, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_24_l2_influence': 4.978168487548828, 'block_5_cosine_influence': 0.16186672449111938, 'mmlu_cosine_blocks_pruned_27': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_17_shapley': -12.96175900790638, 'eval_cosine_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 9.725908699682204, 'avg_seq_perplexity': 16945.52754237288}, 'block_2_relative_l1_influence': 0.981797993183136, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_18_relative_l2_influence': 0.5390745401382446, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 5254, 'weighted_acc': 37.31534090909091}, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 4743, 'weighted_acc': 33.68607954545455}, 'block_20_shapley': 109.72451631019833, 'block_13_relative_l2_influence': 0.499140352010727, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 6484, 'weighted_acc': 46.05113636363637}, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_10_shapley': -109.73672979060684, 'block_30_shapley': 194.46096562361848, 'block_21_cosine_influence': 0.061314284801483154, 'block_0_relative_l1_influence': 1.4421809911727903, 'block_6_relative_l2_influence': 0.6482520699501038, 'block_10_relative_l1_influence': 0.6037847995758057, 'block_27_adapter_loss_influence': 0.05513763427734375, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 9.042502193127648, 'avg_seq_perplexity': 8645.231991525423}, 'mmlu_block_adapter_loss_blocks_pruned_16': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_2_l2_influence': 0.35869675874710083, 'eval_relative_l2_blocks_pruned_4': {'avg_seq_perplexity': 129.64544988082628, 'num_ex': 15104, 'avg_loss': 4.7177025746491}, 'eval_relative_l1_blocks_pruned_18': {'avg_seq_perplexity': 101088.52542372882, 'num_ex': 15104, 'avg_loss': 11.51603569418697}, 'eval_relative_l2_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 11.236182261321504, 'avg_seq_perplexity': 76174.59322033898}, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_23': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, '_wandb': {'runtime': 1705}, 'block_19_l2_influence': 4.501689910888672, 'eval_shapley_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 10.884189411745233, 'avg_seq_perplexity': 53531.61440677966}, 'block_29_relative_l1_influence': 0.41814184188842773, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.7387666863910223, 'avg_seq_perplexity': 18.20934024099576}, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 4493, 'weighted_acc': 31.910511363636363}, 'eval_relative_l2_blocks_pruned_20': {'avg_seq_perplexity': 73741.09322033898, 'num_ex': 15104, 'avg_loss': 11.20476467326536}, 'mmlu_relative_l2_blocks_pruned_32': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_4': {'avg_seq_perplexity': 59595.22457627119, 'num_ex': 15104, 'avg_loss': 10.991606114274363}, 'block_18_shapley': 39.31590054160165, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 4991, 'weighted_acc': 35.44744318181818}, 'block_29_l2_influence': 9.704376220703123, 'block_28_shapley_influence': -156.15918863508654, 'eval_cosine_blocks_pruned_6': {'avg_seq_perplexity': 2786.4390889830506, 'num_ex': 15104, 'avg_loss': 7.894119521318856}, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_20_l2_influence': 4.5660319328308105, 'block_24_l1_influence': 250.06495666503903, 'block_1_shapley': -133.67071979741252, 'block_3_shapley': -111.26519613833192, 'block_3_relative_l1_influence': 0.8714520931243896, 'eval_shapley_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 10.93771931276483, 'avg_seq_perplexity': 56684.338983050846}, 'block_26_adapter_loss_influence': 0.05162175496419271, 'mmlu_block_adapter_loss_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_12_l1_influence': 81.4221420288086, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_26_relative_l2_influence': 0.2953007221221924, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 11.145156084480933, 'avg_seq_perplexity': 69600.49152542373}, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 11.626634500794491, 'avg_seq_perplexity': 112289.62711864409}, 'block_25_shapley_influence': -154.0351529280024, 'mmlu_shapley_blocks_pruned_2': {'correct': 8638, 'weighted_acc': 61.34943181818182, 'total': 14080}, 'eval_shapley_blocks_pruned_30': {'avg_seq_perplexity': 89763.34745762713, 'num_ex': 15104, 'avg_loss': 11.400390625}, 'eval_shapley_blocks_pruned_31': {'avg_seq_perplexity': 90636.88983050847, 'num_ex': 15104, 'avg_loss': 11.410013489804026}, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 8.272769216763772, 'avg_seq_perplexity': 4059.819385593221}, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 5362, 'weighted_acc': 38.08238636363637}, 'eval_shapley_blocks_pruned_7': {'avg_loss': 8.157196562168961, 'avg_seq_perplexity': 3716.8138241525426, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_cosine_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_shapley_blocks_pruned_25': {'avg_seq_perplexity': 65777.52966101695, 'num_ex': 15104, 'avg_loss': 11.088117179224046}, 'eval_block_adapter_loss_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 10.427962998212394, 'avg_seq_perplexity': 33924.03177966102}, 'block_0_shapley': -148.10955855106153, 'block_17_l2_influence': 3.158239364624023, 'block_23_shapley_influence': -146.7377248738081, 'eval_cosine_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 10.9814453125, 'avg_seq_perplexity': 58949.75}, 'eval_shapley_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 6.25054104045286, 'avg_seq_perplexity': 592.2609242584746}, 'mmlu_shapley_blocks_pruned_9': {'weighted_acc': 36.07244318181818, 'total': 14080, 'correct': 5079}, 'mmlu_block_adapter_loss_blocks_pruned_25': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_24_shapley': 143.15308565269876, 'mmlu_cosine_blocks_pruned_10': {'correct': 5213, 'weighted_acc': 37.02414772727273, 'total': 14080}, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 8274, 'weighted_acc': 58.76420454545455}, 'mmlu_relative_l2_blocks_pruned_14': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'block_23_l2_influence': 4.856762886047363, 'block_26_shapley_influence': -175.52962369351616, 'block_23_relative_l1_influence': 0.367011696100235, 'eval_relative_l1_blocks_pruned_5': {'avg_seq_perplexity': 567.7957494703389, 'num_ex': 15104, 'avg_loss': 6.236969511387712}, 'block_6_adapter_loss_influence': 0.04968134562174479, 'mmlu_block_adapter_loss_blocks_pruned_2': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_block_adapter_loss_blocks_pruned_6': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_13_shapley': -65.80705834925169, 'block_8_l1_influence': 57.74581527709961, 'block_12_shapley_influence': 66.66420686837807, 'eval_cosine_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 8.272769216763772, 'avg_seq_perplexity': 4059.819385593221}, 'eval_cosine_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 10.944863529528602, 'avg_seq_perplexity': 56880.11016949153}, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_17_relative_l2_influence': 0.5179083943367004, 'block_20_relative_l2_influence': 0.44386088848114014, 'mmlu_relative_l1_blocks_pruned_8': {'total': 14080, 'correct': 5446, 'weighted_acc': 38.67897727272727}, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3577, 'weighted_acc': 25.404829545454547}, 'mmlu_block_adapter_loss_blocks_pruned_1': {'total': 14080, 'correct': 3488, 'weighted_acc': 24.772727272727273}, 'eval_block_adapter_loss_blocks_pruned_11': {'avg_seq_perplexity': 41697.56779661017, 'num_ex': 15104, 'avg_loss': 10.63441596596928}, 'block_1_l2_influence': 0.7911360859870911, 'block_27_shapley_influence': -177.32150208613572, 'eval_cosine_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 11.06868937864142, 'avg_seq_perplexity': 64308.292372881355}, 'block_13_adapter_loss_influence': 0.04604339599609375, 'mmlu_block_adapter_loss_blocks_pruned_19': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'mmlu_shapley_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'block_0_l1_influence': 8.679248809814453, 'block_27_l1_influence': 311.27801513671875, 'block_3_cosine_influence': 0.15420573949813843, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_29': {'avg_seq_perplexity': 124962.56779661016, 'num_ex': 15104, 'avg_loss': 11.733518438824152}, 'mmlu_block_adapter_loss_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_9_l2_influence': 1.2580745220184326, 'block_1_shapley_influence': 133.67071979741252, 'block_19_shapley_influence': -74.66927125937838, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 5079, 'weighted_acc': 36.07244318181818}, '_timestamp': 1713959686.7855487, 'block_20_adapter_loss_influence': 0.04804547627766927, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 6484, 'weighted_acc': 46.05113636363637}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 11.088097523834746, 'avg_seq_perplexity': 65576.21186440678}, 'block_14_l2_influence': 2.054142475128174, 'mmlu_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_shapley_blocks_pruned_31': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_6_l2_influence': 0.892225444316864, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_9_relative_l2_influence': 0.5662050247192383, 'mmlu_shapley_blocks_pruned_25': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 10.694106279793433, 'avg_seq_perplexity': 44346.94491525424}, 'eval_block_adapter_loss_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 10.893508135262184, 'avg_seq_perplexity': 53971.1313559322}, 'eval_block_adapter_loss_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 10.685168250132415, 'avg_seq_perplexity': 43828.161016949154}, 'eval_block_adapter_loss_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 11.153890318789724, 'avg_seq_perplexity': 70038.36440677966}, 'block_6_l1_influence': 45.10020446777344, 'block_15_shapley_influence': 45.45473420187358, 'mmlu_cosine_blocks_pruned_25': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_19_relative_l2_influence': 0.5338369607925415, 'mmlu_relative_l2_blocks_pruned_7': {'weighted_acc': 35.44744318181818, 'total': 14080, 'correct': 4991}, 'eval_block_adapter_loss_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 8.5207322977357, 'avg_seq_perplexity': 5777.729343220339}, 'eval_relative_l2_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_block_adapter_loss_blocks_pruned_10': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_29_cosine_influence': 0.060435473918914795, 'mmlu_cosine_blocks_pruned_22': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 11.060292389433265, 'avg_seq_perplexity': 63842.872881355936}, 'mmlu_relative_l1_blocks_pruned_25': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_22_shapley': 125.98621380249024, 'block_3_l2_influence': 0.43618279695510864, 'block_10_l1_influence': 69.92584228515625, 'block_30_l1_influence': 491.8204956054687, 'block_30_shapley_influence': -194.46096562361848, 'eval_cosine_blocks_pruned_5': {'avg_seq_perplexity': 567.7957494703389, 'num_ex': 15104, 'avg_loss': 6.236969511387712}, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 8792, 'weighted_acc': 62.44318181818182}, 'mmlu_cosine_blocks_pruned_13': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 11.502858307402011, 'avg_seq_perplexity': 99427.59322033898}, 'block_28_shapley': 156.15918863508654, 'mmlu_cosine_blocks_pruned_4': {'weighted_acc': 46.05113636363637, 'total': 14080, 'correct': 6484}, 'block_26_relative_l1_influence': 0.3297420144081116, 'block_22_adapter_loss_influence': 0.049120585123697914, 'mmlu_relative_l1_blocks_pruned_29': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_10_relative_l2_influence': 0.5431956648826599, 'block_15_cosine_influence': 0.11080324649810792, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_1_relative_l1_influence': 1.1122174263000488, 'block_29_relative_l2_influence': 0.39976611733436584, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 11.290208719544491, 'avg_seq_perplexity': 80251.96610169491}, 'block_3_l1_influence': 21.666114807128903, 'block_9_shapley_influence': 105.36411254075917, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 11.223872815148304, 'avg_seq_perplexity': 75369.14406779662}, 'block_26_l1_influence': 278.9413146972656, 'eval_relative_l2_blocks_pruned_13': {'avg_seq_perplexity': 37032.27542372881, 'num_ex': 15104, 'avg_loss': 10.514175673662606}, 'eval_block_adapter_loss_blocks_pruned_18': {'avg_loss': 10.534943144200213, 'avg_seq_perplexity': 37730.63983050847, 'num_ex': 15104}, 'block_16_cosine_influence': 0.1095556616783142, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_18_relative_l1_influence': 0.6067447066307068, 'mmlu_block_adapter_loss_blocks_pruned_28': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_21_l2_influence': 4.614321708679199, 'block_13_relative_l1_influence': 0.5605783462524414, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 9.37237031581038, 'avg_seq_perplexity': 11992.704449152545}, 'mmlu_relative_l1_blocks_pruned_23': {'total': 14080, 'correct': 3460, 'weighted_acc': 24.573863636363637}, 'mmlu_block_adapter_loss_blocks_pruned_20': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 11.36142019498146, 'avg_seq_perplexity': 86629.47457627118}, 'block_17_cosine_influence': 0.10533523559570312, 'block_27_cosine_influence': 0.04082536697387695, 'block_8_shapley_influence': 126.69690734548595, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 8623, 'weighted_acc': 61.24289772727273}, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_relative_l1_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 9.725908699682204, 'avg_seq_perplexity': 16945.52754237288}, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 11.17431640625, 'avg_seq_perplexity': 71648.50847457627}, 'block_20_l1_influence': 228.29544067382812, 'block_12_relative_l1_influence': 0.5600433349609375, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.121989234019134, 'avg_seq_perplexity': 10.050205036745233}, 'eval_relative_l1_blocks_pruned_21': {'avg_seq_perplexity': 83441.62711864407, 'num_ex': 15104, 'avg_loss': 11.328037067995233}, 'eval_block_adapter_loss_blocks_pruned_32': {'avg_loss': 11.502858307402011, 'avg_seq_perplexity': 99427.59322033898, 'num_ex': 15104}, 'block_3_shapley_influence': 111.26519613833192, 'eval_cosine_blocks_pruned_2': {'avg_loss': 2.7387666863910223, 'avg_seq_perplexity': 18.20934024099576, 'num_ex': 15104}, 'block_31_adapter_loss_influence': 0.22819010416666663, 'mmlu_relative_l1_blocks_pruned_12': {'correct': 4942, 'weighted_acc': 35.09943181818182, 'total': 14080}, 'eval_shapley_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 10.888334629899363, 'avg_seq_perplexity': 53937.8686440678}, 'eval_relative_l1_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 11.314834853350106, 'avg_seq_perplexity': 82366.05932203389}, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'block_19_relative_l1_influence': 0.5970667600631714, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 11.263003591763772, 'avg_seq_perplexity': 78218.71186440678}, 'eval_block_adapter_loss_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 10.965848243842691, 'avg_seq_perplexity': 58033.04661016949}, 'eval_block_adapter_loss_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 10.59939006223517, 'avg_seq_perplexity': 40229.38983050847}, 'eval_block_adapter_loss_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 10.60065835209216, 'avg_seq_perplexity': 40369.792372881355}, 'block_2_l1_influence': 16.640350341796875, 'block_15_l1_influence': 119.42102813720705, 'mmlu_cosine_blocks_pruned_24': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_23_adapter_loss_influence': 0.04898389180501302, 'block_22_shapley_influence': -125.98621380249024, 'eval_relative_l1_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 11.34098376257945, 'avg_seq_perplexity': 84968.33050847458}, 'block_22_l2_influence': 4.55768346786499, 'block_2_shapley_influence': 132.15905728343353, 'block_7_shapley_influence': 90.78995765617458, 'block_29_adapter_loss_influence': 0.0695177714029948, 'block_26_shapley': 175.52962369351616, 'block_13_l1_influence': 89.14859771728516, 'block_18_l2_influence': 3.801361083984375, 'block_23_cosine_influence': 0.04650062322616577, 'eval_shapley_blocks_pruned_0': {'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104}, 'eval_shapley_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 11.502858307402011, 'avg_seq_perplexity': 99427.59322033898}, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 11.071841482388772, 'avg_seq_perplexity': 64663.19915254237}, 'eval_block_adapter_loss_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.70520847126589, 'avg_seq_perplexity': 44811.27118644068}, 'mmlu_block_adapter_loss_blocks_pruned_21': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_9_l1_influence': 63.490989685058594, 'block_23_relative_l2_influence': 0.3290492594242096, 'block_16_l1_influence': 139.7761688232422, 'block_4_adapter_loss_influence': 0.045688629150390625, 'eval_block_adapter_loss_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'block_6_cosine_influence': 0.15589243173599243, 'block_7_cosine_influence': 0.15521425008773804, 'block_17_relative_l1_influence': 0.5806313753128052, 'block_20_relative_l1_influence': 0.492512971162796, 'block_25_adapter_loss_influence': 0.053159077962239586, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_5': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_10_l2_influence': 1.3821907043457031, 'eval_cosine_blocks_pruned_23': {'avg_loss': 11.290208719544491, 'avg_seq_perplexity': 80251.96610169491, 'num_ex': 15104}, 'block_5_relative_l2_influence': 0.6987913250923157, 'mmlu_shapley_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 11.252682443392478, 'avg_seq_perplexity': 77707.66101694915}, 'block_2_shapley': -132.15905728343353, 'eval_shapley_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 4.725110587427172, 'avg_seq_perplexity': 129.98459845074152}, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l1_blocks_pruned_3': {'avg_seq_perplexity': 37.557964777542374, 'num_ex': 15104, 'avg_loss': 3.4872177899894066}, 'eval_relative_l2_blocks_pruned_16': {'avg_seq_perplexity': 61610.63559322034, 'num_ex': 15104, 'avg_loss': 11.02338784427966}, 'eval_block_adapter_loss_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 10.726433188228285, 'avg_seq_perplexity': 45686.60593220339}, 'block_8_shapley': -126.69690734548595, 'block_16_shapley_influence': 46.46227145916026, 'eval_shapley_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 8.8676954366393, 'avg_seq_perplexity': 7259.534427966101}, 'mmlu_cosine_blocks_pruned_29': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'mmlu_shapley_blocks_pruned_5': {'total': 14080, 'correct': 8636, 'weighted_acc': 61.33522727272727}, 'mmlu_shapley_blocks_pruned_13': {'total': 14080, 'correct': 3611, 'weighted_acc': 25.646306818181817}, 'block_16_adapter_loss_influence': 0.04882367451985677, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 7.894119521318856, 'avg_seq_perplexity': 2786.4390889830506}, 'eval_relative_l2_blocks_pruned_12': {'avg_loss': 10.684414103879767, 'avg_seq_perplexity': 43901.745762711864, 'num_ex': 15104}, 'block_28_l2_influence': 7.54070520401001, 'eval_cosine_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 4.7177025746491, 'avg_seq_perplexity': 129.64544988082628}, 'eval_cosine_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 11.502858307402011, 'avg_seq_perplexity': 99427.59322033898}, 'mmlu_shapley_blocks_pruned_7': {'total': 14080, 'correct': 7507, 'weighted_acc': 53.31676136363637}, 'block_10_adapter_loss_influence': 0.04744974772135416, 'block_19_adapter_loss_influence': 0.04810651143391927, 'eval_cosine_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.121989234019134, 'avg_seq_perplexity': 10.050205036745233}, 'mmlu_cosine_blocks_pruned_5': {'total': 14080, 'correct': 6976, 'weighted_acc': 49.54545454545455}, 'eval_shapley_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.412883693889036, 'avg_seq_perplexity': 11.761823233911546}, 'block_8_relative_l1_influence': 0.64280766248703, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_6_shapley': -79.79539314857732, 'mmlu_cosine_blocks_pruned_28': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'eval_relative_l1_blocks_pruned_16': {'avg_seq_perplexity': 80836.7372881356, 'num_ex': 15104, 'avg_loss': 11.288908360368117}, 'mmlu_relative_l1_blocks_pruned_24': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 11.34210722325212, 'avg_seq_perplexity': 84515.5}, 'block_29_shapley': 173.98753447734546, 'block_11_cosine_influence': 0.11712527275085448, 'eval_cosine_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 10.989255743511652, 'avg_seq_perplexity': 59536.66949152543}, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_4_relative_l2_influence': 0.7396148443222046, 'block_11_relative_l2_influence': 0.5241920948028564, 'eval_relative_l1_blocks_pruned_12': {'avg_seq_perplexity': 31574.366525423728, 'num_ex': 15104, 'avg_loss': 10.347702802237816}, 'eval_block_adapter_loss_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 10.40077028436176, 'avg_seq_perplexity': 33107.52118644068}, 'eval_block_adapter_loss_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 10.504122459282309, 'avg_seq_perplexity': 36646.22881355932}, 'block_28_cosine_influence': 0.05051100254058838, 'block_18_shapley_influence': -39.31590054160165, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 5393, 'weighted_acc': 38.30255681818182}, 'block_3_adapter_loss_influence': 0.04648526509602865, 'mmlu_block_adapter_loss_blocks_pruned_18': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_shapley_blocks_pruned_3': {'correct': 8394, 'weighted_acc': 59.61647727272727, 'total': 14080}, 'block_2_relative_l2_influence': 0.9229852557182312, 'eval_relative_l1_blocks_pruned_7': {'avg_loss': 8.272769216763772, 'avg_seq_perplexity': 4059.819385593221, 'num_ex': 15104}, 'eval_cosine_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 9.37237031581038, 'avg_seq_perplexity': 11992.704449152545}, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_30_relative_l2_influence': 0.39205995202064514, 'mmlu_relative_l1_blocks_pruned_15': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_22_l1_influence': 228.232421875, 'mmlu_cosine_blocks_pruned_18': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 10.505880064883474, 'avg_seq_perplexity': 36709.38559322034}, 'mmlu_block_adapter_loss_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_6_shapley_influence': 79.79539314857732, 'eval_cosine_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 11.20476467326536, 'avg_seq_perplexity': 73741.09322033898}, 'eval_cosine_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 11.263003591763772, 'avg_seq_perplexity': 78218.71186440678}, 'block_7_relative_l2_influence': 0.6367295980453491, 'eval_shapley_blocks_pruned_22': {'avg_seq_perplexity': 56941.32203389831, 'num_ex': 15104, 'avg_loss': 10.944435248940678}, 'block_15_relative_l1_influence': 0.5998882055282593, 'block_4_l2_influence': 0.5930313467979431, 'eval_cosine_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 9.084520242981991, 'avg_seq_perplexity': 9071.39406779661}, 'mmlu_shapley_blocks_pruned_11': {'total': 14080, 'correct': 5749, 'weighted_acc': 40.83096590909091}, 'block_1_adapter_loss_influence': 0.08623059590657552, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 6.236969511387712, 'avg_seq_perplexity': 567.7957494703389}, 'eval_relative_l2_blocks_pruned_14': {'avg_seq_perplexity': 39236.61440677966, 'num_ex': 15104, 'avg_loss': 10.57199148404396}, 'block_20_shapley_influence': -109.72451631019833, 'eval_shapley_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 11.076811192399363, 'avg_seq_perplexity': 65008.17372881356}, 'block_14_shapley_influence': 95.41712678328004, 'block_21_shapley_influence': -99.26470117206856, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 8214, 'weighted_acc': 58.33806818181818}, 'eval_cosine_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 11.2400098897643, 'avg_seq_perplexity': 76357.15254237287}, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 6976, 'weighted_acc': 49.54545454545455}, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 10.674643306408898, 'avg_seq_perplexity': 43492.46610169492}, 'mmlu_block_adapter_loss_blocks_pruned_8': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'block_4_shapley': -200.13096146381665, 'block_30_cosine_influence': 0.06166493892669678, 'eval_cosine_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 11.149777169954978, 'avg_seq_perplexity': 69907.64830508475}, 'eval_shapley_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 8.447980977721134, 'avg_seq_perplexity': 4864.2886652542375}, 'mmlu_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l1_blocks_pruned_14': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_10': {'avg_loss': 10.729357703257415, 'avg_seq_perplexity': 45852.13983050847, 'num_ex': 15104}, 'block_21_shapley': 99.26470117206856, 'block_3_relative_l2_influence': 0.7416099309921265, 'eval_shapley_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 10.085299217094809, 'avg_seq_perplexity': 24257.70127118644}, 'block_14_relative_l1_influence': 0.5803967714309692, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 8623, 'weighted_acc': 61.24289772727273}, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 11.071841482388772, 'avg_seq_perplexity': 64663.19915254237}, 'block_22_cosine_influence': 0.04935646057128906, 'block_0_relative_l2_influence': 1.721010446548462, 'block_6_relative_l1_influence': 0.7311972975730896, 'block_2_adapter_loss_influence': 0.051221211751302086, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 11.310036869372352, 'avg_seq_perplexity': 82055.03389830509}, 'mmlu_block_adapter_loss_blocks_pruned_9': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_cosine_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 10.664731817730402, 'avg_seq_perplexity': 43085.851694915254}, 'eval_shapley_blocks_pruned_10': {'avg_loss': 9.47085829912606, 'avg_seq_perplexity': 13265.546610169493, 'num_ex': 15104}, 'eval_relative_l1_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 11.263003591763772, 'avg_seq_perplexity': 78218.71186440678}, 'block_27_l2_influence': 6.233545780181885, 'block_28_l1_influence': 373.02777099609375, 'block_25_cosine_influence': 0.039582252502441406, 'block_25_relative_l2_influence': 0.29853856563568115, 'mmlu_relative_l2_blocks_pruned_17': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_1_l1_influence': 13.24166488647461, 'block_4_shapley_influence': 200.13096146381665, 'mmlu_shapley_blocks_pruned_14': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 11.36142019498146, 'avg_seq_perplexity': 86629.47457627118}, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3479, 'weighted_acc': 24.708806818181817}, 'mmlu_relative_l2_blocks_pruned_19': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_11_l2_influence': 1.4943279027938845, 'block_10_cosine_influence': 0.12535077333450317, 'block_31_shapley_influence': -121.16221221336112, 'mmlu_cosine_blocks_pruned_11': {'weighted_acc': 33.68607954545455, 'total': 14080, 'correct': 4743}, 'mmlu_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_30_adapter_loss_influence': 0.0849901835123698, '_runtime': 1705.603988647461, 'block_31_l1_influence': 752.0183715820312, 'block_29_shapley_influence': -173.98753447734546, 'eval_cosine_blocks_pruned_27': {'avg_seq_perplexity': 65758.65254237287, 'num_ex': 15104, 'avg_loss': 11.09082858845339}, 'eval_shapley_blocks_pruned_24': {'avg_loss': 11.24702893273305, 'avg_seq_perplexity': 77101.27966101695, 'num_ex': 15104}, 'block_22_relative_l1_influence': 0.37703049182891846, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 11.17431640625, 'avg_seq_perplexity': 71648.50847457627}, 'eval_relative_l2_blocks_pruned_11': {'avg_seq_perplexity': 16945.52754237288, 'num_ex': 15104, 'avg_loss': 9.725908699682204}, 'block_7_l2_influence': 1.0574811697006226, 'block_1_cosine_influence': 0.22294455766677856, 'eval_shapley_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 11.034716589976163, 'avg_seq_perplexity': 62323.58474576271}, 'block_28_relative_l1_influence': 0.37784501910209656, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 11.154356875662076, 'avg_seq_perplexity': 70073.06355932204}, 'mmlu_relative_l1_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'use_sft': False, 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 800, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_rep_eval', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'use_logit_loss': False, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 8, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 500}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine
3,"{'eval_relative_l2_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 9.213612040535349, 'avg_seq_perplexity': 22689.71106557377}, 'eval_block_adapter_loss_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 9.08389732485912, 'avg_seq_perplexity': 10465.5}, 'block_17_adapter_loss_influence': 0.05621210734049479, 'block_23_adapter_loss_influence': 0.10715230305989584, 'mmlu_shapley_blocks_pruned_0': {'weighted_acc': 45.79545454545455, 'total': 14080, 'correct': 6448}, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_13_l1_influence': 500.4615478515625, 'block_27_cosine_influence': 0.029951035976409912, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.1118229099961576, 'avg_seq_perplexity': 8.573246189805328}, 'block_20_shapley': 99.91945978069816, 'block_15_relative_l1_influence': 0.5436901450157166, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_cosine_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 9.12408447265625, 'avg_seq_perplexity': 20810.75204918033}, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_1': {'total': 14080, 'correct': 3524, 'weighted_acc': 25.02840909090909}, 'mmlu_block_adapter_loss_blocks_pruned_29': {'weighted_acc': 23.821022727272727, 'total': 14080, 'correct': 3354}, 'block_28_l2_influence': 28.022443771362305, 'eval_cosine_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 7.905293449026639, 'avg_seq_perplexity': 5830.599897540984}, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 6315, 'weighted_acc': 44.85085227272727}, 'eval_cosine_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 6.739285828637295, 'avg_seq_perplexity': 1801.9636270491803}, 'eval_shapley_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 5.958993380186988, 'avg_seq_perplexity': 3976.5768442622953}, 'eval_shapley_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 12.223208568135243, 'avg_seq_perplexity': 3890179.9344262294}, 'block_26_relative_l1_influence': 0.28666070103645325, 'block_16_adapter_loss_influence': 0.0554192860921224, 'block_15_l2_influence': 12.254308700561523, 'block_1_shapley_influence': 475.7917032171321, 'eval_block_adapter_loss_blocks_pruned_21': {'avg_loss': 9.11008741034836, 'avg_seq_perplexity': 10425.879098360656, 'num_ex': 15616}, 'mmlu_block_adapter_loss_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_23_relative_l2_influence': 0.2882755994796753, 'eval_cosine_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 9.535412397540984, 'avg_seq_perplexity': 28320.694672131147}, 'eval_shapley_blocks_pruned_16': {'avg_loss': 7.840552658331199, 'avg_seq_perplexity': 8408.516393442624, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 9.163511182441086, 'avg_seq_perplexity': 11130.134221311477}, 'mmlu_block_adapter_loss_blocks_pruned_26': {'total': 14080, 'correct': 3280, 'weighted_acc': 23.295454545454547}, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 9.325853691726437, 'avg_seq_perplexity': 25205.45901639344}, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 3888, 'weighted_acc': 27.613636363636363}, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.665014298235784, 'avg_seq_perplexity': 14.925906322041495}, 'mmlu_relative_l2_blocks_pruned_14': {'correct': 3631, 'weighted_acc': 25.788352272727273, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_21': {'weighted_acc': 22.990056818181817, 'total': 14080, 'correct': 3237}, 'eval_cosine_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 9.325853691726437, 'avg_seq_perplexity': 25205.45901639344}, 'block_22_relative_l1_influence': 0.34519198536872864, 'block_8_relative_l2_influence': 0.5692906379699707, 'mmlu_relative_l2_blocks_pruned_17': {'weighted_acc': 22.99715909090909, 'total': 14080, 'correct': 3238}, 'block_10_relative_l1_influence': 0.58807772397995, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 7.905293449026639, 'avg_seq_perplexity': 5830.599897540984}, 'eval_relative_l2_blocks_pruned_21': {'avg_loss': 9.275516697617828, 'avg_seq_perplexity': 23612.08401639344, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_block_adapter_loss_blocks_pruned_18': {'avg_loss': 9.09481861552254, 'avg_seq_perplexity': 9712.308401639344, 'num_ex': 15616}, 'block_12_cosine_influence': 0.10924452543258668, 'eval_cosine_blocks_pruned_18': {'avg_seq_perplexity': 17492.555327868853, 'num_ex': 15616, 'avg_loss': 8.952796810963115}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 8.306275414638831, 'avg_seq_perplexity': 8692.689549180328}, 'block_17_cosine_influence': 0.08392369747161865, 'block_29_shapley_influence': -76.19575617069839, 'eval_relative_l1_blocks_pruned_9': {'avg_loss': 4.392979856397285, 'avg_seq_perplexity': 143.68117635758196, 'num_ex': 15616}, 'mmlu_block_adapter_loss_blocks_pruned_6': {'total': 14080, 'correct': 3681, 'weighted_acc': 26.14346590909091}, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 4944, 'weighted_acc': 35.11363636363637}, 'eval_block_adapter_loss_blocks_pruned_12': {'avg_seq_perplexity': 8442.97131147541, 'num_ex': 15616, 'avg_loss': 8.92936731557377}, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 6278, 'weighted_acc': 44.58806818181818}, 'mmlu_shapley_blocks_pruned_5': {'total': 14080, 'correct': 4564, 'weighted_acc': 32.41477272727273}, 'block_25_relative_l1_influence': 0.2738480865955353, 'block_9_relative_l1_influence': 0.6046764850616455, 'mmlu_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_16': {'weighted_acc': 24.765625, 'total': 14080, 'correct': 3487}, 'block_10_l2_influence': 7.797490119934082, 'block_2_adapter_loss_influence': 0.004360278447469075, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0262164756899974, 'avg_seq_perplexity': 7.87336956086706}, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 6192, 'weighted_acc': 43.97727272727273}, 'eval_block_adapter_loss_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 9.28447986039959, 'avg_seq_perplexity': 11588.561475409835}, 'eval_block_adapter_loss_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 11.926990946785349, 'avg_seq_perplexity': 871648.131147541}, 'mmlu_block_adapter_loss_blocks_pruned_20': {'total': 14080, 'correct': 3277, 'weighted_acc': 23.274147727272727}, 'block_1_l2_influence': 6.887134552001953, 'block_12_relative_l2_influence': 0.4948393404483795, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 9.040816510309938, 'avg_seq_perplexity': 19498.09426229508}, 'block_15_shapley_influence': -108.50170883760656, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.602654879210425, 'avg_seq_perplexity': 53.89901383196721}, 'block_0_shapley': -764.1469882874078, 'eval_shapley_blocks_pruned_1': {'avg_seq_perplexity': 7.408685903080174, 'num_ex': 15616, 'avg_loss': 1.963411424980789}, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 4282, 'weighted_acc': 30.411931818181817}, 'block_7_relative_l1_influence': 0.6601037383079529, 'eval_shapley_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 8.351850665983607, 'avg_seq_perplexity': 12606.446721311477}, 'block_11_relative_l2_influence': 0.5047059655189514, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 12.846259445440571, 'avg_seq_perplexity': 13714027.016393442}, 'block_4_shapley': -43.17108441745083, 'block_17_l2_influence': 14.62705421447754, 'block_24_shapley_influence': -125.52081079060032, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 3872, 'weighted_acc': 27.5}, 'block_22_adapter_loss_influence': 0.1076374053955078, 'eval_block_adapter_loss_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 8.702668737192623, 'avg_seq_perplexity': 6747.601946721312}, 'block_18_shapley': 106.20532710257396, 'block_22_shapley': 116.27261473222448, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 4944, 'weighted_acc': 35.11363636363637}, 'mmlu_cosine_blocks_pruned_13': {'weighted_acc': 28.46590909090909, 'total': 14080, 'correct': 4008}, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 3944, 'weighted_acc': 28.011363636363637}, 'block_6_relative_l2_influence': 0.61346834897995, 'block_4_adapter_loss_influence': 0.0055853525797526045, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 3.077419093397797, 'avg_seq_perplexity': 23.542760630122952}, 'block_24_l1_influence': 1078.9007568359375, 'block_22_shapley_influence': -116.27261473222448, 'eval_block_adapter_loss_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 9.016411452996929, 'avg_seq_perplexity': 9844.545081967211}, 'mmlu_block_adapter_loss_blocks_pruned_9': {'total': 14080, 'correct': 3607, 'weighted_acc': 25.617897727272727}, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'eval_block_adapter_loss_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 8.743007972592213, 'avg_seq_perplexity': 6944.539959016393}, 'block_0_l2_influence': 1.4092068672180176, 'eval_cosine_blocks_pruned_30': {'avg_seq_perplexity': 23557.10450819672, 'num_ex': 15616, 'avg_loss': 9.802140032658812}, 'block_1_relative_l1_influence': 1.3041073083877563, 'block_14_shapley': 123.2492710819808, 'block_22_cosine_influence': 0.044055402278900146, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3300, 'weighted_acc': 23.4375}, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3236, 'weighted_acc': 22.982954545454547}, 'mmlu_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 8.824737048539959, 'avg_seq_perplexity': 7471.589651639344}, 'eval_cosine_blocks_pruned_9': {'avg_seq_perplexity': 143.68117635758196, 'num_ex': 15616, 'avg_loss': 4.392979856397285}, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 3756, 'weighted_acc': 26.676136363636363}, 'mmlu_shapley_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_15_adapter_loss_influence': 0.03894551595052083, 'mmlu_relative_l1_blocks_pruned_12': {'total': 14080, 'correct': 3756, 'weighted_acc': 26.676136363636363}, 'eval_block_adapter_loss_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 8.950450459464651, 'avg_seq_perplexity': 8490.712090163934}, 'block_18_shapley_influence': -106.20532710257396, 'eval_cosine_blocks_pruned_6': {'avg_loss': 2.650033669393571, 'avg_seq_perplexity': 14.704418745197234, 'num_ex': 15616}, 'eval_shapley_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.2852958303983093, 'avg_seq_perplexity': 10.202508644979508}, 'mmlu_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3217, 'weighted_acc': 22.848011363636363}, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_19_l2_influence': 17.010658264160156, 'block_27_shapley_influence': -121.27337845102431, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 6315, 'weighted_acc': 44.85085227272727}, 'block_8_shapley': 113.05661158087432, 'eval_shapley_blocks_pruned_21': {'avg_seq_perplexity': 30920.01024590164, 'num_ex': 15616, 'avg_loss': 9.655107341828892}, 'mmlu_shapley_blocks_pruned_1': {'total': 14080, 'correct': 5743, 'weighted_acc': 40.78835227272727}, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 5.058887419153432, 'avg_seq_perplexity': 267.41484695184425}, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 8.205843565893955, 'avg_seq_perplexity': 7804.635758196721}, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'block_16_cosine_influence': 0.1062297821044922, 'block_24_cosine_influence': 0.03478497266769409, 'eval_shapley_blocks_pruned_20': {'avg_seq_perplexity': 28481.35655737705, 'num_ex': 15616, 'avg_loss': 9.568936707543545}, 'block_8_adapter_loss_influence': 0.01285998026529948, 'mmlu_block_adapter_loss_blocks_pruned_24': {'correct': 3372, 'weighted_acc': 23.948863636363637, 'total': 14080}, 'block_5_l2_influence': 4.297894477844238, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 6049, 'weighted_acc': 42.96164772727273}, 'mmlu_block_adapter_loss_blocks_pruned_28': {'total': 14080, 'correct': 3281, 'weighted_acc': 23.302556818181817}, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 3631, 'weighted_acc': 25.788352272727273}, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 8.08222185979124, 'avg_seq_perplexity': 6932.098360655737}, 'eval_cosine_blocks_pruned_17': {'avg_seq_perplexity': 15592.696721311477, 'num_ex': 15616, 'avg_loss': 8.85328149013832}, 'mmlu_cosine_blocks_pruned_19': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_27_l2_influence': 24.068021774291992, 'block_13_adapter_loss_influence': 0.02611382802327474, 'block_12_adapter_loss_influence': 0.021440505981445312, 'mmlu_relative_l2_blocks_pruned_13': {'weighted_acc': 28.46590909090909, 'total': 14080, 'correct': 4008}, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_4': {'total': 14080, 'correct': 3241, 'weighted_acc': 23.01846590909091}, 'block_8_cosine_influence': 0.13408488035202026, 'eval_cosine_blocks_pruned_21': {'avg_seq_perplexity': 23612.08401639344, 'num_ex': 15616, 'avg_loss': 9.275516697617828}, 'eval_block_adapter_loss_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 9.346576628137807, 'avg_seq_perplexity': 17105.972336065573}, 'eval_shapley_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.1803528832607584, 'avg_seq_perplexity': 9.183762847400102}, 'block_4_relative_l1_influence': 0.8512150049209595, 'mmlu_shapley_blocks_pruned_12': {'correct': 3342, 'weighted_acc': 23.735795454545453, 'total': 14080}, 'eval_relative_l1_blocks_pruned_11': {'avg_loss': 5.769431692654969, 'avg_seq_perplexity': 655.4737448770492, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 7.443569996317879, 'avg_seq_perplexity': 3743.8688524590166}, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 9.48601294345543, 'avg_seq_perplexity': 28469.551229508197}, 'mmlu_relative_l1_blocks_pruned_18': {'correct': 3229, 'weighted_acc': 22.933238636363637, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_32': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_cosine_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 9.452247494556865, 'avg_seq_perplexity': 28085.284836065573}, 'eval_cosine_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 9.488737512807376, 'avg_seq_perplexity': 27857.89344262295}, 'block_12_l2_influence': 8.752748489379883, 'block_18_l1_influence': 822.3768310546875, 'eval_relative_l2_blocks_pruned_5': {'avg_seq_perplexity': 11.732980196593235, 'num_ex': 15616, 'avg_loss': 2.4270822493756405}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 9.506967012999487, 'avg_seq_perplexity': 28899.89754098361}, 'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_32': {'avg_seq_perplexity': 2658481.049180328, 'num_ex': 15616, 'avg_loss': 14.33411144819416}, 'mmlu_block_adapter_loss_blocks_pruned_21': {'total': 14080, 'correct': 3418, 'weighted_acc': 24.275568181818183}, 'block_31_shapley_influence': 76.53256254619166, 'mmlu_cosine_blocks_pruned_7': {'weighted_acc': 43.93465909090909, 'total': 14080, 'correct': 6186}, 'eval_shapley_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 9.48601294345543, 'avg_seq_perplexity': 28469.551229508197}, 'block_21_relative_l2_influence': 0.33956632018089294, 'block_27_shapley': 121.27337845102431, 'eval_shapley_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 9.089700667584529, 'avg_seq_perplexity': 22982.13524590164}, 'block_2_relative_l2_influence': 0.7215847373008728, 'block_28_relative_l1_influence': 0.2919364869594574, 'block_20_adapter_loss_influence': 0.09643999735514323, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9629780503570056, 'avg_seq_perplexity': 7.399094878650103}, 'eval_relative_l1_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 12.711162629674693, 'avg_seq_perplexity': 8755726.163934426}, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 9.38289454725922, 'avg_seq_perplexity': 26580.993852459014}, 'block_25_l1_influence': 1068.2303466796875, 'block_28_cosine_influence': 0.03331071138381958, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 8.9517572121542, 'avg_seq_perplexity': 8751.470286885246}, 'block_21_l2_influence': 18.971025466918945, 'block_25_cosine_influence': 0.0308610200881958, 'block_29_cosine_influence': 0.03388798236846924, 'block_7_relative_l2_influence': 0.5988365411758423, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.4270822493756405, 'avg_seq_perplexity': 11.732980196593235}, 'mmlu_relative_l1_blocks_pruned_31': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_block_adapter_loss_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 8.684287149398052, 'avg_seq_perplexity': 6387.829918032787}, 'block_15_shapley': 108.50170883760656, 'block_3_l2_influence': 2.720334529876709, 'mmlu_block_adapter_loss_blocks_pruned_8': {'total': 14080, 'correct': 3227, 'weighted_acc': 22.91903409090909}, 'eval_cosine_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0262164756899974, 'avg_seq_perplexity': 7.87336956086706}, 'eval_relative_l1_blocks_pruned_17': {'avg_seq_perplexity': 12714.840163934428, 'num_ex': 15616, 'avg_loss': 8.615705646452357}, 'block_31_cosine_influence': 0.3075296878814697, 'block_11_adapter_loss_influence': 0.01838986078898112, 'eval_relative_l2_blocks_pruned_1': {'avg_loss': 1.9713557509125257, 'avg_seq_perplexity': 7.46222674260374, 'num_ex': 15616}, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 7.905293449026639, 'avg_seq_perplexity': 5830.599897540984}, 'eval_relative_l1_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 9.275516697617828, 'avg_seq_perplexity': 23612.08401639344}, '_runtime': 2488.6384737491608, 'block_30_shapley': 30.011719321050947, 'block_19_adapter_loss_influence': 0.07372728983561198, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3236, 'weighted_acc': 22.982954545454547}, 'mmlu_block_adapter_loss_blocks_pruned_19': {'total': 14080, 'correct': 3484, 'weighted_acc': 24.744318181818183}, '_timestamp': 1713960316.298252, 'block_3_shapley': -483.07957192197927, 'block_8_shapley_influence': -113.05661158087432, 'eval_cosine_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 9.213612040535349, 'avg_seq_perplexity': 22689.71106557377}, 'block_1_relative_l2_influence': 1.7154526710510254, 'eval_block_adapter_loss_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 8.838336882044057, 'avg_seq_perplexity': 7583.677766393443}, '_step': 337, 'block_8_l1_influence': 325.3686218261719, 'eval_block_adapter_loss_blocks_pruned_23': {'avg_seq_perplexity': 9801.246926229507, 'num_ex': 15616, 'avg_loss': 9.094443399398052}, 'block_7_shapley': 97.3547392372162, 'eval_shapley_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 9.506967012999487, 'avg_seq_perplexity': 28899.89754098361}, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_6_relative_l1_influence': 0.6861485838890076, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_1': {'avg_loss': 4.282586769979508, 'avg_seq_perplexity': 144.6397765112705, 'num_ex': 15616}, 'block_31_shapley': -76.53256254619166, 'block_30_l2_influence': 47.73377990722656, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 9.040816510309938, 'avg_seq_perplexity': 19498.09426229508}, 'mmlu_relative_l2_blocks_pruned_29': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'block_2_l1_influence': 93.31401824951172, 'block_18_l2_influence': 16.233057022094727, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'block_4_cosine_influence': 0.15160441398620603, 'block_20_shapley_influence': -99.91945978069816, 'eval_cosine_blocks_pruned_8': {'avg_seq_perplexity': 53.89901383196721, 'num_ex': 15616, 'avg_loss': 3.602654879210425}, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 4570, 'weighted_acc': 32.45738636363637}, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 9.46941138095543, 'avg_seq_perplexity': 25163.493852459014}, 'mmlu_relative_l2_blocks_pruned_19': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_9_l1_influence': 358.3560791015625, 'block_25_l2_influence': 21.089130401611328, 'mmlu_block_adapter_loss_blocks_pruned_25': {'total': 14080, 'correct': 3288, 'weighted_acc': 23.352272727272727}, 'eval_cosine_blocks_pruned_26': {'avg_seq_perplexity': 26393.266393442624, 'num_ex': 15616, 'avg_loss': 9.451793232902151}, 'block_8_relative_l1_influence': 0.6286010146141052, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3453, 'weighted_acc': 24.524147727272727}, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 6151, 'weighted_acc': 43.68607954545455}, 'block_21_l1_influence': 954.6445922851562, 'block_0_shapley_influence': 764.1469882874078, 'block_21_relative_l1_influence': 0.35441216826438904, 'block_9_relative_l2_influence': 0.5496350526809692, 'eval_shapley_blocks_pruned_10': {'avg_loss': 3.533969066182121, 'avg_seq_perplexity': 41.331999231557376, 'num_ex': 15616}, 'block_28_relative_l2_influence': 0.27732375264167786, 'block_30_adapter_loss_influence': 2.2146708170572915, 'mmlu_relative_l1_blocks_pruned_6': {'weighted_acc': 43.54403409090909, 'total': 14080, 'correct': 6131}, 'mmlu_relative_l2_blocks_pruned_5': {'correct': 5900, 'weighted_acc': 41.90340909090909, 'total': 14080}, 'block_15_l1_influence': 621.2645263671875, 'block_6_cosine_influence': 0.14377838373184204, 'block_1_l1_influence': 87.24056243896484, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3322, 'weighted_acc': 23.59375}, 'block_12_shapley_influence': -125.43137687444688, 'block_19_l1_influence': 858.4620971679688, 'block_29_l1_influence': 1505.0252685546875, 'eval_shapley_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 6.819955294249488, 'avg_seq_perplexity': 4868.280225409836}, 'eval_shapley_blocks_pruned_25': {'avg_seq_perplexity': 28085.284836065573, 'num_ex': 15616, 'avg_loss': 9.452247494556865}, 'eval_shapley_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 12.216426661757172, 'avg_seq_perplexity': 1046569.9016393444}, 'block_10_relative_l2_influence': 0.5394776463508606, 'block_24_adapter_loss_influence': 0.11280059814453124, 'block_23_l2_influence': 20.16440200805664, 'block_4_relative_l2_influence': 0.707423985004425, 'eval_shapley_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 14.33411144819416, 'avg_seq_perplexity': 2658481.049180328}, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 3.077419093397797, 'avg_seq_perplexity': 23.542760630122952}, 'eval_cosine_blocks_pruned_4': {'avg_seq_perplexity': 9.518309546298669, 'num_ex': 15616, 'avg_loss': 2.2174447481749486}, 'eval_shapley_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 8.605909003586065, 'avg_seq_perplexity': 19745.89754098361}, 'eval_shapley_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 9.862428758965164, 'avg_seq_perplexity': 39542.29508196721}, 'block_22_relative_l2_influence': 0.33816373348236084, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'block_1_shapley': -475.7917032171321, 'block_22_l1_influence': 1036.4525146484375, 'mmlu_shapley_blocks_pruned_21': {'total': 14080, 'correct': 3317, 'weighted_acc': 23.558238636363637}, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 8.612356717469263, 'avg_seq_perplexity': 6028.4339139344265}, 'block_25_relative_l2_influence': 0.25528034567832947, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0262164756899974, 'avg_seq_perplexity': 7.87336956086706}, 'mmlu_shapley_blocks_pruned_20': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_7_adapter_loss_influence': 0.011146068572998049, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.602654879210425, 'avg_seq_perplexity': 53.89901383196721}, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 5.058887419153432, 'avg_seq_perplexity': 267.41484695184425}, 'eval_relative_l2_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 8.205843565893955, 'avg_seq_perplexity': 7804.635758196721}, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.0643922149157916, 'avg_seq_perplexity': 8.190258588947234}, 'block_2_relative_l1_influence': 0.9285622239112854, 'eval_block_adapter_loss_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 11.40857433881916, 'avg_seq_perplexity': 290046.62295081967}, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 6131, 'weighted_acc': 43.54403409090909}, 'mmlu_cosine_blocks_pruned_10': {'weighted_acc': 42.13778409090909, 'total': 14080, 'correct': 5933}, 'block_30_shapley_influence': -30.011719321050947, 'mmlu_cosine_blocks_pruned_9': {'total': 14080, 'correct': 6192, 'weighted_acc': 43.97727272727273}, 'eval_relative_l1_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 8.08222185979124, 'avg_seq_perplexity': 6932.098360655737}, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 5933, 'weighted_acc': 42.13778409090909}, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3290, 'weighted_acc': 23.366477272727273}, 'block_3_cosine_influence': 0.14631986618041992, 'block_23_shapley_influence': -122.58861551682156, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 4.392979856397285, 'avg_seq_perplexity': 143.68117635758196}, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 6278, 'weighted_acc': 44.58806818181818}, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 5551, 'weighted_acc': 39.42471590909091}, 'block_11_l2_influence': 8.142398834228516, 'block_6_shapley_influence': -79.21565158072337, 'block_11_relative_l1_influence': 0.5442355871200562, 'block_12_relative_l1_influence': 0.536065399646759, 'eval_relative_l1_blocks_pruned_13': {'avg_seq_perplexity': 3743.8688524590166, 'num_ex': 15616, 'avg_loss': 7.443569996317879}, 'eval_relative_l1_blocks_pruned_26': {'avg_loss': 9.48601294345543, 'avg_seq_perplexity': 28469.551229508197, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 5.769431692654969, 'avg_seq_perplexity': 655.4737448770492}, 'block_11_shapley_influence': -126.15266881642803, 'eval_cosine_blocks_pruned_7': {'avg_seq_perplexity': 23.542760630122952, 'num_ex': 15616, 'avg_loss': 3.077419093397797}, 'eval_shapley_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 4.471797255219006, 'avg_seq_perplexity': 753.0342597336065}, 'block_6_l2_influence': 4.99418830871582, 'block_5_cosine_influence': 0.1501924991607666, 'mmlu_relative_l2_blocks_pruned_30': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_23_l1_influence': 1021.535888671875, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 9.506967012999487, 'avg_seq_perplexity': 28899.89754098361}, 'mmlu_cosine_blocks_pruned_15': {'correct': 3232, 'weighted_acc': 22.954545454545453, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 6186, 'weighted_acc': 43.93465909090909}, 'block_6_adapter_loss_influence': 0.0088043212890625, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 6049, 'weighted_acc': 42.96164772727273}, 'eval_relative_l1_blocks_pruned_23': {'avg_loss': 9.38289454725922, 'avg_seq_perplexity': 26580.993852459014, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 12.711162629674693, 'avg_seq_perplexity': 8755726.163934426}, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_2': {'avg_seq_perplexity': 240.53645299692624, 'num_ex': 15616, 'avg_loss': 5.185085609310963}, 'mmlu_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3249, 'weighted_acc': 23.07528409090909}, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_10': {'total': 14080, 'correct': 3453, 'weighted_acc': 24.524147727272727}, 'eval_block_adapter_loss_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 9.006359663165984, 'avg_seq_perplexity': 8802.070696721312}, 'block_31_relative_l1_influence': 0.9233931303024292, 'mmlu_block_adapter_loss_blocks_pruned_14': {'total': 14080, 'correct': 3243, 'weighted_acc': 23.032670454545453}, 'block_3_relative_l1_influence': 0.8830476403236389, 'block_18_relative_l2_influence': 0.44405996799468994, 'mmlu_cosine_blocks_pruned_0': {'weighted_acc': 45.79545454545455, 'total': 14080, 'correct': 6448}, 'mmlu_shapley_blocks_pruned_11': {'weighted_acc': 26.470170454545453, 'total': 14080, 'correct': 3727}, 'block_24_relative_l2_influence': 0.29034122824668884, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 6.739285828637295, 'avg_seq_perplexity': 1801.9636270491803}, 'block_0_cosine_influence': 0.4067174792289734, 'block_7_cosine_influence': 0.14214438199996948, 'block_18_adapter_loss_influence': 0.06798553466796875, 'eval_relative_l1_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 9.422726490458505, 'avg_seq_perplexity': 27302.991803278688}, 'eval_shapley_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.118222846359503, 'avg_seq_perplexity': 8.634491467085041}, 'eval_shapley_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.3967145075563523, 'avg_seq_perplexity': 11.408108070248463}, 'block_27_relative_l2_influence': 0.2536278963088989, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.650033669393571, 'avg_seq_perplexity': 14.704418745197234}, 'mmlu_relative_l2_blocks_pruned_12': {'total': 14080, 'correct': 3756, 'weighted_acc': 26.676136363636363}, 'block_26_shapley': 124.51275394488404, 'eval_cosine_blocks_pruned_31': {'avg_loss': 14.1588134765625, 'avg_seq_perplexity': 2650212.4590163934, 'num_ex': 15616}, 'block_30_relative_l2_influence': 0.37149354815483093, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 9.495125192110656, 'avg_seq_perplexity': 27620.35245901639}, 'mmlu_block_adapter_loss_blocks_pruned_22': {'total': 14080, 'correct': 3444, 'weighted_acc': 24.460227272727273}, 'block_13_cosine_influence': 0.10998404026031494, 'eval_cosine_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 9.46941138095543, 'avg_seq_perplexity': 25163.493852459014}, 'block_10_l1_influence': 396.1690979003906, 'eval_shapley_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 2.552547767514088, 'avg_seq_perplexity': 13.327337546426742}, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3564, 'weighted_acc': 25.3125}, 'block_31_adapter_loss_influence': 2.1813557942708335, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.086302210073002, 'avg_seq_perplexity': 8.354799364433914}, 'eval_block_adapter_loss_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 8.931438508580943, 'avg_seq_perplexity': 8254.484631147541}, 'block_2_shapley': -839.6346928208106, 'block_16_shapley': 71.21617072820663, 'eval_block_adapter_loss_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 9.33040331230789, 'avg_seq_perplexity': 12532.67418032787}, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3286, 'weighted_acc': 23.338068181818183}, 'block_0_relative_l1_influence': 1.198839545249939, 'block_5_relative_l2_influence': 0.6493698358535767, 'block_20_relative_l1_influence': 0.4247533082962036, 'mmlu_relative_l1_blocks_pruned_15': {'weighted_acc': 22.954545454545453, 'total': 14080, 'correct': 3232}, 'block_11_l1_influence': 413.3260803222656, 'block_16_l1_influence': 749.4442749023438, 'block_26_l2_influence': 24.85858726501465, 'mmlu_block_adapter_loss_blocks_pruned_23': {'total': 14080, 'correct': 3338, 'weighted_acc': 23.707386363636363}, 'block_10_shapley': 112.85608391800235, 'block_14_l2_influence': 10.72826099395752, 'block_5_shapley_influence': -15.779044363447412, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_14_adapter_loss_influence': 0.03064886728922526, '_wandb': {'runtime': 2488}, 'block_19_shapley': 101.9022302903155, 'block_9_shapley_influence': -113.21749479732208, 'block_27_adapter_loss_influence': 0.14432144165039062, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 6200, 'weighted_acc': 44.03409090909091}, 'mmlu_relative_l2_blocks_pruned_18': {'correct': 3229, 'weighted_acc': 22.933238636363637, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_17_l1_influence': 741.5315551757812, 'block_21_cosine_influence': 0.04663509130477905, 'block_30_cosine_influence': 0.06042414903640747, 'eval_cosine_blocks_pruned_16': {'avg_loss': 8.498521148181352, 'avg_seq_perplexity': 11012.63831967213, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3485, 'weighted_acc': 24.751420454545453}, 'block_3_adapter_loss_influence': 0.004645188649495442, 'block_9_shapley': 113.21749479732208, 'block_6_l1_influence': 252.8533935546875, 'eval_relative_l2_blocks_pruned_18': {'avg_loss': 8.740907762871414, 'avg_seq_perplexity': 14421.973360655738, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_32': {'avg_seq_perplexity': 2658481.049180328, 'num_ex': 15616, 'avg_loss': 14.33411144819416}, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 4008, 'weighted_acc': 28.46590909090909}, 'mmlu_relative_l1_blocks_pruned_26': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_25': {'avg_seq_perplexity': 8301.275614754099, 'num_ex': 15616, 'avg_loss': 8.85263511782787}, 'eval_cosine_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.1118229099961576, 'avg_seq_perplexity': 8.573246189805328}, 'block_15_relative_l2_influence': 0.5085791349411011, 'eval_shapley_blocks_pruned_2': {'avg_seq_perplexity': 7.72935760998335, 'num_ex': 15616, 'avg_loss': 2.00658341704822}, 'eval_shapley_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 12.668692166688013, 'avg_seq_perplexity': 8635240.393442623}, 'block_0_l1_influence': 32.94081115722656, 'block_27_l1_influence': 1221.0548095703125, 'block_5_l1_influence': 217.2722015380859, 'block_25_shapley_influence': -124.83611830524217, 'block_3_l1_influence': 132.65280151367188, 'block_26_relative_l2_influence': 0.2846655249595642, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 5900, 'weighted_acc': 41.90340909090909}, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 5907, 'weighted_acc': 41.953125}, 'mmlu_relative_l1_blocks_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_19_shapley_influence': -101.9022302903155, 'block_23_relative_l1_influence': 0.3055446147918701, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 11.926990946785349, 'avg_seq_perplexity': 871648.131147541}, 'eval_cosine_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 8.08222185979124, 'avg_seq_perplexity': 6932.098360655737}, 'eval_relative_l1_blocks_pruned_4': {'avg_seq_perplexity': 9.518309546298669, 'num_ex': 15616, 'avg_loss': 2.2174447481749486}, 'mmlu_block_adapter_loss_blocks_pruned_7': {'weighted_acc': 22.982954545454547, 'total': 14080, 'correct': 3236}, 'block_13_shapley': 113.0627578785342, 'eval_block_adapter_loss_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 9.050051829853995, 'avg_seq_perplexity': 9660.410860655738}, 'mmlu_relative_l1_blocks_pruned_14': {'total': 14080, 'correct': 3631, 'weighted_acc': 25.788352272727273}, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3237, 'weighted_acc': 22.990056818181817}, 'block_20_l1_influence': 983.1239624023438, 'block_14_cosine_influence': 0.10573846101760864, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_2': {'weighted_acc': 40.68181818181818, 'total': 14080, 'correct': 5728}, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 4.988401819448002, 'avg_seq_perplexity': 1753.077100409836}, 'mmlu_block_adapter_loss_blocks_pruned_3': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_30': {'total': 14080, 'correct': 3271, 'weighted_acc': 23.23153409090909}, 'block_29_shapley': 76.19575617069839, 'mmlu_cosine_blocks_pruned_5': {'total': 14080, 'correct': 5900, 'weighted_acc': 41.90340909090909}, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 9.452247494556865, 'avg_seq_perplexity': 28085.284836065573}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'correct': 3419, 'weighted_acc': 24.282670454545453, 'total': 14080}, 'block_12_shapley': 125.43137687444688, 'eval_cosine_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 9.422726490458505, 'avg_seq_perplexity': 27302.991803278688}, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 9.213612040535349, 'avg_seq_perplexity': 22689.71106557377}, 'block_9_l2_influence': 7.055303573608398, 'block_17_relative_l1_influence': 0.4743431508541107, 'block_16_shapley_influence': -71.21617072820663, 'block_10_adapter_loss_influence': 0.017312367757161457, 'block_4_l2_influence': 3.587404727935791, 'block_14_l1_influence': 545.277587890625, 'block_28_l1_influence': 1383.08984375, 'eval_block_adapter_loss_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 9.14540075083248, 'avg_seq_perplexity': 11385.61987704918}, 'block_13_relative_l1_influence': 0.5478932857513428, 'block_14_relative_l1_influence': 0.5309671759605408, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 3853, 'weighted_acc': 27.365056818181817}, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 6278, 'weighted_acc': 44.58806818181818}, 'eval_cosine_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 5.058887419153432, 'avg_seq_perplexity': 267.41484695184425}, 'eval_cosine_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 14.33411144819416, 'avg_seq_perplexity': 2658481.049180328}, 'block_4_l1_influence': 178.8604736328125, 'eval_cosine_blocks_pruned_1': {'avg_seq_perplexity': 7.46222674260374, 'num_ex': 15616, 'avg_loss': 1.9713557509125257}, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 4488, 'weighted_acc': 31.875}, 'mmlu_shapley_blocks_pruned_7': {'correct': 3922, 'weighted_acc': 27.855113636363637, 'total': 14080}, 'mmlu_shapley_blocks_pruned_14': {'total': 14080, 'correct': 3410, 'weighted_acc': 24.21875}, 'mmlu_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_16_relative_l1_influence': 0.5747866630554199, 'block_29_adapter_loss_influence': 0.20220438639322916, 'block_7_l1_influence': 292.6295471191406, 'block_10_cosine_influence': 0.124822735786438, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 6179, 'weighted_acc': 43.88494318181818}, 'block_28_shapley_influence': -105.35712715566795, 'mmlu_shapley_blocks_pruned_16': {'weighted_acc': 23.636363636363637, 'total': 14080, 'correct': 3328}, 'block_25_adapter_loss_influence': 0.11520004272460938, 'block_12_l1_influence': 445.1312561035156, 'block_24_l2_influence': 22.095346450805664, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 9.325853691726437, 'avg_seq_perplexity': 25205.45901639344}, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'block_17_shapley_influence': -110.48024045972414, 'block_28_adapter_loss_influence': 0.1715418497721354, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 6186, 'weighted_acc': 43.93465909090909}, 'eval_block_adapter_loss_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 9.140957191342212, 'avg_seq_perplexity': 10255.231557377048}, 'block_19_relative_l2_influence': 0.402516633272171, 'block_29_relative_l1_influence': 0.2949555516242981, 'eval_cosine_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 7.443569996317879, 'avg_seq_perplexity': 3743.8688524590166}, 'eval_shapley_blocks_pruned_9': {'avg_seq_perplexity': 18.49919153432377, 'num_ex': 15616, 'avg_loss': 2.8777560875064037}, 'eval_relative_l2_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 6.739285828637295, 'avg_seq_perplexity': 1801.9636270491803}, 'block_5_shapley': 15.779044363447412, 'block_28_shapley': 105.35712715566795, 'block_5_adapter_loss_influence': 0.007088263829549153, 'mmlu_relative_l2_blocks_pruned_24': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_13_shapley_influence': -113.0627578785342, 'eval_shapley_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 3.7743120037141393, 'avg_seq_perplexity': 116.19806608606558}, 'block_15_cosine_influence': 0.10584920644760132, 'mmlu_block_adapter_loss_blocks_pruned_2': {'total': 14080, 'correct': 3368, 'weighted_acc': 23.920454545454547}, 'mmlu_cosine_blocks_pruned_30': {'correct': 3427, 'weighted_acc': 24.339488636363637, 'total': 14080}, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 9.422726490458505, 'avg_seq_perplexity': 27302.991803278688}, 'mmlu_block_adapter_loss_blocks_pruned_5': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'mmlu_block_adapter_loss_blocks_pruned_18': {'total': 14080, 'correct': 3243, 'weighted_acc': 23.032670454545453}, 'block_14_shapley_influence': -123.2492710819808, 'eval_cosine_blocks_pruned_23': {'avg_loss': 9.38289454725922, 'avg_seq_perplexity': 26580.993852459014, 'num_ex': 15616}, 'block_7_shapley_influence': -97.3547392372162, 'block_17_relative_l2_influence': 0.44725266098976135, 'mmlu_block_adapter_loss_blocks_pruned_12': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'block_31_l1_influence': 5721.15966796875, 'block_3_shapley_influence': 483.07957192197927, 'eval_shapley_blocks_pruned_23': {'avg_loss': 9.781070896836578, 'avg_seq_perplexity': 43318.46721311475, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 9.510963314869365, 'avg_seq_perplexity': 26462.24795081967}, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 5933, 'weighted_acc': 42.13778409090909}, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3290, 'weighted_acc': 23.366477272727273}, 'block_21_shapley': 118.18687149465724, 'block_10_shapley_influence': -112.85608391800235, 'block_9_adapter_loss_influence': 0.014843146006266275, 'eval_block_adapter_loss_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 8.860345559042008, 'avg_seq_perplexity': 7622.258196721312}, 'eval_cosine_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_cosine_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 5.934155073322233, 'avg_seq_perplexity': 788.0489241803278}, 'eval_shapley_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'block_21_adapter_loss_influence': 0.0915997823079427, 'mmlu_relative_l1_blocks_pruned_8': {'total': 14080, 'correct': 4944, 'weighted_acc': 35.11363636363637}, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3428, 'weighted_acc': 24.34659090909091}, 'block_23_cosine_influence': 0.036542296409606934, 'block_26_shapley_influence': -124.51275394488404, 'block_22_l2_influence': 21.116064071655273, 'block_2_cosine_influence': 0.1454983949661255, 'block_26_adapter_loss_influence': 0.1303126017252604, 'block_25_shapley': 124.83611830524217, 'block_8_l2_influence': 6.41993522644043, 'mmlu_block_adapter_loss_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_7_l2_influence': 5.795175552368164, 'eval_block_adapter_loss_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 8.879956855148565, 'avg_seq_perplexity': 8077.480532786885}, 'eval_shapley_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 9.740703645299693, 'avg_seq_perplexity': 34817.29098360656}, 'block_1_adapter_loss_influence': 3.2718709309895835, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 6192, 'weighted_acc': 43.97727272727273}, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 8.740907762871414, 'avg_seq_perplexity': 14421.973360655738}, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 14.33411144819416, 'avg_seq_perplexity': 2658481.049180328}, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 5551, 'weighted_acc': 39.42471590909091}, 'block_9_cosine_influence': 0.128817617893219, 'block_3_relative_l2_influence': 0.7463300824165344, 'block_4_shapley_influence': 43.17108441745083, 'block_13_relative_l2_influence': 0.5115258693695068, 'block_14_relative_l2_influence': 0.49279531836509705, 'block_11_shapley': 126.15266881642803, 'block_26_cosine_influence': 0.03331249952316284, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 6200, 'weighted_acc': 44.03409090909091}, 'block_0_relative_l2_influence': 2.288300037384033, 'block_5_relative_l1_influence': 0.7556303143501282, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_4': {'avg_seq_perplexity': 9.714504554623463, 'num_ex': 15616, 'avg_loss': 2.237401243116035}, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_29_l2_influence': 30.61115074157715, 'block_2_shapley_influence': 839.6346928208106, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'block_19_relative_l1_influence': 0.4215724170207978, 'block_29_relative_l2_influence': 0.278962105512619, 'mmlu_block_adapter_loss_blocks_pruned_15': {'total': 14080, 'correct': 3311, 'weighted_acc': 23.515625}, 'block_20_l2_influence': 19.695819854736328, 'block_1_cosine_influence': 0.2501358985900879, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_6_shapley': 79.21565158072337, 'block_16_relative_l2_influence': 0.5378350615501404, 'block_26_l1_influence': 1186.259765625, 'mmlu_cosine_blocks_pruned_18': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_27': {'total': 14080, 'correct': 3481, 'weighted_acc': 24.723011363636363}, 'block_13_l2_influence': 9.899110794067385, 'block_16_l2_influence': 14.785382270812988, 'block_11_cosine_influence': 0.1132473349571228, 'mmlu_block_adapter_loss_blocks_pruned_17': {'total': 14080, 'correct': 3393, 'weighted_acc': 24.098011363636363}, 'block_2_l2_influence': 1.898875713348389, 'block_31_l2_influence': 135.42071533203125, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 6397, 'weighted_acc': 45.43323863636363}, 'eval_relative_l2_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 14.1588134765625, 'avg_seq_perplexity': 2650212.4590163934}, 'mmlu_block_adapter_loss_blocks_pruned_11': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_23_shapley': 122.58861551682156, 'block_27_relative_l1_influence': 0.2746049165725708, 'block_31_relative_l2_influence': 1.0167038440704346, 'block_0_adapter_loss_influence': 0.005137880643208821, 'block_18_relative_l1_influence': 0.46822184324264526, 'block_24_relative_l1_influence': 0.29699382185935974, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3322, 'weighted_acc': 23.59375}, 'eval_cosine_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.4270822493756405, 'avg_seq_perplexity': 11.732980196593235}, 'eval_shapley_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 12.865012247054302, 'avg_seq_perplexity': 18195191.606557377}, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3237, 'weighted_acc': 22.990056818181817}, 'mmlu_shapley_blocks_pruned_13': {'correct': 3494, 'weighted_acc': 24.81534090909091, 'total': 14080}, 'block_20_relative_l2_influence': 0.4098089933395386, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 9.452247494556865, 'avg_seq_perplexity': 28085.284836065573}, 'eval_block_adapter_loss_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 8.890242779841188, 'avg_seq_perplexity': 7881.140881147541}, 'block_20_cosine_influence': 0.06151849031448364, 'block_21_shapley_influence': -118.18687149465724, 'block_18_cosine_influence': 0.07557201385498047, 'block_19_cosine_influence': 0.06366980075836182, 'mmlu_relative_l2_blocks_pruned_20': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_17_shapley': 110.48024045972414, 'block_30_l1_influence': 2135.267822265625, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_30_relative_l1_influence': 0.38664719462394714, 'mmlu_relative_l2_blocks_pruned_25': {'weighted_acc': 22.982954545454547, 'total': 14080, 'correct': 3236}, 'block_24_shapley': 125.52081079060032, 'mmlu_cosine_blocks_pruned_25': {'total': 14080, 'correct': 3236, 'weighted_acc': 22.982954545454547}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'use_sft': False, 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 800, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_rep_eval', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'use_logit_loss': False, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 256, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 500}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine
4,"{'block_1_cosine_influence': 0.2501358985900879, 'block_10_cosine_influence': 0.124822735786438, 'block_10_shapley_influence': -155.4744913757488, 'mmlu_cosine_blocks_pruned_28': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_23_shapley_influence': -192.29064417398095, 'eval_cosine_blocks_pruned_23': {'avg_seq_perplexity': 76282.27868852459, 'num_ex': 15616, 'avg_loss': 11.227054783555328}, 'eval_shapley_blocks_pruned_17': {'avg_loss': 10.212786565061476, 'avg_seq_perplexity': 29573.90573770492, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 10.960724377241291, 'avg_seq_perplexity': 58093.2868852459}, 'block_19_cosine_influence': 0.06366980075836182, 'eval_cosine_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 9.225699002625513, 'avg_seq_perplexity': 10885.20799180328}, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 5535, 'weighted_acc': 39.31107954545455}, 'eval_block_adapter_loss_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 9.381787909836063, 'avg_seq_perplexity': 12407.475409836066}, 'block_28_relative_l1_influence': 0.2919364869594574, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 10.834347584208505, 'avg_seq_perplexity': 52705.23770491803}, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 9.47435522861168, 'avg_seq_perplexity': 14171.061475409835}, 'mmlu_block_adapter_loss_blocks_pruned_21': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l2_blocks_pruned_19': {'avg_loss': 10.835675349001024, 'avg_seq_perplexity': 53685.561475409835, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_32': {'avg_loss': 11.025668785220288, 'avg_seq_perplexity': 61808.31967213115, 'num_ex': 15616}, 'eval_cosine_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 11.152188660668545, 'avg_seq_perplexity': 71680.35245901639}, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 4609, 'weighted_acc': 32.734375}, 'mmlu_shapley_blocks_pruned_11': {'weighted_acc': 25.589488636363637, 'total': 14080, 'correct': 3603}, 'mmlu_shapley_blocks_pruned_20': {'weighted_acc': 24.63778409090909, 'total': 14080, 'correct': 3469}, 'eval_block_adapter_loss_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 10.417777639920594, 'avg_seq_perplexity': 33949.229508196724}, 'block_16_cosine_influence': 0.1062297821044922, 'block_6_shapley_influence': 57.77522709549112, 'block_5_adapter_loss_influence': 0.01582018534342448, 'eval_relative_l2_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'block_7_l2_influence': 5.795175552368164, 'block_15_cosine_influence': 0.10584920644760132, 'eval_shapley_blocks_pruned_19': {'avg_seq_perplexity': 132526, 'num_ex': 15616, 'avg_loss': 11.756808921939037}, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.19146228227459, 'avg_seq_perplexity': 9.283311187243852}, 'block_5_relative_l2_influence': 0.6493698358535767, 'eval_shapley_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 4.708300981365267, 'avg_seq_perplexity': 118.68112032530738}, 'mmlu_shapley_blocks_pruned_25': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_21_l2_influence': 18.971025466918945, 'block_23_l2_influence': 20.16440200805664, 'eval_cosine_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_cosine_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0343123889360273, 'avg_seq_perplexity': 7.936904156794314}, 'block_16_adapter_loss_influence': 0.06693712870279948, 'eval_relative_l1_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 5.947700875704406, 'avg_seq_perplexity': 420.6111680327869}, 'block_2_relative_l2_influence': 0.7215847373008728, 'mmlu_shapley_blocks_pruned_24': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_9': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_24_l1_influence': 1078.9007568359375, 'mmlu_cosine_blocks_pruned_0': {'weighted_acc': 45.79545454545455, 'total': 14080, 'correct': 6448}, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 6347, 'weighted_acc': 45.078125}, 'mmlu_relative_l1_blocks_pruned_8': {'total': 14080, 'correct': 5535, 'weighted_acc': 39.31107954545455}, 'block_31_l2_influence': 135.42071533203125, 'eval_relative_l1_blocks_pruned_30': {'avg_loss': 10.490059274141906, 'avg_seq_perplexity': 36503.08196721312, 'num_ex': 15616}, 'mmlu_relative_l1_blocks_pruned_14': {'correct': 4687, 'weighted_acc': 33.28835227272727, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 10.63641257364242, 'avg_seq_perplexity': 41967.82786885246}, 'block_12_adapter_loss_influence': 0.03126398722330729, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 9.425490082287398, 'avg_seq_perplexity': 13145.651639344262}, 'eval_block_adapter_loss_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 8.886467605340677, 'avg_seq_perplexity': 7749.825307377049}, 'block_20_shapley': 174.79670611760946, 'mmlu_cosine_blocks_pruned_10': {'total': 14080, 'correct': 5852, 'weighted_acc': 41.5625}, 'eval_relative_l1_blocks_pruned_23': {'avg_seq_perplexity': 76282.27868852459, 'num_ex': 15616, 'avg_loss': 11.227054783555328}, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3324, 'weighted_acc': 23.607954545454547}, 'block_27_l1_influence': 1221.0548095703125, 'block_20_cosine_influence': 0.06151849031448364, 'eval_block_adapter_loss_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 9.65997214395492, 'avg_seq_perplexity': 16663.376024590165}, '_runtime': 2488.523936986923, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 8.930427926485656, 'avg_seq_perplexity': 8485.172643442624}, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 11.01991246958248, 'avg_seq_perplexity': 61616.84426229508}, 'eval_relative_l2_blocks_pruned_21': {'avg_loss': 11.152188660668545, 'avg_seq_perplexity': 71680.35245901639, 'num_ex': 15616}, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_16_l1_influence': 749.4442749023438, 'mmlu_cosine_blocks_pruned_18': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_18_relative_l1_influence': 0.46822184324264526, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 6009, 'weighted_acc': 42.67755681818182}, 'block_24_l2_influence': 22.095346450805664, 'block_7_relative_l2_influence': 0.5988365411758423, 'block_22_relative_l2_influence': 0.33816373348236084, 'mmlu_relative_l1_blocks_pruned_12': {'total': 14080, 'correct': 6102, 'weighted_acc': 43.33806818181818}, 'mmlu_relative_l1_blocks_pruned_13': {'weighted_acc': 32.734375, 'total': 14080, 'correct': 4609}, 'block_6_cosine_influence': 0.14377838373184204, 'block_21_shapley_influence': -184.695584112598, 'eval_shapley_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.4315072982037655, 'avg_seq_perplexity': 11.82974193135246}, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 10.998661228867828, 'avg_seq_perplexity': 60845.639344262294}, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_29_l1_influence': 1505.0252685546875, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_blocks_pruned_23': {'avg_seq_perplexity': 16223.152663934428, 'num_ex': 15616, 'avg_loss': 9.49214747694672}, 'block_14_adapter_loss_influence': 0.04125277201334635, 'block_28_l2_influence': 28.022443771362305, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_block_adapter_loss_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 8.98004150390625, 'avg_seq_perplexity': 8355.626024590163}, 'block_7_relative_l1_influence': 0.6601037383079529, 'eval_shapley_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 11.95908043032787, 'avg_seq_perplexity': 157391.59016393442}, 'mmlu_shapley_blocks_pruned_12': {'correct': 3633, 'weighted_acc': 25.802556818181817, 'total': 14080}, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.7165962594454407, 'avg_seq_perplexity': 15.85581995229252}, 'block_11_cosine_influence': 0.1132473349571228, 'block_8_shapley_influence': -130.7723080932453, 'block_19_shapley_influence': -167.3982702583395, 'mmlu_shapley_blocks_pruned_1': {'total': 14080, 'correct': 6374, 'weighted_acc': 45.26988636363637}, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 6305, 'weighted_acc': 44.77982954545455}, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 5701, 'weighted_acc': 40.49005681818182}, 'block_23_relative_l1_influence': 0.3055446147918701, 'block_31_adapter_loss_influence': 4.680033365885417, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.404267357998207, 'avg_seq_perplexity': 31.95353723744877}, 'mmlu_block_adapter_loss_blocks_pruned_18': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_21_shapley': 184.695584112598, 'block_25_shapley': 195.77617422739664, 'eval_shapley_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 2.774821046923027, 'avg_seq_perplexity': 16.796106557377048}, 'eval_shapley_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 12.076435026575307, 'avg_seq_perplexity': 177907.7868852459}, 'block_28_shapley_influence': -158.43084633734912, 'mmlu_block_adapter_loss_blocks_pruned_4': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 11.092826468045594, 'avg_seq_perplexity': 66207.62295081967}, 'mmlu_block_adapter_loss_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_6_shapley': -57.77522709549112, 'block_1_shapley_influence': 418.3054458556637, 'eval_shapley_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 9.680920210040984, 'avg_seq_perplexity': 16499.144467213115}, 'mmlu_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3335, 'weighted_acc': 23.686079545454547}, 'mmlu_shapley_blocks_pruned_5': {'correct': 6063, 'weighted_acc': 43.06107954545455, 'total': 14080}, 'block_12_shapley': 165.76083165855823, 'block_6_l2_influence': 4.99418830871582, 'block_14_cosine_influence': 0.10573846101760864, 'block_20_shapley_influence': -174.79670611760946, 'eval_block_adapter_loss_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 8.43255114946209, 'avg_seq_perplexity': 5847.024590163935}, 'block_8_l2_influence': 6.41993522644043, 'block_25_l2_influence': 21.089130401611328, 'block_11_relative_l1_influence': 0.5442355871200562, 'block_23_adapter_loss_influence': 0.12026214599609376, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9745753554047132, 'avg_seq_perplexity': 7.486000936539447}, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 5.192686987704918, 'avg_seq_perplexity': 194.931384477459}, 'block_0_l1_influence': 32.94081115722656, 'block_30_cosine_influence': 0.06042414903640747, 'eval_shapley_blocks_pruned_0': {'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616}, 'block_20_relative_l1_influence': 0.4247533082962036, 'block_13_relative_l1_influence': 0.5478932857513428, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_1': {'total': 14080, 'correct': 3612, 'weighted_acc': 25.65340909090909}, 'block_11_shapley': 169.43172533794112, 'block_24_cosine_influence': 0.03478497266769409, 'block_25_cosine_influence': 0.0308610200881958, 'eval_cosine_blocks_pruned_11': {'avg_loss': 3.877043176869877, 'avg_seq_perplexity': 50.997550589139344, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_19': {'avg_loss': 9.699119692943135, 'avg_seq_perplexity': 17044.793032786885, 'num_ex': 15616}, 'block_26_shapley_influence': -184.06419814530236, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 3546, 'weighted_acc': 25.18465909090909}, 'block_21_relative_l2_influence': 0.33956632018089294, 'eval_relative_l1_blocks_pruned_24': {'avg_loss': 12.076435026575307, 'avg_seq_perplexity': 177907.7868852459, 'num_ex': 15616}, 'mmlu_block_adapter_loss_blocks_pruned_23': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'block_19_shapley': 167.3982702583395, 'block_26_l2_influence': 24.85858726501465, 'block_3_shapley_influence': 762.9331929299137, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.966280577612705, 'avg_seq_perplexity': 7.422875076043801}, 'block_11_l2_influence': 8.142398834228516, 'block_19_l1_influence': 858.4620971679688, 'block_12_relative_l1_influence': 0.536065399646759, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 11.282010438012296, 'avg_seq_perplexity': 80229.77049180328}, 'block_29_shapley': 144.56174974544072, 'block_1_l2_influence': 6.887134552001953, 'eval_cosine_blocks_pruned_22': {'avg_seq_perplexity': 60845.639344262294, 'num_ex': 15616, 'avg_loss': 10.998661228867828}, 'block_19_relative_l1_influence': 0.4215724170207978, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 4.181505547195185, 'avg_seq_perplexity': 69.92050621157787}, '_timestamp': 1713960273.159946, 'mmlu_shapley_blocks_pruned_2': {'total': 14080, 'correct': 6500, 'weighted_acc': 46.16477272727273}, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3214, 'weighted_acc': 22.826704545454547}, 'block_10_relative_l1_influence': 0.58807772397995, 'block_30_relative_l1_influence': 0.38664719462394714, 'eval_relative_l2_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 4.594961697938012, 'avg_seq_perplexity': 106.81825531506148}, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_22_shapley': 185.0310882137668, 'eval_cosine_blocks_pruned_14': {'avg_seq_perplexity': 194.931384477459, 'num_ex': 15616, 'avg_loss': 5.192686987704918}, 'eval_shapley_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.0952222230004485, 'avg_seq_perplexity': 8.426034395811987}, 'block_0_adapter_loss_influence': 0.016189416249593098, 'block_5_relative_l1_influence': 0.7556303143501282, 'block_25_relative_l1_influence': 0.2738480865955353, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.404267357998207, 'avg_seq_perplexity': 31.95353723744877}, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 10.658817478867828, 'avg_seq_perplexity': 43016.88114754098}, 'block_1_l1_influence': 87.24056243896484, 'block_15_l2_influence': 12.254308700561523, 'eval_cosine_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 12.18242907914959, 'avg_seq_perplexity': 196763.60655737703}, 'eval_cosine_blocks_pruned_30': {'avg_loss': 12.0862066550333, 'avg_seq_perplexity': 179234.83606557376, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_26': {'avg_seq_perplexity': 76489.61475409837, 'num_ex': 15616, 'avg_loss': 11.236817406826331}, 'mmlu_block_adapter_loss_blocks_pruned_10': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_27': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_32': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_7_cosine_influence': 0.14214438199996948, 'block_2_relative_l1_influence': 0.9285622239112854, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.660035180263832, 'avg_seq_perplexity': 14.87456775102459}, 'eval_relative_l1_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 3.9405462546426744, 'avg_seq_perplexity': 54.50550316982582}, 'block_18_shapley_influence': -173.83357471548095, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_9_shapley': 152.021309668018, 'block_13_l1_influence': 500.4615478515625, 'block_12_shapley_influence': -165.76083165855823, 'block_15_shapley_influence': -168.74578280089997, 'mmlu_shapley_blocks_pruned_16': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_26_relative_l2_influence': 0.2846655249595642, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 6.49909447841957, 'avg_seq_perplexity': 733.7986039959017}, 'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_27_cosine_influence': 0.029951035976409912, 'block_29_shapley_influence': -144.56174974544072, 'eval_shapley_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.1726249319608093, 'avg_seq_perplexity': 25.419857838114755}, 'eval_shapley_blocks_pruned_14': {'avg_loss': 6.997223400678791, 'avg_seq_perplexity': 1226.4109887295083, 'num_ex': 15616}, 'block_14_l1_influence': 545.277587890625, 'eval_cosine_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.148923780097336, 'avg_seq_perplexity': 8.902240690637807}, 'eval_cosine_blocks_pruned_12': {'avg_seq_perplexity': 69.92050621157787, 'num_ex': 15616, 'avg_loss': 4.181505547195185}, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.319265146724513, 'avg_seq_perplexity': 10.556810722976437}, 'mmlu_relative_l2_blocks_pruned_17': {'weighted_acc': 22.947443181818183, 'total': 14080, 'correct': 3231}, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_15': {'correct': 3599, 'weighted_acc': 25.561079545454547, 'total': 14080}, 'block_5_shapley': -394.5084477188766, 'block_31_shapley': -281.5468860031455, 'mmlu_cosine_blocks_pruned_6': {'correct': 5908, 'weighted_acc': 41.96022727272727, 'total': 14080}, 'eval_cosine_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 11.282010438012296, 'avg_seq_perplexity': 80229.77049180328}, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 4416, 'weighted_acc': 31.363636363636363}, 'mmlu_block_adapter_loss_blocks_pruned_14': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_2_shapley': -887.8694687812558, 'block_30_l2_influence': 47.73377990722656, 'block_16_shapley_influence': -139.82096086522583, 'mmlu_cosine_blocks_pruned_3': {'weighted_acc': 45.69602272727273, 'total': 14080, 'correct': 6434}, 'block_12_l2_influence': 8.752748489379883, 'block_24_shapley_influence': -193.1411036111976, 'eval_cosine_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.7165962594454407, 'avg_seq_perplexity': 15.85581995229252}, 'mmlu_shapley_blocks_pruned_18': {'correct': 3340, 'weighted_acc': 23.72159090909091, 'total': 14080}, 'block_8_l1_influence': 325.3686218261719, 'block_0_relative_l2_influence': 2.288300037384033, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3286, 'weighted_acc': 23.338068181818183}, 'block_21_adapter_loss_influence': 0.10724894205729169, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0343123889360273, 'avg_seq_perplexity': 7.936904156794314}, 'eval_block_adapter_loss_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 9.642095847207992, 'avg_seq_perplexity': 16358.366803278688}, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 5701, 'weighted_acc': 40.49005681818182}, 'block_28_l1_influence': 1383.08984375, 'block_21_cosine_influence': 0.04663509130477905, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0343123889360273, 'avg_seq_perplexity': 7.936904156794314}, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 6434, 'weighted_acc': 45.69602272727273}, 'eval_relative_l2_blocks_pruned_10': {'avg_seq_perplexity': 40.67530897797131, 'num_ex': 15616, 'avg_loss': 3.656486136014344}, 'eval_block_adapter_loss_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 8.311139216188524, 'avg_seq_perplexity': 4413.18237704918}, 'mmlu_block_adapter_loss_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_16_shapley': 139.82096086522583, 'block_3_relative_l2_influence': 0.7463300824165344, 'mmlu_shapley_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_15_relative_l2_influence': 0.5085791349411011, 'block_22_l2_influence': 21.116064071655273, 'block_1_relative_l1_influence': 1.3041073083877563, 'mmlu_relative_l2_blocks_pruned_15': {'correct': 3546, 'weighted_acc': 25.18465909090909, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_26': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_20': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'block_23_l1_influence': 1021.535888671875, 'mmlu_cosine_blocks_pruned_19': {'weighted_acc': 23.004261363636363, 'total': 14080, 'correct': 3239}, 'mmlu_cosine_blocks_pruned_27': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l1_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.2960880467149076, 'avg_seq_perplexity': 10.321745325307376}, 'block_27_l2_influence': 24.068021774291992, 'eval_shapley_blocks_pruned_11': {'avg_seq_perplexity': 73.95339715676229, 'num_ex': 15616, 'avg_loss': 4.224358730628842}, 'eval_shapley_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 8.250175100858094, 'avg_seq_perplexity': 4026.451588114754}, 'block_31_relative_l2_influence': 1.0167038440704346, 'block_9_relative_l1_influence': 0.6046764850616455, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3484, 'weighted_acc': 24.744318181818183}, 'block_15_adapter_loss_influence': 0.04970232645670573, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 9.619118612320698, 'avg_seq_perplexity': 15887.76536885246}, 'block_4_shapley': -686.1297047215126, 'block_25_adapter_loss_influence': 0.12945048014322916, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3225, 'weighted_acc': 22.904829545454547}, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_3_l1_influence': 132.65280151367188, 'block_9_l2_influence': 7.055303573608398, 'eval_cosine_blocks_pruned_8': {'avg_seq_perplexity': 23.348250592341188, 'num_ex': 15616, 'avg_loss': 3.1015457403464395}, 'mmlu_relative_l2_blocks_pruned_18': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3225, 'weighted_acc': 22.904829545454547}, 'eval_cosine_blocks_pruned_7': {'avg_seq_perplexity': 17.981139136142417, 'num_ex': 15616, 'avg_loss': 2.846221673684042}, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 6110, 'weighted_acc': 43.39488636363637}, 'block_21_relative_l1_influence': 0.35441216826438904, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 5.192686987704918, 'avg_seq_perplexity': 194.931384477459}, 'block_5_shapley_influence': 394.5084477188766, 'eval_shapley_blocks_pruned_30': {'avg_seq_perplexity': 53252.27868852459, 'num_ex': 15616, 'avg_loss': 10.87509605532787}, 'block_19_relative_l2_influence': 0.402516633272171, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_28_shapley': 158.43084633734912, 'mmlu_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_12_relative_l2_influence': 0.4948393404483795, 'mmlu_block_adapter_loss_blocks_pruned_25': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_4_l2_influence': 3.587404727935791, 'block_10_l1_influence': 396.1690979003906, 'block_30_relative_l2_influence': 0.37149354815483093, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 6359, 'weighted_acc': 45.16335227272727}, 'block_10_relative_l2_influence': 0.5394776463508606, 'mmlu_relative_l1_blocks_pruned_15': {'total': 14080, 'correct': 3546, 'weighted_acc': 25.18465909090909}, 'block_14_shapley': 179.34395547066964, 'block_22_cosine_influence': 0.044055402278900146, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 5535, 'weighted_acc': 39.31107954545455}, 'mmlu_block_adapter_loss_blocks_pruned_7': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_18_cosine_influence': 0.07557201385498047, 'block_25_shapley_influence': -195.77617422739664, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 5701, 'weighted_acc': 40.49005681818182}, 'block_25_relative_l2_influence': 0.25528034567832947, 'eval_relative_l2_blocks_pruned_11': {'avg_loss': 3.9405462546426744, 'avg_seq_perplexity': 54.50550316982582, 'num_ex': 15616}, '_step': 337, 'block_23_relative_l2_influence': 0.2882755994796753, 'block_19_adapter_loss_influence': 0.08718681335449219, 'block_28_adapter_loss_influence': 0.21297454833984375, 'block_13_shapley': 170.63321473521577, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l1_blocks_pruned_26': {'avg_loss': 11.236817406826331, 'avg_seq_perplexity': 76489.61475409837, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_31': {'avg_loss': 10.872179375320185, 'avg_seq_perplexity': 53471.37704918033, 'num_ex': 15616}, 'eval_cosine_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 5.947700875704406, 'avg_seq_perplexity': 420.6111680327869}, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 4.594961697938012, 'avg_seq_perplexity': 106.81825531506148}, 'block_9_shapley_influence': -152.021309668018, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 4.181505547195185, 'avg_seq_perplexity': 69.92050621157787}, 'mmlu_block_adapter_loss_blocks_pruned_16': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_18_adapter_loss_influence': 0.07958348592122395, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 10.263114553983094, 'avg_seq_perplexity': 29164.58401639344}, 'eval_block_adapter_loss_blocks_pruned_13': {'avg_seq_perplexity': 7235.473360655737, 'num_ex': 15616, 'avg_loss': 8.820619676933914}, 'block_30_shapley': 42.66855546479579, 'mmlu_cosine_blocks_pruned_26': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_cosine_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_11_relative_l2_influence': 0.5047059655189514, 'mmlu_block_adapter_loss_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3592, 'weighted_acc': 25.511363636363637}, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3236, 'weighted_acc': 22.982954545454547}, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_24': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_shapley_blocks_pruned_4': {'correct': 6428, 'weighted_acc': 45.65340909090909, 'total': 14080}, 'block_13_relative_l2_influence': 0.5115258693695068, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'eval_block_adapter_loss_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 9.307392057825307, 'avg_seq_perplexity': 11582.257172131149}, 'mmlu_relative_l1_blocks_pruned_23': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 10.163994460809429, 'avg_seq_perplexity': 26572.59426229508}, 'block_0_shapley': -386.74255577210454, 'mmlu_cosine_blocks_pruned_14': {'weighted_acc': 33.28835227272727, 'total': 14080, 'correct': 4687}, 'block_20_relative_l2_influence': 0.4098089933395386, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 12.076435026575307, 'avg_seq_perplexity': 177907.7868852459}, 'block_7_shapley': 87.24368892177458, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 6102, 'weighted_acc': 43.33806818181818}, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_21_l1_influence': 954.6445922851562, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_2_adapter_loss_influence': 0.013209025065104166, 'block_27_adapter_loss_influence': 0.1625188191731771, 'block_24_adapter_loss_influence': 0.13914871215820312, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.564793821241035, 'avg_seq_perplexity': 13.55932116899334}, 'mmlu_block_adapter_loss_blocks_pruned_17': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_18_l2_influence': 16.233057022094727, 'eval_cosine_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.404267357998207, 'avg_seq_perplexity': 31.95353723744877}, 'eval_cosine_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 12.076435026575307, 'avg_seq_perplexity': 177907.7868852459}, 'mmlu_shapley_blocks_pruned_22': {'correct': 3214, 'weighted_acc': 22.826704545454547, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_4_l1_influence': 178.8604736328125, 'block_7_shapley_influence': -87.24368892177458, 'block_15_relative_l1_influence': 0.5436901450157166, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.1015457403464395, 'avg_seq_perplexity': 23.348250592341188}, 'block_31_relative_l1_influence': 0.9233931303024292, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_6': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 10.52753686123207, 'avg_seq_perplexity': 37808.37704918033}, 'block_2_l1_influence': 93.31401824951172, 'block_19_l2_influence': 17.010658264160156, 'block_31_l1_influence': 5721.15966796875, 'mmlu_cosine_blocks_pruned_9': {'total': 14080, 'correct': 5941, 'weighted_acc': 42.19460227272727}, 'block_30_l1_influence': 2135.267822265625, 'eval_relative_l2_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 6.49909447841957, 'avg_seq_perplexity': 733.7986039959017}, 'block_17_l1_influence': 741.5315551757812, 'mmlu_shapley_blocks_pruned_7': {'total': 14080, 'correct': 5673, 'weighted_acc': 40.29119318181818}, 'eval_shapley_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 11.23255895395748, 'avg_seq_perplexity': 77462.62295081967}, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'block_6_relative_l2_influence': 0.61346834897995, 'block_4_relative_l1_influence': 0.8512150049209595, 'block_26_relative_l1_influence': 0.28666070103645325, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 9.06815625800461, 'avg_seq_perplexity': 9214.347336065572}, 'block_17_shapley': 172.82242019202118, 'block_5_l1_influence': 217.2722015380859, 'mmlu_shapley_blocks_pruned_13': {'total': 14080, 'correct': 3274, 'weighted_acc': 23.25284090909091}, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 6365, 'weighted_acc': 45.20596590909091}, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_27_shapley': 187.0517446353872, 'block_11_l1_influence': 413.3260803222656, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.1015457403464395, 'avg_seq_perplexity': 23.348250592341188}, 'block_12_cosine_influence': 0.10924452543258668, 'eval_cosine_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.2960880467149076, 'avg_seq_perplexity': 10.321745325307376}, 'eval_shapley_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 9.515817110655735, 'avg_seq_perplexity': 15070.460040983606}, 'eval_relative_l2_blocks_pruned_5': {'avg_seq_perplexity': 13.55932116899334, 'num_ex': 15616, 'avg_loss': 2.564793821241035}, 'block_3_shapley': -762.9331929299137, 'eval_cosine_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 11.06952904873207, 'avg_seq_perplexity': 67123.03278688525}, 'eval_cosine_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 12.119134621542008, 'avg_seq_perplexity': 184585.2786885246}, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 3.656486136014344, 'avg_seq_perplexity': 40.67530897797131}, 'block_4_shapley_influence': 686.1297047215126, 'block_8_relative_l1_influence': 0.6286010146141052, 'eval_block_adapter_loss_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 9.079483782658812, 'avg_seq_perplexity': 9247.641393442624}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'weighted_acc': 24.19034090909091, 'total': 14080, 'correct': 3406}, 'eval_shapley_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 10.278362336705944, 'avg_seq_perplexity': 31114.004098360656}, 'block_17_adapter_loss_influence': 0.06702868143717448, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 6374, 'weighted_acc': 45.26988636363637}, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 10.780770723936987, 'avg_seq_perplexity': 48841.651639344265}, 'eval_block_adapter_loss_blocks_pruned_31': {'avg_seq_perplexity': 299941.04918032786, 'num_ex': 15616, 'avg_loss': 12.606927590292008}, 'block_6_l1_influence': 252.8533935546875, 'block_17_relative_l1_influence': 0.4743431508541107, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 11.95908043032787, 'avg_seq_perplexity': 157391.59016393442}, 'eval_relative_l2_blocks_pruned_32': {'avg_seq_perplexity': 61808.31967213115, 'num_ex': 15616, 'avg_loss': 11.025668785220288}, 'block_10_adapter_loss_influence': 0.02702935536702474, 'mmlu_relative_l2_blocks_pruned_12': {'total': 14080, 'correct': 6102, 'weighted_acc': 43.33806818181818}, 'mmlu_block_adapter_loss_blocks_pruned_8': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_10_shapley': 155.4744913757488, 'block_24_shapley': 193.1411036111976, 'block_26_shapley': 184.06419814530236, 'block_25_l1_influence': 1068.2303466796875, 'mmlu_block_adapter_loss_blocks_pruned_22': {'correct': 3784, 'weighted_acc': 26.875, 'total': 14080}, 'block_26_cosine_influence': 0.03331249952316284, 'block_8_relative_l2_influence': 0.5692906379699707, 'block_8_adapter_loss_influence': 0.02178192138671875, 'mmlu_relative_l2_blocks_pruned_13': {'correct': 4609, 'weighted_acc': 32.734375, 'total': 14080}, 'block_8_shapley': 130.7723080932453, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_4_relative_l2_influence': 0.707423985004425, 'mmlu_shapley_blocks_pruned_27': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_cosine_blocks_pruned_25': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_4_adapter_loss_influence': 0.014785289764404295, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.148923780097336, 'avg_seq_perplexity': 8.902240690637807}, 'eval_relative_l2_blocks_pruned_7': {'avg_seq_perplexity': 17.981139136142417, 'num_ex': 15616, 'avg_loss': 2.846221673684042}, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3324, 'weighted_acc': 23.607954545454547}, 'mmlu_block_adapter_loss_blocks_pruned_3': {'total': 14080, 'correct': 3227, 'weighted_acc': 22.91903409090909}, 'eval_block_adapter_loss_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 9.130113945632685, 'avg_seq_perplexity': 9888.819672131149}, 'block_14_l2_influence': 10.72826099395752, 'block_28_relative_l2_influence': 0.27732375264167786, 'block_3_adapter_loss_influence': 0.013512452443440756, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 5941, 'weighted_acc': 42.19460227272727}, 'block_29_relative_l2_influence': 0.278962105512619, 'block_20_adapter_loss_influence': 0.11201985677083331, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 10.835675349001024, 'avg_seq_perplexity': 53685.561475409835}, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 4687, 'weighted_acc': 33.28835227272727}, 'mmlu_cosine_blocks_pruned_16': {'weighted_acc': 23.863636363636363, 'total': 14080, 'correct': 3360}, 'mmlu_cosine_blocks_pruned_31': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_shapley_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 5.405124351626537, 'avg_seq_perplexity': 242.9238121157787}, 'block_24_relative_l2_influence': 0.29034122824668884, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.846221673684042, 'avg_seq_perplexity': 17.981139136142417}, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 5908, 'weighted_acc': 41.96022727272727}, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 6347, 'weighted_acc': 45.078125}, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 9.47435522861168, 'avg_seq_perplexity': 14171.061475409835}, 'eval_cosine_blocks_pruned_28': {'avg_seq_perplexity': 179174.7213114754, 'num_ex': 15616, 'avg_loss': 12.09032702836834}, 'eval_shapley_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 10.513593830046108, 'avg_seq_perplexity': 37321.44672131148}, 'block_27_relative_l2_influence': 0.2536278963088989, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.1182068371381915, 'avg_seq_perplexity': 8.629126376793034}, 'eval_relative_l2_blocks_pruned_20': {'avg_loss': 10.834347584208505, 'avg_seq_perplexity': 52705.23770491803, 'num_ex': 15616}, 'block_14_shapley_influence': -179.34395547066964, 'block_16_relative_l1_influence': 0.5747866630554199, 'block_6_adapter_loss_influence': 0.018115679423014324, 'mmlu_block_adapter_loss_blocks_pruned_5': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 10.960724377241291, 'avg_seq_perplexity': 58093.2868852459}, 'eval_block_adapter_loss_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'block_2_l2_influence': 1.898875713348389, 'block_13_l2_influence': 9.899110794067385, 'block_6_relative_l1_influence': 0.6861485838890076, 'block_14_relative_l2_influence': 0.49279531836509705, '_wandb': {'runtime': 2488}, 'block_23_cosine_influence': 0.036542296409606934, 'mmlu_relative_l2_blocks_pruned_4': {'weighted_acc': 44.15482954545455, 'total': 14080, 'correct': 6217}, 'eval_block_adapter_loss_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 11.53814597207992, 'avg_seq_perplexity': 103259.68852459016}, 'block_17_l2_influence': 14.62705421447754, 'eval_cosine_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 4.594961697938012, 'avg_seq_perplexity': 106.81825531506148}, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_9': {'correct': 4726, 'weighted_acc': 33.56534090909091, 'total': 14080}, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 10.144295113985656, 'avg_seq_perplexity': 25885.65163934426}, 'block_1_shapley': -418.3054458556637, 'block_5_cosine_influence': 0.1501924991607666, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3353, 'weighted_acc': 23.813920454545453}, 'mmlu_shapley_blocks_pruned_21': {'total': 14080, 'correct': 3326, 'weighted_acc': 23.62215909090909}, 'mmlu_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_22_adapter_loss_influence': 0.12940088907877603, 'block_20_l2_influence': 19.695819854736328, 'block_17_cosine_influence': 0.08392369747161865, 'block_11_shapley_influence': -169.43172533794112, 'eval_shapley_blocks_pruned_2': {'avg_loss': 2.02385136338531, 'avg_seq_perplexity': 7.854249547739498, 'num_ex': 15616}, 'eval_shapley_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 11.064279024718235, 'avg_seq_perplexity': 64238.598360655735}, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 6347, 'weighted_acc': 45.078125}, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 5639, 'weighted_acc': 40.04971590909091}, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 10.490059274141906, 'avg_seq_perplexity': 36503.08196721312}, 'block_18_shapley': 173.83357471548095, 'block_22_l1_influence': 1036.4525146484375, 'block_0_cosine_influence': 0.4067174792289734, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 6507, 'weighted_acc': 46.21448863636363}, 'block_10_l2_influence': 7.797490119934082, 'block_3_cosine_influence': 0.14631986618041992, 'block_18_relative_l2_influence': 0.44405996799468994, 'block_15_shapley': 168.74578280089997, 'block_4_cosine_influence': 0.15160441398620603, 'block_8_cosine_influence': 0.13408488035202026, 'mmlu_block_adapter_loss_blocks_pruned_12': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_4': {'weighted_acc': 45.20596590909091, 'total': 14080, 'correct': 6365}, 'eval_relative_l2_blocks_pruned_15': {'avg_loss': 5.947700875704406, 'avg_seq_perplexity': 420.6111680327869, 'num_ex': 15616}, 'mmlu_block_adapter_loss_blocks_pruned_11': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_5_l2_influence': 4.297894477844238, 'block_18_l1_influence': 822.3768310546875, 'block_22_shapley_influence': -185.0310882137668, 'block_22_relative_l1_influence': 0.34519198536872864, 'block_0_shapley_influence': 386.74255577210454, 'block_13_cosine_influence': 0.10998404026031494, 'block_31_shapley_influence': 281.5468860031455, 'block_30_adapter_loss_influence': 2.44158935546875, 'mmlu_relative_l2_blocks_pruned_10': {'correct': 5852, 'weighted_acc': 41.5625, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.30081301829854, 'avg_seq_perplexity': 10.362902031570185}, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 6362, 'weighted_acc': 45.18465909090909}, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 6042, 'weighted_acc': 42.91193181818182}, 'mmlu_block_adapter_loss_blocks_pruned_2': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'eval_cosine_blocks_pruned_18': {'avg_seq_perplexity': 31944.532786885247, 'num_ex': 15616, 'avg_loss': 10.30903100185707}, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l1_blocks_pruned_22': {'avg_loss': 10.998661228867828, 'avg_seq_perplexity': 60845.639344262294, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 8.281203473200563, 'avg_seq_perplexity': 4299.452868852459}, 'block_3_l2_influence': 2.720334529876709, 'eval_cosine_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 3.656486136014344, 'avg_seq_perplexity': 40.67530897797131}, 'mmlu_shapley_blocks_pruned_0': {'correct': 6448, 'weighted_acc': 45.79545454545455, 'total': 14080}, 'block_29_adapter_loss_influence': 0.2535909016927083, 'block_31_cosine_influence': 0.3075296878814697, 'eval_cosine_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 10.834347584208505, 'avg_seq_perplexity': 52705.23770491803}, 'eval_shapley_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.966280577612705, 'avg_seq_perplexity': 7.422875076043801}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 7.050302474225154, 'avg_seq_perplexity': 1257.661757172131}, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 11.70053150614754, 'avg_seq_perplexity': 121389.95081967211}, 'block_26_l1_influence': 1186.259765625, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 4453, 'weighted_acc': 31.626420454545453}, 'block_26_adapter_loss_influence': 0.17041524251302084, 'eval_relative_l1_blocks_pruned_21': {'avg_loss': 11.152188660668545, 'avg_seq_perplexity': 71680.35245901639, 'num_ex': 15616}, 'block_15_l1_influence': 621.2645263671875, 'block_29_l2_influence': 30.61115074157715, 'block_11_adapter_loss_influence': 0.028680165608723957, 'eval_block_adapter_loss_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 9.136236472207992, 'avg_seq_perplexity': 9920.699795081968}, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 8.083800268954919, 'avg_seq_perplexity': 4096.99487704918}, 'block_13_shapley_influence': -170.63321473521577, 'eval_shapley_blocks_pruned_15': {'avg_loss': 7.1951419017354, 'avg_seq_perplexity': 1422.318263319672, 'num_ex': 15616}, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 5941, 'weighted_acc': 42.19460227272727}, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 11.227054783555328, 'avg_seq_perplexity': 76282.27868852459}, 'eval_cosine_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.564793821241035, 'avg_seq_perplexity': 13.55932116899334}, 'mmlu_cosine_blocks_pruned_1': {'weighted_acc': 45.18465909090909, 'total': 14080, 'correct': 6362}, 'block_27_relative_l1_influence': 0.2746049165725708, 'block_7_l1_influence': 292.6295471191406, 'block_9_cosine_influence': 0.128817617893219, 'block_27_shapley_influence': -187.0517446353872, 'block_30_shapley_influence': -42.66855546479579, 'block_17_shapley_influence': -172.82242019202118, 'block_24_relative_l1_influence': 0.29699382185935974, 'block_29_relative_l1_influence': 0.2949555516242981, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 10.305204797963627, 'avg_seq_perplexity': 31355.97950819672}, 'block_12_l1_influence': 445.1312561035156, 'block_9_relative_l2_influence': 0.5496350526809692, 'block_14_relative_l1_influence': 0.5309671759605408, 'eval_block_adapter_loss_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 8.803428774974385, 'avg_seq_perplexity': 6995.210040983607}, 'eval_shapley_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 8.03654004706711, 'avg_seq_perplexity': 3463.485399590164}, 'mmlu_shapley_blocks_pruned_14': {'correct': 3586, 'weighted_acc': 25.46875, 'total': 14080}, 'block_16_relative_l2_influence': 0.5378350615501404, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 6009, 'weighted_acc': 42.67755681818182}, 'block_23_shapley': 192.29064417398095, 'block_20_l1_influence': 983.1239624023438, 'block_29_cosine_influence': 0.03388798236846924, 'block_2_shapley_influence': 887.8694687812558, 'mmlu_block_adapter_loss_blocks_pruned_19': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_shapley_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 10.918084816854508, 'avg_seq_perplexity': 55582.401639344265}, 'eval_block_adapter_loss_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 10.310238697489757, 'avg_seq_perplexity': 30819.659836065573}, 'eval_cosine_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.025668785220288, 'avg_seq_perplexity': 61808.31967213115}, 'block_3_relative_l1_influence': 0.8830476403236389, 'eval_shapley_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 3.629304979668289, 'avg_seq_perplexity': 40.51808641777664}, 'block_1_adapter_loss_influence': 4.355417887369792, 'block_0_l2_influence': 1.4092068672180176, 'block_28_cosine_influence': 0.03331071138381958, 'eval_cosine_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9745753554047132, 'avg_seq_perplexity': 7.486000936539447}, 'mmlu_cosine_blocks_pruned_5': {'weighted_acc': 42.67755681818182, 'total': 14080, 'correct': 6009}, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 6042, 'weighted_acc': 42.91193181818182}, 'block_7_adapter_loss_influence': 0.02017370859781901, 'block_9_adapter_loss_influence': 0.0243075688680013, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 11.95908043032787, 'avg_seq_perplexity': 157391.59016393442}, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.025668785220288, 'avg_seq_perplexity': 61808.31967213115}, 'block_13_adapter_loss_influence': 0.03629112243652344, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_9_l1_influence': 358.3560791015625, 'eval_cosine_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 11.95908043032787, 'avg_seq_perplexity': 157391.59016393442}, 'block_1_relative_l2_influence': 1.7154526710510254, 'eval_shapley_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 11.373217973552766, 'avg_seq_perplexity': 92252.7213114754}, 'eval_shapley_blocks_pruned_32': {'avg_loss': 11.025668785220288, 'avg_seq_perplexity': 61808.31967213115, 'num_ex': 15616}, 'block_17_relative_l2_influence': 0.44725266098976135, 'block_16_l2_influence': 14.785382270812988, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 5852, 'weighted_acc': 41.5625}, 'eval_block_adapter_loss_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 9.949536933273563, 'avg_seq_perplexity': 22309.616803278688}, 'block_0_relative_l1_influence': 1.198839545249939, 'block_2_cosine_influence': 0.1454983949661255, 'eval_cosine_blocks_pruned_16': {'avg_loss': 7.479237040535349, 'avg_seq_perplexity': 1972.389600409836, 'num_ex': 15616}, 'eval_cosine_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 10.872179375320185, 'avg_seq_perplexity': 53471.37704918033}, 'eval_shapley_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.637059696385118, 'avg_seq_perplexity': 14.606553374743852}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'use_sft': False, 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 800, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_rep_eval', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'use_logit_loss': False, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 32, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 500}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine
5,"{'block_9_relative_l2_influence': 0.5496350526809692, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 4483, 'weighted_acc': 31.839488636363637}, 'block_10_l1_influence': 396.1690979003906, 'block_16_l1_influence': 749.4442749023438, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 8.511039358670594, 'avg_seq_perplexity': 5303.652151639344}, 'eval_block_adapter_loss_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 12.952155441534323, 'avg_seq_perplexity': 424162.95081967214}, 'mmlu_block_adapter_loss_blocks_pruned_20': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_block_adapter_loss_blocks_pruned_25': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_block_adapter_loss_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_22_adapter_loss_influence': 0.16100947062174478, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 4483, 'weighted_acc': 31.839488636363637}, 'eval_block_adapter_loss_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 10.58295178022541, 'avg_seq_perplexity': 42615.82786885246}, 'mmlu_cosine_blocks_pruned_10': {'correct': 5162, 'weighted_acc': 36.66193181818182, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_block_adapter_loss_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_cosine_blocks_pruned_32': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 5311, 'weighted_acc': 37.72017045454545}, 'block_6_relative_l1_influence': 0.6861485838890076, 'eval_shapley_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 9.144075987768955, 'avg_seq_perplexity': 9836.40881147541}, 'eval_block_adapter_loss_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 11.645957071273052, 'avg_seq_perplexity': 114835.08196721312}, 'block_5_l2_influence': 4.297894477844238, 'block_26_l2_influence': 24.85858726501465, 'block_2_cosine_influence': 0.1454983949661255, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 11.285947705878586, 'avg_seq_perplexity': 80423.08196721312}, 'mmlu_block_adapter_loss_blocks_pruned_1': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_21_l2_influence': 18.971025466918945, 'block_5_adapter_loss_influence': 0.04759534200032552, 'eval_cosine_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.3363137167008197, 'avg_seq_perplexity': 10.750307176933914}, 'block_8_relative_l2_influence': 0.5692906379699707, 'eval_block_adapter_loss_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 9.81229588242828, 'avg_seq_perplexity': 19314.784836065573}, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 5842, 'weighted_acc': 41.49147727272727}, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 5718, 'weighted_acc': 40.61079545454545}, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 11.064698266201331, 'avg_seq_perplexity': 64880.50819672131}, 'block_7_relative_l1_influence': 0.6601037383079529, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 4501, 'weighted_acc': 31.967329545454547}, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 6524, 'weighted_acc': 46.33522727272727}, 'eval_shapley_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 12.010596103355534, 'avg_seq_perplexity': 165355.40983606558}, 'mmlu_shapley_blocks_pruned_30': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_19_adapter_loss_influence': 0.11807632446289062, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 11.316408251152664, 'avg_seq_perplexity': 82842.94262295082}, 'block_3_l2_influence': 2.720334529876709, 'block_8_l1_influence': 325.3686218261719, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3781, 'weighted_acc': 26.853693181818183}, 'mmlu_block_adapter_loss_blocks_pruned_31': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_14_relative_l1_influence': 0.5309671759605408, 'eval_relative_l1_blocks_pruned_3': {'avg_seq_perplexity': 8.885451019787398, 'num_ex': 15616, 'avg_loss': 2.146849835505251}, '_step': 337, 'eval_cosine_blocks_pruned_15': {'avg_loss': 9.396670482197743, 'avg_seq_perplexity': 12705.053278688523, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_shapley_blocks_pruned_14': {'total': 14080, 'correct': 3762, 'weighted_acc': 26.71875}, 'mmlu_block_adapter_loss_blocks_pruned_23': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'mmlu_cosine_blocks_pruned_8': {'weighted_acc': 39.56676136363637, 'total': 14080, 'correct': 5571}, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3477, 'weighted_acc': 24.694602272727273}, 'eval_shapley_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 9.936575467469265, 'avg_seq_perplexity': 21417.57786885246}, 'eval_cosine_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 7.642699194736168, 'avg_seq_perplexity': 2283.9121413934427}, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 6525, 'weighted_acc': 46.34232954545455}, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 11.283576339971823, 'avg_seq_perplexity': 80062.22131147541}, 'block_6_shapley': -393.4898096431967, 'block_11_relative_l2_influence': 0.5047059655189514, 'mmlu_block_adapter_loss_blocks_pruned_5': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 6331, 'weighted_acc': 44.96448863636363}, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_28_shapley_influence': -182.32723761950763, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 6267, 'weighted_acc': 44.50994318181818}, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_cosine_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 11.283576339971823, 'avg_seq_perplexity': 80062.22131147541}, 'block_0_relative_l2_influence': 2.288300037384033, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 6267, 'weighted_acc': 44.50994318181818}, 'eval_block_adapter_loss_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 9.78498815317623, 'avg_seq_perplexity': 18749.5}, 'mmlu_block_adapter_loss_blocks_pruned_11': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'block_27_cosine_influence': 0.029951035976409912, 'block_7_shapley_influence': 215.70027584350237, 'eval_cosine_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9777835783411244, 'avg_seq_perplexity': 7.50953899446081}, 'block_23_relative_l1_influence': 0.3055446147918701, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 10.807318015176742, 'avg_seq_perplexity': 49913.68032786885}, 'block_25_shapley': 214.38107854384248, 'eval_shapley_blocks_pruned_13': {'avg_seq_perplexity': 852.4500512295082, 'num_ex': 15616, 'avg_loss': 6.587074154713115}, 'block_22_relative_l1_influence': 0.34519198536872864, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 10.848920978483608, 'avg_seq_perplexity': 52136.434426229505}, 'mmlu_block_adapter_loss_blocks_pruned_15': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_4_l1_influence': 178.8604736328125, 'block_13_relative_l2_influence': 0.5115258693695068, 'block_24_relative_l1_influence': 0.29699382185935974, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3786, 'weighted_acc': 26.889204545454547}, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'eval_cosine_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.594003395956071, 'avg_seq_perplexity': 44.228611680327866}, 'block_16_relative_l1_influence': 0.5747866630554199, 'block_24_adapter_loss_influence': 0.17054112752278647, 'block_10_relative_l1_influence': 0.58807772397995, 'mmlu_relative_l1_blocks_pruned_14': {'total': 14080, 'correct': 4440, 'weighted_acc': 31.53409090909091}, 'block_2_shapley': -527.4616115650823, 'block_25_l1_influence': 1068.2303466796875, 'mmlu_shapley_blocks_pruned_1': {'total': 14080, 'correct': 6393, 'weighted_acc': 45.40482954545455}, 'block_12_cosine_influence': 0.10924452543258668, 'mmlu_cosine_blocks_pruned_23': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'mmlu_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3769, 'weighted_acc': 26.76846590909091}, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.164031732277792, 'avg_seq_perplexity': 9.037580646452357}, 'eval_relative_l2_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 9.351793633132685, 'avg_seq_perplexity': 11975.391393442624}, 'block_8_shapley': -75.91692620131283, 'block_24_shapley': 209.27536339721377, 'block_23_l1_influence': 1021.535888671875, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 11.071117963947234, 'avg_seq_perplexity': 65756.14754098361}, 'eval_relative_l2_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 11.871385918288937, 'avg_seq_perplexity': 143715.34426229508}, 'eval_block_adapter_loss_blocks_pruned_22': {'avg_seq_perplexity': 110998.27049180328, 'num_ex': 15616, 'avg_loss': 11.61213659067623}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_3_relative_l2_influence': 0.7463300824165344, 'block_8_adapter_loss_influence': 0.05425516764322917, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 7.642699194736168, 'avg_seq_perplexity': 2283.9121413934427}, 'block_26_shapley': 202.93479481371503, 'block_15_relative_l1_influence': 0.5436901450157166, 'mmlu_relative_l1_blocks_pruned_6': {'correct': 5477, 'weighted_acc': 38.89914772727273, 'total': 14080}, 'block_28_adapter_loss_influence': 0.2409642537434896, 'eval_relative_l2_blocks_pruned_10': {'avg_seq_perplexity': 162.26781826331967, 'num_ex': 15616, 'avg_loss': 4.987319195856814}, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 4440, 'weighted_acc': 31.53409090909091}, 'block_19_cosine_influence': 0.06366980075836182, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 6312, 'weighted_acc': 44.82954545454545}, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_31_cosine_influence': 0.3075296878814697, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_28_relative_l1_influence': 0.2919364869594574, 'block_15_adapter_loss_influence': 0.08059310913085938, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 10.53631591796875, 'avg_seq_perplexity': 38353.40983606558}, 'block_9_shapley': -20.76811568134576, 'block_4_l2_influence': 3.587404727935791, 'block_14_l2_influence': 10.72826099395752, 'mmlu_block_adapter_loss_blocks_pruned_17': {'correct': 3784, 'weighted_acc': 26.875, 'total': 14080}, 'block_10_adapter_loss_influence': 0.05847613016764323, 'block_16_adapter_loss_influence': 0.09829966227213542, 'block_18_l1_influence': 822.3768310546875, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'eval_shapley_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.387878918256916, 'avg_seq_perplexity': 11.320244460809429}, 'eval_shapley_blocks_pruned_19': {'avg_seq_perplexity': 19102.69057377049, 'num_ex': 15616, 'avg_loss': 9.82483910732582}, 'block_2_adapter_loss_influence': 0.04570452372233073, 'block_10_shapley': 28.982202169074753, 'eval_cosine_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 10.848920978483608, 'avg_seq_perplexity': 52136.434426229505}, 'eval_shapley_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 11.071117963947234, 'avg_seq_perplexity': 65756.14754098361}, 'eval_relative_l1_blocks_pruned_4': {'avg_loss': 2.3363137167008197, 'avg_seq_perplexity': 10.750307176933914, 'num_ex': 15616}, 'block_23_shapley_influence': -207.4170868864624, 'block_29_relative_l2_influence': 0.278962105512619, 'eval_relative_l1_blocks_pruned_1': {'avg_seq_perplexity': 7.466657794889857, 'num_ex': 15616, 'avg_loss': 1.9723184304159196}, 'mmlu_relative_l2_blocks_pruned_24': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'eval_shapley_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 11.251738001088627, 'avg_seq_perplexity': 77682.65573770492}, 'mmlu_shapley_blocks_pruned_29': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_29_adapter_loss_influence': 0.2854410807291667, 'eval_shapley_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'block_22_shapley': 196.10596797094547, 'block_23_shapley': 207.4170868864624, 'block_4_shapley_influence': 293.5437640650298, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 12.022778120197234, 'avg_seq_perplexity': 167076.67213114753}, 'eval_block_adapter_loss_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 11.338347888383709, 'avg_seq_perplexity': 84681.82786885246}, 'block_28_l1_influence': 1383.08984375, 'block_19_relative_l2_influence': 0.402516633272171, 'eval_relative_l1_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 9.396670482197743, 'avg_seq_perplexity': 12705.053278688523}, 'eval_relative_l1_blocks_pruned_9': {'avg_seq_perplexity': 44.228611680327866, 'num_ex': 15616, 'avg_loss': 3.594003395956071}, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_11_shapley': 86.98239655456234, 'eval_cosine_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 11.871385918288937, 'avg_seq_perplexity': 143715.34426229508}, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.220551537685707, 'avg_seq_perplexity': 27.968880074923156}, 'block_8_l2_influence': 6.41993522644043, 'block_1_relative_l1_influence': 1.3041073083877563, 'eval_shapley_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 11.795996493980534, 'avg_seq_perplexity': 133252.77049180327}, 'block_12_relative_l2_influence': 0.4948393404483795, 'eval_block_adapter_loss_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 11.922644443199284, 'avg_seq_perplexity': 151689.44262295082}, 'block_4_shapley': -293.5437640650298, 'block_2_l1_influence': 93.31401824951172, 'block_5_l1_influence': 217.2722015380859, 'eval_shapley_blocks_pruned_8': {'avg_seq_perplexity': 33.98114113729508, 'num_ex': 15616, 'avg_loss': 3.454652129626665}, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_25_relative_l2_influence': 0.25528034567832947, 'mmlu_relative_l1_blocks_pruned_12': {'total': 14080, 'correct': 5842, 'weighted_acc': 41.49147727272727}, 'mmlu_block_adapter_loss_blocks_pruned_8': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_19_l1_influence': 858.4620971679688, 'block_14_cosine_influence': 0.10573846101760864, 'block_22_cosine_influence': 0.044055402278900146, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 6303, 'weighted_acc': 44.765625}, 'block_17_relative_l2_influence': 0.44725266098976135, 'block_18_shapley': 177.6911121574781, 'block_29_l2_influence': 30.61115074157715, 'block_10_cosine_influence': 0.124822735786438, 'mmlu_block_adapter_loss_blocks_pruned_4': {'correct': 3385, 'weighted_acc': 24.041193181818183, 'total': 14080}, 'block_19_shapley_influence': -173.31216287933373, 'eval_cosine_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 10.349679415343235, 'avg_seq_perplexity': 31737.96106557377}, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 11.026222103931865, 'avg_seq_perplexity': 62127.92622950819}, 'block_12_l2_influence': 8.752748489379883, 'mmlu_cosine_blocks_pruned_29': {'weighted_acc': 26.427556818181817, 'total': 14080, 'correct': 3721}, 'block_30_relative_l2_influence': 0.37149354815483093, 'block_10_l2_influence': 7.797490119934082, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3828, 'weighted_acc': 27.1875}, 'eval_block_adapter_loss_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 9.067396820568648, 'avg_seq_perplexity': 8831.129098360656}, 'block_21_shapley_influence': -197.9269924862411, 'mmlu_relative_l2_blocks_pruned_12': {'weighted_acc': 41.49147727272727, 'total': 14080, 'correct': 5842}, 'mmlu_block_adapter_loss_blocks_pruned_2': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 12.226421418737193, 'avg_seq_perplexity': 204946.65573770492}, 'eval_block_adapter_loss_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 10.254640673027664, 'avg_seq_perplexity': 29061.161885245903}, '_runtime': 2635.3842668533325, 'block_27_shapley': 209.26059932926648, 'block_9_l2_influence': 7.055303573608398, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 9.432002833632172, 'avg_seq_perplexity': 12690.58299180328}, 'mmlu_block_adapter_loss_blocks_pruned_10': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_24': {'correct': 3784, 'weighted_acc': 26.875, 'total': 14080}, 'block_13_l2_influence': 9.899110794067385, 'eval_cosine_blocks_pruned_8': {'avg_loss': 3.220551537685707, 'avg_seq_perplexity': 27.968880074923156, 'num_ex': 15616}, 'block_26_relative_l2_influence': 0.2846655249595642, 'block_8_shapley_influence': 75.91692620131283, 'block_21_relative_l1_influence': 0.35441216826438904, 'mmlu_block_adapter_loss_blocks_pruned_30': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_20_cosine_influence': 0.06151849031448364, 'mmlu_shapley_blocks_pruned_21': {'total': 14080, 'correct': 3480, 'weighted_acc': 24.71590909090909}, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3464, 'weighted_acc': 24.602272727272727}, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_29_relative_l1_influence': 0.2949555516242981, 'eval_relative_l2_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'block_26_shapley_influence': -202.93479481371503, 'block_0_relative_l1_influence': 1.198839545249939, 'eval_shapley_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 12.184816454277664, 'avg_seq_perplexity': 196385.868852459}, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 11.026222103931865, 'avg_seq_perplexity': 62127.92622950819}, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 5761, 'weighted_acc': 40.91619318181818}, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 10.169807809298156, 'avg_seq_perplexity': 27624.50204918033}, 'block_26_l1_influence': 1186.259765625, 'block_19_relative_l1_influence': 0.4215724170207978, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 6312, 'weighted_acc': 44.82954545454545}, 'mmlu_shapley_blocks_pruned_31': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_19_l2_influence': 17.010658264160156, 'block_1_shapley_influence': 347.8443363680634, 'eval_cosine_blocks_pruned_14': {'avg_loss': 8.511039358670594, 'avg_seq_perplexity': 5303.652151639344, 'num_ex': 15616}, 'eval_cosine_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 11.055795137999487, 'avg_seq_perplexity': 64977.65983606558}, 'block_12_relative_l1_influence': 0.536065399646759, 'block_11_adapter_loss_influence': 0.05974578857421875, 'block_25_relative_l1_influence': 0.2738480865955353, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'block_9_l1_influence': 358.3560791015625, 'block_11_cosine_influence': 0.1132473349571228, 'block_15_cosine_influence': 0.10584920644760132, 'block_17_relative_l1_influence': 0.4743431508541107, 'mmlu_block_adapter_loss_blocks_pruned_9': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_28_cosine_influence': 0.03331071138381958, 'eval_cosine_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 11.064698266201331, 'avg_seq_perplexity': 64880.50819672131}, 'eval_shapley_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 11.892333984375, 'avg_seq_perplexity': 146700.44262295082}, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3622, 'weighted_acc': 25.724431818181817}, 'block_24_l2_influence': 22.095346450805664, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 6393, 'weighted_acc': 45.40482954545455}, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 6303, 'weighted_acc': 44.765625}, 'block_30_relative_l1_influence': 0.38664719462394714, 'mmlu_relative_l1_blocks_pruned_17': {'weighted_acc': 26.491477272727273, 'total': 14080, 'correct': 3730}, 'mmlu_relative_l2_blocks_pruned_11': {'weighted_acc': 39.97869318181818, 'total': 14080, 'correct': 5629}, 'block_12_shapley': 121.71128470731034, 'mmlu_shapley_blocks_pruned_2': {'total': 14080, 'correct': 6529, 'weighted_acc': 46.37073863636363}, 'block_3_relative_l1_influence': 0.8830476403236389, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 9.396670482197743, 'avg_seq_perplexity': 12705.053278688523}, 'eval_block_adapter_loss_blocks_pruned_32': {'avg_loss': 11.894367155481556, 'avg_seq_perplexity': 147117.131147541, 'num_ex': 15616}, 'block_27_l1_influence': 1221.0548095703125, 'block_17_shapley_influence': -168.57211048180056, 'eval_relative_l1_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 12.022778120197234, 'avg_seq_perplexity': 167076.67213114753}, 'block_6_shapley_influence': 393.4898096431967, 'eval_cosine_blocks_pruned_21': {'avg_seq_perplexity': 65756.14754098361, 'num_ex': 15616, 'avg_loss': 11.071117963947234}, 'eval_shapley_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 8.30960533267162, 'avg_seq_perplexity': 4402.476946721312}, 'mmlu_relative_l1_blocks_pruned_8': {'correct': 5571, 'weighted_acc': 39.56676136363637, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 6051, 'weighted_acc': 42.97585227272727}, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 5629, 'weighted_acc': 39.97869318181818}, 'mmlu_relative_l2_blocks_pruned_17': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_shapley_blocks_pruned_7': {'total': 14080, 'correct': 6046, 'weighted_acc': 42.94034090909091}, 'block_26_relative_l1_influence': 0.28666070103645325, 'eval_relative_l2_blocks_pruned_7': {'avg_loss': 3.0251539886974896, 'avg_seq_perplexity': 23.58939549180328, 'num_ex': 15616}, 'block_14_shapley_influence': -151.9718871456321, 'block_21_relative_l2_influence': 0.33956632018089294, 'block_17_adapter_loss_influence': 0.09832382202148438, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0444546058529713, 'avg_seq_perplexity': 8.016622074314805}, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3622, 'weighted_acc': 25.724431818181817}, 'block_1_l2_influence': 6.887134552001953, 'block_15_l1_influence': 621.2645263671875, 'block_20_l2_influence': 19.695819854736328, 'eval_block_adapter_loss_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 8.96397424916752, 'avg_seq_perplexity': 9102.808401639344}, 'eval_relative_l1_blocks_pruned_21': {'avg_seq_perplexity': 65756.14754098361, 'num_ex': 15616, 'avg_loss': 11.071117963947234}, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 12.30173179751537, 'avg_seq_perplexity': 220799.60655737703}, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_0_shapley': -326.76968028148013, 'block_11_relative_l1_influence': 0.5442355871200562, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 9.351793633132685, 'avg_seq_perplexity': 11975.391393442624}, 'block_27_l2_influence': 24.068021774291992, 'block_27_shapley_influence': -209.26059932926648, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_30_l1_influence': 2135.267822265625, 'block_7_adapter_loss_influence': 0.05149269104003906, 'mmlu_relative_l1_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_12': {'total': 14080, 'correct': 3277, 'weighted_acc': 23.274147727272727}, 'block_7_l2_influence': 5.795175552368164, 'block_22_l1_influence': 1036.4525146484375, 'block_22_l2_influence': 21.116064071655273, 'block_13_shapley_influence': -124.36663854058072, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.8181562580046107, 'avg_seq_perplexity': 18.181534563908812}, 'eval_relative_l2_blocks_pruned_13': {'avg_seq_perplexity': 2283.9121413934427, 'num_ex': 15616, 'avg_loss': 7.642699194736168}, 'eval_shapley_blocks_pruned_3': {'avg_loss': 2.1216195528624486, 'avg_seq_perplexity': 8.654384925717213, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_13': {'total': 14080, 'correct': 4539, 'weighted_acc': 32.23721590909091}, 'block_23_relative_l2_influence': 0.2882755994796753, 'block_0_l1_influence': 32.94081115722656, 'block_3_l1_influence': 132.65280151367188, 'eval_cosine_blocks_pruned_7': {'avg_loss': 3.0251539886974896, 'avg_seq_perplexity': 23.58939549180328, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3480, 'weighted_acc': 24.71590909090909}, 'block_22_relative_l2_influence': 0.33816373348236084, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 4.987319195856814, 'avg_seq_perplexity': 162.26781826331967}, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_2_l2_influence': 1.898875713348389, 'block_12_l1_influence': 445.1312561035156, 'block_17_l2_influence': 14.62705421447754, 'block_24_relative_l2_influence': 0.29034122824668884, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.7576113841572747, 'avg_seq_perplexity': 17.464561587474385}, 'mmlu_block_adapter_loss_blocks_pruned_7': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 10.353481605404712, 'avg_seq_perplexity': 31891.55942622951}, 'block_2_shapley_influence': 527.4616115650823, 'block_1_relative_l2_influence': 1.7154526710510254, 'block_13_relative_l1_influence': 0.5478932857513428, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 10.53631591796875, 'avg_seq_perplexity': 38353.40983606558}, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_26_cosine_influence': 0.03331249952316284, 'eval_shapley_blocks_pruned_4': {'avg_loss': 2.224326462042136, 'avg_seq_perplexity': 9.58989477939293, 'num_ex': 15616}, 'block_16_relative_l2_influence': 0.5378350615501404, 'mmlu_relative_l2_blocks_pruned_29': {'total': 14080, 'correct': 3721, 'weighted_acc': 26.427556818181817}, 'eval_block_adapter_loss_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 9.496690093493852, 'avg_seq_perplexity': 14658.579918032789}, 'eval_shapley_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 9.590908363217212, 'avg_seq_perplexity': 15302.795081967211}, 'block_10_relative_l2_influence': 0.5394776463508606, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_16_shapley': 131.54524705550998, 'block_21_l1_influence': 954.6445922851562, 'eval_block_adapter_loss_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 11.347088923219774, 'avg_seq_perplexity': 85466.64754098361}, 'block_13_l1_influence': 500.4615478515625, 'eval_block_adapter_loss_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 11.183936947681865, 'avg_seq_perplexity': 72211.53278688525}, 'block_17_shapley': 168.57211048180056, 'block_23_l2_influence': 20.16440200805664, 'block_15_relative_l2_influence': 0.5085791349411011, 'eval_shapley_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 11.115695640689037, 'avg_seq_perplexity': 68771.97540983607}, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 5718, 'weighted_acc': 40.61079545454545}, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 10.807318015176742, 'avg_seq_perplexity': 49913.68032786885}, 'block_29_l1_influence': 1505.0252685546875, 'block_4_cosine_influence': 0.15160441398620603, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 5477, 'weighted_acc': 38.89914772727273}, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_12_adapter_loss_influence': 0.06158955891927083, 'block_27_adapter_loss_influence': 0.19199371337890625, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_cosine_blocks_pruned_14': {'correct': 4440, 'weighted_acc': 31.53409090909091, 'total': 14080}, 'block_28_relative_l2_influence': 0.27732375264167786, 'mmlu_block_adapter_loss_blocks_pruned_18': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_15_shapley': 144.97292478430654, 'mmlu_cosine_blocks_pruned_5': {'total': 14080, 'correct': 5718, 'weighted_acc': 40.61079545454545}, 'eval_shapley_blocks_pruned_9': {'avg_loss': 5.283560831038678, 'avg_seq_perplexity': 234.39366675204917, 'num_ex': 15616}, 'eval_relative_l1_blocks_pruned_23': {'avg_loss': 10.848920978483608, 'avg_seq_perplexity': 52136.434426229505, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 9.317624951972336, 'avg_seq_perplexity': 11721.02868852459}, 'block_29_shapley_influence': -164.69662047778402, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3783, 'weighted_acc': 26.867897727272727}, 'block_3_adapter_loss_influence': 0.04576873779296875, 'block_31_shapley_influence': 188.5432950623573, 'eval_shapley_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9723184304159196, 'avg_seq_perplexity': 7.466657794889857}, 'mmlu_cosine_blocks_pruned_18': {'total': 14080, 'correct': 3655, 'weighted_acc': 25.958806818181817}, 'block_17_l1_influence': 741.5315551757812, 'block_21_cosine_influence': 0.04663509130477905, 'block_12_shapley_influence': -121.71128470731034, 'mmlu_relative_l2_blocks_pruned_23': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_1_shapley': -347.8443363680634, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_shapley_blocks_pruned_11': {'avg_seq_perplexity': 1112.8378586065571, 'num_ex': 15616, 'avg_loss': 6.876618932505123}, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.7576113841572747, 'avg_seq_perplexity': 17.464561587474385}, 'mmlu_relative_l2_blocks_pruned_25': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_11_l1_influence': 413.3260803222656, 'block_18_l2_influence': 16.233057022094727, 'block_0_cosine_influence': 0.4067174792289734, 'block_23_cosine_influence': 0.036542296409606934, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 11.064698266201331, 'avg_seq_perplexity': 64880.50819672131}, 'block_29_cosine_influence': 0.03388798236846924, 'mmlu_relative_l1_blocks_pruned_23': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'mmlu_block_adapter_loss_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_20_l1_influence': 983.1239624023438, 'mmlu_relative_l1_blocks_pruned_3': {'weighted_acc': 44.70170454545455, 'total': 14080, 'correct': 6294}, 'eval_relative_l2_blocks_pruned_28': {'avg_loss': 11.133499895940062, 'avg_seq_perplexity': 69006.5737704918, 'num_ex': 15616}, 'block_13_cosine_influence': 0.10998404026031494, 'block_16_shapley_influence': -131.54524705550998, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 11.839017273949796, 'avg_seq_perplexity': 139095.6393442623}, 'mmlu_shapley_blocks_pruned_5': {'weighted_acc': 45.35511363636363, 'total': 14080, 'correct': 6386}, 'mmlu_shapley_blocks_pruned_16': {'total': 14080, 'correct': 3575, 'weighted_acc': 25.390625}, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.8311930171778945, 'avg_seq_perplexity': 18.853461593878073}, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_25_shapley_influence': -214.38107854384248, 'eval_cosine_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 11.044233478483608, 'avg_seq_perplexity': 63110.315573770495}, 'eval_cosine_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 11.036568063204406, 'avg_seq_perplexity': 62601.50819672131}, 'eval_block_adapter_loss_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.894367155481556, 'avg_seq_perplexity': 147117.131147541}, 'eval_cosine_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 11.303352731173156, 'avg_seq_perplexity': 81769.83606557376}, 'mmlu_cosine_blocks_pruned_25': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_4_adapter_loss_influence': 0.04707463582356771, 'block_5_relative_l2_influence': 0.6493698358535767, 'eval_shapley_blocks_pruned_10': {'avg_loss': 6.105420722336065, 'avg_seq_perplexity': 537.944544057377, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 8.511039358670594, 'avg_seq_perplexity': 5303.652151639344}, 'block_13_shapley': 124.36663854058072, 'block_3_cosine_influence': 0.14631986618041992, 'eval_shapley_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.6225693499455685, 'avg_seq_perplexity': 14.368548283811476}, 'eval_cosine_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 10.7736095991291, 'avg_seq_perplexity': 48316.50409836065}, 'block_2_relative_l1_influence': 0.9285622239112854, 'block_30_adapter_loss_influence': 2.4805094401041665, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3761, 'weighted_acc': 26.711647727272727}, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3480, 'weighted_acc': 24.71590909090909}, 'block_5_shapley': -492.4296999407069, 'block_16_cosine_influence': 0.1062297821044922, 'block_22_shapley_influence': -196.10596797094547, 'mmlu_relative_l1_blocks_pruned_31': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_10': {'correct': 5162, 'weighted_acc': 36.66193181818182, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_6': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_16': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 5173, 'weighted_acc': 36.74005681818182}, 'eval_shapley_blocks_pruned_23': {'avg_loss': 10.848920978483608, 'avg_seq_perplexity': 52136.434426229505, 'num_ex': 15616}, 'block_25_adapter_loss_influence': 0.15824508666992188, 'block_14_relative_l2_influence': 0.49279531836509705, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 5943, 'weighted_acc': 42.20880681818182}, 'block_3_shapley': -464.6017169458892, 'eval_shapley_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 12.015236776383198, 'avg_seq_perplexity': 165816.7868852459}, 'mmlu_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3761, 'weighted_acc': 26.711647727272727}, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3480, 'weighted_acc': 24.71590909090909}, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_1_adapter_loss_influence': 4.497273763020833, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 11.285947705878586, 'avg_seq_perplexity': 80423.08196721312}, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 5162, 'weighted_acc': 36.66193181818182}, 'eval_block_adapter_loss_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 9.67300865298412, 'avg_seq_perplexity': 16760.372950819674}, 'eval_block_adapter_loss_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 10.944543056800716, 'avg_seq_perplexity': 57095.79098360656}, 'eval_shapley_blocks_pruned_14': {'avg_loss': 7.425445056352459, 'avg_seq_perplexity': 1871.2214395491803, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3707, 'weighted_acc': 26.328125}, 'block_31_adapter_loss_influence': 4.9151611328125, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 10.230256627817624, 'avg_seq_perplexity': 28425.81557377049}, 'mmlu_block_adapter_loss_blocks_pruned_19': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_25_cosine_influence': 0.0308610200881958, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 5919, 'weighted_acc': 42.03835227272727}, 'block_9_relative_l1_influence': 0.6046764850616455, 'block_4_relative_l1_influence': 0.8512150049209595, 'eval_shapley_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 11.248639216188524, 'avg_seq_perplexity': 77311.40163934426}, 'eval_shapley_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.894367155481556, 'avg_seq_perplexity': 147117.131147541}, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 10.452933889920594, 'avg_seq_perplexity': 35342.40573770492}, 'block_30_cosine_influence': 0.06042414903640747, 'eval_cosine_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 10.807318015176742, 'avg_seq_perplexity': 49913.68032786885}, 'mmlu_cosine_blocks_pruned_30': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_26_adapter_loss_influence': 0.20317840576171875, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_2': {'avg_seq_perplexity': 5851.743852459016, 'num_ex': 15616, 'avg_loss': 8.558297579405737}, 'block_19_shapley': 173.31216287933373, 'block_6_l2_influence': 4.99418830871582, 'block_16_l2_influence': 14.785382270812988, 'block_31_relative_l2_influence': 1.0167038440704346, 'mmlu_block_adapter_loss_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, '_wandb': {'runtime': 2634}, 'block_3_shapley_influence': 464.6017169458892, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 5761, 'weighted_acc': 40.91619318181818}, 'eval_cosine_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 5.846573626408811, 'avg_seq_perplexity': 390.7961705942623}, 'eval_relative_l2_blocks_pruned_24': {'avg_seq_perplexity': 48316.50409836065, 'num_ex': 15616, 'avg_loss': 10.7736095991291}, 'eval_relative_l1_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 6.187850201716189, 'avg_seq_perplexity': 557.86328125}, 'eval_block_adapter_loss_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 9.794216468685963, 'avg_seq_perplexity': 21250.40368852459}, '_timestamp': 1713960370.9477458, 'block_27_relative_l2_influence': 0.2536278963088989, 'block_6_adapter_loss_influence': 0.04838434855143229, 'block_20_relative_l1_influence': 0.4247533082962036, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'mmlu_block_adapter_loss_blocks_pruned_14': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_13_adapter_loss_influence': 0.06710179646809895, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_8': {'avg_loss': 10.390846127369365, 'avg_seq_perplexity': 35064.33606557377, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 10.95871421939037, 'avg_seq_perplexity': 59064.852459016394}, 'block_30_shapley': 68.58336334651514, 'block_8_cosine_influence': 0.13408488035202026, 'block_6_relative_l2_influence': 0.61346834897995, 'block_8_relative_l1_influence': 0.6286010146141052, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_1_cosine_influence': 0.2501358985900879, 'block_7_cosine_influence': 0.14214438199996948, 'eval_cosine_blocks_pruned_18': {'avg_loss': 10.90206458920338, 'avg_seq_perplexity': 55544.09426229508, 'num_ex': 15616}, 'block_1_l1_influence': 87.24056243896484, 'eval_cosine_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 11.115695640689037, 'avg_seq_perplexity': 68771.97540983607}, 'eval_relative_l1_blocks_pruned_7': {'avg_seq_perplexity': 23.58939549180328, 'num_ex': 15616, 'avg_loss': 3.0251539886974896}, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 7.136373551165471, 'avg_seq_perplexity': 1414.4335297131147}, 'block_28_l2_influence': 28.022443771362305, 'block_7_relative_l2_influence': 0.5988365411758423, 'block_23_adapter_loss_influence': 0.15049235026041666, 'eval_block_adapter_loss_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 9.681866755251024, 'avg_seq_perplexity': 17030.456967213115}, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l1_blocks_pruned_2': {'avg_loss': 2.0444546058529713, 'avg_seq_perplexity': 8.016622074314805, 'num_ex': 15616}, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 11.115695640689037, 'avg_seq_perplexity': 68771.97540983607}, 'block_18_shapley_influence': -177.6911121574781, 'eval_cosine_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.8181562580046107, 'avg_seq_perplexity': 18.181534563908812}, 'mmlu_shapley_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'mmlu_shapley_blocks_pruned_22': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_31_shapley': -188.5432950623573, 'block_31_l2_influence': 135.42071533203125, 'block_11_shapley_influence': -86.98239655456234, 'block_18_relative_l1_influence': 0.46822184324264526, 'block_24_l1_influence': 1078.9007568359375, 'eval_cosine_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.7576113841572747, 'avg_seq_perplexity': 17.464561587474385}, 'eval_shapley_blocks_pruned_12': {'avg_loss': 7.220459984951332, 'avg_seq_perplexity': 1759.8240266393443, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_block_adapter_loss_blocks_pruned_21': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_9_cosine_influence': 0.128817617893219, 'block_9_shapley_influence': 20.76811568134576, 'mmlu_cosine_blocks_pruned_27': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'mmlu_shapley_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_3': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_28_shapley': 182.32723761950763, 'block_0_l2_influence': 1.4092068672180176, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_20_shapley': 184.05216025088416, 'block_10_shapley_influence': -28.982202169074753, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.220551537685707, 'avg_seq_perplexity': 27.968880074923156}, 'eval_relative_l2_blocks_pruned_9': {'avg_loss': 3.594003395956071, 'avg_seq_perplexity': 44.228611680327866, 'num_ex': 15616}, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 5761, 'weighted_acc': 40.91619318181818}, 'eval_relative_l2_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 11.115695640689037, 'avg_seq_perplexity': 68771.97540983607}, 'block_14_l1_influence': 545.277587890625, 'eval_cosine_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.164031732277792, 'avg_seq_perplexity': 9.037580646452357}, 'eval_cosine_blocks_pruned_12': {'avg_seq_perplexity': 1414.4335297131147, 'num_ex': 15616, 'avg_loss': 7.136373551165471}, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 6326, 'weighted_acc': 44.92897727272727}, 'eval_shapley_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0399337518410605, 'avg_seq_perplexity': 7.979453165023053}, 'block_31_relative_l1_influence': 0.9233931303024292, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 6312, 'weighted_acc': 44.82954545454545}, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 7.136373551165471, 'avg_seq_perplexity': 1414.4335297131147}, 'block_21_shapley': 197.9269924862411, 'block_7_l1_influence': 292.6295471191406, 'block_18_cosine_influence': 0.07557201385498047, 'eval_block_adapter_loss_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 9.479460169057376, 'avg_seq_perplexity': 13860.242827868851}, 'mmlu_block_adapter_loss_blocks_pruned_22': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_24_shapley_influence': -209.27536339721377, 'eval_cosine_blocks_pruned_16': {'avg_seq_perplexity': 26579.97745901639, 'num_ex': 15616, 'avg_loss': 10.1595709128458}, 'block_14_adapter_loss_influence': 0.0719439188639323, 'block_14_shapley': 151.9718871456321, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 3790, 'weighted_acc': 26.917613636363637}, 'block_27_relative_l1_influence': 0.2746049165725708, 'eval_cosine_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 10.888002489433914, 'avg_seq_perplexity': 54983.434426229505}, 'eval_shapley_blocks_pruned_7': {'avg_seq_perplexity': 18.997580606429302, 'num_ex': 15616, 'avg_loss': 2.895516067254739}, 'block_20_relative_l2_influence': 0.4098089933395386, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9777835783411244, 'avg_seq_perplexity': 7.50953899446081}, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.3458151895491803, 'avg_seq_perplexity': 10.83755943423412}, 'block_6_cosine_influence': 0.14377838373184204, 'block_20_shapley_influence': -184.05216025088416, 'block_30_shapley_influence': -68.58336334651514, 'eval_block_adapter_loss_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 10.769935482838116, 'avg_seq_perplexity': 51503.31967213115}, 'mmlu_cosine_blocks_pruned_9': {'total': 14080, 'correct': 6051, 'weighted_acc': 42.97585227272727}, 'mmlu_cosine_blocks_pruned_13': {'correct': 4483, 'weighted_acc': 31.839488636363637, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_17': {'avg_seq_perplexity': 25501.112704918032, 'num_ex': 15616, 'avg_loss': 10.109984350986169}, 'mmlu_relative_l2_blocks_pruned_8': {'correct': 5571, 'weighted_acc': 39.56676136363637, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 6051, 'weighted_acc': 42.97585227272727}, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 10.452933889920594, 'avg_seq_perplexity': 35342.40573770492}, 'block_7_shapley': -215.70027584350237, 'block_6_l1_influence': 252.8533935546875, 'block_0_adapter_loss_influence': 0.0481866200764974, 'block_9_adapter_loss_influence': 0.0545501708984375, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 10.117027407786884, 'avg_seq_perplexity': 25284.26024590164}, 'block_11_l2_influence': 8.142398834228516, 'block_15_l2_influence': 12.254308700561523, 'block_0_shapley_influence': 326.76968028148013, 'eval_block_adapter_loss_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 9.980714891777664, 'avg_seq_perplexity': 23002.713114754097}, 'block_15_shapley_influence': -144.97292478430654, 'block_2_relative_l2_influence': 0.7215847373008728, 'eval_shapley_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 12.07840416079662, 'avg_seq_perplexity': 176732.0655737705}, 'block_5_cosine_influence': 0.1501924991607666, 'block_5_shapley_influence': 492.4296999407069, 'block_5_relative_l1_influence': 0.7556303143501282, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3790, 'weighted_acc': 26.917613636363637}, 'block_29_shapley': 164.69662047778402, 'block_25_l2_influence': 21.089130401611328, 'block_31_l1_influence': 5721.15966796875, 'eval_relative_l2_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 6.187850201716189, 'avg_seq_perplexity': 557.86328125}, 'eval_shapley_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 11.064698266201331, 'avg_seq_perplexity': 64880.50819672131}, 'mmlu_relative_l2_blocks_pruned_1': {'correct': 6326, 'weighted_acc': 44.92897727272727, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 6235, 'weighted_acc': 44.28267045454545}, 'eval_relative_l1_blocks_pruned_24': {'avg_loss': 10.7736095991291, 'avg_seq_perplexity': 48316.50409836065, 'num_ex': 15616}, 'eval_cosine_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0444546058529713, 'avg_seq_perplexity': 8.016622074314805}, 'eval_cosine_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 4.987319195856814, 'avg_seq_perplexity': 162.26781826331967}, 'block_21_adapter_loss_influence': 0.13631693522135416, 'block_18_relative_l2_influence': 0.44405996799468994, 'mmlu_relative_l1_blocks_pruned_0': {'correct': 6448, 'weighted_acc': 45.79545454545455, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_15': {'total': 14080, 'correct': 3790, 'weighted_acc': 26.917613636363637}, 'block_17_cosine_influence': 0.08392369747161865, 'block_24_cosine_influence': 0.03478497266769409, 'eval_cosine_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.894367155481556, 'avg_seq_perplexity': 147117.131147541}, 'eval_block_adapter_loss_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 9.402400782850922, 'avg_seq_perplexity': 12895.602459016394}, 'eval_cosine_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'mmlu_shapley_blocks_pruned_12': {'total': 14080, 'correct': 4536, 'weighted_acc': 32.21590909090909}, 'block_18_adapter_loss_influence': 0.11056772867838542, 'block_20_adapter_loss_influence': 0.14281463623046875, 'eval_relative_l2_blocks_pruned_32': {'avg_loss': 11.894367155481556, 'avg_seq_perplexity': 147117.131147541, 'num_ex': 15616}, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_30_l2_influence': 47.73377990722656, 'block_4_relative_l2_influence': 0.707423985004425, 'mmlu_shapley_blocks_pruned_11': {'weighted_acc': 32.86221590909091, 'total': 14080, 'correct': 4627}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'use_sft': False, 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 800, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_rep_eval', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'use_logit_loss': False, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 8, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 500}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine


==> figures/linear_adapters_24_04_24/linear_adapters_sft_eval.csv <==
,summary,config,name
0,"{'block_11_adapter_loss_influence': 3.330449422200521, 'mmlu_block_adapter_loss_blocks_pruned_19': {'total': 14080, 'correct': 3223, 'weighted_acc': 22.890625}, 'block_27_shapley': 70.46853956019368, 'block_27_l2_influence': 6.233545780181885, 'eval_shapley_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 5.435145491260593, 'avg_seq_perplexity': 253.06688625529665}, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 8.209848177635063, 'avg_seq_perplexity': 3791.845868644068}, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'mmlu_block_adapter_loss_blocks_pruned_2': {'correct': 8646, 'weighted_acc': 61.40625, 'total': 14080}, '_timestamp': 1713943779.180913, 'block_2_cosine_influence': 0.18502628803253177, 'mmlu_shapley_blocks_pruned_7': {'total': 14080, 'correct': 7912, 'weighted_acc': 56.19318181818182}, 'block_21_relative_l1_influence': 0.42666095495224, 'block_9_adapter_loss_influence': 3.251908620198568, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 9.618814759335276, 'avg_seq_perplexity': 15279.832627118643}, 'mmlu_block_adapter_loss_blocks_pruned_11': {'total': 14080, 'correct': 3918, 'weighted_acc': 27.826704545454547}, 'mmlu_block_adapter_loss_blocks_pruned_15': {'total': 14080, 'correct': 3766, 'weighted_acc': 26.74715909090909}, 'block_5_shapley': -65.97117657382637, 'block_17_cosine_influence': 0.10533523559570312, 'block_25_adapter_loss_influence': 2.105423132578532, 'eval_block_adapter_loss_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.22715629965572, 'avg_seq_perplexity': 27828.843220338986}, 'block_27_shapley_influence': -70.46853956019368, 'block_31_shapley_influence': -15.819194777518163, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 6772, 'weighted_acc': 48.09659090909091}, 'block_12_cosine_influence': 0.11026370525360107, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3248, 'weighted_acc': 23.068181818181817}, 'mmlu_relative_l2_blocks_pruned_17': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'eval_block_adapter_loss_blocks_pruned_13': {'avg_loss': 9.094260005627648, 'avg_seq_perplexity': 9081.415254237289, 'num_ex': 15104}, 'block_11_l1_influence': 75.73442077636719, 'block_27_l1_influence': 311.27801513671875, 'block_4_cosine_influence': 0.15797024965286255, 'mmlu_block_adapter_loss_blocks_pruned_3': {'total': 14080, 'correct': 8501, 'weighted_acc': 60.37642045454545}, 'eval_shapley_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 10.442169706700213, 'avg_seq_perplexity': 34454.358050847455}, 'block_27_relative_l1_influence': 0.34061965346336365, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3254, 'weighted_acc': 23.110795454545453}, 'block_10_l1_influence': 69.92584228515625, 'block_22_adapter_loss_influence': 2.168560822804769, 'block_1_relative_l1_influence': 1.1122174263000488, 'block_9_relative_l1_influence': 0.627655029296875, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 7.718201718087924, 'avg_seq_perplexity': 2349.4523305084745}, 'mmlu_block_adapter_loss_blocks_pruned_32': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_1_shapley': -87.85756459367536, 'block_10_shapley': -31.654839767723985, 'block_13_l1_influence': 89.14859771728516, 'block_30_adapter_loss_influence': 2.02315092086792, 'eval_relative_l1_blocks_pruned_3': {'avg_seq_perplexity': 15.424208818855933, 'num_ex': 15104, 'avg_loss': 2.6853474762480136}, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 10.460486460540254, 'avg_seq_perplexity': 35102.19279661017}, 'eval_block_adapter_loss_blocks_pruned_25': {'avg_loss': 10.365485757084215, 'avg_seq_perplexity': 31878.09533898305, 'num_ex': 15104}, 'mmlu_block_adapter_loss_blocks_pruned_21': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'block_8_l2_influence': 1.1437650918960571, 'block_9_l2_influence': 1.2580745220184326, 'mmlu_cosine_blocks_pruned_9': {'correct': 4996, 'weighted_acc': 35.48295454545455, 'total': 14080}, 'block_26_adapter_loss_influence': 2.081041177113851, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 10.115558171676376, 'avg_seq_perplexity': 24901.665254237287}, 'eval_relative_l1_blocks_pruned_24': {'avg_seq_perplexity': 27954.743644067796, 'num_ex': 15104, 'avg_loss': 10.234276723053496}, 'eval_relative_l2_blocks_pruned_19': {'avg_seq_perplexity': 32285.281779661014, 'num_ex': 15104, 'avg_loss': 10.377991757150424}, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 10.41357421875, 'avg_seq_perplexity': 33452.04449152543}, 'block_23_l2_influence': 4.856762886047363, 'eval_cosine_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 10.402553752317267, 'avg_seq_perplexity': 33089.15889830508}, 'mmlu_shapley_blocks_pruned_1': {'total': 14080, 'correct': 8638, 'weighted_acc': 61.34943181818182}, 'mmlu_shapley_blocks_pruned_9': {'weighted_acc': 37.08806818181818, 'total': 14080, 'correct': 5222}, 'eval_shapley_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 10.35154905157574, 'avg_seq_perplexity': 31479.197033898305}, 'block_11_relative_l1_influence': 0.584148645401001, 'block_3_shapley': -70.73560152339041, 'block_2_l2_influence': 0.35869675874710083, 'eval_cosine_blocks_pruned_19': {'avg_seq_perplexity': 37929.648305084746, 'num_ex': 15104, 'avg_loss': 10.53878525556144}, 'block_13_l2_influence': 1.7644473314285278, 'block_29_adapter_loss_influence': 2.020208994547526, 'eval_block_adapter_loss_blocks_pruned_21': {'avg_loss': 10.395065048993644, 'avg_seq_perplexity': 32896.28177966102, 'num_ex': 15104}, 'mmlu_block_adapter_loss_blocks_pruned_25': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, '_step': 337, 'block_3_adapter_loss_influence': 4.149099667867024, 'eval_relative_l1_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 9.744900978217691, 'avg_seq_perplexity': 17266.552966101695}, 'block_7_l1_influence': 53.392879486083984, 'block_13_adapter_loss_influence': 2.960581143697103, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_14_cosine_influence': 0.11168920993804932, 'block_28_shapley_influence': -69.74720052926133, 'eval_shapley_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 3.3741297317763506, 'avg_seq_perplexity': 31.32493668895657}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'correct': 3894, 'weighted_acc': 27.65625, 'total': 14080}, 'block_12_shapley': -21.04667281671874, 'eval_cosine_blocks_pruned_30': {'avg_seq_perplexity': 30134.955508474577, 'num_ex': 15104, 'avg_loss': 10.30603648040254}, 'eval_shapley_blocks_pruned_32': {'avg_seq_perplexity': 43056.71186440678, 'num_ex': 15104, 'avg_loss': 10.662396964380296}, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 4.10157232769465, 'avg_seq_perplexity': 66.21513754634533}, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_6_l1_influence': 45.10020446777344, 'block_9_cosine_influence': 0.13170182704925537, 'eval_cosine_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.328803628177964, 'avg_seq_perplexity': 30733.495762711864}, 'block_6_relative_l2_influence': 0.6482520699501038, 'block_8_relative_l2_influence': 0.5771993398666382, 'block_20_relative_l1_influence': 0.492512971162796, 'block_28_shapley': 69.74720052926133, 'block_9_l1_influence': 63.490989685058594, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_32': {'avg_loss': 10.662396964380296, 'avg_seq_perplexity': 43056.71186440678, 'num_ex': 15104}, 'eval_cosine_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.588425458487816, 'avg_seq_perplexity': 39908.92372881356}, 'eval_shapley_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 9.344278626522776, 'avg_seq_perplexity': 11621.183262711864}, 'eval_block_adapter_loss_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.271235320527675, 'avg_seq_perplexity': 10.071129750397246}, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3235, 'weighted_acc': 22.975852272727273}, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_10': {'total': 14080, 'correct': 4831, 'weighted_acc': 34.31107954545455}, 'block_6_shapley': -57.85634622859055, 'block_0_l2_influence': 0.2207471877336502, 'mmlu_shapley_blocks_pruned_11': {'weighted_acc': 33.63636363636363, 'total': 14080, 'correct': 4736}, 'eval_cosine_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 10.139006016618117, 'avg_seq_perplexity': 25480.688559322032}, 'mmlu_shapley_blocks_pruned_13': {'total': 14080, 'correct': 3885, 'weighted_acc': 27.592329545454547}, 'eval_relative_l1_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 8.757357322563559, 'avg_seq_perplexity': 6515.665783898305}, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'block_1_l1_influence': 13.24166488647461, 'block_24_l2_influence': 4.978168487548828, 'block_20_cosine_influence': 0.07509088516235352, 'mmlu_relative_l2_blocks_pruned_21': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_28_cosine_influence': 0.05051100254058838, 'mmlu_relative_l1_blocks_pruned_8': {'total': 14080, 'correct': 6896, 'weighted_acc': 48.97727272727273}, 'mmlu_relative_l2_blocks_pruned_28': {'correct': 3248, 'weighted_acc': 23.068181818181817, 'total': 14080}, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 9.743370961334746, 'avg_seq_perplexity': 17285.487288135595}, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_block_adapter_loss_blocks_pruned_28': {'avg_seq_perplexity': 26860.26694915254, 'num_ex': 15104, 'avg_loss': 10.191497285487287}, 'block_23_shapley_influence': -61.773324437519534, 'mmlu_shapley_blocks_pruned_31': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_31_relative_l1_influence': 0.5326863527297974, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 9.585959224377648, 'avg_seq_perplexity': 14730.085805084746}, 'eval_relative_l1_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.249322406316209, 'avg_seq_perplexity': 28424.51694915254}, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.22715629965572, 'avg_seq_perplexity': 27828.843220338986}, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 4736, 'weighted_acc': 33.63636363636363}, '_wandb': {'runtime': 1720}, 'block_21_shapley_influence': -53.206474698198775, 'block_15_relative_l2_influence': 0.5273190140724182, 'block_24_relative_l1_influence': 0.3444015383720398, 'block_15_cosine_influence': 0.11080324649810792, 'eval_cosine_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 7.632351632845604, 'avg_seq_perplexity': 2148.713718220339}, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 3823, 'weighted_acc': 27.151988636363637}, 'block_20_shapley': 52.85663467757806, 'block_11_l2_influence': 1.4943279027938845, 'block_7_cosine_influence': 0.15521425008773804, 'block_7_shapley_influence': 56.43090733741562, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 6669, 'weighted_acc': 47.36505681818182}, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.191497285487287, 'avg_seq_perplexity': 26860.26694915254}, 'block_26_shapley': 70.68620580675139, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 8683, 'weighted_acc': 61.66903409090909}, 'block_23_relative_l2_influence': 0.3290492594242096, 'eval_relative_l2_blocks_pruned_0': {'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104}, 'eval_relative_l2_blocks_pruned_1': {'avg_loss': 2.062943668688758, 'avg_seq_perplexity': 8.516551906779661, 'num_ex': 15104}, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.662396964380296, 'avg_seq_perplexity': 43056.71186440678}, 'eval_block_adapter_loss_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 6.341846530720339, 'avg_seq_perplexity': 617.3285222457627}, 'eval_cosine_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.6817626953125, 'avg_seq_perplexity': 43819.10593220339}, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'block_10_relative_l1_influence': 0.6037847995758057, 'block_13_shapley_influence': 15.1361449618814, 'mmlu_block_adapter_loss_blocks_pruned_8': {'total': 14080, 'correct': 6831, 'weighted_acc': 48.515625}, 'eval_cosine_blocks_pruned_10': {'avg_seq_perplexity': 3791.845868644068, 'num_ex': 15104, 'avg_loss': 8.209848177635063}, 'block_5_relative_l1_influence': 0.8043078184127808, 'eval_shapley_blocks_pruned_10': {'avg_loss': 8.209848177635063, 'avg_seq_perplexity': 3791.845868644068, 'num_ex': 15104}, 'block_25_relative_l1_influence': 0.3312523663043976, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_9': {'total': 14080, 'correct': 5997, 'weighted_acc': 42.59232954545455}, 'eval_block_adapter_loss_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 8.099875240002648, 'avg_seq_perplexity': 3416.45842161017}, 'block_16_l1_influence': 139.7761688232422, 'block_16_l2_influence': 2.781949758529663, 'block_7_relative_l1_influence': 0.7128912806510925, 'eval_cosine_blocks_pruned_25': {'avg_loss': 10.426171254303496, 'avg_seq_perplexity': 33976.92372881356, 'num_ex': 15104}, 'block_4_adapter_loss_influence': 4.134969075520833, 'eval_relative_l2_blocks_pruned_7': {'avg_seq_perplexity': 440.11437367584745, 'num_ex': 15104, 'avg_loss': 6.018785379700741}, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 8683, 'weighted_acc': 61.66903409090909}, 'block_14_l1_influence': 102.98343658447266, 'block_19_l2_influence': 4.501689910888672, 'block_16_shapley_influence': -5.508387170011019, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 5.056657694153866, 'avg_seq_perplexity': 169.9371027542373}, 'block_21_l2_influence': 4.614321708679199, 'block_28_l1_influence': 373.02777099609375, 'block_14_adapter_loss_influence': 2.8046836853027344, 'block_13_relative_l2_influence': 0.499140352010727, 'block_19_adapter_loss_influence': 2.3248489697774253, 'mmlu_block_adapter_loss_blocks_pruned_28': {'total': 14080, 'correct': 3248, 'weighted_acc': 23.068181818181817}, 'block_17_l2_influence': 3.158239364624023, 'block_23_cosine_influence': 0.04650062322616577, 'mmlu_shapley_blocks_pruned_21': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'block_17_adapter_loss_influence': 2.90638001759847, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'block_1_cosine_influence': 0.22294455766677856, 'block_30_cosine_influence': 0.06166493892669678, 'block_31_cosine_influence': 0.17495238780975342, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 8394, 'weighted_acc': 59.61647727272727}, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 3.5580322782872087, 'avg_seq_perplexity': 37.98615432997882}, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_18': {'total': 14080, 'correct': 3276, 'weighted_acc': 23.267045454545453}, 'mmlu_block_adapter_loss_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_2_shapley': -91.88666901104548, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 7534, 'weighted_acc': 53.50852272727273}, 'block_0_relative_l2_influence': 1.721010446548462, 'block_8_cosine_influence': 0.14205163717269895, 'block_17_shapley_influence': 27.774700652687756, 'block_1_adapter_loss_influence': 4.279625574747722, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'block_20_relative_l2_influence': 0.44386088848114014, 'eval_relative_l1_blocks_pruned_31': {'avg_loss': 10.35839016154661, 'avg_seq_perplexity': 31698.10593220339, 'num_ex': 15104}, 'block_11_shapley': -32.53383742689451, 'block_17_l1_influence': 158.97177124023438, 'eval_cosine_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 9.154177908170022, 'avg_seq_perplexity': 9634.80402542373}, 'eval_relative_l1_blocks_pruned_30': {'avg_seq_perplexity': 30134.955508474577, 'num_ex': 15104, 'avg_loss': 10.30603648040254}, 'eval_cosine_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 10.453226380429026, 'avg_seq_perplexity': 34855.370762711864}, 'eval_shapley_blocks_pruned_20': {'avg_loss': 10.295313948291843, 'avg_seq_perplexity': 29773.1906779661, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_19': {'correct': 3232, 'weighted_acc': 22.954545454545453, 'total': 14080}, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 10.453226380429026, 'avg_seq_perplexity': 34855.370762711864}, 'eval_shapley_blocks_pruned_16': {'avg_seq_perplexity': 16620.620762711864, 'num_ex': 15104, 'avg_loss': 9.709656796212924}, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 8.856240482653602, 'avg_seq_perplexity': 7178.018008474576}, 'eval_shapley_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 9.154177908170022, 'avg_seq_perplexity': 9634.80402542373}, 'eval_shapley_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.234276723053496, 'avg_seq_perplexity': 27954.743644067796}, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 8.209848177635063, 'avg_seq_perplexity': 3791.845868644068}, 'block_22_shapley': 60.17459718049852, 'eval_cosine_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 8.757357322563559, 'avg_seq_perplexity': 6515.665783898305}, 'block_3_relative_l1_influence': 0.8714520931243896, 'block_27_relative_l2_influence': 0.3059185743331909, 'eval_relative_l1_blocks_pruned_0': {'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104, 'avg_loss': 1.9087995108911544}, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.062943668688758, 'avg_seq_perplexity': 8.516551906779661}, 'block_0_shapley_influence': 99.16391267651515, 'block_25_cosine_influence': 0.039582252502441406, 'block_2_shapley_influence': 91.88666901104548, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 5.056657694153866, 'avg_seq_perplexity': 169.9371027542373}, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3330, 'weighted_acc': 23.650568181818183}, 'block_12_shapley_influence': 21.04667281671874, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_11_relative_l2_influence': 0.5241920948028564, 'block_28_adapter_loss_influence': 2.02380895614624, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3322, 'weighted_acc': 23.59375}, 'mmlu_relative_l2_blocks_pruned_12': {'total': 14080, 'correct': 3797, 'weighted_acc': 26.967329545454547}, 'eval_cosine_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 10.0411376953125, 'avg_seq_perplexity': 23114.133474576272}, 'eval_shapley_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 7.718201718087924, 'avg_seq_perplexity': 2349.4523305084745}, 'eval_shapley_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 9.850506281448624, 'avg_seq_perplexity': 19120.879237288136}, 'eval_shapley_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.005508293539791, 'avg_seq_perplexity': 8.153257208355402}, 'block_2_adapter_loss_influence': 4.3273162841796875, 'block_12_adapter_loss_influence': 3.1588961283365884, 'eval_block_adapter_loss_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 10.068115234375, 'avg_seq_perplexity': 23711.832627118645}, 'eval_block_adapter_loss_blocks_pruned_29': {'avg_seq_perplexity': 34855.370762711864, 'num_ex': 15104, 'avg_loss': 10.453226380429026}, 'block_25_shapley': 66.45635469930792, 'block_2_l1_influence': 16.640350341796875, 'block_25_l1_influence': 259.87945556640625, 'block_18_l2_influence': 3.801361083984375, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 6.018785379700741, 'avg_seq_perplexity': 440.11437367584745}, 'eval_relative_l2_blocks_pruned_16': {'avg_seq_perplexity': 29279.56779661017, 'num_ex': 15104, 'avg_loss': 10.27722995564089}, 'eval_cosine_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 6.018785379700741, 'avg_seq_perplexity': 440.11437367584745}, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_2_relative_l2_influence': 0.9229852557182312, 'eval_block_adapter_loss_blocks_pruned_1': {'avg_seq_perplexity': 7.814548298463983, 'num_ex': 15104, 'avg_loss': 2.016523846125198}, 'block_14_l2_influence': 2.054142475128174, 'block_15_l2_influence': 2.3565738201141357, 'block_0_cosine_influence': 0.4135543704032898, 'eval_block_adapter_loss_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 10.38376423463983, 'avg_seq_perplexity': 32486.57627118644}, 'block_5_adapter_loss_influence': 3.8489157358805337, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 7.628396244372352, 'avg_seq_perplexity': 2137.3914194915255}, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_6': {'correct': 7912, 'weighted_acc': 56.19318181818182, 'total': 14080}, 'block_0_l1_influence': 8.679248809814453, 'eval_cosine_blocks_pruned_18': {'avg_seq_perplexity': 34816.029661016946, 'num_ex': 15104, 'avg_loss': 10.452380164194915}, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 8630, 'weighted_acc': 61.29261363636363}, 'block_18_cosine_influence': 0.10629814863204956, 'block_0_adapter_loss_influence': 4.768408457438151, 'block_10_relative_l2_influence': 0.5431956648826599, 'block_23_relative_l1_influence': 0.367011696100235, 'block_4_l1_influence': 29.467506408691406, 'block_8_l1_influence': 57.74581527709961, 'block_22_l2_influence': 4.55768346786499, 'eval_block_adapter_loss_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 10.35154905157574, 'avg_seq_perplexity': 31479.197033898305}, 'block_16_shapley': 5.508387170011019, 'block_29_shapley': 62.0378278755052, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 10.365485757084215, 'avg_seq_perplexity': 31878.09533898305}, 'block_4_relative_l1_influence': 0.8453354835510254, 'block_13_relative_l1_influence': 0.5605783462524414, '_runtime': 1721.3584430217743, 'block_17_shapley': -27.774700652687756, 'block_23_shapley': 61.773324437519534, 'mmlu_shapley_blocks_pruned_15': {'weighted_acc': 26.74715909090909, 'total': 14080, 'correct': 3766}, 'block_25_relative_l2_influence': 0.29853856563568115, 'eval_relative_l2_blocks_pruned_3': {'avg_loss': 2.6853474762480136, 'avg_seq_perplexity': 15.424208818855933, 'num_ex': 15104}, 'block_0_shapley': -99.16391267651515, 'block_15_l1_influence': 119.42102813720705, 'block_11_cosine_influence': 0.11712527275085448, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 8630, 'weighted_acc': 61.29261363636363}, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 10.35154905157574, 'avg_seq_perplexity': 31479.197033898305}, 'mmlu_block_adapter_loss_blocks_pruned_17': {'total': 14080, 'correct': 3323, 'weighted_acc': 23.600852272727273}, 'eval_shapley_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 9.864612644001587, 'avg_seq_perplexity': 19392.334745762713}, 'eval_relative_l2_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 10.402553752317267, 'avg_seq_perplexity': 33089.15889830508}, 'mmlu_block_adapter_loss_blocks_pruned_23': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.38305146815413, 'avg_seq_perplexity': 32507.334745762713}, 'eval_cosine_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 9.94165556309587, 'avg_seq_perplexity': 21113.400423728817}, 'eval_shapley_blocks_pruned_27': {'avg_seq_perplexity': 27828.843220338986, 'num_ex': 15104, 'avg_loss': 10.22715629965572}, 'block_31_relative_l2_influence': 0.6457271575927734, 'block_16_cosine_influence': 0.1095556616783142, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3286, 'weighted_acc': 23.338068181818183}, 'eval_block_adapter_loss_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 9.850506281448624, 'avg_seq_perplexity': 19120.879237288136}, 'block_12_l2_influence': 1.6084082126617432, 'eval_shapley_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.38305146815413, 'avg_seq_perplexity': 32507.334745762713}, 'block_21_adapter_loss_influence': 2.214806238810221, 'eval_cosine_blocks_pruned_14': {'avg_seq_perplexity': 23703.26906779661, 'num_ex': 15104, 'avg_loss': 10.063586218882415}, 'mmlu_block_adapter_loss_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_19_shapley': 40.491433665797274, 'block_19_l1_influence': 224.92823791503903, 'block_30_l2_influence': 11.151267051696776, 'block_7_l2_influence': 1.0574811697006226, 'block_12_l1_influence': 81.4221420288086, 'block_24_adapter_loss_influence': 2.141114870707194, 'block_6_shapley_influence': 57.85634622859055, 'block_15_relative_l1_influence': 0.5998882055282593, 'block_24_relative_l2_influence': 0.3090258240699768, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 4.10157232769465, 'avg_seq_perplexity': 66.21513754634533}, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 4480, 'weighted_acc': 31.818181818181817}, 'mmlu_block_adapter_loss_blocks_pruned_5': {'total': 14080, 'correct': 8409, 'weighted_acc': 59.72301136363637}, 'block_15_shapley': 10.883055065748522, 'eval_cosine_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.662396964380296, 'avg_seq_perplexity': 43056.71186440678}, 'eval_shapley_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 10.33985719842426, 'avg_seq_perplexity': 31171.96186440678}, 'block_13_cosine_influence': 0.10623729228973389, 'eval_block_adapter_loss_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 5.547705181574417, 'avg_seq_perplexity': 282.30081435381356}, 'block_31_l2_influence': 20.97136688232422, 'block_18_relative_l2_influence': 0.5390745401382446, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.191497285487287, 'avg_seq_perplexity': 26860.26694915254}, 'eval_relative_l2_blocks_pruned_21': {'avg_loss': 10.328803628177964, 'avg_seq_perplexity': 30733.495762711864, 'num_ex': 15104}, 'eval_relative_l1_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 3.325753163483183, 'avg_seq_perplexity': 29.7709567829714}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.22715629965572, 'avg_seq_perplexity': 27828.843220338986}, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 10.29276909262447, 'avg_seq_perplexity': 29881.319915254237}, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 4736, 'weighted_acc': 33.63636363636363}, 'eval_shapley_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 9.644551939883474, 'avg_seq_perplexity': 15613.564618644068}, 'block_19_relative_l1_influence': 0.5970667600631714, 'mmlu_block_adapter_loss_blocks_pruned_1': {'total': 14080, 'correct': 8719, 'weighted_acc': 61.92471590909091}, 'block_18_l1_influence': 191.0208740234375, 'block_31_l1_influence': 752.0183715820312, 'block_3_shapley_influence': 70.73560152339041, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'block_26_relative_l2_influence': 0.2953007221221924, 'eval_relative_l2_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 9.667332536083157, 'avg_seq_perplexity': 16016.034957627118}, 'block_24_shapley': 60.36025964492757, 'block_3_l1_influence': 21.666114807128903, 'eval_cosine_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 10.41357421875, 'avg_seq_perplexity': 33452.04449152543}, 'block_27_adapter_loss_influence': 2.058200677235922, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3315, 'weighted_acc': 23.54403409090909}, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3254, 'weighted_acc': 23.110795454545453}, 'mmlu_block_adapter_loss_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_11_shapley_influence': 32.53383742689451, 'block_19_shapley_influence': -40.491433665797274, 'eval_relative_l2_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 8.757357322563559, 'avg_seq_perplexity': 6515.665783898305}, 'block_25_shapley_influence': -66.45635469930792, 'block_29_relative_l2_influence': 0.39976611733436584, 'block_18_adapter_loss_influence': 2.4183785120646157, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 7899, 'weighted_acc': 56.10085227272727}, 'block_4_shapley': -70.6826229052198, 'block_2_relative_l1_influence': 0.981797993183136, 'mmlu_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'mmlu_relative_l1_blocks_pruned_15': {'total': 14080, 'correct': 3908, 'weighted_acc': 27.755681818181817}, 'eval_block_adapter_loss_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 10.442169706700213, 'avg_seq_perplexity': 34454.358050847455}, 'mmlu_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3254, 'weighted_acc': 23.110795454545453}, 'block_7_adapter_loss_influence': 3.6158412297566738, 'eval_block_adapter_loss_blocks_pruned_5': {'avg_seq_perplexity': 134.80405852754237, 'num_ex': 15104, 'avg_loss': 4.8055885444253175}, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 5663, 'weighted_acc': 40.22017045454545}, 'eval_cosine_blocks_pruned_15': {'avg_loss': 10.028773420948092, 'avg_seq_perplexity': 22864.73940677966, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 3798, 'weighted_acc': 26.974431818181817}, 'mmlu_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'block_28_relative_l2_influence': 0.34173184633255005, 'block_30_shapley_influence': -74.15145361727923, 'eval_cosine_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.329018544342558, 'avg_seq_perplexity': 10.683289608712924}, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 8592, 'weighted_acc': 61.02272727272727}, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3330, 'weighted_acc': 23.650568181818183}, 'block_14_relative_l2_influence': 0.518645167350769, 'block_30_relative_l1_influence': 0.3945384919643402, 'block_22_l1_influence': 228.232421875, 'block_14_shapley_influence': -1.062710489476899, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 7507, 'weighted_acc': 53.31676136363637}, 'block_4_relative_l2_influence': 0.7396148443222046, 'mmlu_relative_l2_blocks_pruned_5': {'weighted_acc': 56.10085227272727, 'total': 14080, 'correct': 7899}, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.662396964380296, 'avg_seq_perplexity': 43056.71186440678}, 'block_4_l2_influence': 0.5930313467979431, 'block_30_l1_influence': 491.8204956054687, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_3_relative_l2_influence': 0.7416099309921265, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 3842, 'weighted_acc': 27.286931818181817}, 'block_10_l2_influence': 1.3821907043457031, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 3658, 'weighted_acc': 25.980113636363637}, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 8337, 'weighted_acc': 59.21164772727273}, 'eval_block_adapter_loss_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 9.344278626522776, 'avg_seq_perplexity': 11621.183262711864}, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.38305146815413, 'avg_seq_perplexity': 32507.334745762713}, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'block_22_relative_l2_influence': 0.34081655740737915, 'block_16_adapter_loss_influence': 2.675845464070638, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 10.037074202198092, 'avg_seq_perplexity': 23021.415254237287}, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 4736, 'weighted_acc': 33.63636363636363}, 'block_26_l2_influence': 5.562460422515869, 'mmlu_shapley_blocks_pruned_5': {'weighted_acc': 60.44034090909091, 'total': 14080, 'correct': 8510}, 'eval_shapley_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 10.042653229277011, 'avg_seq_perplexity': 23175.025423728817}, 'mmlu_block_adapter_loss_blocks_pruned_4': {'weighted_acc': 59.90767045454545, 'total': 14080, 'correct': 8435}, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 10.228170103945974, 'avg_seq_perplexity': 27821.27966101695}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 10.649823722192796, 'avg_seq_perplexity': 42447.245762711864}, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.462485103283898, 'avg_seq_perplexity': 35108.561440677964}, 'eval_block_adapter_loss_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 8.856240482653602, 'avg_seq_perplexity': 7178.018008474576}, 'mmlu_block_adapter_loss_blocks_pruned_20': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'block_15_shapley_influence': -10.883055065748522, 'block_16_relative_l1_influence': 0.6015039086341858, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 10.313692771782309, 'avg_seq_perplexity': 30310.699152542373}, 'block_26_shapley_influence': -70.68620580675139, 'eval_shapley_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 7.01762105650821, 'avg_seq_perplexity': 1186.267743644068}, 'mmlu_relative_l1_blocks_pruned_28': {'correct': 3248, 'weighted_acc': 23.068181818181817, 'total': 14080}, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 6.812135858050848, 'avg_seq_perplexity': 958.8458686440678}, 'mmlu_relative_l2_blocks_pruned_22': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_6_cosine_influence': 0.15589243173599243, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3250, 'weighted_acc': 23.082386363636363}, 'eval_shapley_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 6.324607719809322, 'avg_seq_perplexity': 600.9968220338983}, 'eval_shapley_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 10.453226380429026, 'avg_seq_perplexity': 34855.370762711864}, 'block_21_relative_l2_influence': 0.38818687200546265, 'block_15_adapter_loss_influence': 2.6736154556274414, 'mmlu_relative_l1_blocks_pruned_14': {'weighted_acc': 27.478693181818183, 'total': 14080, 'correct': 3869}, 'block_3_l2_influence': 0.43618279695510864, 'block_26_cosine_influence': 0.03860604763031006, 'block_5_shapley_influence': 65.97117657382637, 'mmlu_relative_l1_blocks_pruned_21': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_22_cosine_influence': 0.04935646057128906, 'block_0_relative_l1_influence': 1.4421809911727903, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3323, 'weighted_acc': 23.600852272727273}, 'block_12_relative_l1_influence': 0.5600433349609375, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 7507, 'weighted_acc': 53.31676136363637}, 'block_9_shapley_influence': 29.20408919117142, 'eval_cosine_blocks_pruned_23': {'avg_loss': 10.283174159163137, 'avg_seq_perplexity': 29342.35805084746, 'num_ex': 15104}, 'eval_cosine_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.35839016154661, 'avg_seq_perplexity': 31698.10593220339}, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.329018544342558, 'avg_seq_perplexity': 10.683289608712924}, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 7534, 'weighted_acc': 53.50852272727273}, 'mmlu_relative_l1_blocks_pruned_32': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_shapley_blocks_pruned_0': {'correct': 8804, 'weighted_acc': 62.52840909090909, 'total': 14080}, 'block_17_relative_l1_influence': 0.5806313753128052, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_relative_l2_blocks_pruned_1': {'correct': 8731, 'weighted_acc': 62.00994318181818, 'total': 14080}, 'block_18_shapley': 29.241332191773637, 'block_21_l1_influence': 229.7406768798828, 'mmlu_cosine_blocks_pruned_18': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_12': {'total': 14080, 'correct': 3798, 'weighted_acc': 26.974431818181817}, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 7507, 'weighted_acc': 53.31676136363637}, 'block_24_shapley_influence': -60.36025964492757, 'eval_cosine_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 5.056657694153866, 'avg_seq_perplexity': 169.9371027542373}, 'mmlu_shapley_blocks_pruned_3': {'correct': 8399, 'weighted_acc': 59.65198863636363, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_14': {'total': 14080, 'correct': 3868, 'weighted_acc': 27.47159090909091}, 'mmlu_block_adapter_loss_blocks_pruned_26': {'total': 14080, 'correct': 3330, 'weighted_acc': 23.650568181818183}, 'block_25_l2_influence': 5.208392143249512, 'eval_shapley_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.2556072170451538, 'avg_seq_perplexity': 9.92635539426642}, 'mmlu_shapley_blocks_pruned_16': {'correct': 3641, 'weighted_acc': 25.859375, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 8731, 'weighted_acc': 62.00994318181818}, 'eval_relative_l2_blocks_pruned_15': {'avg_loss': 10.46883896649894, 'avg_seq_perplexity': 35614.71610169492, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 8683, 'weighted_acc': 61.66903409090909}, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 7534, 'weighted_acc': 53.50852272727273}, 'eval_block_adapter_loss_blocks_pruned_20': {'avg_loss': 10.295313948291843, 'avg_seq_perplexity': 29773.1906779661, 'num_ex': 15104}, 'mmlu_block_adapter_loss_blocks_pruned_12': {'total': 14080, 'correct': 4858, 'weighted_acc': 34.50284090909091}, 'block_26_l1_influence': 278.9413146972656, 'eval_cosine_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.6853474762480136, 'avg_seq_perplexity': 15.424208818855933}, 'eval_cosine_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 6.8306434760659425, 'avg_seq_perplexity': 978.7881355932204}, 'block_4_shapley_influence': 70.6826229052198, 'block_29_relative_l1_influence': 0.41814184188842773, 'eval_block_adapter_loss_blocks_pruned_0': {'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104}, 'block_5_relative_l2_influence': 0.6987913250923157, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 10.283174159163137, 'avg_seq_perplexity': 29342.35805084746}, 'block_29_l1_influence': 458.3070373535156, 'block_3_cosine_influence': 0.15420573949813843, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 10.365485757084215, 'avg_seq_perplexity': 31878.09533898305}, 'block_27_cosine_influence': 0.04082536697387695, 'eval_cosine_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_cosine_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.661491781978285, 'avg_seq_perplexity': 43091.97457627119}, 'eval_shapley_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 9.408887960143009, 'avg_seq_perplexity': 12410.954449152545}, 'block_14_relative_l1_influence': 0.5803967714309692, 'block_30_relative_l2_influence': 0.39205995202064514, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_6_l2_influence': 0.892225444316864, 'eval_cosine_blocks_pruned_1': {'avg_loss': 2.062943668688758, 'avg_seq_perplexity': 8.516551906779661, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 8.757357322563559, 'avg_seq_perplexity': 6515.665783898305}, 'eval_block_adapter_loss_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.234276723053496, 'avg_seq_perplexity': 27954.743644067796}, 'block_7_shapley': -56.43090733741562, 'block_30_shapley': 74.15145361727923, 'mmlu_cosine_blocks_pruned_30': {'correct': 3232, 'weighted_acc': 22.954545454545453, 'total': 14080}, 'eval_shapley_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.35839016154661, 'avg_seq_perplexity': 31698.10593220339}, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'mmlu_block_adapter_loss_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_8_shapley': -46.98990042059012, 'mmlu_cosine_blocks_pruned_28': {'weighted_acc': 22.947443181818183, 'total': 14080, 'correct': 3231}, 'block_7_relative_l2_influence': 0.6367295980453491, 'block_28_relative_l1_influence': 0.37784501910209656, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 7.135517702264301, 'avg_seq_perplexity': 1323.3441472457628}, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_21_shapley': 53.206474698198775, 'block_10_shapley_influence': 31.654839767723985, 'eval_cosine_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.337086823027011, 'avg_seq_perplexity': 31042.843220338986}, 'block_29_cosine_influence': 0.060435473918914795, 'eval_cosine_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 4.10157232769465, 'avg_seq_perplexity': 66.21513754634533}, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.329018544342558, 'avg_seq_perplexity': 10.683289608712924}, 'block_19_relative_l2_influence': 0.5338369607925415, 'eval_block_adapter_loss_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 7.139016361559852, 'avg_seq_perplexity': 1347.886784957627}, 'mmlu_block_adapter_loss_blocks_pruned_24': {'correct': 3233, 'weighted_acc': 22.961647727272727, 'total': 14080}, 'block_20_l1_influence': 228.29544067382812, 'block_20_l2_influence': 4.5660319328308105, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 4480, 'weighted_acc': 31.818181818181817}, 'eval_shapley_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.395065048993644, 'avg_seq_perplexity': 32896.28177966102}, 'mmlu_relative_l2_blocks_pruned_26': {'weighted_acc': 23.650568181818183, 'total': 14080, 'correct': 3330}, 'mmlu_block_adapter_loss_blocks_pruned_7': {'total': 14080, 'correct': 8003, 'weighted_acc': 56.83948863636363}, 'eval_block_adapter_loss_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.35839016154661, 'avg_seq_perplexity': 31698.10593220339}, 'block_5_cosine_influence': 0.16186672449111938, 'block_10_cosine_influence': 0.12535077333450317, 'block_22_shapley_influence': -60.17459718049852, 'mmlu_relative_l2_blocks_pruned_20': {'correct': 3224, 'weighted_acc': 22.897727272727273, 'total': 14080}, 'mmlu_cosine_blocks_pruned_4': {'weighted_acc': 61.29261363636363, 'total': 14080, 'correct': 8630}, 'block_18_relative_l1_influence': 0.6067447066307068, 'mmlu_relative_l1_blocks_pruned_12': {'correct': 4858, 'weighted_acc': 34.50284090909091, 'total': 14080}, 'block_10_adapter_loss_influence': 3.3334566752115884, 'block_24_l1_influence': 250.06495666503903, 'mmlu_cosine_blocks_pruned_20': {'weighted_acc': 22.897727272727273, 'total': 14080, 'correct': 3224}, 'eval_shapley_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 10.365485757084215, 'avg_seq_perplexity': 31878.09533898305}, 'block_26_relative_l1_influence': 0.3297420144081116, 'block_8_adapter_loss_influence': 3.5759216944376626, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 10.30733683957892, 'avg_seq_perplexity': 30088.544491525423}, 'block_29_l2_influence': 9.704376220703123, 'block_21_cosine_influence': 0.061314284801483154, 'block_20_shapley_influence': -52.85663467757806, 'eval_block_adapter_loss_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 7.564973992816473, 'avg_seq_perplexity': 2026.270789194915}, 'block_24_cosine_influence': 0.041557133197784424, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l1_blocks_pruned_26': {'avg_loss': 10.38305146815413, 'avg_seq_perplexity': 32507.334745762713, 'num_ex': 15104}, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 3.325753163483183, 'avg_seq_perplexity': 29.7709567829714}, 'block_18_shapley_influence': -29.241332191773637, 'eval_shapley_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_cosine_blocks_pruned_27': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'block_17_relative_l2_influence': 0.5179083943367004, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 8592, 'weighted_acc': 61.02272727272727}, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 10.453226380429026, 'avg_seq_perplexity': 34855.370762711864}, 'block_9_shapley': -29.20408919117142, 'block_14_shapley': 1.062710489476899, 'block_5_l2_influence': 0.7535498738288879, 'block_19_cosine_influence': 0.09693765640258788, 'block_29_shapley_influence': -62.0378278755052, 'mmlu_cosine_blocks_pruned_10': {'total': 14080, 'correct': 4480, 'weighted_acc': 31.818181818181817}, 'eval_relative_l2_blocks_pruned_31': {'avg_seq_perplexity': 31698.10593220339, 'num_ex': 15104, 'avg_loss': 10.35839016154661}, 'eval_block_adapter_loss_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.8020459191273837, 'avg_seq_perplexity': 17.333051261255296}, 'block_5_l1_influence': 38.106101989746094, 'block_23_l1_influence': 243.9031219482422, 'block_28_l2_influence': 7.54070520401001, 'eval_block_adapter_loss_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 8.477386474609375, 'avg_seq_perplexity': 4935.853283898305}, 'eval_block_adapter_loss_blocks_pruned_15': {'avg_seq_perplexity': 15613.564618644068, 'num_ex': 15104, 'avg_loss': 9.644551939883474}, 'eval_relative_l2_blocks_pruned_30': {'avg_loss': 10.30603648040254, 'avg_seq_perplexity': 30134.955508474577, 'num_ex': 15104}, 'mmlu_block_adapter_loss_blocks_pruned_27': {'total': 14080, 'correct': 3254, 'weighted_acc': 23.110795454545453}, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'block_12_relative_l2_influence': 0.5020490884780884, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 5727, 'weighted_acc': 40.67471590909091}, 'block_6_relative_l1_influence': 0.7311972975730896, 'block_8_relative_l1_influence': 0.64280766248703, 'mmlu_shapley_blocks_pruned_30': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_23_adapter_loss_influence': 2.142699877421061, 'block_31_adapter_loss_influence': 2.0637874603271484, 'block_1_l2_influence': 0.7911360859870911, 'block_1_shapley_influence': 87.85756459367536, 'mmlu_cosine_blocks_pruned_25': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 8592, 'weighted_acc': 61.02272727272727}, 'mmlu_relative_l1_blocks_pruned_23': {'correct': 3231, 'weighted_acc': 22.947443181818183, 'total': 14080}, 'eval_shapley_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.191497285487287, 'avg_seq_perplexity': 26860.26694915254}, 'mmlu_block_adapter_loss_blocks_pruned_16': {'weighted_acc': 25.859375, 'total': 14080, 'correct': 3641}, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 8731, 'weighted_acc': 62.00994318181818}, 'mmlu_shapley_blocks_pruned_2': {'total': 14080, 'correct': 8781, 'weighted_acc': 62.36505681818182}, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 5222, 'weighted_acc': 37.08806818181818}, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'eval_block_adapter_loss_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 10.113974361096398, 'avg_seq_perplexity': 24840.93220338983}, 'block_8_shapley_influence': 46.98990042059012, 'eval_shapley_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.651765467756886, 'avg_seq_perplexity': 14.8552049539857}, 'block_20_adapter_loss_influence': 2.2215514183044434, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_22_relative_l1_influence': 0.37703049182891846, 'block_9_relative_l2_influence': 0.5662050247192383, 'mmlu_shapley_blocks_pruned_32': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_16_relative_l2_influence': 0.5378744006156921, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 10.182582014698092, 'avg_seq_perplexity': 26699.944915254237}, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 4480, 'weighted_acc': 31.818181818181817}, 'eval_cosine_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 3.325753163483183, 'avg_seq_perplexity': 29.7709567829714}, 'eval_shapley_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 4.3246721170716365, 'avg_seq_perplexity': 82.66716598252118}, 'block_1_relative_l2_influence': 1.4524646997451782, 'mmlu_shapley_blocks_pruned_14': {'total': 14080, 'correct': 3868, 'weighted_acc': 27.47159090909091}, 'block_6_adapter_loss_influence': 3.680133819580078, 'eval_block_adapter_loss_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 9.709656796212924, 'avg_seq_perplexity': 16620.620762711864}, 'block_13_shapley': -15.1361449618814, 'block_31_shapley': 15.819194777518163, 'mmlu_cosine_blocks_pruned_5': {'total': 14080, 'correct': 7899, 'weighted_acc': 56.10085227272727}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'use_sft': True, 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 800, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_sft_eval', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'use_logit_loss': False, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_sft_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_sft_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 256, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 500}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_sft_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine
1,"{'block_26_shapley_influence': -114.32002181808156, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3220, 'weighted_acc': 22.869318181818183}, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 7.694259384931144, 'avg_seq_perplexity': 2281.463188559322}, 'block_24_shapley': 120.3766711697142, 'eval_cosine_blocks_pruned_16': {'avg_loss': 10.489164708024363, 'avg_seq_perplexity': 36097.627118644064, 'num_ex': 15104}, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_21': {'avg_seq_perplexity': 36854.17796610169, 'num_ex': 15104, 'avg_loss': 10.509043548066735}, 'block_2_shapley': -96.95780146602658, 'block_8_adapter_loss_influence': 5.5063527425130205, 'mmlu_relative_l1_blocks_pruned_12': {'total': 14080, 'correct': 3625, 'weighted_acc': 25.745738636363637}, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_block_adapter_loss_blocks_pruned_11': {'weighted_acc': 46.5625, 'total': 14080, 'correct': 6556}, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_18_relative_l1_influence': 0.6067447066307068, 'block_22_relative_l1_influence': 0.37703049182891846, 'block_28_adapter_loss_influence': 2.034003575642904, 'eval_relative_l1_blocks_pruned_24': {'avg_seq_perplexity': 33240.82415254237, 'num_ex': 15104, 'avg_loss': 10.39884509070445}, 'eval_block_adapter_loss_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 10.605253575211863, 'avg_seq_perplexity': 40589.57203389831}, 'block_21_l1_influence': 229.7406768798828, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_6_l2_influence': 0.892225444316864, 'block_5_shapley_influence': 89.43413777088608, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_29_adapter_loss_influence': 2.03379487991333, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 8037, 'weighted_acc': 57.08096590909091}, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 10.43012612552966, 'avg_seq_perplexity': 34196.04449152543}, 'block_16_shapley': -6.4316716819039925, 'eval_shapley_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.21139578091896, 'avg_seq_perplexity': 27363.04872881356}, 'block_24_adapter_loss_influence': 2.1142123540242515, 'mmlu_relative_l1_blocks_pruned_8': {'total': 14080, 'correct': 7427, 'weighted_acc': 52.74857954545455}, 'block_13_cosine_influence': 0.10623729228973389, 'block_18_shapley_influence': -16.13914767035874, 'block_23_relative_l1_influence': 0.367011696100235, 'block_25_relative_l2_influence': 0.29853856563568115, 'block_30_relative_l1_influence': 0.3945384919643402, 'block_0_shapley': -106.2293415438104, 'block_27_l1_influence': 311.27801513671875, 'eval_relative_l2_blocks_pruned_13': {'avg_loss': 10.85931913731462, 'avg_seq_perplexity': 52215.029661016946, 'num_ex': 15104}, 'eval_block_adapter_loss_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 10.526100288003178, 'avg_seq_perplexity': 37697.5593220339}, 'eval_block_adapter_loss_blocks_pruned_27': {'avg_seq_perplexity': 31423.396186440677, 'num_ex': 15104, 'avg_loss': 10.335975776284428}, 'block_26_l1_influence': 278.9413146972656, 'block_24_shapley_influence': -120.3766711697142, 'block_1_relative_l2_influence': 1.4524646997451782, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 10.38423286050053, 'avg_seq_perplexity': 33344.94915254237}, 'block_18_shapley': 16.13914767035874, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 10.968437582759536, 'avg_seq_perplexity': 58269.59745762712}, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.612509517346398, 'avg_seq_perplexity': 41028.36440677966}, 'block_21_l2_influence': 4.614321708679199, 'eval_cosine_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 7.615854037010063, 'avg_seq_perplexity': 2144.0929555084745}, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3598, 'weighted_acc': 25.553977272727273}, 'mmlu_block_adapter_loss_blocks_pruned_28': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_1_l2_influence': 0.7911360859870911, 'eval_cosine_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 10.25093207925053, 'avg_seq_perplexity': 28534.245762711864}, 'eval_shapley_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.54842881024894, 'avg_seq_perplexity': 38747.766949152545}, 'eval_block_adapter_loss_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.612509517346398, 'avg_seq_perplexity': 41028.36440677966}, 'mmlu_relative_l1_blocks_pruned_2': {'correct': 8506, 'weighted_acc': 60.41193181818182, 'total': 14080}, 'block_13_l2_influence': 1.7644473314285278, 'block_20_l2_influence': 4.5660319328308105, 'eval_shapley_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 6.048234325344279, 'avg_seq_perplexity': 469.2230865995763}, 'block_5_relative_l1_influence': 0.8043078184127808, 'mmlu_shapley_blocks_pruned_32': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'block_4_adapter_loss_influence': 5.968135833740234, 'eval_cosine_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.612509517346398, 'avg_seq_perplexity': 41028.36440677966}, 'block_5_shapley': -89.43413777088608, 'eval_cosine_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 7.985645876092426, 'avg_seq_perplexity': 3073.6181144067796}, 'block_24_relative_l1_influence': 0.3444015383720398, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.58970512778072, 'avg_seq_perplexity': 40141.84322033898}, 'block_28_shapley': 121.25387526487796, 'block_20_adapter_loss_influence': 2.488799254099528, 'mmlu_relative_l2_blocks_pruned_3': {'correct': 8619, 'weighted_acc': 61.21448863636363, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 9.52883342161017, 'avg_seq_perplexity': 13888.210805084746}, 'block_20_l1_influence': 228.29544067382812, 'block_10_cosine_influence': 0.12535077333450317, 'block_3_shapley_influence': 82.44207010570392, 'eval_cosine_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 10.405092401019598, 'avg_seq_perplexity': 33433.129237288136}, 'block_13_relative_l2_influence': 0.499140352010727, 'eval_relative_l1_blocks_pruned_12': {'avg_seq_perplexity': 21922.745762711864, 'num_ex': 15104, 'avg_loss': 9.98478569418697}, 'eval_shapley_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 9.646691273834746, 'avg_seq_perplexity': 15648.658898305084}, 'block_23_relative_l2_influence': 0.3290492594242096, 'block_11_shapley': -95.2926181218316, 'block_30_shapley': 123.66235817536236, 'block_9_cosine_influence': 0.13170182704925537, 'block_29_shapley_influence': -115.7124958490172, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 5596, 'weighted_acc': 39.74431818181818}, 'eval_shapley_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.96654368255098, 'avg_seq_perplexity': 20.61070742849576}, 'block_25_relative_l1_influence': 0.3312523663043976, 'block_30_relative_l2_influence': 0.39205995202064514, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3417, 'weighted_acc': 24.26846590909091}, 'eval_block_adapter_loss_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 8.755752822100106, 'avg_seq_perplexity': 6492.342161016949}, 'block_3_shapley': -82.44207010570392, 'block_11_shapley_influence': 95.2926181218316, 'block_15_shapley_influence': 67.25996083694133, 'mmlu_shapley_blocks_pruned_13': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_2_adapter_loss_influence': 6.303857803344727, 'block_28_l2_influence': 7.54070520401001, 'eval_shapley_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 8.848026598914196, 'avg_seq_perplexity': 7274.108580508475}, 'eval_shapley_blocks_pruned_13': {'avg_loss': 9.492219569319383, 'avg_seq_perplexity': 13383.777542372882, 'num_ex': 15104}, 'mmlu_relative_l1_blocks_pruned_17': {'weighted_acc': 25.873579545454547, 'total': 14080, 'correct': 3643}, 'block_9_shapley': -99.89948013873504, 'block_11_l1_influence': 75.73442077636719, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3641, 'weighted_acc': 25.859375}, 'eval_block_adapter_loss_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.54842881024894, 'avg_seq_perplexity': 38747.766949152545}, 'eval_relative_l2_blocks_pruned_2': {'avg_loss': 2.4527331853317, 'avg_seq_perplexity': 12.871677204713984, 'num_ex': 15104}, 'eval_block_adapter_loss_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 9.610870878575213, 'avg_seq_perplexity': 15050.488347457627}, 'block_23_shapley': 115.5393862048144, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 5786, 'weighted_acc': 41.09375}, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3591, 'weighted_acc': 25.504261363636363}, 'block_18_relative_l2_influence': 0.5390745401382446, 'block_22_relative_l2_influence': 0.34081655740737915, 'eval_relative_l1_blocks_pruned_5': {'avg_loss': 5.138867911645922, 'avg_seq_perplexity': 201.56549589512713, 'num_ex': 15104}, 'eval_block_adapter_loss_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 7.753744351661812, 'avg_seq_perplexity': 2482.905720338983}, 'eval_block_adapter_loss_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 10.297778113413663, 'avg_seq_perplexity': 29872.694915254237}, 'block_1_shapley': -91.76133093878786, 'block_25_l1_influence': 259.87945556640625, 'block_17_shapley_influence': -3.8687305287006666, 'eval_cosine_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 10.162321446305617, 'avg_seq_perplexity': 26142.228813559323}, 'block_0_relative_l2_influence': 1.721010446548462, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3220, 'weighted_acc': 22.869318181818183}, 'mmlu_block_adapter_loss_blocks_pruned_29': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_14_l2_influence': 2.054142475128174, 'mmlu_cosine_blocks_pruned_22': {'correct': 3564, 'weighted_acc': 25.3125, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'mmlu_relative_l2_blocks_pruned_12': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'eval_shapley_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 10.675416073556674, 'avg_seq_perplexity': 43661.9406779661}, 'block_25_adapter_loss_influence': 2.1071387926737466, 'mmlu_relative_l1_blocks_pruned_14': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_7_cosine_influence': 0.15521425008773804, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 8506, 'weighted_acc': 60.41193181818182}, 'eval_block_adapter_loss_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 9.733623957229874, 'avg_seq_perplexity': 17049.86970338983}, 'eval_block_adapter_loss_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_block_adapter_loss_blocks_pruned_1': {'total': 14080, 'correct': 8695, 'weighted_acc': 61.75426136363637}, 'eval_cosine_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 10.83158745199947, 'avg_seq_perplexity': 51035.745762711864}, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_cosine_blocks_pruned_18': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_shapley_blocks_pruned_9': {'correct': 7091, 'weighted_acc': 50.36221590909091, 'total': 14080}, 'eval_shapley_blocks_pruned_27': {'avg_seq_perplexity': 29388.069915254237, 'num_ex': 15104, 'avg_loss': 10.281511727025954}, 'block_17_relative_l2_influence': 0.5179083943367004, 'mmlu_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3600, 'weighted_acc': 25.568181818181817}, 'block_31_relative_l1_influence': 0.5326863527297974, 'block_5_l2_influence': 0.7535498738288879, 'block_15_cosine_influence': 0.11080324649810792, 'block_17_cosine_influence': 0.10533523559570312, 'block_20_cosine_influence': 0.07509088516235352, 'mmlu_cosine_blocks_pruned_5': {'total': 14080, 'correct': 8037, 'weighted_acc': 57.08096590909091}, 'mmlu_cosine_blocks_pruned_26': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_3_adapter_loss_influence': 6.150767008463542, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 10.142279156183791, 'avg_seq_perplexity': 25594.061440677968}, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.54842881024894, 'avg_seq_perplexity': 38747.766949152545}, 'block_4_l1_influence': 29.467506408691406, 'eval_cosine_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 10.28983630164195, 'avg_seq_perplexity': 29583.572033898305}, 'block_5_cosine_influence': 0.16186672449111938, 'block_21_cosine_influence': 0.061314284801483154, 'eval_shapley_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 10.063976223185913, 'avg_seq_perplexity': 23760.90889830509}, 'mmlu_shapley_blocks_pruned_12': {'total': 14080, 'correct': 3625, 'weighted_acc': 25.745738636363637}, 'block_23_adapter_loss_influence': 2.1507617632548013, 'mmlu_relative_l2_blocks_pruned_30': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_block_adapter_loss_blocks_pruned_2': {'avg_loss': 2.3468552928859903, 'avg_seq_perplexity': 10.854208736096398, 'num_ex': 15104}, 'eval_block_adapter_loss_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 6.450182898569915, 'avg_seq_perplexity': 706.0332362288135}, 'block_8_l2_influence': 1.1437650918960571, 'block_9_relative_l1_influence': 0.627655029296875, 'eval_shapley_blocks_pruned_12': {'avg_loss': 9.98478569418697, 'avg_seq_perplexity': 21922.745762711864, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_11': {'total': 14080, 'correct': 3667, 'weighted_acc': 26.04403409090909}, 'block_16_relative_l2_influence': 0.5378744006156921, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3758, 'weighted_acc': 26.69034090909091}, 'block_3_cosine_influence': 0.15420573949813843, 'mmlu_shapley_blocks_pruned_1': {'total': 14080, 'correct': 8766, 'weighted_acc': 62.25852272727273}, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 8619, 'weighted_acc': 61.21448863636363}, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3595, 'weighted_acc': 25.532670454545453}, 'mmlu_block_adapter_loss_blocks_pruned_20': {'total': 14080, 'correct': 3555, 'weighted_acc': 25.248579545454547}, 'eval_cosine_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 9.056386139433265, 'avg_seq_perplexity': 8730.237288135593}, 'block_27_adapter_loss_influence': 2.0604503949483237, 'mmlu_block_adapter_loss_blocks_pruned_16': {'total': 14080, 'correct': 3596, 'weighted_acc': 25.539772727272727}, 'block_31_l1_influence': 752.0183715820312, 'block_31_cosine_influence': 0.17495238780975342, 'mmlu_cosine_blocks_pruned_17': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 3.240227909411414, 'avg_seq_perplexity': 29.51716225834216}, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 9.056386139433265, 'avg_seq_perplexity': 8730.237288135593}, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 3667, 'weighted_acc': 26.04403409090909}, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_8_relative_l1_influence': 0.64280766248703, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 8.794542215638241, 'avg_seq_perplexity': 6829.674258474576}, 'block_0_l1_influence': 8.679248809814453, 'block_30_shapley_influence': -123.66235817536236, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.690493826138772, 'avg_seq_perplexity': 44513.80084745763}, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3564, 'weighted_acc': 25.3125}, 'eval_block_adapter_loss_blocks_pruned_30': {'avg_seq_perplexity': 26739.08898305085, 'num_ex': 15104, 'avg_loss': 10.185456874006883}, 'eval_shapley_blocks_pruned_23': {'avg_loss': 10.008358712923728, 'avg_seq_perplexity': 22394.43220338983, 'num_ex': 15104}, 'block_15_relative_l2_influence': 0.5273190140724182, 'eval_relative_l1_blocks_pruned_30': {'avg_loss': 10.83158745199947, 'avg_seq_perplexity': 51035.745762711864, 'num_ex': 15104}, 'block_27_cosine_influence': 0.04082536697387695, 'block_4_shapley_influence': 85.92720580966238, 'eval_cosine_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 10.47224555581303, 'avg_seq_perplexity': 35487.608050847455}, 'block_21_relative_l2_influence': 0.38818687200546265, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3774, 'weighted_acc': 26.803977272727273}, 'block_23_l1_influence': 243.9031219482422, 'eval_cosine_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 5.138867911645922, 'avg_seq_perplexity': 201.56549589512713}, 'mmlu_shapley_blocks_pruned_5': {'total': 14080, 'correct': 8298, 'weighted_acc': 58.93465909090909}, 'block_20_relative_l1_influence': 0.492512971162796, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 10.039832163665254, 'avg_seq_perplexity': 23170.41313559322}, 'mmlu_block_adapter_loss_blocks_pruned_26': {'total': 14080, 'correct': 3220, 'weighted_acc': 22.869318181818183}, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l1_blocks_pruned_8': {'avg_loss': 8.41039883888374, 'avg_seq_perplexity': 4647.123411016949, 'num_ex': 15104}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.46504340737553, 'avg_seq_perplexity': 35355.095338983054}, 'block_22_cosine_influence': 0.04935646057128906, 'eval_shapley_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 7.662536103846663, 'avg_seq_perplexity': 2287.1228813559323}, 'mmlu_shapley_blocks_pruned_16': {'total': 14080, 'correct': 3596, 'weighted_acc': 25.539772727272727}, 'eval_block_adapter_loss_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 7.133166297007415, 'avg_seq_perplexity': 1381.2101430084747}, 'block_1_l1_influence': 13.24166488647461, 'eval_shapley_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.297376988297802, 'avg_seq_perplexity': 10.591903427899894}, 'block_13_shapley': -70.05048508381333, 'block_2_shapley_influence': 96.95780146602658, 'block_16_relative_l1_influence': 0.6015039086341858, 'block_14_adapter_loss_influence': 4.153379122416179, 'eval_relative_l2_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 10.063976223185913, 'avg_seq_perplexity': 23760.90889830509}, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3797, 'weighted_acc': 26.967329545454547}, 'block_1_shapley_influence': 91.76133093878786, 'eval_shapley_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 9.998019978151484, 'avg_seq_perplexity': 22127.97033898305}, 'mmlu_relative_l2_blocks_pruned_29': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 5.6959678520590575, 'avg_seq_perplexity': 330.85470736228814}, 'mmlu_block_adapter_loss_blocks_pruned_15': {'total': 14080, 'correct': 3641, 'weighted_acc': 25.859375}, 'mmlu_relative_l2_blocks_pruned_21': {'correct': 3601, 'weighted_acc': 25.57528409090909, 'total': 14080}, 'block_12_shapley': -85.39379483493423, 'block_20_shapley': 66.43194116988488, 'block_30_l1_influence': 491.8204956054687, 'block_11_cosine_influence': 0.11712527275085448, 'block_30_adapter_loss_influence': 2.0464797019958496, 'eval_relative_l2_blocks_pruned_23': {'avg_loss': 10.405092401019598, 'avg_seq_perplexity': 33433.129237288136, 'num_ex': 15104}, 'block_3_l2_influence': 0.43618279695510864, 'block_17_l1_influence': 158.97177124023438, 'eval_cosine_blocks_pruned_1': {'avg_loss': 2.090705095711401, 'avg_seq_perplexity': 9.666274248543433, 'num_ex': 15104}, 'block_17_relative_l1_influence': 0.5806313753128052, 'eval_block_adapter_loss_blocks_pruned_4': {'avg_seq_perplexity': 85.95372914459746, 'num_ex': 15104, 'avg_loss': 4.328144138142214}, 'block_15_shapley': -67.25996083694133, 'block_22_l2_influence': 4.55768346786499, 'eval_cosine_blocks_pruned_13': {'avg_loss': 9.852853548728811, 'avg_seq_perplexity': 19195.646186440677, 'num_ex': 15104}, 'block_31_relative_l2_influence': 0.6457271575927734, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.4527331853317, 'avg_seq_perplexity': 12.871677204713984}, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 5.138867911645922, 'avg_seq_perplexity': 201.56549589512713}, 'mmlu_shapley_blocks_pruned_4': {'weighted_acc': 58.49431818181818, 'total': 14080, 'correct': 8236}, 'block_3_relative_l1_influence': 0.8714520931243896, 'block_7_relative_l2_influence': 0.6367295980453491, 'block_14_l1_influence': 102.98343658447266, 'block_27_shapley_influence': -125.20223090373062, 'block_15_relative_l1_influence': 0.5998882055282593, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 8037, 'weighted_acc': 57.08096590909091}, 'mmlu_block_adapter_loss_blocks_pruned_19': {'total': 14080, 'correct': 3589, 'weighted_acc': 25.490056818181817}, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3586, 'weighted_acc': 25.46875}, 'block_21_relative_l1_influence': 0.42666095495224, 'block_0_l2_influence': 0.2207471877336502, 'block_12_l1_influence': 81.4221420288086, 'block_25_cosine_influence': 0.039582252502441406, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 8658, 'weighted_acc': 61.49147727272727}, 'block_4_relative_l1_influence': 0.8453354835510254, 'eval_shapley_blocks_pruned_14': {'avg_loss': 9.610870878575213, 'avg_seq_perplexity': 15050.488347457627, 'num_ex': 15104}, 'mmlu_relative_l2_blocks_pruned_8': {'weighted_acc': 46.18607954545455, 'total': 14080, 'correct': 6503}, 'mmlu_block_adapter_loss_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_11_adapter_loss_influence': 5.090537071228027, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 10.28983630164195, 'avg_seq_perplexity': 29583.572033898305}, 'block_29_l1_influence': 458.3070373535156, 'block_8_cosine_influence': 0.14205163717269895, 'block_29_cosine_influence': 0.060435473918914795, 'eval_shapley_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 9.52883342161017, 'avg_seq_perplexity': 13888.210805084746}, 'mmlu_shapley_blocks_pruned_14': {'total': 14080, 'correct': 3849, 'weighted_acc': 27.336647727272727}, 'block_20_relative_l2_influence': 0.44386088848114014, 'block_4_l2_influence': 0.5930313467979431, 'block_7_l1_influence': 53.392879486083984, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_2_l2_influence': 0.35869675874710083, 'eval_shapley_blocks_pruned_0': {'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104, 'avg_loss': 1.9087995108911544}, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3490, 'weighted_acc': 24.786931818181817}, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 10.423565363479874, 'avg_seq_perplexity': 33924.792372881355}, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_9_l2_influence': 1.2580745220184326, 'block_25_l2_influence': 5.208392143249512, 'eval_relative_l1_blocks_pruned_21': {'avg_loss': 10.33761027707892, 'avg_seq_perplexity': 31063.94279661017, 'num_ex': 15104}, 'block_22_shapley': 109.56355718803658, 'block_6_cosine_influence': 0.15589243173599243, 'block_6_relative_l1_influence': 0.7311972975730896, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3710, 'weighted_acc': 26.349431818181817}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_16_adapter_loss_influence': 3.7892637252807617, 'mmlu_relative_l1_blocks_pruned_27': {'weighted_acc': 26.69034090909091, 'total': 14080, 'correct': 3758}, 'block_8_shapley': -79.15835765709153, 'block_23_l2_influence': 4.856762886047363, 'eval_cosine_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.171438443458689, 'avg_seq_perplexity': 26309.20127118644}, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'eval_shapley_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 10.361520540916311, 'avg_seq_perplexity': 31866.91101694915}, 'block_5_adapter_loss_influence': 6.2902781168619795, 'block_13_shapley_influence': 70.05048508381333, 'eval_cosine_blocks_pruned_27': {'avg_loss': 10.24608754303496, 'avg_seq_perplexity': 28319.139830508473, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 7785, 'weighted_acc': 55.29119318181818}, 'mmlu_block_adapter_loss_blocks_pruned_21': {'correct': 3611, 'weighted_acc': 25.646306818181817, 'total': 14080}, 'block_28_shapley_influence': -121.25387526487796, 'block_0_adapter_loss_influence': 6.508813222249349, 'block_11_relative_l2_influence': 0.5241920948028564, 'block_28_relative_l1_influence': 0.37784501910209656, 'eval_relative_l1_blocks_pruned_15': {'avg_loss': 11.007982157044491, 'avg_seq_perplexity': 60616.91949152543, 'num_ex': 15104}, 'block_21_shapley': 96.51002932524167, 'block_8_l1_influence': 57.74581527709961, 'block_22_l1_influence': 228.232421875, 'block_0_shapley_influence': 106.2293415438104, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 5786, 'weighted_acc': 41.09375}, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 8506, 'weighted_acc': 60.41193181818182}, 'mmlu_cosine_blocks_pruned_16': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_26_relative_l1_influence': 0.3297420144081116, 'eval_relative_l2_blocks_pruned_16': {'avg_loss': 10.485110525357522, 'avg_seq_perplexity': 36069.07627118644, 'num_ex': 15104}, 'eval_relative_l2_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 10.25093207925053, 'avg_seq_perplexity': 28534.245762711864}, 'block_9_relative_l2_influence': 0.5662050247192383, 'eval_block_adapter_loss_blocks_pruned_3': {'avg_loss': 3.40598853159759, 'avg_seq_perplexity': 33.0022758871822, 'num_ex': 15104}, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 8.773269911943856, 'avg_seq_perplexity': 6635.409427966101}, 'mmlu_block_adapter_loss_blocks_pruned_12': {'total': 14080, 'correct': 3625, 'weighted_acc': 25.745738636363637}, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.090705095711401, 'avg_seq_perplexity': 9.666274248543433}, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 5260, 'weighted_acc': 37.35795454545455}, 'mmlu_relative_l2_blocks_pruned_13': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 7733, 'weighted_acc': 54.921875}, 'block_8_relative_l2_influence': 0.5771993398666382, 'block_19_relative_l1_influence': 0.5970667600631714, 'block_1_adapter_loss_influence': 6.211067835489909, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_7_shapley_influence': 83.0632006490743, 'eval_relative_l1_blocks_pruned_4': {'avg_seq_perplexity': 64.62900142346399, 'num_ex': 15104, 'avg_loss': 4.008707854707362}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 10.787903866525424, 'avg_seq_perplexity': 48860.57627118644}, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 8722, 'weighted_acc': 61.94602272727273}, 'block_9_l1_influence': 63.490989685058594, 'block_22_adapter_loss_influence': 2.1631975173950195, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.352598028667902, 'avg_seq_perplexity': 32230.66101694915}, 'mmlu_block_adapter_loss_blocks_pruned_23': {'weighted_acc': 22.961647727272727, 'total': 14080, 'correct': 3233}, 'mmlu_block_adapter_loss_blocks_pruned_27': {'total': 14080, 'correct': 3762, 'weighted_acc': 26.71875}, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 7.615854037010063, 'avg_seq_perplexity': 2144.0929555084745}, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 10.842873783434852, 'avg_seq_perplexity': 51378.10593220339}, 'eval_relative_l2_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.612509517346398, 'avg_seq_perplexity': 41028.36440677966}, 'block_14_cosine_influence': 0.11168920993804932, 'block_6_adapter_loss_influence': 5.803618748982747, 'eval_relative_l2_blocks_pruned_25': {'avg_seq_perplexity': 33344.94915254237, 'num_ex': 15104, 'avg_loss': 10.38423286050053}, 'block_0_cosine_influence': 0.4135543704032898, 'block_18_cosine_influence': 0.10629814863204956, 'eval_relative_l1_blocks_pruned_13': {'avg_seq_perplexity': 39495.983050847455, 'num_ex': 15104, 'avg_loss': 10.57909639002913}, 'eval_block_adapter_loss_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 9.232374288268009, 'avg_seq_perplexity': 10370.862288135591}, 'mmlu_block_adapter_loss_blocks_pruned_22': {'total': 14080, 'correct': 3594, 'weighted_acc': 25.525568181818183}, 'block_10_l2_influence': 1.3821907043457031, 'block_26_cosine_influence': 0.03860604763031006, 'eval_cosine_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.4527331853317, 'avg_seq_perplexity': 12.871677204713984}, 'eval_cosine_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 9.521402649960276, 'avg_seq_perplexity': 13798.612288135591}, 'block_31_shapley': 51.992679538585776, 'block_26_l2_influence': 5.562460422515869, 'block_19_cosine_influence': 0.09693765640258788, 'block_13_adapter_loss_influence': 4.853219350179036, 'block_12_l2_influence': 1.6084082126617432, 'block_16_shapley_influence': 6.4316716819039925, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 6.414679575774629, 'avg_seq_perplexity': 674.9710672669491}, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 8658, 'weighted_acc': 61.49147727272727}, 'mmlu_relative_l1_blocks_pruned_15': {'total': 14080, 'correct': 3589, 'weighted_acc': 25.490056818181817}, 'block_5_l1_influence': 38.106101989746094, 'block_13_l1_influence': 89.14859771728516, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3573, 'weighted_acc': 25.376420454545453}, 'block_16_l2_influence': 2.781949758529663, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 7723, 'weighted_acc': 54.85085227272727}, 'mmlu_block_adapter_loss_blocks_pruned_17': {'total': 14080, 'correct': 3586, 'weighted_acc': 25.46875}, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l2_blocks_pruned_12': {'avg_seq_perplexity': 55597.56355932203, 'num_ex': 15104, 'avg_loss': 10.917666677701272}, 'block_3_relative_l2_influence': 0.7416099309921265, 'block_7_relative_l1_influence': 0.7128912806510925, 'block_11_relative_l1_influence': 0.584148645401001, 'block_28_relative_l2_influence': 0.34173184633255005, 'eval_relative_l2_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'block_27_l2_influence': 6.233545780181885, 'block_12_cosine_influence': 0.11026370525360107, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_12_adapter_loss_influence': 5.833492279052734, 'block_26_adapter_loss_influence': 2.105074087778727, 'eval_block_adapter_loss_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.08208090572034, 'avg_seq_perplexity': 24068.8093220339}, 'block_14_shapley_influence': 27.308807235571635, 'mmlu_cosine_blocks_pruned_9': {'total': 14080, 'correct': 6232, 'weighted_acc': 44.26136363636363}, 'block_26_relative_l2_influence': 0.2953007221221924, 'block_21_adapter_loss_influence': 2.249674161275228, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.58970512778072, 'avg_seq_perplexity': 40141.84322033898}, 'mmlu_block_adapter_loss_blocks_pruned_31': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_cosine_blocks_pruned_25': {'total': 14080, 'correct': 3497, 'weighted_acc': 24.836647727272727}, 'block_15_adapter_loss_influence': 4.759060223897298, 'mmlu_block_adapter_loss_blocks_pruned_8': {'total': 14080, 'correct': 7586, 'weighted_acc': 53.87784090909091}, '_wandb': {'runtime': 1717}, 'block_19_shapley': 46.98607081142808, 'block_2_cosine_influence': 0.18502628803253177, 'mmlu_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3596, 'weighted_acc': 25.539772727272727}, 'eval_shapley_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 9.733623957229874, 'avg_seq_perplexity': 17049.86970338983}, 'mmlu_block_adapter_loss_blocks_pruned_14': {'total': 14080, 'correct': 3849, 'weighted_acc': 27.336647727272727}, 'mmlu_block_adapter_loss_blocks_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_24_cosine_influence': 0.041557133197784424, 'eval_cosine_blocks_pruned_9': {'avg_seq_perplexity': 3538.4613347457625, 'num_ex': 15104, 'avg_loss': 8.142467951370499}, 'eval_cosine_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 10.112062615863348, 'avg_seq_perplexity': 25015.021186440677}, 'block_4_relative_l2_influence': 0.7396148443222046, 'mmlu_relative_l1_blocks_pruned_0': {'correct': 8804, 'weighted_acc': 62.52840909090909, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_29': {'avg_loss': 10.092348260394598, 'avg_seq_perplexity': 24382.459745762713, 'num_ex': 15104}, 'block_6_relative_l2_influence': 0.6482520699501038, 'block_19_relative_l2_influence': 0.5338369607925415, 'mmlu_block_adapter_loss_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_2_l1_influence': 16.640350341796875, 'block_3_l1_influence': 21.666114807128903, 'block_10_shapley_influence': 80.32313535130146, 'mmlu_relative_l1_blocks_pruned_13': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'mmlu_block_adapter_loss_blocks_pruned_10': {'total': 14080, 'correct': 7246, 'weighted_acc': 51.46306818181818}, 'block_9_adapter_loss_influence': 5.550483067830403, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 8564, 'weighted_acc': 60.82386363636363}, 'block_6_shapley': -99.20072850456808, 'block_2_relative_l1_influence': 0.981797993183136, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 10.112062615863348, 'avg_seq_perplexity': 25015.021186440677}, 'mmlu_relative_l1_blocks_pruned_11': {'correct': 3667, 'weighted_acc': 26.04403409090909, 'total': 14080}, 'block_4_cosine_influence': 0.15797024965286255, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 8619, 'weighted_acc': 61.21448863636363}, 'mmlu_cosine_blocks_pruned_29': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'mmlu_shapley_blocks_pruned_22': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_9': {'correct': 7091, 'weighted_acc': 50.36221590909091, 'total': 14080}, 'eval_relative_l1_blocks_pruned_32': {'avg_seq_perplexity': 38747.766949152545, 'num_ex': 15104, 'avg_loss': 10.54842881024894}, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3780, 'weighted_acc': 26.84659090909091}, 'eval_block_adapter_loss_blocks_pruned_20': {'avg_loss': 10.022565421411546, 'avg_seq_perplexity': 22768.194915254237, 'num_ex': 15104}, 'block_28_cosine_influence': 0.05051100254058838, 'mmlu_shapley_blocks_pruned_7': {'correct': 7233, 'weighted_acc': 51.37073863636363, 'total': 14080}, 'eval_shapley_blocks_pruned_22': {'avg_loss': 9.946262165651484, 'avg_seq_perplexity': 21019.73940677966, 'num_ex': 15104}, 'block_12_relative_l1_influence': 0.5600433349609375, 'block_19_adapter_loss_influence': 2.7925151189168296, 'mmlu_shapley_blocks_pruned_2': {'total': 14080, 'correct': 8605, 'weighted_acc': 61.11505681818182}, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 4.008707854707362, 'avg_seq_perplexity': 64.62900142346399}, 'mmlu_relative_l1_blocks_pruned_1': {'correct': 8658, 'weighted_acc': 61.49147727272727, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 6980, 'weighted_acc': 49.57386363636363}, 'mmlu_block_adapter_loss_blocks_pruned_2': {'correct': 8218, 'weighted_acc': 58.36647727272727, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_6': {'correct': 8523, 'weighted_acc': 60.53267045454545, 'total': 14080}, 'eval_cosine_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 10.569816977290785, 'avg_seq_perplexity': 39297.516949152545}, 'eval_cosine_blocks_pruned_18': {'avg_seq_perplexity': 35932.28389830508, 'num_ex': 15104, 'avg_loss': 10.48348740399894}, 'mmlu_cosine_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 10.09461276814089, 'avg_seq_perplexity': 24369.468220338986}, 'eval_block_adapter_loss_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.0344341730667375, 'avg_seq_perplexity': 7.952092057567532}, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, '_step': 337, 'block_7_shapley': -83.0632006490743, 'eval_cosine_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 6.414679575774629, 'avg_seq_perplexity': 674.9710672669491}, 'eval_shapley_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 3.858053692316605, 'avg_seq_perplexity': 52.42109706038136}, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3565, 'weighted_acc': 25.319602272727273}, 'block_17_l2_influence': 3.158239364624023, 'block_19_l1_influence': 224.92823791503903, 'eval_shapley_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.26376394498146, 'avg_seq_perplexity': 28866.379237288136}, 'block_29_relative_l1_influence': 0.41814184188842773, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 7.615854037010063, 'avg_seq_perplexity': 2144.0929555084745}, 'mmlu_block_adapter_loss_blocks_pruned_18': {'total': 14080, 'correct': 3596, 'weighted_acc': 25.539772727272727}, 'block_20_shapley_influence': -66.43194116988488, 'eval_cosine_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.25182588221663, 'avg_seq_perplexity': 28507.15254237288}, 'mmlu_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3589, 'weighted_acc': 25.490056818181817}, 'block_18_adapter_loss_influence': 3.440153121948242, 'mmlu_relative_l1_blocks_pruned_23': {'total': 14080, 'correct': 3558, 'weighted_acc': 25.269886363636363}, 'block_29_shapley': 115.7124958490172, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.690493826138772, 'avg_seq_perplexity': 44513.80084745763}, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.58970512778072, 'avg_seq_perplexity': 40141.84322033898}, 'block_14_shapley': -27.308807235571635, 'block_30_cosine_influence': 0.06166493892669678, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 5260, 'weighted_acc': 37.35795454545455}, 'block_10_adapter_loss_influence': 5.518697738647461, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_cosine_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.54842881024894, 'avg_seq_perplexity': 38747.766949152545}, 'block_10_relative_l2_influence': 0.5431956648826599, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 9.056386139433265, 'avg_seq_perplexity': 8730.237288135593}, 'block_21_shapley_influence': -96.51002932524167, 'block_14_relative_l1_influence': 0.5803967714309692, 'block_27_relative_l2_influence': 0.3059185743331909, 'block_10_l1_influence': 69.92584228515625, 'block_30_l2_influence': 11.151267051696776, 'eval_cosine_blocks_pruned_17': {'avg_seq_perplexity': 31510.59745762712, 'num_ex': 15104, 'avg_loss': 10.35279975503178}, 'block_1_relative_l1_influence': 1.1122174263000488, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.46504340737553, 'avg_seq_perplexity': 35355.095338983054}, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.090705095711401, 'avg_seq_perplexity': 9.666274248543433}, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 8564, 'weighted_acc': 60.82386363636363}, 'block_18_l1_influence': 191.0208740234375, 'block_29_l2_influence': 9.704376220703123, 'block_1_cosine_influence': 0.22294455766677856, 'block_23_shapley_influence': -115.5393862048144, 'eval_cosine_blocks_pruned_3': {'avg_loss': 3.240227909411414, 'avg_seq_perplexity': 29.51716225834216, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_10': {'total': 14080, 'correct': 6980, 'weighted_acc': 49.57386363636363}, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 10.481397725768009, 'avg_seq_perplexity': 35978.89406779661}, 'mmlu_block_adapter_loss_blocks_pruned_30': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, '_runtime': 1717.745582818985, 'block_10_shapley': -80.32313535130146, 'block_25_shapley': 118.57493211280914, 'mmlu_shapley_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_block_adapter_loss_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 9.998019978151484, 'avg_seq_perplexity': 22127.97033898305}, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3616, 'weighted_acc': 25.681818181818183}, 'mmlu_block_adapter_loss_blocks_pruned_9': {'correct': 8068, 'weighted_acc': 57.30113636363637, 'total': 14080}, '_timestamp': 1713932682.299508, 'block_28_l1_influence': 373.02777099609375, 'eval_cosine_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 10.063976223185913, 'avg_seq_perplexity': 23760.90889830509}, 'eval_cosine_blocks_pruned_15': {'avg_seq_perplexity': 33397.65677966102, 'num_ex': 15104, 'avg_loss': 10.409132100768009}, 'eval_relative_l2_blocks_pruned_9': {'avg_loss': 8.559059789625264, 'avg_seq_perplexity': 5336.063559322034, 'num_ex': 15104}, 'eval_relative_l2_blocks_pruned_30': {'avg_seq_perplexity': 51035.745762711864, 'num_ex': 15104, 'avg_loss': 10.83158745199947}, 'block_5_relative_l2_influence': 0.6987913250923157, 'mmlu_relative_l2_blocks_pruned_7': {'correct': 5786, 'weighted_acc': 41.09375, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_4': {'total': 14080, 'correct': 8350, 'weighted_acc': 59.30397727272727}, 'block_4_shapley': -85.92720580966238, 'block_27_shapley': 125.20223090373062, 'block_8_shapley_influence': 79.15835765709153, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l1_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 10.063976223185913, 'avg_seq_perplexity': 23760.90889830509}, 'mmlu_relative_l1_blocks_pruned_32': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_cosine_blocks_pruned_4': {'weighted_acc': 60.82386363636363, 'total': 14080, 'correct': 8564}, 'eval_shapley_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 9.846229682534428, 'avg_seq_perplexity': 19048.53813559322}, 'block_29_relative_l2_influence': 0.39976611733436584, 'block_17_adapter_loss_influence': 3.4973134994506836, 'eval_shapley_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 8.773269911943856, 'avg_seq_perplexity': 6635.409427966101}, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_6_l1_influence': 45.10020446777344, 'mmlu_cosine_blocks_pruned_0': {'correct': 8804, 'weighted_acc': 62.52840909090909, 'total': 14080}, 'block_24_l1_influence': 250.06495666503903, 'eval_shapley_blocks_pruned_1': {'avg_seq_perplexity': 9.025125794491526, 'num_ex': 15104, 'avg_loss': 2.046194044210143}, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 5260, 'weighted_acc': 37.35795454545455}, 'mmlu_block_adapter_loss_blocks_pruned_7': {'total': 14080, 'correct': 8493, 'weighted_acc': 60.31960227272727}, 'eval_block_adapter_loss_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 9.646691273834746, 'avg_seq_perplexity': 15648.658898305084}, 'block_15_l2_influence': 2.3565738201141357, 'block_24_l2_influence': 4.978168487548828, 'block_23_cosine_influence': 0.04650062322616577, 'block_12_relative_l2_influence': 0.5020490884780884, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_5': {'weighted_acc': 60.81676136363637, 'total': 14080, 'correct': 8563}, 'block_18_l2_influence': 3.801361083984375, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 10.008518025026484, 'avg_seq_perplexity': 22576.438559322032}, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 3667, 'weighted_acc': 26.04403409090909}, 'eval_block_adapter_loss_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 9.492219569319383, 'avg_seq_perplexity': 13383.777542372882}, 'block_16_cosine_influence': 0.1095556616783142, 'block_25_shapley_influence': -118.57493211280914, 'eval_cosine_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_shapley_blocks_pruned_21': {'weighted_acc': 25.475852272727273, 'total': 14080, 'correct': 3587}, 'block_31_adapter_loss_influence': 2.104765256245931, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3780, 'weighted_acc': 26.84659090909091}, 'block_11_l2_influence': 1.4943279027938845, 'eval_shapley_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 9.885838395458157, 'avg_seq_perplexity': 19811.73305084746}, 'mmlu_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3594, 'weighted_acc': 25.525568181818183}, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 10.28983630164195, 'avg_seq_perplexity': 29583.572033898305}, 'mmlu_shapley_blocks_pruned_25': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 6980, 'weighted_acc': 49.57386363636363}, 'block_26_shapley': 114.32002181808156, 'block_15_l1_influence': 119.42102813720705, 'block_16_l1_influence': 139.7761688232422, 'eval_cosine_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.206994008209746, 'avg_seq_perplexity': 27219.506355932204}, 'mmlu_cosine_blocks_pruned_21': {'weighted_acc': 25.57528409090909, 'total': 14080, 'correct': 3601}, 'eval_shapley_blocks_pruned_30': {'avg_seq_perplexity': 42521.19915254237, 'num_ex': 15104, 'avg_loss': 10.650315106925316}, 'block_31_l2_influence': 20.97136688232422, 'block_19_shapley_influence': -46.98607081142808, 'eval_shapley_blocks_pruned_21': {'avg_loss': 10.488298836400954, 'avg_seq_perplexity': 36161.55084745763, 'num_ex': 15104}, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 6.414679575774629, 'avg_seq_perplexity': 674.9710672669491}, 'eval_shapley_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 4.885610806739937, 'avg_seq_perplexity': 150.26557534427965}, 'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3573, 'weighted_acc': 25.376420454545453}, 'eval_block_adapter_loss_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 10.09461276814089, 'avg_seq_perplexity': 24369.468220338986}, 'block_7_l2_influence': 1.0574811697006226, 'block_31_shapley_influence': -51.992679538585776, 'eval_cosine_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 4.008707854707362, 'avg_seq_perplexity': 64.62900142346399}, 'eval_cosine_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.383141469147246, 'avg_seq_perplexity': 32437.491525423728}, 'block_10_relative_l1_influence': 0.6037847995758057, 'eval_relative_l2_blocks_pruned_21': {'avg_loss': 10.171438443458689, 'avg_seq_perplexity': 26309.20127118644, 'num_ex': 15104}, 'eval_block_adapter_loss_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.451053942664196, 'avg_seq_perplexity': 34842.03813559322}, 'block_19_l2_influence': 4.501689910888672, 'block_0_relative_l1_influence': 1.4421809911727903, 'block_14_relative_l2_influence': 0.518645167350769, 'block_27_relative_l1_influence': 0.34061965346336365, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 10.381544210143009, 'avg_seq_perplexity': 32595.082627118645}, 'block_17_shapley': 3.8687305287006666, 'eval_shapley_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 9.056386139433265, 'avg_seq_perplexity': 8730.237288135593}, 'block_24_relative_l2_influence': 0.3090258240699768, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 10.929114390227754, 'avg_seq_perplexity': 56025.53813559322}, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 10.301098839711337, 'avg_seq_perplexity': 30076.56779661017}, 'block_6_shapley_influence': 99.20072850456808, 'block_9_shapley_influence': 99.89948013873504, 'eval_shapley_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.612509517346398, 'avg_seq_perplexity': 41028.36440677966}, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3599, 'weighted_acc': 25.561079545454547}, 'mmlu_block_adapter_loss_blocks_pruned_3': {'total': 14080, 'correct': 7779, 'weighted_acc': 55.24857954545455}, 'block_22_shapley_influence': -109.56355718803658, 'block_2_relative_l2_influence': 0.9229852557182312, 'mmlu_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 10.970072083554026, 'avg_seq_perplexity': 58318.19915254237}, 'eval_block_adapter_loss_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 9.98478569418697, 'avg_seq_perplexity': 21922.745762711864}, 'block_12_shapley_influence': 85.39379483493423, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 6980, 'weighted_acc': 49.57386363636363}, 'block_13_relative_l1_influence': 0.5605783462524414, 'block_7_adapter_loss_influence': 5.9055430094401045, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 3.240227909411414, 'avg_seq_perplexity': 29.51716225834216}, 'mmlu_relative_l2_blocks_pruned_17': {'total': 14080, 'correct': 3595, 'weighted_acc': 25.532670454545453}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'use_sft': True, 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 800, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_sft_eval', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'use_logit_loss': False, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_sft_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_sft_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 32, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 500}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_sft_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine
2,"{'block_25_l2_influence': 5.208392143249512, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_19_l1_influence': 224.92823791503903, 'block_31_l1_influence': 752.0183715820312, 'block_19_relative_l1_influence': 0.5970667600631714, 'block_20_l2_influence': 4.5660319328308105, 'mmlu_cosine_blocks_pruned_16': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_25_relative_l1_influence': 0.3312523663043976, 'block_30_relative_l2_influence': 0.39205995202064514, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.190493826138771, 'avg_seq_perplexity': 10.787294549457098}, 'mmlu_block_adapter_loss_blocks_pruned_1': {'total': 14080, 'correct': 8738, 'weighted_acc': 62.05965909090909}, 'eval_cosine_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 8.649862515724312, 'avg_seq_perplexity': 5849.916313559322}, 'block_28_relative_l1_influence': 0.37784501910209656, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 8.98356499106197, 'avg_seq_perplexity': 8099.893008474576}, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 4719, 'weighted_acc': 33.515625}, 'block_19_l2_influence': 4.501689910888672, 'block_24_cosine_influence': 0.041557133197784424, 'block_2_relative_l2_influence': 0.9229852557182312, 'eval_relative_l1_blocks_pruned_6': {'avg_seq_perplexity': 2461.247616525424, 'num_ex': 15104, 'avg_loss': 7.771993346133475}, 'block_13_l2_influence': 1.7644473314285278, 'eval_cosine_blocks_pruned_10': {'avg_loss': 9.459023685778602, 'avg_seq_perplexity': 13022.310381355932, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_19': {'weighted_acc': 25.504261363636363, 'total': 14080, 'correct': 3591}, 'eval_shapley_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 10.227272163003178, 'avg_seq_perplexity': 27811.830508474577}, 'mmlu_shapley_blocks_pruned_11': {'weighted_acc': 42.98295454545455, 'total': 14080, 'correct': 6052}, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 5903, 'weighted_acc': 41.92471590909091}, 'block_31_shapley': 95.02008270993028, 'eval_cosine_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 10.97954184322034, 'avg_seq_perplexity': 58838.61016949153}, 'eval_shapley_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 6.658261573920815, 'avg_seq_perplexity': 881.4711996822034}, 'block_4_relative_l1_influence': 0.8453354835510254, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 8.676207978846664, 'avg_seq_perplexity': 5969.015889830508}, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 5316, 'weighted_acc': 37.75568181818182}, 'block_29_relative_l1_influence': 0.41814184188842773, 'block_14_adapter_loss_influence': 7.040353139241536, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_17': {'weighted_acc': 24.701704545454547, 'total': 14080, 'correct': 3478}, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_23_adapter_loss_influence': 2.421861489613851, 'mmlu_block_adapter_loss_blocks_pruned_5': {'total': 14080, 'correct': 8321, 'weighted_acc': 59.09801136363637}, 'block_3_l2_influence': 0.43618279695510864, 'block_14_l1_influence': 102.98343658447266, 'block_14_relative_l2_influence': 0.518645167350769, 'block_21_relative_l1_influence': 0.42666095495224, 'block_16_relative_l1_influence': 0.6015039086341858, 'block_7_adapter_loss_influence': 7.581275939941406, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 10.738015384997352, 'avg_seq_perplexity': 46222.17796610169}, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.8441040556309587, 'avg_seq_perplexity': 23.92135154594809}, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 11.45160739704714, 'avg_seq_perplexity': 94600.50847457629}, 'block_13_shapley_influence': 56.71376878439736, 'eval_cosine_blocks_pruned_16': {'avg_loss': 11.075542902542374, 'avg_seq_perplexity': 64738.351694915254, 'num_ex': 15104}, 'eval_shapley_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.0803139896716103, 'avg_seq_perplexity': 8.58892822265625}, 'mmlu_block_adapter_loss_blocks_pruned_7': {'total': 14080, 'correct': 8110, 'weighted_acc': 57.59943181818182}, 'mmlu_block_adapter_loss_blocks_pruned_14': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_16_adapter_loss_influence': 6.1723581949869795, 'eval_block_adapter_loss_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 11.422405695511124, 'avg_seq_perplexity': 91548.63559322034}, 'eval_block_adapter_loss_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 11.581521244372352, 'avg_seq_perplexity': 107343.95762711864}, 'eval_shapley_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 9.591493768207098, 'avg_seq_perplexity': 14838.797669491523}, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 4127, 'weighted_acc': 29.311079545454547}, 'block_15_adapter_loss_influence': 6.292330423990886, 'eval_relative_l2_blocks_pruned_23': {'avg_loss': 11.510703911215572, 'avg_seq_perplexity': 99989.79661016948, 'num_ex': 15104}, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3475, 'weighted_acc': 24.680397727272727}, 'eval_block_adapter_loss_blocks_pruned_7': {'avg_loss': 8.038982326701536, 'avg_seq_perplexity': 3359.8199152542375, 'num_ex': 15104}, 'block_0_l2_influence': 0.2207471877336502, 'block_18_l2_influence': 3.801361083984375, 'eval_cosine_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'block_29_relative_l2_influence': 0.39976611733436584, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_10': {'total': 14080, 'correct': 4127, 'weighted_acc': 29.311079545454547}, 'eval_cosine_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 11.191390732587394, 'avg_seq_perplexity': 72652.19491525424}, 'block_16_relative_l2_influence': 0.5378744006156921, 'eval_relative_l1_blocks_pruned_4': {'avg_loss': 4.861672094312765, 'avg_seq_perplexity': 158.357272907839, 'num_ex': 15104}, 'eval_relative_l1_blocks_pruned_11': {'avg_seq_perplexity': 21004.18220338983, 'num_ex': 15104, 'avg_loss': 9.945587675450213}, 'eval_block_adapter_loss_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 11.251648983712924, 'avg_seq_perplexity': 77251.98305084746}, 'block_31_cosine_influence': 0.17495238780975342, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 8456, 'weighted_acc': 60.05681818181818}, 'eval_shapley_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 11.130419714976163, 'avg_seq_perplexity': 68470.58898305085}, 'mmlu_shapley_blocks_pruned_25': {'correct': 3492, 'weighted_acc': 24.801136363636363, 'total': 14080}, 'block_14_relative_l1_influence': 0.5803967714309692, 'block_21_relative_l2_influence': 0.38818687200546265, 'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_29_shapley': 149.09412635302033, 'block_11_l1_influence': 75.73442077636719, 'block_25_cosine_influence': 0.039582252502441406, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 10.20364948854608, 'avg_seq_perplexity': 27194.686440677968}, 'eval_relative_l1_blocks_pruned_21': {'avg_seq_perplexity': 62258.48728813559, 'num_ex': 15104, 'avg_loss': 11.03555866823358}, 'eval_block_adapter_loss_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 6.253475900423729, 'avg_seq_perplexity': 572.6088453389831}, 'block_11_shapley_influence': 77.53055386870136, 'block_20_adapter_loss_influence': 2.9948549270629883, 'block_12_l2_influence': 1.6084082126617432, 'block_17_l2_influence': 3.158239364624023, 'eval_shapley_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 8.98356499106197, 'avg_seq_perplexity': 8099.893008474576}, 'block_20_relative_l1_influence': 0.492512971162796, 'block_15_cosine_influence': 0.11080324649810792, 'mmlu_cosine_blocks_pruned_1': {'correct': 8742, 'weighted_acc': 62.08806818181818, 'total': 14080}, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 8385, 'weighted_acc': 59.55255681818182}, 'eval_block_adapter_loss_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'block_17_l1_influence': 158.97177124023438, 'block_18_cosine_influence': 0.10629814863204956, 'eval_cosine_blocks_pruned_14': {'avg_seq_perplexity': 63201.04661016949, 'num_ex': 15104, 'avg_loss': 11.052100230071504}, 'block_6_relative_l1_influence': 0.7311972975730896, 'mmlu_relative_l2_blocks_pruned_0': {'correct': 8804, 'weighted_acc': 62.52840909090909, 'total': 14080}, 'block_2_shapley': -137.00688293383968, 'block_3_l1_influence': 21.666114807128903, 'block_9_l1_influence': 63.490989685058594, 'block_4_shapley_influence': 154.20205182894586, 'block_29_l1_influence': 458.3070373535156, 'mmlu_shapley_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'block_11_adapter_loss_influence': 7.35168965657552, 'block_7_shapley_influence': 82.11600848135129, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 6342, 'weighted_acc': 45.04261363636363}, 'mmlu_relative_l1_blocks_pruned_14': {'total': 14080, 'correct': 3482, 'weighted_acc': 24.730113636363637}, 'mmlu_cosine_blocks_pruned_23': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 11.516015004303496, 'avg_seq_perplexity': 100585.52542372882}, 'mmlu_relative_l1_blocks_pruned_23': {'total': 14080, 'correct': 3477, 'weighted_acc': 24.694602272727273}, 'block_16_shapley_influence': 35.912483676466934, 'block_20_relative_l2_influence': 0.44386088848114014, 'eval_relative_l2_blocks_pruned_29': {'avg_loss': 11.099152128575213, 'avg_seq_perplexity': 66269.30084745762, 'num_ex': 15104}, 'eval_block_adapter_loss_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 10.84225205243644, 'avg_seq_perplexity': 51368.470338983054}, 'block_2_l2_influence': 0.35869675874710083, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3426, 'weighted_acc': 24.332386363636363}, 'eval_shapley_blocks_pruned_28': {'avg_loss': 11.31658935546875, 'avg_seq_perplexity': 82443.19491525424, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3604, 'weighted_acc': 25.59659090909091}, 'eval_relative_l1_blocks_pruned_7': {'avg_seq_perplexity': 3130.91154661017, 'num_ex': 15104, 'avg_loss': 8.018584687831039}, 'mmlu_block_adapter_loss_blocks_pruned_22': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_27_cosine_influence': 0.04082536697387695, 'eval_cosine_blocks_pruned_7': {'avg_loss': 8.018584687831039, 'avg_seq_perplexity': 3130.91154661017, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 8385, 'weighted_acc': 59.55255681818182}, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 7.007713705806409, 'avg_seq_perplexity': 1194.9439883474577}, 'block_2_relative_l1_influence': 0.981797993183136, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 10.763956360897776, 'avg_seq_perplexity': 47497.01271186441}, '_step': 337, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.991623700675316, 'avg_seq_perplexity': 59639.18644067797}, 'mmlu_relative_l2_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_block_adapter_loss_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 11.610378459348516, 'avg_seq_perplexity': 110540.90677966102}, 'mmlu_block_adapter_loss_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_1_shapley': -120.07779393112789, 'block_18_shapley': 24.411359120761176, 'block_3_adapter_loss_influence': 7.953233083089192, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_18': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_4_l1_influence': 29.467506408691406, 'block_16_cosine_influence': 0.1095556616783142, 'block_26_cosine_influence': 0.03860604763031006, 'block_5_shapley_influence': 96.7436912184761, 'eval_cosine_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 11.2376905538268, 'avg_seq_perplexity': 76063.48305084746}, 'eval_relative_l2_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 9.945587675450213, 'avg_seq_perplexity': 21004.18220338983}, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_26_shapley': 145.85057654464117, 'block_22_shapley_influence': -95.30056205904614, 'block_11_l2_influence': 1.4943279027938845, 'eval_cosine_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 11.510703911215572, 'avg_seq_perplexity': 99989.79661016948}, 'block_13_adapter_loss_influence': 7.035287221272786, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 10.71942138671875, 'avg_seq_perplexity': 45353.00847457627}, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.900023379568326, 'avg_seq_perplexity': 54398.34745762712}, 'block_27_l1_influence': 311.27801513671875, 'block_11_cosine_influence': 0.11712527275085448, 'block_15_shapley_influence': 45.467709807618974, 'eval_cosine_blocks_pruned_6': {'avg_loss': 7.771993346133475, 'avg_seq_perplexity': 2461.247616525424, 'num_ex': 15104}, 'block_4_relative_l2_influence': 0.7396148443222046, 'eval_shapley_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 10.84225205243644, 'avg_seq_perplexity': 51368.470338983054}, 'mmlu_shapley_blocks_pruned_13': {'weighted_acc': 29.623579545454547, 'total': 14080, 'correct': 4171}, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 7156, 'weighted_acc': 50.82386363636363}, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 7.236751233117055, 'avg_seq_perplexity': 1520.1942531779662}, 'eval_block_adapter_loss_blocks_pruned_25': {'avg_seq_perplexity': 68470.58898305085, 'num_ex': 15104, 'avg_loss': 11.130419714976163}, 'block_30_shapley': 168.2393167252822, 'block_10_l1_influence': 69.92584228515625, 'eval_shapley_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.551500482074285, 'avg_seq_perplexity': 13.607459116790254}, 'block_28_adapter_loss_influence': 2.1448755264282227, 'eval_block_adapter_loss_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 4.3006534899695446, 'avg_seq_perplexity': 83.88251456567797}, 'mmlu_block_adapter_loss_blocks_pruned_27': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_27_shapley_influence': -151.68662733704812, 'block_10_adapter_loss_influence': 7.6197249094645185, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 4250, 'weighted_acc': 30.18465909090909}, 'mmlu_relative_l2_blocks_pruned_12': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 11.504669706700213, 'avg_seq_perplexity': 99447.78813559322}, 'eval_block_adapter_loss_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 11.069478697695974, 'avg_seq_perplexity': 64425.92796610169}, 'block_8_shapley': -67.70697660311578, 'block_23_shapley': 118.04562103139456, 'block_5_l1_influence': 38.106101989746094, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 4862, 'weighted_acc': 34.53125}, 'eval_block_adapter_loss_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 11.07877673132945, 'avg_seq_perplexity': 65160.92372881356}, 'eval_shapley_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 11.511925648834746, 'avg_seq_perplexity': 100272.7372881356}, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_6_cosine_influence': 0.15589243173599243, 'eval_cosine_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 11.26305635096663, 'avg_seq_perplexity': 78161.27118644067}, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 11.177313335871291, 'avg_seq_perplexity': 71780.84745762713}, 'mmlu_block_adapter_loss_blocks_pruned_3': {'total': 14080, 'correct': 8095, 'weighted_acc': 57.49289772727273}, 'eval_block_adapter_loss_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 10.20364948854608, 'avg_seq_perplexity': 27194.686440677968}, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 8742, 'weighted_acc': 62.08806818181818}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 11.050218485169491, 'avg_seq_perplexity': 63125.79661016949}, 'eval_relative_l1_blocks_pruned_0': {'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104, 'avg_loss': 1.9087995108911544}, 'mmlu_block_adapter_loss_blocks_pruned_15': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'block_1_adapter_loss_influence': 8.076253890991211, 'eval_relative_l1_blocks_pruned_3': {'avg_seq_perplexity': 52.32238148834746, 'num_ex': 15104, 'avg_loss': 3.7294254626257946}, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 4848, 'weighted_acc': 34.43181818181818}, 'mmlu_relative_l2_blocks_pruned_17': {'total': 14080, 'correct': 3477, 'weighted_acc': 24.694602272727273}, 'eval_block_adapter_loss_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 11.511925648834746, 'avg_seq_perplexity': 100272.7372881356}, 'block_24_l1_influence': 250.06495666503903, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 3545, 'weighted_acc': 25.177556818181817}, 'mmlu_block_adapter_loss_blocks_pruned_6': {'total': 14080, 'correct': 8487, 'weighted_acc': 60.27698863636363}, 'block_4_shapley': -154.20205182894586, 'block_25_shapley_influence': -129.58115471082343, 'eval_shapley_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 7.97628215207892, 'avg_seq_perplexity': 3124.0460805084745}, 'block_25_adapter_loss_influence': 2.2703803380330405, 'block_31_adapter_loss_influence': 2.174479325612386, 'mmlu_relative_l1_blocks_pruned_24': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_24': {'total': 14080, 'correct': 3492, 'weighted_acc': 24.801136363636363}, 'eval_shapley_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 11.501960366459215, 'avg_seq_perplexity': 99154.33050847458}, 'eval_shapley_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 11.25796767412606, 'avg_seq_perplexity': 77865.05932203389}, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3471, 'weighted_acc': 24.651988636363637}, 'mmlu_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_9_adapter_loss_influence': 6.944321314493815, 'block_21_shapley': 57.56140463871344, 'block_11_relative_l1_influence': 0.584148645401001, 'block_17_relative_l2_influence': 0.5179083943367004, 'block_23_relative_l2_influence': 0.3290492594242096, 'block_18_adapter_loss_influence': 4.411540349324544, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 11.103322174589511, 'avg_seq_perplexity': 66577.18220338984}, 'block_28_shapley': 139.97802054529555, 'block_13_cosine_influence': 0.10623729228973389, 'block_5_relative_l2_influence': 0.6987913250923157, 'block_26_relative_l1_influence': 0.3297420144081116, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.913840083752648, 'avg_seq_perplexity': 55297.01271186441}, 'block_0_l1_influence': 8.679248809814453, 'block_1_relative_l1_influence': 1.1122174263000488, 'eval_shapley_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 11.422405695511124, 'avg_seq_perplexity': 91548.63559322034}, 'mmlu_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_9_cosine_influence': 0.13170182704925537, 'block_29_shapley_influence': -149.09412635302033, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 5903, 'weighted_acc': 41.92471590909091}, 'eval_relative_l1_blocks_pruned_16': {'avg_loss': 11.14248915850106, 'avg_seq_perplexity': 69407.00423728813, 'num_ex': 15104}, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 11.117260949086337, 'avg_seq_perplexity': 67491.86016949153}, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_shapley_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 10.20364948854608, 'avg_seq_perplexity': 27194.686440677968}, 'mmlu_shapley_blocks_pruned_12': {'weighted_acc': 35.51846590909091, 'total': 14080, 'correct': 5001}, 'mmlu_block_adapter_loss_blocks_pruned_11': {'total': 14080, 'correct': 6052, 'weighted_acc': 42.98295454545455}, 'mmlu_block_adapter_loss_blocks_pruned_20': {'total': 14080, 'correct': 3514, 'weighted_acc': 24.957386363636363}, 'block_28_l1_influence': 373.02777099609375, 'block_20_cosine_influence': 0.07509088516235352, 'block_3_shapley_influence': 97.403198805868, 'eval_cosine_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.912723864539196, 'avg_seq_perplexity': 54989.92372881356}, 'eval_shapley_blocks_pruned_6': {'avg_seq_perplexity': 1984.911943855932, 'num_ex': 15104, 'avg_loss': 7.483682923397775}, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 4862, 'weighted_acc': 34.53125}, 'eval_shapley_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 10.9959913350768, 'avg_seq_perplexity': 59860.55508474576}, 'mmlu_shapley_blocks_pruned_15': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_32': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_1_l1_influence': 13.24166488647461, 'block_18_l1_influence': 191.0208740234375, 'block_12_adapter_loss_influence': 7.190204620361328, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 3.7294254626257946, 'avg_seq_perplexity': 52.32238148834746}, 'eval_cosine_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 11.117260949086337, 'avg_seq_perplexity': 67491.86016949153}, 'block_14_shapley': -52.34421169084885, 'block_2_l1_influence': 16.640350341796875, 'block_6_l2_influence': 0.892225444316864, 'block_27_l2_influence': 6.233545780181885, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_3_relative_l2_influence': 0.7416099309921265, 'block_26_relative_l2_influence': 0.2953007221221924, 'eval_block_adapter_loss_blocks_pruned_21': {'avg_loss': 11.293850139036016, 'avg_seq_perplexity': 80658.81355932204, 'num_ex': 15104}, 'block_11_shapley': -77.53055386870136, 'block_7_l2_influence': 1.0574811697006226, 'block_8_l1_influence': 57.74581527709961, 'block_15_l2_influence': 2.3565738201141357, 'block_25_l1_influence': 259.87945556640625, 'mmlu_cosine_blocks_pruned_22': {'correct': 3567, 'weighted_acc': 25.333806818181817, 'total': 14080}, 'block_11_relative_l2_influence': 0.5241920948028564, 'block_17_relative_l1_influence': 0.5806313753128052, 'block_23_relative_l1_influence': 0.367011696100235, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 11.130419714976163, 'avg_seq_perplexity': 68470.58898305085}, 'block_0_shapley': -108.68464237099056, 'block_1_l2_influence': 0.7911360859870911, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 5903, 'weighted_acc': 41.92471590909091}, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3492, 'weighted_acc': 24.801136363636363}, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 4297, 'weighted_acc': 30.51846590909091}, 'mmlu_relative_l1_blocks_pruned_9': {'correct': 4357, 'weighted_acc': 30.944602272727273, 'total': 14080}, 'block_17_shapley': -66.49222586199801, 'eval_shapley_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 3.747346522444386, 'avg_seq_perplexity': 47.31490416445975}, 'block_22_shapley': 95.30056205904614, 'block_29_l2_influence': 9.704376220703123, 'block_22_cosine_influence': 0.04935646057128906, 'block_6_shapley_influence': 109.05374817149618, 'block_0_relative_l1_influence': 1.4421809911727903, 'eval_shapley_blocks_pruned_29': {'avg_loss': 11.069478697695974, 'avg_seq_perplexity': 64425.92796610169, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l2_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_relative_l1_blocks_pruned_10': {'correct': 5153, 'weighted_acc': 36.59801136363637, 'total': 14080}, 'block_14_l2_influence': 2.054142475128174, 'block_1_cosine_influence': 0.22294455766677856, 'eval_cosine_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 11.330795029462394, 'avg_seq_perplexity': 83583.27966101695}, 'mmlu_shapley_blocks_pruned_1': {'weighted_acc': 62.05965909090909, 'total': 14080, 'correct': 8738}, 'block_0_adapter_loss_influence': 7.8805726369222, 'eval_cosine_blocks_pruned_4': {'avg_seq_perplexity': 158.357272907839, 'num_ex': 15104, 'avg_loss': 4.861672094312765}, 'eval_cosine_blocks_pruned_22': {'avg_seq_perplexity': 108169.27966101696, 'num_ex': 15104, 'avg_loss': 11.588785462460276}, 'block_13_relative_l2_influence': 0.499140352010727, 'block_18_relative_l1_influence': 0.6067447066307068, 'block_22_relative_l2_influence': 0.34081655740737915, 'eval_relative_l1_blocks_pruned_10': {'avg_seq_perplexity': 13022.310381355932, 'num_ex': 15104, 'avg_loss': 9.459023685778602}, 'eval_relative_l2_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 10.765831898834746, 'avg_seq_perplexity': 47544.94491525424}, 'block_9_l2_influence': 1.2580745220184326, 'block_27_relative_l1_influence': 0.34061965346336365, 'block_31_relative_l2_influence': 0.6457271575927734, 'mmlu_relative_l1_blocks_pruned_8': {'correct': 5312, 'weighted_acc': 37.72727272727273, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 11.0468946553893, 'avg_seq_perplexity': 62892.47457627119}, 'block_8_shapley_influence': 67.70697660311578, 'mmlu_cosine_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_8_relative_l1_influence': 0.64280766248703, 'block_9_relative_l1_influence': 0.627655029296875, 'block_21_adapter_loss_influence': 3.119045893351237, 'eval_relative_l2_blocks_pruned_20': {'avg_loss': 11.26305635096663, 'avg_seq_perplexity': 78161.27118644067, 'num_ex': 15104}, 'block_23_shapley_influence': -118.04562103139456, 'eval_shapley_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 10.59879626257945, 'avg_seq_perplexity': 40305.792372881355}, 'mmlu_shapley_blocks_pruned_14': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'block_12_relative_l1_influence': 0.5600433349609375, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_5_cosine_influence': 0.16186672449111938, 'eval_cosine_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.190493826138771, 'avg_seq_perplexity': 10.787294549457098}, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 8620, 'weighted_acc': 61.22159090909091}, 'eval_block_adapter_loss_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 8.572120795815678, 'avg_seq_perplexity': 5554.014830508475}, 'block_13_shapley': -56.71376878439736, 'block_21_shapley_influence': -57.56140463871344, 'mmlu_shapley_blocks_pruned_5': {'total': 14080, 'correct': 8182, 'weighted_acc': 58.11079545454545}, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_12_shapley_influence': 67.36394179732571, 'eval_cosine_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 10.792587021649894, 'avg_seq_perplexity': 48865.47881355932}, 'eval_block_adapter_loss_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 10.59879626257945, 'avg_seq_perplexity': 40305.792372881355}, 'block_4_l2_influence': 0.5930313467979431, 'block_13_relative_l1_influence': 0.5605783462524414, 'block_18_relative_l2_influence': 0.5390745401382446, 'block_22_relative_l1_influence': 0.37703049182891846, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 7.007713705806409, 'avg_seq_perplexity': 1194.9439883474577}, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 11.415393894001587, 'avg_seq_perplexity': 90954.35593220338}, 'eval_relative_l2_blocks_pruned_31': {'avg_loss': 11.330795029462394, 'avg_seq_perplexity': 83583.27966101695, 'num_ex': 15104}, 'mmlu_block_adapter_loss_blocks_pruned_8': {'correct': 5706, 'weighted_acc': 40.52556818181818, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_31': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'mmlu_block_adapter_loss_blocks_pruned_32': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_20_l1_influence': 228.29544067382812, 'block_21_cosine_influence': 0.061314284801483154, 'block_28_cosine_influence': 0.05051100254058838, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 11.581521244372352, 'avg_seq_perplexity': 107343.95762711864}, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_6_shapley': -109.05374817149618, 'block_22_l2_influence': 4.55768346786499, 'eval_cosine_blocks_pruned_3': {'avg_loss': 3.7294254626257946, 'avg_seq_perplexity': 52.32238148834746, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 4250, 'weighted_acc': 30.18465909090909}, 'eval_shapley_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 5.39987441240731, 'avg_seq_perplexity': 258.2495034427966}, 'block_24_shapley_influence': -120.04822451100556, 'block_27_relative_l2_influence': 0.3059185743331909, 'block_31_relative_l1_influence': 0.5326863527297974, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_10': {'avg_seq_perplexity': 14838.797669491523, 'num_ex': 15104, 'avg_loss': 9.591493768207098}, '_runtime': 1711.8209161758425, 'block_23_l1_influence': 243.9031219482422, 'block_26_l1_influence': 278.9413146972656, 'eval_cosine_blocks_pruned_28': {'avg_loss': 11.082759533898304, 'avg_seq_perplexity': 65174.34745762712, 'num_ex': 15104}, 'block_7_relative_l2_influence': 0.6367295980453491, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 10.893451238082626, 'avg_seq_perplexity': 54056.004237288136}, 'mmlu_block_adapter_loss_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_cosine_blocks_pruned_11': {'avg_loss': 9.945587675450213, 'avg_seq_perplexity': 21004.18220338983, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_shapley_blocks_pruned_18': {'avg_loss': 11.496003749006883, 'avg_seq_perplexity': 98578.24576271189, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_18': {'correct': 3483, 'weighted_acc': 24.73721590909091, 'total': 14080}, 'block_12_relative_l2_influence': 0.5020490884780884, 'block_26_l2_influence': 5.562460422515869, 'block_29_adapter_loss_influence': 2.1194119453430176, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 8.018584687831039, 'avg_seq_perplexity': 3130.91154661017}, 'eval_relative_l1_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 11.452109126721398, 'avg_seq_perplexity': 94307.1186440678}, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.952199127714511, 'avg_seq_perplexity': 57309.44915254237}, 'block_30_cosine_influence': 0.06166493892669678, 'mmlu_relative_l1_blocks_pruned_4': {'correct': 6342, 'weighted_acc': 45.04261363636363, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l2_blocks_pruned_31': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_21_l2_influence': 4.614321708679199, 'eval_shapley_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 11.581521244372352, 'avg_seq_perplexity': 107343.95762711864}, 'mmlu_shapley_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_4_adapter_loss_influence': 8.575218200683594, 'eval_shapley_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'block_5_relative_l1_influence': 0.8043078184127808, 'block_26_adapter_loss_influence': 2.200923760732015, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 9.2568359375, 'avg_seq_perplexity': 10744.465042372882}, 'block_7_cosine_influence': 0.15521425008773804, 'eval_cosine_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 10.825167381157309, 'avg_seq_perplexity': 50401.05508474576}, 'block_8_adapter_loss_influence': 7.412403106689453, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.8441040556309587, 'avg_seq_perplexity': 23.92135154594809}, 'eval_shapley_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 11.12732761189089, 'avg_seq_perplexity': 68146.45762711864}, 'mmlu_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_22_adapter_loss_influence': 2.654447078704834, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, '_timestamp': 1713931958.160576, 'block_10_l2_influence': 1.3821907043457031, 'block_4_cosine_influence': 0.15797024965286255, 'mmlu_block_adapter_loss_blocks_pruned_4': {'correct': 8393, 'weighted_acc': 59.609375, 'total': 14080}, 'block_10_cosine_influence': 0.12535077333450317, 'block_12_cosine_influence': 0.11026370525360107, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_24_adapter_loss_influence': 2.3070998191833496, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 9.007044905323093, 'avg_seq_perplexity': 8407.503177966102}, 'eval_cosine_blocks_pruned_32': {'avg_seq_perplexity': 107343.95762711864, 'num_ex': 15104, 'avg_loss': 11.581521244372352}, 'block_1_relative_l2_influence': 1.4524646997451782, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 8742, 'weighted_acc': 62.08806818181818}, 'block_18_shapley_influence': -24.411359120761176, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 4357, 'weighted_acc': 30.944602272727273}, 'block_2_adapter_loss_influence': 8.280286153157553, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 11.130419714976163, 'avg_seq_perplexity': 68470.58898305085}, 'block_24_l2_influence': 4.978168487548828, 'block_3_relative_l1_influence': 0.8714520931243896, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 4.861672094312765, 'avg_seq_perplexity': 158.357272907839}, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 4250, 'weighted_acc': 30.18465909090909}, 'eval_relative_l1_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 11.117260949086337, 'avg_seq_perplexity': 67491.86016949153}, 'eval_relative_l2_blocks_pruned_16': {'avg_loss': 11.1937255859375, 'avg_seq_perplexity': 73015.89830508475, 'num_ex': 15104}, 'eval_block_adapter_loss_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 5.512255652476165, 'avg_seq_perplexity': 285.87668829449154}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'weighted_acc': 29.623579545454547, 'total': 14080, 'correct': 4171}, 'block_14_cosine_influence': 0.11168920993804932, 'block_19_cosine_influence': 0.09693765640258788, 'mmlu_cosine_blocks_pruned_21': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3490, 'weighted_acc': 24.786931818181817}, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 11.538628012447036, 'avg_seq_perplexity': 102935.96610169492}, 'block_30_l1_influence': 491.8204956054687, 'block_29_cosine_influence': 0.060435473918914795, 'eval_cosine_blocks_pruned_18': {'avg_loss': 10.91907255528337, 'avg_seq_perplexity': 55336.61016949153, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_shapley_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 11.293850139036016, 'avg_seq_perplexity': 80658.81355932204}, 'mmlu_shapley_blocks_pruned_21': {'correct': 3496, 'weighted_acc': 24.829545454545453, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_9': {'total': 14080, 'correct': 4284, 'weighted_acc': 30.426136363636363}, 'block_1_shapley_influence': 120.07779393112789, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'block_0_relative_l2_influence': 1.721010446548462, 'block_6_adapter_loss_influence': 7.899744669596355, 'block_12_shapley': -67.36394179732571, 'block_20_shapley': 70.4498952643205, 'block_10_shapley_influence': 77.60005174625303, 'block_26_shapley_influence': -145.85057654464117, 'mmlu_relative_l1_blocks_pruned_15': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3408, 'weighted_acc': 24.204545454545453}, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 11.220823126324152, 'avg_seq_perplexity': 74899.51694915254}, 'mmlu_block_adapter_loss_blocks_pruned_19': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 7156, 'weighted_acc': 50.82386363636363}, 'eval_relative_l1_blocks_pruned_26': {'avg_loss': 10.913840083752648, 'avg_seq_perplexity': 55297.01271186441, 'num_ex': 15104}, 'eval_block_adapter_loss_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 11.516907772775424, 'avg_seq_perplexity': 100639.3813559322}, 'eval_cosine_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.900023379568326, 'avg_seq_perplexity': 54398.34745762712}, 'eval_shapley_blocks_pruned_30': {'avg_seq_perplexity': 77251.98305084746, 'num_ex': 15104, 'avg_loss': 11.251648983712924}, 'mmlu_shapley_blocks_pruned_30': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'eval_relative_l1_blocks_pruned_15': {'avg_seq_perplexity': 80498.79661016949, 'num_ex': 15104, 'avg_loss': 11.29046113612288}, 'block_17_shapley_influence': 66.49222586199801, 'block_20_shapley_influence': -70.4498952643205, 'eval_cosine_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 7.007713705806409, 'avg_seq_perplexity': 1194.9439883474577}, 'block_8_relative_l2_influence': 0.5771993398666382, 'block_9_relative_l2_influence': 0.5662050247192383, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_shapley_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 11.220823126324152, 'avg_seq_perplexity': 74899.51694915254}, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.952199127714511, 'avg_seq_perplexity': 57309.44915254237}, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 11.199688410354874, 'avg_seq_perplexity': 73291.64406779662}, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_19_shapley': 36.22181269975124, 'block_15_l1_influence': 119.42102813720705, 'eval_cosine_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.8441040556309587, 'avg_seq_perplexity': 23.92135154594809}, 'mmlu_shapley_blocks_pruned_2': {'correct': 8532, 'weighted_acc': 60.59659090909091, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_25': {'total': 14080, 'correct': 3492, 'weighted_acc': 24.801136363636363}, 'block_30_adapter_loss_influence': 2.091643969217936, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 11.660841085143009, 'avg_seq_perplexity': 116458.57627118644}, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 11.330795029462394, 'avg_seq_perplexity': 83583.27966101695}, 'eval_block_adapter_loss_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 11.29366806806144, 'avg_seq_perplexity': 80770.78813559322}, 'block_21_l1_influence': 229.7406768798828, 'block_0_cosine_influence': 0.4135543704032898, 'block_10_relative_l2_influence': 0.5431956648826599, 'block_17_adapter_loss_influence': 6.501324971516927, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 11.581521244372352, 'avg_seq_perplexity': 107343.95762711864}, 'mmlu_relative_l2_blocks_pruned_24': {'correct': 3519, 'weighted_acc': 24.992897727272727, 'total': 14080}, 'block_3_cosine_influence': 0.15420573949813843, 'block_28_shapley_influence': -139.97802054529555, 'eval_cosine_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 11.099152128575213, 'avg_seq_perplexity': 66269.30084745762}, 'mmlu_cosine_blocks_pruned_18': {'total': 14080, 'correct': 3440, 'weighted_acc': 24.431818181818183}, 'block_24_relative_l1_influence': 0.3444015383720398, 'mmlu_block_adapter_loss_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_24_shapley': 120.04822451100556, 'block_5_l2_influence': 0.7535498738288879, 'mmlu_cosine_blocks_pruned_9': {'weighted_acc': 34.19034090909091, 'total': 14080, 'correct': 4814}, 'block_19_adapter_loss_influence': 3.922343254089355, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_28': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 3753, 'weighted_acc': 26.654829545454547}, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_shapley_blocks_pruned_7': {'total': 14080, 'correct': 5383, 'weighted_acc': 38.23153409090909}, 'mmlu_relative_l1_blocks_pruned_0': {'correct': 8804, 'weighted_acc': 62.52840909090909, 'total': 14080}, 'eval_shapley_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 11.63364216432733, 'avg_seq_perplexity': 113191.46610169492}, 'mmlu_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3472, 'weighted_acc': 24.65909090909091}, 'eval_relative_l1_blocks_pruned_1': {'avg_loss': 2.190493826138771, 'avg_seq_perplexity': 10.787294549457098, 'num_ex': 15104}, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3492, 'weighted_acc': 24.801136363636363}, 'mmlu_block_adapter_loss_blocks_pruned_12': {'total': 14080, 'correct': 5001, 'weighted_acc': 35.51846590909091}, 'block_9_shapley_influence': 49.0688426722121, 'eval_shapley_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 8.73639743610964, 'avg_seq_perplexity': 6419.900953389831}, 'eval_shapley_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 11.452109126721398, 'avg_seq_perplexity': 94307.1186440678}, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_27_adapter_loss_influence': 2.1535372734069824, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 9.273496466167902, 'avg_seq_perplexity': 10838.305084745763}, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 5153, 'weighted_acc': 36.59801136363637}, '_wandb': {'runtime': 1711}, 'eval_shapley_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 11.50041586665784, 'avg_seq_perplexity': 99053.53389830508}, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3514, 'weighted_acc': 24.957386363636363}, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 7.771993346133475, 'avg_seq_perplexity': 2461.247616525424}, 'eval_block_adapter_loss_blocks_pruned_15': {'avg_loss': 10.9959913350768, 'avg_seq_perplexity': 59860.55508474576, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_10_relative_l1_influence': 0.6037847995758057, 'block_8_l2_influence': 1.1437650918960571, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 11.16716391353284, 'avg_seq_perplexity': 71146}, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 9.459023685778602, 'avg_seq_perplexity': 13022.310381355932}, 'mmlu_block_adapter_loss_blocks_pruned_23': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_7_relative_l1_influence': 0.7128912806510925, 'block_13_l1_influence': 89.14859771728516, 'block_2_cosine_influence': 0.18502628803253177, 'block_17_cosine_influence': 0.10533523559570312, 'eval_cosine_blocks_pruned_13': {'avg_loss': 10.85617634401483, 'avg_seq_perplexity': 52007.94915254237, 'num_ex': 15104}, 'block_24_relative_l2_influence': 0.3090258240699768, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 8385, 'weighted_acc': 59.55255681818182}, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 11.624874826204978, 'avg_seq_perplexity': 112174.3813559322}, 'block_25_shapley': 129.58115471082343, 'block_27_shapley': 151.68662733704812, 'block_2_shapley_influence': 137.00688293383968, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 7912, 'weighted_acc': 56.19318181818182}, 'block_15_relative_l1_influence': 0.5998882055282593, 'mmlu_relative_l1_blocks_pruned_12': {'weighted_acc': 35.51846590909091, 'total': 14080, 'correct': 5001}, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 2.0803139896716103, 'avg_seq_perplexity': 8.58892822265625}, 'eval_block_adapter_loss_blocks_pruned_24': {'avg_loss': 11.242355088056144, 'avg_seq_perplexity': 76708.27118644067, 'num_ex': 15104}, 'block_15_shapley': -45.467709807618974, 'block_6_l1_influence': 45.10020446777344, 'block_0_shapley_influence': 108.68464237099056, 'eval_cosine_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 9.494783045881883, 'avg_seq_perplexity': 13570.854872881357}, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 11.588785462460276, 'avg_seq_perplexity': 108169.27966101696}, 'block_7_shapley': -82.11600848135129, 'block_7_l1_influence': 53.392879486083984, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.991623700675316, 'avg_seq_perplexity': 59639.18644067797}, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 4862, 'weighted_acc': 34.53125}, 'mmlu_block_adapter_loss_blocks_pruned_16': {'total': 14080, 'correct': 3592, 'weighted_acc': 25.511363636363637}, 'block_31_shapley_influence': -95.02008270993028, 'mmlu_relative_l2_blocks_pruned_4': {'weighted_acc': 45.04261363636363, 'total': 14080, 'correct': 6342}, 'block_12_l1_influence': 81.4221420288086, 'block_25_relative_l2_influence': 0.29853856563568115, 'block_30_relative_l1_influence': 0.3945384919643402, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 11.551881951800848, 'avg_seq_perplexity': 104236.24576271189}, 'block_5_shapley': -96.7436912184761, 'block_10_shapley': -77.60005174625303, 'block_31_l2_influence': 20.97136688232422, 'block_19_shapley_influence': -36.22181269975124, 'block_30_shapley_influence': -168.2393167252822, 'mmlu_cosine_blocks_pruned_2': {'weighted_acc': 61.22159090909091, 'total': 14080, 'correct': 8620}, 'block_19_relative_l2_influence': 0.5338369607925415, 'block_5_adapter_loss_influence': 7.742722829182942, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 11.099152128575213, 'avg_seq_perplexity': 66269.30084745762}, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_2': {'total': 14080, 'correct': 8553, 'weighted_acc': 60.74573863636363}, 'block_30_l2_influence': 11.151267051696776, 'mmlu_cosine_blocks_pruned_25': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_6_relative_l2_influence': 0.6482520699501038, 'mmlu_relative_l2_blocks_pruned_22': {'weighted_acc': 25.333806818181817, 'total': 14080, 'correct': 3567}, 'eval_block_adapter_loss_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 10.227272163003178, 'avg_seq_perplexity': 27811.830508474577}, 'eval_block_adapter_loss_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 11.50041586665784, 'avg_seq_perplexity': 99053.53389830508}, 'block_23_l2_influence': 4.856762886047363, 'block_28_l2_influence': 7.54070520401001, 'block_23_cosine_influence': 0.04650062322616577, 'mmlu_cosine_blocks_pruned_5': {'total': 14080, 'correct': 7156, 'weighted_acc': 50.82386363636363}, 'block_28_relative_l2_influence': 0.34173184633255005, 'block_3_shapley': -97.403198805868, 'block_9_shapley': -49.0688426722121, 'block_16_l1_influence': 139.7761688232422, 'block_22_l1_influence': 228.232421875, 'block_8_cosine_influence': 0.14205163717269895, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3398, 'weighted_acc': 24.133522727272727}, 'eval_block_adapter_loss_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.757199820825609, 'avg_seq_perplexity': 16.660671428098517}, 'block_16_shapley': -35.912483676466934, 'block_14_shapley_influence': 52.34421169084885, 'eval_cosine_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.79385324251854, 'avg_seq_perplexity': 48862.25}, 'mmlu_shapley_blocks_pruned_3': {'weighted_acc': 60.14204545454545, 'total': 14080, 'correct': 8468}, 'eval_shapley_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 11.103322174589511, 'avg_seq_perplexity': 66577.18220338984}, 'mmlu_shapley_blocks_pruned_16': {'correct': 3592, 'weighted_acc': 25.511363636363637, 'total': 14080}, 'block_15_relative_l2_influence': 0.5273190140724182, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 8620, 'weighted_acc': 61.22159090909091}, 'block_16_l2_influence': 2.781949758529663, 'eval_cosine_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 10.958721613479874, 'avg_seq_perplexity': 57597.28813559322}, 'mmlu_cosine_blocks_pruned_10': {'total': 14080, 'correct': 5153, 'weighted_acc': 36.59801136363637}, 'mmlu_block_adapter_loss_blocks_pruned_21': {'total': 14080, 'correct': 3496, 'weighted_acc': 24.829545454545453}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'use_sft': True, 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 800, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_sft_eval', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'use_logit_loss': False, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_sft_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_sft_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 8, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 500}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_sft_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine
3,"{'block_29_l2_influence': 30.61115074157715, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 4032, 'weighted_acc': 28.636363636363637}, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3223, 'weighted_acc': 22.890625}, 'eval_block_adapter_loss_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 9.460455222207992, 'avg_seq_perplexity': 14382.21618852459}, 'mmlu_block_adapter_loss_blocks_pruned_17': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_1_shapley_influence': 291.3222530952064, 'eval_shapley_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 9.700579533811476, 'avg_seq_perplexity': 18592.61475409836}, 'block_20_relative_l1_influence': 0.4247533082962036, 'eval_shapley_blocks_pruned_20': {'avg_loss': 10.986392161885243, 'avg_seq_perplexity': 59881.19672131148, 'num_ex': 15616}, 'block_22_relative_l2_influence': 0.33816373348236084, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'eval_shapley_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 8.50224329213627, 'avg_seq_perplexity': 5367.7817622950815}, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 8.610467629354508, 'avg_seq_perplexity': 6052.524590163935}, 'block_30_shapley': 29.755182552081298, 'block_1_cosine_influence': 0.2501358985900879, 'block_21_shapley_influence': -158.14425874397315, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 6169, 'weighted_acc': 43.81392045454545}, 'mmlu_relative_l1_blocks_pruned_14': {'total': 14080, 'correct': 3468, 'weighted_acc': 24.630681818181817}, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 11.086539846951844, 'avg_seq_perplexity': 67053.59836065574}, 'block_23_l1_influence': 1021.535888671875, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.313814257012039, 'avg_seq_perplexity': 10.48050377017162}, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.457234617139473, 'avg_seq_perplexity': 33.738633452868854}, 'block_26_adapter_loss_influence': 1.9471055666605632, 'block_31_adapter_loss_influence': 2.206578095753988, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 4032, 'weighted_acc': 28.636363636363637}, 'block_14_relative_l1_influence': 0.5309671759605408, 'block_10_adapter_loss_influence': 2.0039037068684897, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 12.24116491098873, 'avg_seq_perplexity': 214732.37704918033}, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_23_shapley': 167.4780215588949, 'block_8_l2_influence': 6.41993522644043, 'block_22_cosine_influence': 0.044055402278900146, 'eval_relative_l1_blocks_pruned_19': {'avg_loss': 10.963374903944672, 'avg_seq_perplexity': 59223.17213114754, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 7.903273285412397, 'avg_seq_perplexity': 3107.62243852459}, 'mmlu_block_adapter_loss_blocks_pruned_28': {'total': 14080, 'correct': 3254, 'weighted_acc': 23.110795454545453}, 'block_12_l2_influence': 8.752748489379883, 'block_22_l1_influence': 1036.4525146484375, 'eval_cosine_blocks_pruned_30': {'avg_seq_perplexity': 95381.9918032787, 'num_ex': 15616, 'avg_loss': 11.461505827356556}, 'block_21_cosine_influence': 0.04663509130477905, 'block_14_relative_l2_influence': 0.49279531836509705, 'eval_relative_l1_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 11.984029801165471, 'avg_seq_perplexity': 162084.11475409835}, 'eval_cosine_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 12.111220062756148, 'avg_seq_perplexity': 183361.50819672132}, 'eval_shapley_blocks_pruned_4': {'avg_seq_perplexity': 9.737622870773563, 'num_ex': 15616, 'avg_loss': 2.2400382620389343}, 'mmlu_shapley_blocks_pruned_16': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'mmlu_relative_l2_blocks_pruned_28': {'weighted_acc': 22.933238636363637, 'total': 14080, 'correct': 3229}, 'block_2_l1_influence': 93.31401824951172, 'block_0_cosine_influence': 0.4067174792289734, 'eval_cosine_blocks_pruned_29': {'avg_loss': 11.81869556864754, 'avg_seq_perplexity': 136527.04918032786, 'num_ex': 15616}, 'block_10_shapley': 129.28269831211335, 'block_15_shapley_influence': -140.54978618698735, 'eval_relative_l2_blocks_pruned_7': {'avg_loss': 3.1419209964939805, 'avg_seq_perplexity': 24.533013015496927, 'num_ex': 15616}, 'block_15_cosine_influence': 0.10584920644760132, 'mmlu_shapley_blocks_pruned_11': {'total': 14080, 'correct': 3258, 'weighted_acc': 23.139204545454547}, 'mmlu_block_adapter_loss_blocks_pruned_21': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_10_l1_influence': 396.1690979003906, 'block_16_l2_influence': 14.785382270812988, 'block_25_l2_influence': 21.089130401611328, 'eval_cosine_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 3.1250142582127305, 'avg_seq_perplexity': 25.399482101690573}, 'mmlu_shapley_blocks_pruned_12': {'total': 14080, 'correct': 3495, 'weighted_acc': 24.822443181818183}, 'block_24_adapter_loss_influence': 1.9451788266499836, 'block_31_shapley': -216.35587550875965, 'block_13_l1_influence': 500.4615478515625, 'block_25_cosine_influence': 0.0308610200881958, 'block_11_adapter_loss_influence': 1.9836840629577637, 'block_18_adapter_loss_influence': 1.982547601064046, 'eval_block_adapter_loss_blocks_pruned_30': {'avg_seq_perplexity': 238616.1475409836, 'num_ex': 15616, 'avg_loss': 12.377744580878586}, 'block_11_l2_influence': 8.142398834228516, 'block_14_l2_influence': 10.72826099395752, 'mmlu_shapley_blocks_pruned_1': {'total': 14080, 'correct': 6362, 'weighted_acc': 45.18465909090909}, 'block_25_relative_l1_influence': 0.2738480865955353, 'mmlu_block_adapter_loss_blocks_pruned_5': {'total': 14080, 'correct': 6332, 'weighted_acc': 44.97159090909091}, 'mmlu_block_adapter_loss_blocks_pruned_19': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 11.273713659067624, 'avg_seq_perplexity': 84641.16393442624}, 'mmlu_relative_l1_blocks_pruned_29': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.9480420722336063, 'avg_seq_perplexity': 55.92989161757172}, 'block_0_shapley_influence': 415.9376834554056, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'block_31_l1_influence': 5721.15966796875, 'block_3_shapley_influence': 839.864540532071, 'mmlu_cosine_blocks_pruned_10': {'total': 14080, 'correct': 5176, 'weighted_acc': 36.76136363636363}, 'eval_shapley_blocks_pruned_26': {'avg_seq_perplexity': 112915.84426229508, 'num_ex': 15616, 'avg_loss': 11.62910936699539}, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 6353, 'weighted_acc': 45.12073863636363}, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 7.064588202804815, 'avg_seq_perplexity': 1368.189805327869}, 'mmlu_relative_l2_blocks_pruned_30': {'weighted_acc': 25.759943181818183, 'total': 14080, 'correct': 3627}, 'block_0_l2_influence': 1.4092068672180176, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 6169, 'weighted_acc': 43.81392045454545}, 'block_19_l2_influence': 17.010658264160156, 'mmlu_relative_l1_blocks_pruned_17': {'correct': 3370, 'weighted_acc': 23.93465909090909, 'total': 14080}, 'block_25_relative_l2_influence': 0.25528034567832947, 'eval_block_adapter_loss_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 11.672280233414448, 'avg_seq_perplexity': 119389.868852459}, 'eval_cosine_blocks_pruned_26': {'avg_seq_perplexity': 491360.2295081967, 'num_ex': 15616, 'avg_loss': 13.085921490778688}, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3599, 'weighted_acc': 25.561079545454547}, 'eval_relative_l1_blocks_pruned_28': {'avg_loss': 11.995370333311987, 'avg_seq_perplexity': 162933.2131147541, 'num_ex': 15616}, 'mmlu_block_adapter_loss_blocks_pruned_16': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_5_shapley': -197.87327889601383, 'eval_shapley_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.1200371413934427, 'avg_seq_perplexity': 8.632979596247438}, 'eval_shapley_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 11.943632532338627, 'avg_seq_perplexity': 154882}, 'mmlu_block_adapter_loss_blocks_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9633093661949284, 'avg_seq_perplexity': 7.401296646868596}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 11.602846239433914, 'avg_seq_perplexity': 114465.10655737705}, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.7823011054367317, 'avg_seq_perplexity': 16.84278344326332}, 'mmlu_relative_l1_blocks_pruned_12': {'correct': 4268, 'weighted_acc': 30.3125, 'total': 14080}, 'eval_shapley_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 12.2807367043417, 'avg_seq_perplexity': 220488.18032786885}, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_11_relative_l2_influence': 0.5047059655189514, 'block_9_shapley': 130.51855679865807, 'eval_cosine_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 11.959494668929302, 'avg_seq_perplexity': 157166.52459016393}, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 11.81869556864754, 'avg_seq_perplexity': 136527.04918032786}, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 12.358063244428791, 'avg_seq_perplexity': 234002.131147541}, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 12.210544273501537, 'avg_seq_perplexity': 201488}, 'block_20_shapley': 147.32222167266303, 'block_26_l2_influence': 24.85858726501465, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 6244, 'weighted_acc': 44.34659090909091}, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.630713540999616, 'avg_seq_perplexity': 14.559477258901127}, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_4_shapley_influence': 379.64388794155536, 'eval_shapley_blocks_pruned_8': {'avg_loss': 3.4377573982613985, 'avg_seq_perplexity': 33.01730596823771, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 3261, 'weighted_acc': 23.160511363636363}, 'eval_block_adapter_loss_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_block_adapter_loss_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.457234617139473, 'avg_seq_perplexity': 33.738633452868854}, 'block_11_relative_l1_influence': 0.5442355871200562, 'block_29_adapter_loss_influence': 1.9493692715962727, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 11.290911565061476, 'avg_seq_perplexity': 82165.61475409837}, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 12.115475513896005, 'avg_seq_perplexity': 185132.4426229508}, 'mmlu_relative_l2_blocks_pruned_15': {'correct': 3261, 'weighted_acc': 23.160511363636363, 'total': 14080}, 'block_2_shapley': -782.7921682596207, 'eval_cosine_blocks_pruned_1': {'avg_loss': 1.9633093661949284, 'avg_seq_perplexity': 7.401296646868596, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'mmlu_cosine_blocks_pruned_18': {'total': 14080, 'correct': 3217, 'weighted_acc': 22.848011363636363}, 'block_6_adapter_loss_influence': 2.4999426205952964, 'block_16_adapter_loss_influence': 2.016254107157389, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 6297, 'weighted_acc': 44.72301136363637}, 'mmlu_block_adapter_loss_blocks_pruned_18': {'total': 14080, 'correct': 3226, 'weighted_acc': 22.911931818181817}, 'block_0_shapley': -415.9376834554056, 'block_1_shapley': -291.3222530952064, 'block_11_l1_influence': 413.3260803222656, 'block_7_adapter_loss_influence': 2.162062009175618, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_26': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_9': {'total': 14080, 'correct': 6244, 'weighted_acc': 44.34659090909091}, 'eval_block_adapter_loss_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 12.07864830142162, 'avg_seq_perplexity': 179650.29508196723}, 'block_16_shapley': 115.35963913574008, 'eval_shapley_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 11.984029801165471, 'avg_seq_perplexity': 162084.11475409835}, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_18_l2_influence': 16.233057022094727, 'eval_relative_l1_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 11.459836866034836, 'avg_seq_perplexity': 96648.4262295082}, 'eval_block_adapter_loss_blocks_pruned_5': {'avg_seq_perplexity': 12.18154857197746, 'num_ex': 15616, 'avg_loss': 2.462918641137295}, 'block_23_adapter_loss_influence': 1.9517958958943684, 'block_30_adapter_loss_influence': 1.9687120119730632, 'eval_relative_l2_blocks_pruned_11': {'avg_seq_perplexity': 379.76712986680326, 'num_ex': 15616, 'avg_loss': 5.806449014632428}, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_31_l2_influence': 135.42071533203125, 'block_3_cosine_influence': 0.14631986618041992, 'block_15_adapter_loss_influence': 1.9913206100463867, 'eval_cosine_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 7.064588202804815, 'avg_seq_perplexity': 1368.189805327869}, 'mmlu_shapley_blocks_pruned_5': {'total': 14080, 'correct': 5868, 'weighted_acc': 41.67613636363637}, 'block_14_adapter_loss_influence': 1.986173152923584, '_runtime': 2515.6119673252106, 'block_23_l2_influence': 20.16440200805664, 'block_8_shapley_influence': -113.16065902991969, 'block_4_cosine_influence': 0.15160441398620603, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 12.2807367043417, 'avg_seq_perplexity': 220488.18032786885}, 'eval_block_adapter_loss_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 11.722579205622438, 'avg_seq_perplexity': 127608.09836065574}, 'block_8_shapley': 113.16065902991969, 'block_5_l1_influence': 217.2722015380859, 'block_30_l1_influence': 2135.267822265625, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 6347, 'weighted_acc': 45.078125}, 'mmlu_relative_l2_blocks_pruned_8': {'correct': 5783, 'weighted_acc': 41.07244318181818, 'total': 14080}, 'block_4_l2_influence': 3.587404727935791, 'block_23_shapley_influence': -167.4780215588949, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.027888438740715, 'avg_seq_perplexity': 7.882703937467982}, 'mmlu_block_adapter_loss_blocks_pruned_11': {'total': 14080, 'correct': 5447, 'weighted_acc': 38.68607954545455}, 'block_6_shapley_influence': 129.05283439928485, 'eval_shapley_blocks_pruned_12': {'avg_seq_perplexity': 1362.3401639344263, 'num_ex': 15616, 'avg_loss': 7.126147661052767}, 'eval_block_adapter_loss_blocks_pruned_24': {'avg_loss': 11.984029801165471, 'avg_seq_perplexity': 162084.11475409835, 'num_ex': 15616}, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 4.997542584528689, 'avg_seq_perplexity': 164.5195472592213}, 'mmlu_relative_l1_blocks_pruned_25': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'weighted_acc': 28.636363636363637, 'total': 14080, 'correct': 4032}, 'block_28_shapley_influence': -129.7615181489657, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 6101, 'weighted_acc': 43.33096590909091}, 'block_0_relative_l1_influence': 1.198839545249939, 'block_20_adapter_loss_influence': 1.9781185785929365, 'block_28_l1_influence': 1383.08984375, 'eval_cosine_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.457234617139473, 'avg_seq_perplexity': 33.738633452868854}, 'block_5_adapter_loss_influence': 2.9002068837483725, 'block_27_relative_l1_influence': 0.2746049165725708, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 5668, 'weighted_acc': 40.25568181818182}, 'mmlu_block_adapter_loss_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_15': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'block_13_l2_influence': 9.899110794067385, 'block_0_relative_l2_influence': 2.288300037384033, 'eval_block_adapter_loss_blocks_pruned_17': {'avg_loss': 10.711078581262807, 'avg_seq_perplexity': 46683.69262295082, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 11.64439417104252, 'avg_seq_perplexity': 116332.82786885246}, 'eval_relative_l2_blocks_pruned_26': {'avg_loss': 11.62910936699539, 'avg_seq_perplexity': 112915.84426229508, 'num_ex': 15616}, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'mmlu_block_adapter_loss_blocks_pruned_8': {'weighted_acc': 41.07244318181818, 'total': 14080, 'correct': 5783}, 'block_10_l2_influence': 7.797490119934082, 'block_13_cosine_influence': 0.10998404026031494, 'block_27_relative_l2_influence': 0.2536278963088989, 'mmlu_relative_l1_blocks_pruned_23': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'block_2_shapley_influence': 782.7921682596207, 'eval_cosine_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 11.459836866034836, 'avg_seq_perplexity': 96648.4262295082}, 'eval_shapley_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 9.736487216636784, 'avg_seq_perplexity': 18493.676229508197}, 'eval_relative_l1_blocks_pruned_5': {'avg_seq_perplexity': 14.559477258901127, 'num_ex': 15616, 'avg_loss': 2.630713540999616}, 'block_25_l1_influence': 1068.2303466796875, 'block_10_cosine_influence': 0.124822735786438, 'block_27_shapley_influence': -158.66461809091663, 'block_7_cosine_influence': 0.14214438199996948, 'block_22_shapley_influence': -159.72043574625442, 'mmlu_cosine_blocks_pruned_6': {'weighted_acc': 44.85795454545455, 'total': 14080, 'correct': 6316}, 'block_21_adapter_loss_influence': 1.9623082478841145, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.143705774526127, 'avg_seq_perplexity': 189215.09836065577}, 'block_11_shapley': 145.5177788055071, 'block_26_shapley': 165.0993668738232, 'block_1_l2_influence': 6.887134552001953, 'mmlu_relative_l2_blocks_pruned_11': {'correct': 5668, 'weighted_acc': 40.25568181818182, 'total': 14080}, 'block_26_relative_l2_influence': 0.2846655249595642, 'eval_block_adapter_loss_blocks_pruned_23': {'avg_seq_perplexity': 185132.4426229508, 'num_ex': 15616, 'avg_loss': 12.115475513896005}, 'block_13_relative_l2_influence': 0.5115258693695068, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 6244, 'weighted_acc': 44.34659090909091}, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_3_l1_influence': 132.65280151367188, 'eval_cosine_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 12.115475513896005, 'avg_seq_perplexity': 185132.4426229508}, 'eval_shapley_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.9962330802542265, 'avg_seq_perplexity': 20.980134557505124}, 'eval_cosine_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.027888438740715, 'avg_seq_perplexity': 7.882703937467982}, 'mmlu_shapley_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 3714, 'weighted_acc': 26.37784090909091}, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 3.1250142582127305, 'avg_seq_perplexity': 25.399482101690573}, 'block_24_shapley': 165.63343285873373, 'block_27_l2_influence': 24.068021774291992, 'eval_cosine_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 9.560111624295594, 'avg_seq_perplexity': 15294.766393442624}, 'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'block_19_cosine_influence': 0.06366980075836182, 'block_24_cosine_influence': 0.03478497266769409, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 4.730613333279969, 'avg_seq_perplexity': 126.14982229764344}, 'block_13_relative_l1_influence': 0.5478932857513428, 'block_18_shapley': 140.7521778216926, 'block_20_l2_influence': 19.695819854736328, 'mmlu_cosine_blocks_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_26_relative_l1_influence': 0.28666070103645325, 'block_4_adapter_loss_influence': 3.3329642613728843, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.962783438260438, 'avg_seq_perplexity': 7.395486800397029}, 'block_5_l2_influence': 4.297894477844238, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_blocks_pruned_31': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_5_relative_l2_influence': 0.6493698358535767, 'block_6_relative_l1_influence': 0.6861485838890076, 'mmlu_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3441, 'weighted_acc': 24.438920454545453}, 'block_22_shapley': 159.72043574625442, 'eval_shapley_blocks_pruned_2': {'avg_loss': 2.0349102332943776, 'avg_seq_perplexity': 7.935000560322746, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3429, 'weighted_acc': 24.353693181818183}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 11.94517041816086, 'avg_seq_perplexity': 156992.4262295082}, 'mmlu_relative_l1_blocks_pruned_15': {'total': 14080, 'correct': 3261, 'weighted_acc': 23.160511363636363}, 'eval_block_adapter_loss_blocks_pruned_10': {'avg_loss': 4.997542584528689, 'avg_seq_perplexity': 164.5195472592213, 'num_ex': 15616}, 'mmlu_block_adapter_loss_blocks_pruned_29': {'total': 14080, 'correct': 3541, 'weighted_acc': 25.149147727272727}, 'block_29_l1_influence': 1505.0252685546875, 'block_3_relative_l2_influence': 0.7463300824165344, 'block_2_adapter_loss_influence': 4.977169354756673, 'mmlu_relative_l1_blocks_pruned_3': {'weighted_acc': 41.91051136363637, 'total': 14080, 'correct': 5901}, 'mmlu_block_adapter_loss_blocks_pruned_4': {'total': 14080, 'correct': 6548, 'weighted_acc': 46.50568181818182}, 'block_9_l2_influence': 7.055303573608398, 'block_17_l1_influence': 741.5315551757812, 'block_5_relative_l1_influence': 0.7556303143501282, 'block_6_relative_l2_influence': 0.61346834897995, 'eval_block_adapter_loss_blocks_pruned_27': {'avg_loss': 11.478909852074796, 'avg_seq_perplexity': 97058.368852459, 'num_ex': 15616}, '_step': 337, 'block_3_shapley': -839.864540532071, 'block_15_shapley': 140.54978618698735, 'mmlu_relative_l2_blocks_pruned_0': {'weighted_acc': 45.79545454545455, 'total': 14080, 'correct': 6448}, 'block_19_shapley': 147.40721989575255, 'eval_cosine_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 7.903273285412397, 'avg_seq_perplexity': 3107.62243852459}, 'eval_shapley_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.143705774526127, 'avg_seq_perplexity': 189215.09836065577}, 'block_20_shapley_influence': -147.32222167266303, 'mmlu_relative_l1_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.027888438740715, 'avg_seq_perplexity': 7.882703937467982}, 'eval_block_adapter_loss_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.143705774526127, 'avg_seq_perplexity': 189215.09836065577}, 'block_1_l1_influence': 87.24056243896484, 'block_2_l2_influence': 1.898875713348389, 'block_27_l1_influence': 1221.0548095703125, 'block_3_relative_l1_influence': 0.8830476403236389, 'block_26_l1_influence': 1186.259765625, 'block_30_l2_influence': 47.73377990722656, 'mmlu_cosine_blocks_pruned_30': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_10_shapley_influence': -129.28269831211335, 'block_14_shapley_influence': -140.3887894935506, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_10_relative_l1_influence': 0.58807772397995, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 12.377744580878586, 'avg_seq_perplexity': 238616.1475409836}, 'block_4_shapley': -379.64388794155536, 'block_6_l1_influence': 252.8533935546875, 'block_22_l2_influence': 21.116064071655273, 'mmlu_relative_l2_blocks_pruned_12': {'total': 14080, 'correct': 4268, 'weighted_acc': 30.3125}, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 6298, 'weighted_acc': 44.73011363636363}, 'eval_shapley_blocks_pruned_27': {'avg_loss': 11.478909852074796, 'avg_seq_perplexity': 97058.368852459, 'num_ex': 15616}, 'block_29_relative_l2_influence': 0.278962105512619, 'block_13_shapley': 144.34408124159745, 'block_12_cosine_influence': 0.10924452543258668, 'block_21_relative_l2_influence': 0.33956632018089294, 'block_18_relative_l2_influence': 0.44405996799468994, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 12.111220062756148, 'avg_seq_perplexity': 183361.50819672132}, 'block_29_cosine_influence': 0.03388798236846924, 'block_26_shapley_influence': -165.0993668738232, 'eval_shapley_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.6555946225025613, 'avg_seq_perplexity': 14.846458560130635}, 'eval_cosine_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 5.940764380283043, 'avg_seq_perplexity': 433.3093621926229}, 'block_12_adapter_loss_influence': 1.9859437942504885, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_14_shapley': 140.3887894935506, 'block_2_cosine_influence': 0.1454983949661255, 'block_28_cosine_influence': 0.03331071138381958, 'block_10_relative_l2_influence': 0.5394776463508606, 'block_15_l1_influence': 621.2645263671875, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3359, 'weighted_acc': 23.85653409090909}, 'mmlu_shapley_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_18_relative_l1_influence': 0.46822184324264526, 'eval_block_adapter_loss_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 8.694635109823258, 'avg_seq_perplexity': 6834.109631147541}, 'block_29_relative_l1_influence': 0.2949555516242981, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 8.610467629354508, 'avg_seq_perplexity': 6052.524590163935}, 'block_9_cosine_influence': 0.128817617893219, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 3468, 'weighted_acc': 24.630681818181817}, 'block_21_relative_l1_influence': 0.35441216826438904, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3568, 'weighted_acc': 25.34090909090909}, 'block_12_relative_l2_influence': 0.4948393404483795, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.027888438740715, 'avg_seq_perplexity': 7.882703937467982}, 'mmlu_relative_l1_blocks_pruned_4': {'correct': 6248, 'weighted_acc': 44.375, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_8': {'total': 14080, 'correct': 5783, 'weighted_acc': 41.07244318181818}, 'mmlu_relative_l2_blocks_pruned_29': {'correct': 3429, 'weighted_acc': 24.353693181818183, 'total': 14080}, 'block_24_l2_influence': 22.095346450805664, 'block_20_cosine_influence': 0.06151849031448364, 'block_12_shapley_influence': -145.71050036722613, 'mmlu_block_adapter_loss_blocks_pruned_12': {'weighted_acc': 30.3125, 'total': 14080, 'correct': 4268}, 'block_8_cosine_influence': 0.13408488035202026, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 12.24116491098873, 'avg_seq_perplexity': 214732.37704918033}, 'eval_block_adapter_loss_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.2582582567558913, 'avg_seq_perplexity': 9.911221863793545}, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 10.963374903944672, 'avg_seq_perplexity': 59223.17213114754}, 'block_30_shapley_influence': -29.755182552081298, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 5783, 'weighted_acc': 41.07244318181818}, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 7.903273285412397, 'avg_seq_perplexity': 3107.62243852459}, 'mmlu_relative_l2_blocks_pruned_17': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_6_shapley': -129.05283439928485, 'eval_cosine_blocks_pruned_27': {'avg_seq_perplexity': 188394.32786885247, 'num_ex': 15616, 'avg_loss': 12.141071257044056}, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 11.984029801165471, 'avg_seq_perplexity': 162084.11475409835}, 'block_12_relative_l1_influence': 0.536065399646759, 'block_8_adapter_loss_influence': 2.040181795756022, 'block_19_l1_influence': 858.4620971679688, 'block_25_shapley_influence': -169.0698571756322, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 3224, 'weighted_acc': 22.897727272727273}, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3627, 'weighted_acc': 25.759943181818183}, 'mmlu_block_adapter_loss_blocks_pruned_2': {'total': 14080, 'correct': 6169, 'weighted_acc': 43.81392045454545}, 'block_11_cosine_influence': 0.1132473349571228, 'eval_cosine_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 10.584189493148052, 'avg_seq_perplexity': 40763.67622950819}, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 6297, 'weighted_acc': 44.72301136363637}, 'block_2_relative_l1_influence': 0.9285622239112854, 'block_0_adapter_loss_influence': 6.087149937947591, 'block_3_adapter_loss_influence': 5.475922266642253, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_cosine_blocks_pruned_7': {'avg_seq_perplexity': 24.533013015496927, 'num_ex': 15616, 'avg_loss': 3.1419209964939805}, 'eval_shapley_blocks_pruned_0': {'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616, 'avg_loss': 1.9205412317494877}, 'eval_shapley_blocks_pruned_9': {'avg_seq_perplexity': 74.93700371413935, 'num_ex': 15616, 'avg_loss': 4.228385550076844}, 'mmlu_cosine_blocks_pruned_12': {'weighted_acc': 30.3125, 'total': 14080, 'correct': 4268}, 'eval_shapley_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 10.9556634621542, 'avg_seq_perplexity': 61507.60655737705}, 'eval_relative_l2_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'mmlu_relative_l1_blocks_pruned_31': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 3468, 'weighted_acc': 24.630681818181817}, 'block_12_shapley': 145.71050036722613, 'block_11_shapley_influence': -145.5177788055071, 'block_19_relative_l2_influence': 0.402516633272171, 'eval_relative_l2_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 11.273713659067624, 'avg_seq_perplexity': 84641.16393442624}, 'eval_block_adapter_loss_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 13.72322657850922, 'avg_seq_perplexity': 948263.2786885246}, 'mmlu_block_adapter_loss_blocks_pruned_10': {'total': 14080, 'correct': 5176, 'weighted_acc': 36.76136363636363}, 'block_16_cosine_influence': 0.1062297821044922, 'mmlu_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_25_adapter_loss_influence': 1.9445754686991377, 'eval_block_adapter_loss_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 3.1250142582127305, 'avg_seq_perplexity': 25.399482101690573}, 'block_25_shapley': 169.0698571756322, 'eval_shapley_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 8.488525390625, 'avg_seq_perplexity': 5137.1224385245905}, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.1194913270043547, 'avg_seq_perplexity': 8.633537917840677}, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 7.064588202804815, 'avg_seq_perplexity': 1368.189805327869}, 'mmlu_block_adapter_loss_blocks_pruned_27': {'total': 14080, 'correct': 3441, 'weighted_acc': 24.438920454545453}, 'block_14_l1_influence': 545.277587890625, 'eval_cosine_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 11.6282708840292, 'avg_seq_perplexity': 115089.11475409837}, 'block_2_relative_l2_influence': 0.7215847373008728, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 6248, 'weighted_acc': 44.375}, 'eval_shapley_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 10.906230989049693, 'avg_seq_perplexity': 55523.99180327869}, 'eval_block_adapter_loss_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.962783438260438, 'avg_seq_perplexity': 7.395486800397029}, 'block_4_l1_influence': 178.8604736328125, 'block_23_cosine_influence': 0.036542296409606934, 'eval_cosine_blocks_pruned_3': {'avg_seq_perplexity': 8.718498855340677, 'num_ex': 15616, 'avg_loss': 2.1294363053118595}, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_7': {'weighted_acc': 43.40909090909091, 'total': 14080, 'correct': 6112}, 'mmlu_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3236, 'weighted_acc': 22.982954545454547}, 'block_19_relative_l1_influence': 0.4215724170207978, 'eval_shapley_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 10.932125904521005, 'avg_seq_perplexity': 57897.88114754098}, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 6362, 'weighted_acc': 45.18465909090909}, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 13.183327596695698, 'avg_seq_perplexity': 550401.0491803279}, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 12.038861384157274, 'avg_seq_perplexity': 178022.8524590164}, 'block_7_l1_influence': 292.6295471191406, 'eval_shapley_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 9.35579894018955, 'avg_seq_perplexity': 12971.08606557377}, 'block_15_relative_l2_influence': 0.5085791349411011, 'eval_shapley_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 12.118614321849384, 'avg_seq_perplexity': 184346.09836065577}, 'block_17_relative_l2_influence': 0.44725266098976135, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 6316, 'weighted_acc': 44.85795454545455}, 'eval_block_adapter_loss_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.112792218317751, 'avg_seq_perplexity': 8.573690445696721}, 'mmlu_block_adapter_loss_blocks_pruned_7': {'total': 14080, 'correct': 6297, 'weighted_acc': 44.72301136363637}, 'mmlu_block_adapter_loss_blocks_pruned_23': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'block_7_shapley': 54.83096692767191, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 11.98005150966957, 'avg_seq_perplexity': 160784.34426229508}, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.9480420722336063, 'avg_seq_perplexity': 55.92989161757172}, 'eval_relative_l1_blocks_pruned_29': {'avg_loss': 12.33418749199539, 'avg_seq_perplexity': 229473.04918032783, 'num_ex': 15616}, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, '_wandb': {'runtime': 2515}, 'block_26_cosine_influence': 0.03331249952316284, 'block_15_relative_l1_influence': 0.5436901450157166, 'mmlu_shapley_blocks_pruned_2': {'total': 14080, 'correct': 6254, 'weighted_acc': 44.41761363636363}, 'block_1_adapter_loss_influence': 5.858519236246745, 'block_13_adapter_loss_influence': 1.9870713551839192, 'eval_relative_l2_blocks_pruned_31': {'avg_seq_perplexity': 183361.50819672132, 'num_ex': 15616, 'avg_loss': 12.111220062756148}, 'block_29_shapley': 113.35340025988968, 'block_9_l1_influence': 358.3560791015625, 'block_18_l1_influence': 822.3768310546875, 'block_22_adapter_loss_influence': 1.957947572072347, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 4032, 'weighted_acc': 28.636363636363637}, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3223, 'weighted_acc': 22.890625}, 'block_17_relative_l1_influence': 0.4743431508541107, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 6224, 'weighted_acc': 44.20454545454545}, 'eval_relative_l2_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 11.290911565061476, 'avg_seq_perplexity': 82165.61475409837}, 'mmlu_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3259, 'weighted_acc': 23.146306818181817}, 'eval_relative_l1_blocks_pruned_7': {'avg_seq_perplexity': 24.533013015496927, 'num_ex': 15616, 'avg_loss': 3.1419209964939805}, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 12.115475513896005, 'avg_seq_perplexity': 185132.4426229508}, 'eval_cosine_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.9480420722336063, 'avg_seq_perplexity': 55.92989161757172}, 'eval_cosine_blocks_pruned_10': {'avg_loss': 4.997542584528689, 'avg_seq_perplexity': 164.5195472592213, 'num_ex': 15616}, 'block_8_relative_l2_influence': 0.5692906379699707, 'mmlu_shapley_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_31_relative_l2_influence': 1.0167038440704346, 'block_31_cosine_influence': 0.3075296878814697, 'eval_cosine_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.630713540999616, 'avg_seq_perplexity': 14.559477258901127}, 'mmlu_shapley_blocks_pruned_28': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 11.459836866034836, 'avg_seq_perplexity': 96648.4262295082}, 'eval_block_adapter_loss_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 7.064588202804815, 'avg_seq_perplexity': 1368.189805327869}, 'block_17_shapley_influence': -141.01735438967265, 'eval_cosine_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.143705774526127, 'avg_seq_perplexity': 189215.09836065577}, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_21_l1_influence': 954.6445922851562, 'block_27_cosine_influence': 0.029951035976409912, 'block_31_relative_l1_influence': 0.9233931303024292, 'eval_relative_l1_blocks_pruned_11': {'avg_loss': 5.806449014632428, 'avg_seq_perplexity': 379.76712986680326, 'num_ex': 15616}, '_timestamp': 1713932649.5151904, 'block_21_shapley': 158.14425874397315, 'block_3_l2_influence': 2.720334529876709, 'block_8_relative_l1_influence': 0.6286010146141052, 'mmlu_block_adapter_loss_blocks_pruned_6': {'total': 14080, 'correct': 6316, 'weighted_acc': 44.85795454545455}, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.457234617139473, 'avg_seq_perplexity': 33.738633452868854}, 'mmlu_relative_l2_blocks_pruned_2': {'weighted_acc': 43.81392045454545, 'total': 14080, 'correct': 6169}, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 12.2807367043417, 'avg_seq_perplexity': 220488.18032786885}, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 5176, 'weighted_acc': 36.76136363636363}, 'block_8_l1_influence': 325.3686218261719, 'block_18_cosine_influence': 0.07557201385498047, 'eval_relative_l1_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.267617897909196, 'avg_seq_perplexity': 10.008222736296108}, 'mmlu_block_adapter_loss_blocks_pruned_1': {'total': 14080, 'correct': 6362, 'weighted_acc': 45.18465909090909}, 'block_30_cosine_influence': 0.06042414903640747, 'eval_cosine_blocks_pruned_24': {'avg_loss': 11.984029801165471, 'avg_seq_perplexity': 162084.11475409835, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 5685, 'weighted_acc': 40.37642045454545}, 'block_29_shapley_influence': -113.35340025988968, 'block_23_relative_l1_influence': 0.3055446147918701, 'block_18_shapley_influence': -140.7521778216926, 'block_7_relative_l2_influence': 0.5988365411758423, 'block_9_relative_l2_influence': 0.5496350526809692, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3246, 'weighted_acc': 23.053977272727273}, 'block_16_relative_l2_influence': 0.5378350615501404, 'block_5_cosine_influence': 0.1501924991607666, 'block_5_shapley_influence': 197.87327889601383, 'block_7_shapley_influence': -54.83096692767191, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 4.997542584528689, 'avg_seq_perplexity': 164.5195472592213}, 'eval_block_adapter_loss_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 3.1419209964939805, 'avg_seq_perplexity': 24.533013015496927}, 'mmlu_block_adapter_loss_blocks_pruned_3': {'weighted_acc': 45.38352272727273, 'total': 14080, 'correct': 6390}, 'mmlu_block_adapter_loss_blocks_pruned_31': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_6_l2_influence': 4.99418830871582, 'block_19_shapley_influence': -147.40721989575255, 'eval_cosine_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 9.560111624295594, 'avg_seq_perplexity': 15294.766393442624}, 'eval_shapley_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 12.3282720847208, 'avg_seq_perplexity': 227987.68852459016}, 'block_9_adapter_loss_influence': 2.0061853726704917, 'mmlu_shapley_blocks_pruned_14': {'total': 14080, 'correct': 3480, 'weighted_acc': 24.71590909090909}, 'block_16_relative_l1_influence': 0.5747866630554199, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_21_l2_influence': 18.971025466918945, 'block_7_relative_l1_influence': 0.6601037383079529, 'block_9_relative_l1_influence': 0.6046764850616455, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 11.64439417104252, 'avg_seq_perplexity': 116332.82786885246}, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 11.62910936699539, 'avg_seq_perplexity': 112915.84426229508}, 'block_16_l1_influence': 749.4442749023438, 'block_13_shapley_influence': -144.34408124159745, 'block_23_relative_l2_influence': 0.2882755994796753, 'block_17_cosine_influence': 0.08392369747161865, 'mmlu_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3302, 'weighted_acc': 23.451704545454547}, 'mmlu_block_adapter_loss_blocks_pruned_14': {'total': 14080, 'correct': 3651, 'weighted_acc': 25.930397727272727}, 'block_31_shapley_influence': 216.35587550875965, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3227, 'weighted_acc': 22.91903409090909}, 'eval_shapley_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 9.40062475986168, 'avg_seq_perplexity': 13406.23463114754}, 'eval_block_adapter_loss_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 11.94169641713627, 'avg_seq_perplexity': 154440.62295081967}, 'mmlu_cosine_blocks_pruned_11': {'correct': 5447, 'weighted_acc': 38.68607954545455, 'total': 14080}, 'block_4_relative_l2_influence': 0.707423985004425, 'block_30_relative_l1_influence': 0.38664719462394714, 'mmlu_relative_l2_blocks_pruned_5': {'correct': 6224, 'weighted_acc': 44.20454545454545, 'total': 14080}, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.143705774526127, 'avg_seq_perplexity': 189215.09836065577}, 'eval_block_adapter_loss_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 11.071606245197234, 'avg_seq_perplexity': 69446.88524590163}, 'block_6_cosine_influence': 0.14377838373184204, 'mmlu_cosine_blocks_pruned_7': {'correct': 6297, 'weighted_acc': 44.72301136363637, 'total': 14080}, 'eval_cosine_blocks_pruned_19': {'avg_seq_perplexity': 67283.58606557376, 'num_ex': 15616, 'avg_loss': 11.09453845414959}, 'block_28_adapter_loss_influence': 1.945295492808024, 'eval_relative_l1_blocks_pruned_9': {'avg_loss': 3.9480420722336063, 'avg_seq_perplexity': 55.92989161757172, 'num_ex': 15616}, 'eval_cosine_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 8.610467629354508, 'avg_seq_perplexity': 6052.524590163935}, 'block_28_l2_influence': 28.022443771362305, 'block_9_shapley_influence': -130.51855679865807, 'eval_cosine_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 11.64439417104252, 'avg_seq_perplexity': 116332.82786885246}, 'block_30_relative_l2_influence': 0.37149354815483093, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 6109, 'weighted_acc': 43.38778409090909}, 'eval_relative_l1_blocks_pruned_15': {'avg_loss': 9.560111624295594, 'avg_seq_perplexity': 15294.766393442624, 'num_ex': 15616}, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3302, 'weighted_acc': 23.451704545454547}, 'mmlu_block_adapter_loss_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.962783438260438, 'avg_seq_perplexity': 7.395486800397029}, 'block_4_relative_l1_influence': 0.8512150049209595, 'eval_shapley_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 10.564274021836578, 'avg_seq_perplexity': 41127.03278688525}, 'mmlu_relative_l2_blocks_pruned_21': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_20_l1_influence': 983.1239624023438, 'block_24_l1_influence': 1078.9007568359375, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 6298, 'weighted_acc': 44.73011363636363}, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 6353, 'weighted_acc': 45.12073863636363}, 'eval_shapley_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 5.615844226274334, 'avg_seq_perplexity': 314.4474257172131}, 'block_17_shapley': 141.01735438967265, 'block_14_cosine_influence': 0.10573846101760864, 'eval_cosine_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.267617897909196, 'avg_seq_perplexity': 10.008222736296108}, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_block_adapter_loss_blocks_pruned_30': {'total': 14080, 'correct': 3627, 'weighted_acc': 25.759943181818183}, 'block_16_shapley_influence': -115.35963913574008, 'block_24_relative_l1_influence': 0.29699382185935974, 'block_28_relative_l2_influence': 0.27732375264167786, 'block_1_relative_l2_influence': 1.7154526710510254, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.1294363053118595, 'avg_seq_perplexity': 8.718498855340677}, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 11.94517041816086, 'avg_seq_perplexity': 156992.4262295082}, 'block_15_l2_influence': 12.254308700561523, 'block_24_shapley_influence': -165.63343285873373, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 5738, 'weighted_acc': 40.75284090909091}, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3618, 'weighted_acc': 25.696022727272727}, 'block_17_adapter_loss_influence': 1.9917778968811035, 'eval_block_adapter_loss_blocks_pruned_19': {'avg_loss': 10.963374903944672, 'avg_seq_perplexity': 59223.17213114754, 'num_ex': 15616}, 'block_28_relative_l1_influence': 0.2919364869594574, 'block_27_adapter_loss_influence': 1.944750150044759, 'eval_relative_l1_blocks_pruned_0': {'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616}, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 5176, 'weighted_acc': 36.76136363636363}, 'eval_cosine_blocks_pruned_16': {'avg_loss': 10.352277912077357, 'avg_seq_perplexity': 33539.75614754098, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 6399, 'weighted_acc': 45.44744318181818}, 'block_24_relative_l2_influence': 0.29034122824668884, 'block_0_l1_influence': 32.94081115722656, 'block_17_l2_influence': 14.62705421447754, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_27_shapley': 158.66461809091663, 'mmlu_shapley_blocks_pruned_20': {'correct': 3236, 'weighted_acc': 22.982954545454547, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_20': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_1_relative_l1_influence': 1.3041073083877563, 'mmlu_shapley_blocks_pruned_13': {'total': 14080, 'correct': 3577, 'weighted_acc': 25.404829545454547}, 'block_19_adapter_loss_influence': 1.9807759920756025, 'eval_block_adapter_loss_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 7.903273285412397, 'avg_seq_perplexity': 3107.62243852459}, 'block_28_shapley': 129.7615181489657, 'block_20_relative_l2_influence': 0.4098089933395386, 'eval_relative_l1_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 12.377744580878586, 'avg_seq_perplexity': 238616.1475409836}, 'eval_block_adapter_loss_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 5.940764380283043, 'avg_seq_perplexity': 433.3093621926229}, 'mmlu_block_adapter_loss_blocks_pruned_24': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_cosine_blocks_pruned_9': {'total': 14080, 'correct': 6244, 'weighted_acc': 44.34659090909091}, 'eval_cosine_blocks_pruned_20': {'avg_seq_perplexity': 82165.61475409837, 'num_ex': 15616, 'avg_loss': 11.290911565061476}, 'eval_shapley_blocks_pruned_5': {'avg_loss': 2.4500037021324284, 'avg_seq_perplexity': 12.045909443839651, 'num_ex': 15616}, 'block_12_l1_influence': 445.1312561035156, 'eval_cosine_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 12.2807367043417, 'avg_seq_perplexity': 220488.18032786885}, 'eval_block_adapter_loss_blocks_pruned_22': {'avg_seq_perplexity': 116332.82786885246, 'num_ex': 15616, 'avg_loss': 11.64439417104252}, 'block_7_l2_influence': 5.795175552368164, 'mmlu_cosine_blocks_pruned_5': {'weighted_acc': 44.20454545454545, 'total': 14080, 'correct': 6224}, 'block_22_relative_l1_influence': 0.34519198536872864}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'use_sft': True, 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 800, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_sft_eval', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'use_logit_loss': False, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_sft_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_sft_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 32, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 500}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_32_sft_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine
4,"{'eval_relative_l2_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 9.966690813908812, 'avg_seq_perplexity': 21713.34631147541}, 'eval_block_adapter_loss_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 10.209479660284323, 'avg_seq_perplexity': 27531.52254098361}, 'block_15_shapley_influence': -183.03603563898355, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'eval_block_adapter_loss_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 5.431140336834017, 'avg_seq_perplexity': 252.9312403944672}, 'block_17_l1_influence': 741.5315551757812, 'block_30_l2_influence': 47.73377990722656, 'eval_cosine_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 10.08943151255123, 'avg_seq_perplexity': 24489.340163934427}, 'eval_block_adapter_loss_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.976593267722208, 'avg_seq_perplexity': 7.499905945824795}, 'eval_block_adapter_loss_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.868916245757557, 'avg_seq_perplexity': 56.0718774013832}, 'block_24_relative_l2_influence': 0.29034122824668884, 'block_25_relative_l1_influence': 0.2738480865955353, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 9.910254306480534, 'avg_seq_perplexity': 20611.79713114754}, 'eval_relative_l2_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 10.124992995965677, 'avg_seq_perplexity': 25408.924180327867}, 'block_1_adapter_loss_influence': 7.341087341308594, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 9.854890416880124, 'avg_seq_perplexity': 19470.39549180328}, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3782, 'weighted_acc': 26.860795454545453}, '_wandb': {'runtime': 2514}, 'block_15_l2_influence': 12.254308700561523, 'eval_shapley_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 11.60457823706455, 'avg_seq_perplexity': 110032.77049180328}, 'block_13_relative_l1_influence': 0.5478932857513428, 'block_22_shapley': 226.7853294277704, 'block_26_l1_influence': 1186.259765625, 'block_26_relative_l1_influence': 0.28666070103645325, 'block_5_shapley_influence': 503.7218087321969, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 10.5199945168417, 'avg_seq_perplexity': 37508.52049180328}, 'block_22_l1_influence': 1036.4525146484375, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 3867, 'weighted_acc': 27.464488636363637}, 'mmlu_cosine_blocks_pruned_16': {'correct': 3784, 'weighted_acc': 26.875, 'total': 14080}, 'block_18_adapter_loss_influence': 2.0141148567199707, 'mmlu_block_adapter_loss_blocks_pruned_10': {'correct': 4749, 'weighted_acc': 33.72869318181818, 'total': 14080}, 'eval_relative_l2_blocks_pruned_8': {'avg_seq_perplexity': 33.830046106557376, 'num_ex': 15616, 'avg_loss': 3.396017355997054}, 'eval_relative_l1_blocks_pruned_24': {'avg_loss': 10.125551317558914, 'avg_seq_perplexity': 25391.805327868853, 'num_ex': 15616}, 'block_24_l1_influence': 1078.9007568359375, 'block_13_cosine_influence': 0.10998404026031494, 'block_17_cosine_influence': 0.08392369747161865, 'eval_shapley_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 10.197619829021516, 'avg_seq_perplexity': 27197.840163934427}, 'mmlu_relative_l2_blocks_pruned_3': {'weighted_acc': 42.77698863636363, 'total': 14080, 'correct': 6023}, 'mmlu_block_adapter_loss_blocks_pruned_22': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_23_cosine_influence': 0.036542296409606934, 'eval_cosine_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 10.124992995965677, 'avg_seq_perplexity': 25408.924180327867}, 'mmlu_cosine_blocks_pruned_25': {'total': 14080, 'correct': 3478, 'weighted_acc': 24.701704545454547}, 'mmlu_shapley_blocks_pruned_12': {'total': 14080, 'correct': 3953, 'weighted_acc': 28.07528409090909}, 'block_14_adapter_loss_influence': 2.0719615618387857, 'mmlu_block_adapter_loss_blocks_pruned_6': {'correct': 6409, 'weighted_acc': 45.51846590909091, 'total': 14080}, 'block_16_cosine_influence': 0.1062297821044922, 'block_28_shapley_influence': -213.61252446200265, 'eval_cosine_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 10.17880699282787, 'avg_seq_perplexity': 26806.118852459014}, 'mmlu_relative_l1_blocks_pruned_10': {'correct': 4749, 'weighted_acc': 33.72869318181818, 'total': 14080}, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 6406, 'weighted_acc': 45.49715909090909}, 'block_1_relative_l1_influence': 1.3041073083877563, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 5902, 'weighted_acc': 41.91761363636363}, 'block_3_shapley': -718.1971319888228, 'block_4_l1_influence': 178.8604736328125, 'block_29_shapley_influence': -194.8425739644676, 'mmlu_cosine_blocks_pruned_20': {'weighted_acc': 25, 'total': 14080, 'correct': 3520}, 'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_1_l1_influence': 87.24056243896484, 'block_11_cosine_influence': 0.1132473349571228, 'eval_shapley_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.5874273581583, 'avg_seq_perplexity': 108159.8606557377}, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3477, 'weighted_acc': 24.694602272727273}, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 10.385226890689037, 'avg_seq_perplexity': 33008.19877049181}, 'eval_relative_l2_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 11.415198154136784, 'avg_seq_perplexity': 91144.83606557376}, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3777, 'weighted_acc': 26.82528409090909}, 'mmlu_relative_l2_blocks_pruned_32': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_12_shapley': 163.50223651880864, 'block_24_shapley': 239.32655356904513, 'block_11_shapley_influence': -132.519980480594, 'block_17_adapter_loss_influence': 2.034373919169108, 'mmlu_block_adapter_loss_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 3.0541269271100155, 'avg_seq_perplexity': 23.387557232966188}, 'block_18_l2_influence': 16.233057022094727, 'eval_shapley_blocks_pruned_1': {'avg_seq_perplexity': 7.496112260662142, 'num_ex': 15616, 'avg_loss': 1.976507968589908}, 'block_1_relative_l2_influence': 1.7154526710510254, 'block_28_relative_l1_influence': 0.2919364869594574, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 4930, 'weighted_acc': 35.01420454545455}, 'mmlu_block_adapter_loss_blocks_pruned_1': {'total': 14080, 'correct': 6344, 'weighted_acc': 45.05681818181818}, 'mmlu_block_adapter_loss_blocks_pruned_29': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_cosine_blocks_pruned_13': {'avg_loss': 8.81140637006916, 'avg_seq_perplexity': 7123.087602459016, 'num_ex': 15616}, 'eval_cosine_blocks_pruned_16': {'avg_loss': 10.823940589779712, 'avg_seq_perplexity': 51303.25, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_21': {'total': 14080, 'correct': 3777, 'weighted_acc': 26.82528409090909}, 'block_18_relative_l1_influence': 0.46822184324264526, 'block_2_shapley_influence': 949.749944298498, 'mmlu_block_adapter_loss_blocks_pruned_9': {'weighted_acc': 37.79829545454545, 'total': 14080, 'correct': 5322}, 'block_24_adapter_loss_influence': 1.9588727951049805, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.976593267722208, 'avg_seq_perplexity': 7.499905945824795}, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 3867, 'weighted_acc': 27.464488636363637}, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3520, 'weighted_acc': 25}, 'block_19_l2_influence': 17.010658264160156, 'block_21_l1_influence': 954.6445922851562, 'eval_shapley_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0500774696225026, 'avg_seq_perplexity': 8.060167656570185}, 'mmlu_shapley_blocks_pruned_14': {'weighted_acc': 35.21306818181818, 'total': 14080, 'correct': 4958}, 'block_21_shapley': 228.55235567272348, 'block_22_shapley_influence': -226.7853294277704, 'block_20_relative_l2_influence': 0.4098089933395386, 'block_7_adapter_loss_influence': 3.28792667388916, 'eval_relative_l1_blocks_pruned_4': {'avg_loss': 2.3414251608926744, 'avg_seq_perplexity': 10.832373447105534, 'num_ex': 15616}, 'eval_relative_l1_blocks_pruned_6': {'avg_loss': 2.8184944528048157, 'avg_seq_perplexity': 18.10168657146516, 'num_ex': 15616}, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_6_shapley': -343.5038812301492, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 4696, 'weighted_acc': 33.35227272727273}, 'block_10_relative_l2_influence': 0.5394776463508606, 'block_12_adapter_loss_influence': 2.0877914428710938, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3513, 'weighted_acc': 24.95028409090909}, 'block_21_relative_l2_influence': 0.33956632018089294, 'block_30_relative_l2_influence': 0.37149354815483093, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 10.08943151255123, 'avg_seq_perplexity': 24489.340163934427}, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_block_adapter_loss_blocks_pruned_29': {'avg_loss': 11.38970446977459, 'avg_seq_perplexity': 89029.66393442624, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.5874273581583, 'avg_seq_perplexity': 108159.8606557377}, 'block_20_l1_influence': 983.1239624023438, 'block_4_relative_l1_influence': 0.8512150049209595, 'block_9_relative_l1_influence': 0.6046764850616455, 'block_22_relative_l2_influence': 0.33816373348236084, 'block_5_adapter_loss_influence': 4.326066335042317, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'block_23_l2_influence': 20.16440200805664, 'eval_cosine_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_shapley_blocks_pruned_7': {'avg_seq_perplexity': 23.65932577164447, 'num_ex': 15616, 'avg_loss': 3.1048138727907273}, 'eval_shapley_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 11.257081078701331, 'avg_seq_perplexity': 77902.39344262295}, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 5322, 'weighted_acc': 37.79829545454545}, 'eval_block_adapter_loss_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 10.856868556288422, 'avg_seq_perplexity': 52624.60655737705}, '_step': 337, 'block_12_cosine_influence': 0.10924452543258668, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 6181, 'weighted_acc': 43.89914772727273}, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3615, 'weighted_acc': 25.67471590909091}, 'block_4_relative_l2_influence': 0.707423985004425, 'block_9_relative_l2_influence': 0.5496350526809692, 'block_22_adapter_loss_influence': 1.9753190676371255, 'block_10_shapley': 106.59414988563908, 'block_18_shapley': 207.9704442165232, 'block_13_l2_influence': 9.899110794067385, 'block_4_shapley_influence': 693.2243082202891, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0500774696225026, 'avg_seq_perplexity': 8.060167656570185}, 'eval_block_adapter_loss_blocks_pruned_6': {'avg_loss': 2.861942478867828, 'avg_seq_perplexity': 20.101164270619876, 'num_ex': 15616}, 'block_5_l2_influence': 4.297894477844238, 'block_8_l2_influence': 6.41993522644043, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 4413, 'weighted_acc': 31.342329545454547}, 'eval_shapley_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 7.114459428630892, 'avg_seq_perplexity': 1474.0550717213114}, 'block_30_cosine_influence': 0.06042414903640747, 'eval_shapley_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 9.617442646964651, 'avg_seq_perplexity': 15573.328893442624}, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 4930, 'weighted_acc': 35.01420454545455}, 'mmlu_block_adapter_loss_blocks_pruned_15': {'total': 14080, 'correct': 3868, 'weighted_acc': 27.47159090909091}, 'block_14_l2_influence': 10.72826099395752, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_shapley_blocks_pruned_10': {'weighted_acc': 27.769886363636363, 'total': 14080, 'correct': 3910}, 'block_28_relative_l2_influence': 0.27732375264167786, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3520, 'weighted_acc': 25}, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 3867, 'weighted_acc': 27.464488636363637}, 'eval_cosine_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.868916245757557, 'avg_seq_perplexity': 56.0718774013832}, 'block_18_relative_l2_influence': 0.44405996799468994, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 10.03362536821209, 'avg_seq_perplexity': 23173.991803278688}, 'block_30_shapley': 105.70776280921, 'block_0_l2_influence': 1.4092068672180176, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 10.294193455430328, 'avg_seq_perplexity': 30046.965163934427}, 'block_0_l1_influence': 32.94081115722656, 'eval_cosine_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 5.431140336834017, 'avg_seq_perplexity': 252.9312403944672}, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 4749, 'weighted_acc': 33.72869318181818}, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 10.50993872470543, 'avg_seq_perplexity': 37203.0368852459}, 'mmlu_relative_l1_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_31_l1_influence': 5721.15966796875, 'eval_relative_l1_blocks_pruned_25': {'avg_seq_perplexity': 26806.118852459014, 'num_ex': 15616, 'avg_loss': 10.17880699282787}, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 7.779824178726947, 'avg_seq_perplexity': 2588.921362704918}, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3777, 'weighted_acc': 26.82528409090909}, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'total': 14080, 'correct': 3867, 'weighted_acc': 27.464488636363637}, 'block_25_shapley': 248.553345258518, 'eval_cosine_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 10.84516881723873, 'avg_seq_perplexity': 51969.13524590164}, 'eval_relative_l1_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 10.477679143186476, 'avg_seq_perplexity': 36663.79918032787}, 'mmlu_relative_l1_blocks_pruned_23': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_8_l1_influence': 325.3686218261719, 'block_28_l1_influence': 1383.08984375, 'eval_cosine_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 10.038265040663422, 'avg_seq_perplexity': 23338.430327868853}, 'eval_shapley_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 10.038265040663422, 'avg_seq_perplexity': 23338.430327868853}, 'block_25_cosine_influence': 0.0308610200881958, 'eval_block_adapter_loss_blocks_pruned_7': {'avg_loss': 3.0541269271100155, 'avg_seq_perplexity': 23.387557232966188, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 8.81140637006916, 'avg_seq_perplexity': 7123.087602459016}, 'block_9_adapter_loss_influence': 2.3082982699076333, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 5661, 'weighted_acc': 40.20596590909091}, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 6023, 'weighted_acc': 42.77698863636363}, 'eval_cosine_blocks_pruned_24': {'avg_loss': 10.125551317558914, 'avg_seq_perplexity': 25391.805327868853, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3768, 'weighted_acc': 26.761363636363637}, 'eval_shapley_blocks_pruned_14': {'avg_seq_perplexity': 7746.7786885245905, 'num_ex': 15616, 'avg_loss': 8.893235503650102}, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.165095344918673, 'avg_seq_perplexity': 9.042207311411373}, 'mmlu_block_adapter_loss_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_27_l1_influence': 1221.0548095703125, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 6344, 'weighted_acc': 45.05681818181818}, 'eval_cosine_blocks_pruned_18': {'avg_loss': 10.409598928983094, 'avg_seq_perplexity': 33670.54303278688, 'num_ex': 15616}, 'block_5_relative_l1_influence': 0.7556303143501282, 'mmlu_block_adapter_loss_blocks_pruned_0': {'correct': 6448, 'weighted_acc': 45.79545454545455, 'total': 14080}, 'eval_cosine_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.705690727859247, 'avg_seq_perplexity': 16.445340516137296}, 'block_21_relative_l1_influence': 0.35441216826438904, 'block_30_relative_l1_influence': 0.38664719462394714, 'mmlu_relative_l2_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_0_adapter_loss_influence': 7.562415440877278, 'block_22_relative_l1_influence': 0.34519198536872864, 'block_8_adapter_loss_influence': 2.4454673131306968, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 9.424004226434429, 'avg_seq_perplexity': 12852.105532786883}, '_timestamp': 1713932646.7228663, 'block_4_shapley': -693.2243082202891, 'block_12_l2_influence': 8.752748489379883, 'mmlu_cosine_blocks_pruned_12': {'weighted_acc': 34.69460227272727, 'total': 14080, 'correct': 4885}, 'block_20_relative_l1_influence': 0.4247533082962036, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_block_adapter_loss_blocks_pruned_15': {'avg_seq_perplexity': 27225.34631147541, 'num_ex': 15616, 'avg_loss': 10.188383508901127}, 'block_22_l2_influence': 21.116064071655273, 'block_28_l2_influence': 28.022443771362305, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_5_relative_l2_influence': 0.6493698358535767, 'block_18_shapley_influence': -207.9704442165232, 'mmlu_shapley_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_10_relative_l1_influence': 0.58807772397995, 'block_10_adapter_loss_influence': 2.234263261159261, 'mmlu_block_adapter_loss_blocks_pruned_5': {'total': 14080, 'correct': 6491, 'weighted_acc': 46.10085227272727}, 'block_13_l1_influence': 500.4615478515625, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3626, 'weighted_acc': 25.75284090909091}, 'mmlu_cosine_blocks_pruned_31': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.396017355997054, 'avg_seq_perplexity': 33.830046106557376}, 'mmlu_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_7_shapley': -260.73869947336055, 'block_27_l2_influence': 24.068021774291992, 'block_6_shapley_influence': 343.5038812301492, 'block_7_relative_l1_influence': 0.6601037383079529, 'mmlu_shapley_blocks_pruned_13': {'total': 14080, 'correct': 5048, 'weighted_acc': 35.85227272727273}, 'block_31_adapter_loss_influence': 2.299584706624349, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 10.267612144595288, 'avg_seq_perplexity': 29319.68442622951}, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3720, 'weighted_acc': 26.420454545454547}, 'block_4_l2_influence': 3.587404727935791, 'block_4_cosine_influence': 0.15160441398620603, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 6210, 'weighted_acc': 44.10511363636363}, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 5661, 'weighted_acc': 40.20596590909091}, 'block_20_cosine_influence': 0.06151849031448364, 'eval_shapley_blocks_pruned_17': {'avg_loss': 9.74530529585041, 'avg_seq_perplexity': 17504.758196721312, 'num_ex': 15616}, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3736, 'weighted_acc': 26.53409090909091}, 'block_23_shapley': 239.45529828917591, 'block_9_l1_influence': 358.3560791015625, 'eval_shapley_blocks_pruned_5': {'avg_seq_perplexity': 11.926591716828892, 'num_ex': 15616, 'avg_loss': 2.4398393474641393}, 'block_7_relative_l2_influence': 0.5988365411758423, 'block_12_shapley_influence': -163.50223651880864, 'eval_cosine_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 10.026816446273052, 'avg_seq_perplexity': 23118.84631147541}, 'eval_shapley_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 9.949087674500513, 'avg_seq_perplexity': 21320.831967213115}, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 10.294193455430328, 'avg_seq_perplexity': 30046.965163934427}, 'block_8_shapley_influence': -21.651065948189, 'mmlu_cosine_blocks_pruned_2': {'weighted_acc': 44.73011363636363, 'total': 14080, 'correct': 6298}, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 6180, 'weighted_acc': 43.89204545454545}, 'eval_relative_l2_blocks_pruned_15': {'avg_seq_perplexity': 36663.79918032787, 'num_ex': 15616, 'avg_loss': 10.477679143186476}, 'eval_block_adapter_loss_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0500774696225026, 'avg_seq_perplexity': 8.060167656570185}, 'block_21_l2_influence': 18.971025466918945, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 7.779824178726947, 'avg_seq_perplexity': 2588.921362704918}, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 10.17880699282787, 'avg_seq_perplexity': 26806.118852459014}, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_24_shapley_influence': -239.32655356904513, 'eval_shapley_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 9.697049500512296, 'avg_seq_perplexity': 16804.679303278688}, 'block_4_adapter_loss_influence': 5.354758580525716, 'mmlu_relative_l1_blocks_pruned_3': {'weighted_acc': 44.69460227272727, 'total': 14080, 'correct': 6293}, 'block_16_l1_influence': 749.4442749023438, 'block_16_adapter_loss_influence': 2.08527406056722, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3466, 'weighted_acc': 24.616477272727273}, 'block_20_adapter_loss_influence': 2.0005954106648765, 'block_17_shapley': 193.66061790912389, 'block_29_cosine_influence': 0.03388798236846924, 'block_6_l1_influence': 252.8533935546875, 'block_26_cosine_influence': 0.03331249952316284, 'eval_cosine_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.8184944528048157, 'avg_seq_perplexity': 18.10168657146516}, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 9.424004226434429, 'avg_seq_perplexity': 12852.105532786883}, 'block_15_cosine_influence': 0.10584920644760132, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 6437, 'weighted_acc': 45.71732954545455}, 'mmlu_shapley_blocks_pruned_27': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_30_adapter_loss_influence': 1.9953742027282717, 'block_27_shapley': 242.6504832224179, 'eval_cosine_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 6.654895219646517, 'avg_seq_perplexity': 863.8954918032787}, 'mmlu_shapley_blocks_pruned_22': {'weighted_acc': 24.95028409090909, 'total': 14080, 'correct': 3513}, 'eval_block_adapter_loss_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.396017355997054, 'avg_seq_perplexity': 33.830046106557376}, 'block_26_l2_influence': 24.85858726501465, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 3750, 'weighted_acc': 26.633522727272727}, 'mmlu_shapley_blocks_pruned_23': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'block_16_shapley': 162.67585221029094, 'block_10_l1_influence': 396.1690979003906, 'block_24_cosine_influence': 0.03478497266769409, 'eval_shapley_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 11.112064549180328, 'avg_seq_perplexity': 67419.51639344262}, 'block_31_l2_influence': 135.42071533203125, 'eval_block_adapter_loss_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 10.038265040663422, 'avg_seq_perplexity': 23338.430327868853}, 'eval_relative_l1_blocks_pruned_31': {'avg_loss': 11.732122702676742, 'avg_seq_perplexity': 125114.40163934426, 'num_ex': 15616}, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_block_adapter_loss_blocks_pruned_3': {'weighted_acc': 46.33522727272727, 'total': 14080, 'correct': 6524}, 'block_20_l2_influence': 19.695819854736328, 'eval_shapley_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 9.966690813908812, 'avg_seq_perplexity': 21713.34631147541}, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.705690727859247, 'avg_seq_perplexity': 16.445340516137296}, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 10.385226890689037, 'avg_seq_perplexity': 33008.19877049181}, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 6256, 'weighted_acc': 44.43181818181818}, 'mmlu_relative_l2_blocks_pruned_6': {'weighted_acc': 43.55113636363637, 'total': 14080, 'correct': 6132}, 'block_2_cosine_influence': 0.1454983949661255, 'block_16_shapley_influence': -162.67585221029094, 'eval_shapley_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 10.08943151255123, 'avg_seq_perplexity': 24489.340163934427}, 'block_2_adapter_loss_influence': 6.5352783203125, 'block_13_shapley': 158.697649267412, 'block_3_l2_influence': 2.720334529876709, 'block_1_shapley_influence': 245.95976298470651, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 6392, 'weighted_acc': 45.39772727272727}, 'mmlu_shapley_blocks_pruned_16': {'weighted_acc': 24.81534090909091, 'total': 14080, 'correct': 3494}, 'mmlu_relative_l2_blocks_pruned_2': {'correct': 6298, 'weighted_acc': 44.73011363636363, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_0': {'weighted_acc': 45.79545454545455, 'total': 14080, 'correct': 6448}, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3736, 'weighted_acc': 26.53409090909091}, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3720, 'weighted_acc': 26.420454545454547}, 'block_2_shapley': -949.749944298498, 'eval_cosine_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 9.966690813908812, 'avg_seq_perplexity': 21713.34631147541}, 'eval_cosine_blocks_pruned_30': {'avg_seq_perplexity': 38445.43032786885, 'num_ex': 15616, 'avg_loss': 10.541995189228995}, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 6180, 'weighted_acc': 43.89204545454545}, 'mmlu_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_29_adapter_loss_influence': 1.967685063680013, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 5067, 'weighted_acc': 35.98721590909091}, 'block_8_shapley': 21.651065948189, 'block_14_shapley': 177.6650930412354, 'block_24_l2_influence': 22.095346450805664, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_3_shapley_influence': 718.1971319888228, 'block_31_shapley_influence': 149.4953392615882, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 10.08943151255123, 'avg_seq_perplexity': 24489.340163934427}, 'block_21_shapley_influence': -228.55235567272348, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3466, 'weighted_acc': 24.616477272727273}, 'block_17_l2_influence': 14.62705421447754, 'block_29_l2_influence': 30.61115074157715, 'block_6_cosine_influence': 0.14377838373184204, 'eval_shapley_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 11.696532202548669, 'avg_seq_perplexity': 120672.16393442624}, 'block_15_shapley': 183.03603563898355, 'block_20_shapley_influence': -212.52813021213785, 'mmlu_block_adapter_loss_blocks_pruned_4': {'total': 14080, 'correct': 6419, 'weighted_acc': 45.58948863636363}, 'mmlu_shapley_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3301, 'weighted_acc': 23.444602272727273}, 'block_21_adapter_loss_influence': 1.9797460238138835, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.868916245757557, 'avg_seq_perplexity': 56.0718774013832}, 'block_1_cosine_influence': 0.2501358985900879, 'eval_cosine_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.5874273581583, 'avg_seq_perplexity': 108159.8606557377}, 'eval_shapley_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 7.712055143762807, 'avg_seq_perplexity': 2431.9513319672133}, 'mmlu_block_adapter_loss_blocks_pruned_21': {'total': 14080, 'correct': 3777, 'weighted_acc': 26.82528409090909}, 'block_1_shapley': -245.95976298470651, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_6_relative_l1_influence': 0.6861485838890076, 'block_31_shapley': -149.4953392615882, 'block_19_l1_influence': 858.4620971679688, 'mmlu_block_adapter_loss_blocks_pruned_11': {'total': 14080, 'correct': 5389, 'weighted_acc': 38.27414772727273}, 'eval_block_adapter_loss_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.136592427238089, 'avg_seq_perplexity': 8.78204345703125}, 'block_0_cosine_influence': 0.4067174792289734, 'mmlu_shapley_blocks_pruned_25': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 9.966690813908812, 'avg_seq_perplexity': 21713.34631147541}, 'mmlu_relative_l1_blocks_pruned_15': {'total': 14080, 'correct': 3750, 'weighted_acc': 26.633522727272727}, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 11.51495461385758, 'avg_seq_perplexity': 100696.81967213115}, 'mmlu_relative_l1_blocks_pruned_25': {'weighted_acc': 24.701704545454547, 'total': 14080, 'correct': 3478}, 'block_7_cosine_influence': 0.14214438199996948, 'block_3_adapter_loss_influence': 6.489224116007487, 'eval_relative_l1_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 10.038265040663422, 'avg_seq_perplexity': 23338.430327868853}, 'eval_relative_l1_blocks_pruned_32': {'avg_loss': 11.5874273581583, 'avg_seq_perplexity': 108159.8606557377, 'num_ex': 15616}, 'block_28_cosine_influence': 0.03331071138381958, 'block_17_relative_l2_influence': 0.44725266098976135, 'block_12_relative_l2_influence': 0.4948393404483795, 'block_12_l1_influence': 445.1312561035156, 'block_9_cosine_influence': 0.128817617893219, 'block_25_shapley_influence': -248.553345258518, 'block_6_relative_l2_influence': 0.61346834897995, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 9.854890416880124, 'avg_seq_perplexity': 19470.39549180328}, 'mmlu_block_adapter_loss_blocks_pruned_17': {'total': 14080, 'correct': 3745, 'weighted_acc': 26.598011363636363}, 'block_25_l2_influence': 21.089130401611328, 'block_14_cosine_influence': 0.10573846101760864, 'eval_cosine_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 10.305993252113216, 'avg_seq_perplexity': 30434.40368852459}, 'eval_shapley_blocks_pruned_4': {'avg_seq_perplexity': 9.964257412269466, 'num_ex': 15616, 'avg_loss': 2.262946207015241}, 'block_19_relative_l1_influence': 0.4215724170207978, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.15811282298604, 'avg_seq_perplexity': 8.983654585040984}, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 10.124992995965677, 'avg_seq_perplexity': 25408.924180327867}, 'eval_relative_l2_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 9.910254306480534, 'avg_seq_perplexity': 20611.79713114754}, 'block_5_shapley': -503.7218087321969, 'block_2_l1_influence': 93.31401824951172, 'block_23_shapley_influence': -239.45529828917591, 'block_15_relative_l1_influence': 0.5436901450157166, 'mmlu_block_adapter_loss_blocks_pruned_20': {'total': 14080, 'correct': 3520, 'weighted_acc': 25}, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_cosine_blocks_pruned_30': {'total': 14080, 'correct': 3477, 'weighted_acc': 24.694602272727273}, 'mmlu_relative_l1_blocks_pruned_14': {'total': 14080, 'correct': 4413, 'weighted_acc': 31.342329545454547}, 'eval_block_adapter_loss_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 10.84516881723873, 'avg_seq_perplexity': 51969.13524590164}, 'block_11_relative_l2_influence': 0.5047059655189514, 'block_27_relative_l1_influence': 0.2746049165725708, 'eval_block_adapter_loss_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 10.124992995965677, 'avg_seq_perplexity': 25408.924180327867}, 'block_10_l2_influence': 7.797490119934082, 'block_15_l1_influence': 621.2645263671875, 'block_19_shapley_influence': -202.72759738916992, 'block_3_relative_l2_influence': 0.7463300824165344, 'block_23_relative_l2_influence': 0.2882755994796753, 'block_8_cosine_influence': 0.13408488035202026, 'block_2_relative_l2_influence': 0.7215847373008728, 'mmlu_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3444, 'weighted_acc': 24.460227272727273}, 'block_16_relative_l1_influence': 0.5747866630554199, 'eval_relative_l1_blocks_pruned_27': {'avg_loss': 10.5199945168417, 'avg_seq_perplexity': 37508.52049180328, 'num_ex': 15616}, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3513, 'weighted_acc': 24.95028409090909}, 'block_22_cosine_influence': 0.044055402278900146, 'block_3_relative_l1_influence': 0.8830476403236389, '_runtime': 2516.745379447937, 'block_11_shapley': 132.519980480594, 'block_11_l2_influence': 8.142398834228516, 'block_14_l1_influence': 545.277587890625, 'eval_shapley_blocks_pruned_20': {'avg_seq_perplexity': 29504.70901639344, 'num_ex': 15616, 'avg_loss': 10.277118620325307}, 'block_29_relative_l1_influence': 0.2949555516242981, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 10.125551317558914, 'avg_seq_perplexity': 25391.805327868853}, 'block_14_relative_l2_influence': 0.49279531836509705, 'block_13_adapter_loss_influence': 2.085536003112793, 'eval_block_adapter_loss_blocks_pruned_4': {'avg_loss': 2.277013809954534, 'avg_seq_perplexity': 10.118437219838627, 'num_ex': 15616}, 'eval_block_adapter_loss_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 6.654895219646517, 'avg_seq_perplexity': 863.8954918032787}, 'block_27_cosine_influence': 0.029951035976409912, 'mmlu_shapley_blocks_pruned_5': {'total': 14080, 'correct': 6436, 'weighted_acc': 45.71022727272727}, 'block_2_relative_l1_influence': 0.9285622239112854, 'mmlu_relative_l1_blocks_pruned_8': {'weighted_acc': 40.20596590909091, 'total': 14080, 'correct': 5661}, 'eval_block_adapter_loss_blocks_pruned_5': {'avg_loss': 2.599430521980661, 'avg_seq_perplexity': 14.669279504994876, 'num_ex': 15616}, 'eval_cosine_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 10.477679143186476, 'avg_seq_perplexity': 36663.79918032787}, 'mmlu_shapley_blocks_pruned_20': {'weighted_acc': 25.092329545454547, 'total': 14080, 'correct': 3533}, 'eval_relative_l2_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_relative_l1_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 6.549263875992572, 'avg_seq_perplexity': 773.9302638319672}, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 5389, 'weighted_acc': 38.27414772727273}, 'block_15_relative_l2_influence': 0.5085791349411011, 'block_19_relative_l2_influence': 0.402516633272171, 'eval_shapley_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 4.493965524141906, 'avg_seq_perplexity': 117.8952196465164}, 'block_17_relative_l1_influence': 0.4743431508541107, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 8.81140637006916, 'avg_seq_perplexity': 7123.087602459016}, 'eval_block_adapter_loss_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 11.51495461385758, 'avg_seq_perplexity': 100696.81967213115}, 'block_1_l2_influence': 6.887134552001953, 'block_3_l1_influence': 132.65280151367188, 'block_18_l1_influence': 822.3768310546875, 'block_19_cosine_influence': 0.06366980075836182, 'block_0_relative_l1_influence': 1.198839545249939, 'block_12_relative_l1_influence': 0.536065399646759, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0500774696225026, 'avg_seq_perplexity': 8.060167656570185}, 'eval_block_adapter_loss_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 10.357097688268444, 'avg_seq_perplexity': 31846.024590163935}, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 6110, 'weighted_acc': 43.39488636363637}, 'mmlu_relative_l2_blocks_pruned_5': {'weighted_acc': 41.91761363636363, 'total': 14080, 'correct': 5902}, 'eval_relative_l1_blocks_pruned_10': {'avg_seq_perplexity': 252.9312403944672, 'num_ex': 15616, 'avg_loss': 5.431140336834017}, 'mmlu_block_adapter_loss_blocks_pruned_18': {'correct': 3772, 'weighted_acc': 26.789772727272727, 'total': 14080}, 'block_9_l2_influence': 7.055303573608398, 'eval_shapley_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.3364708071849387, 'avg_seq_perplexity': 10.744198658427257}, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.826628888239626, 'avg_seq_perplexity': 18.30657058465676}, 'block_0_relative_l2_influence': 2.288300037384033, 'mmlu_relative_l2_blocks_pruned_25': {'correct': 3478, 'weighted_acc': 24.701704545454547, 'total': 14080}, 'mmlu_block_adapter_loss_blocks_pruned_2': {'correct': 6298, 'weighted_acc': 44.73011363636363, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 11.18873571176998, 'avg_seq_perplexity': 72766.29508196721}, 'mmlu_block_adapter_loss_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_20_shapley': 212.52813021213785, 'eval_shapley_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 9.64124535732582, 'avg_seq_perplexity': 15819.420081967211}, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 10.666479892418034, 'avg_seq_perplexity': 43434.26229508197}, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3750, 'weighted_acc': 26.633522727272727}, 'block_18_cosine_influence': 0.07557201385498047, 'block_14_relative_l1_influence': 0.5309671759605408, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 3.0541269271100155, 'avg_seq_perplexity': 23.387557232966188}, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 5322, 'weighted_acc': 37.79829545454545}, 'block_29_shapley': 194.8425739644676, 'eval_block_adapter_loss_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 11.415198154136784, 'avg_seq_perplexity': 91144.83606557376}, 'mmlu_block_adapter_loss_blocks_pruned_28': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_cosine_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.396017355997054, 'avg_seq_perplexity': 33.830046106557376}, 'mmlu_cosine_blocks_pruned_19': {'correct': 3656, 'weighted_acc': 25.96590909090909, 'total': 14080}, 'block_0_shapley': -284.73293411219004, 'block_14_shapley_influence': -177.6650930412354, 'block_26_shapley_influence': -238.72441078386, 'eval_cosine_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.3414251608926744, 'avg_seq_perplexity': 10.832373447105534}, 'eval_block_adapter_loss_blocks_pruned_18': {'avg_loss': 10.553581863153177, 'avg_seq_perplexity': 38941.65573770492, 'num_ex': 15616}, 'block_17_shapley_influence': -193.66061790912389, 'block_29_relative_l2_influence': 0.278962105512619, 'block_11_adapter_loss_influence': 2.159820874532064, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.976507968589908, 'avg_seq_perplexity': 7.496112260662142}, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 11.38970446977459, 'avg_seq_perplexity': 89029.66393442624}, 'mmlu_block_adapter_loss_blocks_pruned_30': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_0_shapley_influence': 284.73293411219004, 'block_10_shapley_influence': -106.59414988563908, 'block_16_relative_l2_influence': 0.5378350615501404, 'block_23_relative_l1_influence': 0.3055446147918701, 'mmlu_block_adapter_loss_blocks_pruned_23': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_23_l1_influence': 1021.535888671875, 'block_29_l1_influence': 1505.0252685546875, 'block_6_adapter_loss_influence': 3.686411221822103, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 4413, 'weighted_acc': 31.342329545454547}, 'mmlu_block_adapter_loss_blocks_pruned_8': {'weighted_acc': 40.20596590909091, 'total': 14080, 'correct': 5661}, 'block_5_cosine_influence': 0.1501924991607666, 'eval_cosine_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0500774696225026, 'avg_seq_perplexity': 8.060167656570185}, 'eval_cosine_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 3.0541269271100155, 'avg_seq_perplexity': 23.387557232966188}, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3513, 'weighted_acc': 24.95028409090909}, 'block_27_relative_l2_influence': 0.2536278963088989, 'eval_cosine_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 10.42685386782787, 'avg_seq_perplexity': 34280.78893442623}, 'eval_cosine_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 11.415198154136784, 'avg_seq_perplexity': 91144.83606557376}, 'eval_shapley_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 11.345008725025616, 'avg_seq_perplexity': 85121.34426229508}, 'block_11_relative_l1_influence': 0.5442355871200562, 'eval_block_adapter_loss_blocks_pruned_25': {'avg_loss': 10.336275694800204, 'avg_seq_perplexity': 31219.19262295082, 'num_ex': 15616}, 'block_27_shapley_influence': -242.6504832224179, 'block_24_relative_l1_influence': 0.29699382185935974, 'block_25_relative_l2_influence': 0.25528034567832947, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 6298, 'weighted_acc': 44.73011363636363}, 'eval_relative_l2_blocks_pruned_11': {'avg_loss': 6.549263875992572, 'avg_seq_perplexity': 773.9302638319672, 'num_ex': 15616}, 'mmlu_block_adapter_loss_blocks_pruned_12': {'total': 14080, 'correct': 4885, 'weighted_acc': 34.69460227272727}, 'eval_cosine_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 10.577217477266906, 'avg_seq_perplexity': 39718.102459016394}, 'mmlu_shapley_blocks_pruned_24': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_13_relative_l2_influence': 0.5115258693695068, 'mmlu_relative_l2_blocks_pruned_1': {'weighted_acc': 45.05681818181818, 'total': 14080, 'correct': 6344}, 'eval_shapley_blocks_pruned_12': {'avg_loss': 7.141036737160604, 'avg_seq_perplexity': 1647.54943647541, 'num_ex': 15616}, 'block_27_adapter_loss_influence': 1.958349545796712, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.868916245757557, 'avg_seq_perplexity': 56.0718774013832}, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 6180, 'weighted_acc': 43.89204545454545}, 'block_2_l2_influence': 1.898875713348389, 'eval_cosine_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.165095344918673, 'avg_seq_perplexity': 9.042207311411373}, 'eval_cosine_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 7.779824178726947, 'avg_seq_perplexity': 2588.921362704918}, 'eval_shapley_blocks_pruned_9': {'avg_seq_perplexity': 510.154553022541, 'num_ex': 15616, 'avg_loss': 6.05059814453125}, 'mmlu_relative_l2_blocks_pruned_17': {'weighted_acc': 26.896306818181817, 'total': 14080, 'correct': 3787}, 'eval_block_adapter_loss_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 10.823940589779712, 'avg_seq_perplexity': 51303.25}, 'eval_block_adapter_loss_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 10.197619829021516, 'avg_seq_perplexity': 27197.840163934427}, 'eval_cosine_blocks_pruned_1': {'avg_seq_perplexity': 7.499905945824795, 'num_ex': 15616, 'avg_loss': 1.976593267722208}, 'block_8_relative_l2_influence': 0.5692906379699707, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'eval_relative_l2_blocks_pruned_13': {'avg_seq_perplexity': 7123.087602459016, 'num_ex': 15616, 'avg_loss': 8.81140637006916}, 'block_25_adapter_loss_influence': 1.9586075146993, 'eval_relative_l2_blocks_pruned_10': {'avg_seq_perplexity': 252.9312403944672, 'num_ex': 15616, 'avg_loss': 5.431140336834017}, 'mmlu_block_adapter_loss_blocks_pruned_19': {'weighted_acc': 25.96590909090909, 'total': 14080, 'correct': 3656}, 'mmlu_cosine_blocks_pruned_5': {'correct': 5902, 'weighted_acc': 41.91761363636363, 'total': 14080}, 'mmlu_cosine_blocks_pruned_18': {'weighted_acc': 26.71875, 'total': 14080, 'correct': 3762}, 'eval_shapley_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 11.546882004034323, 'avg_seq_perplexity': 103927.48360655738}, 'block_31_relative_l1_influence': 0.9233931303024292, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3466, 'weighted_acc': 24.616477272727273}, 'block_26_adapter_loss_influence': 1.9614806175231936, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3767, 'weighted_acc': 26.754261363636363}, 'block_7_shapley_influence': 260.73869947336055, 'block_9_shapley_influence': -47.88432012450312, 'block_30_shapley_influence': -105.70776280921, 'eval_cosine_blocks_pruned_26': {'avg_seq_perplexity': 29330.036885245903, 'num_ex': 15616, 'avg_loss': 10.267779240842726}, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 10.719790599385243, 'avg_seq_perplexity': 45702.610655737706}, 'eval_shapley_blocks_pruned_6': {'avg_loss': 2.751413564212987, 'avg_seq_perplexity': 16.400426645747952, 'num_ex': 15616}, 'block_8_relative_l1_influence': 0.6286010146141052, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 6210, 'weighted_acc': 44.10511363636363}, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 6110, 'weighted_acc': 43.39488636363637}, 'mmlu_shapley_blocks_pruned_7': {'total': 14080, 'correct': 5845, 'weighted_acc': 41.51278409090909}, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3462, 'weighted_acc': 24.588068181818183}, 'mmlu_relative_l1_blocks_pruned_31': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_12': {'weighted_acc': 34.69460227272727, 'total': 14080, 'correct': 4885}, 'block_6_l2_influence': 4.99418830871582, 'block_16_l2_influence': 14.785382270812988, 'block_21_cosine_influence': 0.04663509130477905, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3777, 'weighted_acc': 26.82528409090909}, 'eval_block_adapter_loss_blocks_pruned_14': {'avg_loss': 9.424004226434429, 'avg_seq_perplexity': 12852.105532786883, 'num_ex': 15616}, 'block_26_shapley': 238.72441078386, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3745, 'weighted_acc': 26.598011363636363}, 'block_28_adapter_loss_influence': 1.9627736409505208, 'block_9_shapley': 47.88432012450312, 'mmlu_block_adapter_loss_blocks_pruned_7': {'total': 14080, 'correct': 6180, 'weighted_acc': 43.89204545454545}, 'mmlu_block_adapter_loss_blocks_pruned_14': {'weighted_acc': 31.342329545454547, 'total': 14080, 'correct': 4413}, 'eval_shapley_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.1447623831326843, 'avg_seq_perplexity': 8.851971735719774}, 'mmlu_cosine_blocks_pruned_10': {'total': 14080, 'correct': 4749, 'weighted_acc': 33.72869318181818}, 'mmlu_shapley_blocks_pruned_31': {'correct': 3476, 'weighted_acc': 24.6875, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 10.026816446273052, 'avg_seq_perplexity': 23118.84631147541}, 'block_28_shapley': 213.61252446200265, 'block_31_cosine_influence': 0.3075296878814697, 'mmlu_cosine_blocks_pruned_9': {'correct': 5322, 'weighted_acc': 37.79829545454545, 'total': 14080}, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'eval_block_adapter_loss_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'mmlu_block_adapter_loss_blocks_pruned_16': {'weighted_acc': 26.875, 'total': 14080, 'correct': 3784}, 'mmlu_block_adapter_loss_blocks_pruned_24': {'weighted_acc': 24.6875, 'total': 14080, 'correct': 3476}, 'block_19_shapley': 202.72759738916992, 'block_5_l1_influence': 217.2722015380859, 'mmlu_shapley_blocks_pruned_2': {'weighted_acc': 44.73011363636363, 'total': 14080, 'correct': 6298}, 'mmlu_shapley_blocks_pruned_11': {'total': 14080, 'correct': 3824, 'weighted_acc': 27.15909090909091}, 'block_7_l1_influence': 292.6295471191406, 'block_19_adapter_loss_influence': 2.011080265045166, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 10.577217477266906, 'avg_seq_perplexity': 39718.102459016394}, 'block_26_relative_l2_influence': 0.2846655249595642, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.705690727859247, 'avg_seq_perplexity': 16.445340516137296}, 'mmlu_block_adapter_loss_blocks_pruned_25': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_15_adapter_loss_influence': 2.055579344431559, 'eval_block_adapter_loss_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 7.779824178726947, 'avg_seq_perplexity': 2588.921362704918}, 'block_25_l1_influence': 1068.2303466796875, 'block_30_l1_influence': 2135.267822265625, 'block_10_cosine_influence': 0.124822735786438, 'mmlu_shapley_blocks_pruned_1': {'total': 14080, 'correct': 6392, 'weighted_acc': 45.39772727272727}, 'block_7_l2_influence': 5.795175552368164, 'block_13_shapley_influence': -158.697649267412, 'eval_cosine_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 9.424004226434429, 'avg_seq_perplexity': 12852.105532786883}, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3767, 'weighted_acc': 26.754261363636363}, 'block_23_adapter_loss_influence': 1.9640026092529297, 'block_11_l1_influence': 413.3260803222656, 'block_3_cosine_influence': 0.14631986618041992, 'eval_shapley_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 8.022322857966188, 'avg_seq_perplexity': 3510.7638319672133}, 'eval_shapley_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 11.479444159836063, 'avg_seq_perplexity': 97125.2786885246}, 'mmlu_relative_l1_blocks_pruned_12': {'weighted_acc': 34.69460227272727, 'total': 14080, 'correct': 4885}, 'mmlu_relative_l2_blocks_pruned_26': {'weighted_acc': 24.588068181818183, 'total': 14080, 'correct': 3462}, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'block_31_relative_l2_influence': 1.0167038440704346, 'eval_relative_l1_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 11.51495461385758, 'avg_seq_perplexity': 100696.81967213115}, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 10.038265040663422, 'avg_seq_perplexity': 23338.430327868853}, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.5874273581583, 'avg_seq_perplexity': 108159.8606557377}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'use_sft': True, 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 800, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_sft_eval', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'use_logit_loss': False, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_sft_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_sft_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 8, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 500}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_8_sft_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine
5,"{'block_1_shapley_influence': 363.8104977908955, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3478, 'weighted_acc': 24.701704545454547}, 'block_22_shapley_influence': -77.67361711238021, 'block_28_relative_l1_influence': 0.2919364869594574, 'block_4_adapter_loss_influence': 2.253942330678304, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3548, 'weighted_acc': 25.198863636363637}, 'block_10_l1_influence': 396.1690979003906, 'eval_shapley_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 8.169861840420081, 'avg_seq_perplexity': 4130.6536885245905}, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3376, 'weighted_acc': 23.977272727272727}, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.329706160748591, 'avg_seq_perplexity': 10.682097888383709}, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3656, 'weighted_acc': 25.96590909090909}, 'mmlu_block_adapter_loss_blocks_pruned_5': {'total': 14080, 'correct': 5991, 'weighted_acc': 42.54971590909091}, 'eval_block_adapter_loss_blocks_pruned_17': {'avg_seq_perplexity': 364518.0983606557, 'num_ex': 15616, 'avg_loss': 12.482209752817624}, 'block_29_shapley_influence': -11.444070534680492, 'block_1_relative_l2_influence': 1.7154526710510254, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 11.853512623271005, 'avg_seq_perplexity': 214753.22950819673}, 'mmlu_relative_l1_blocks_pruned_12': {'total': 14080, 'correct': 5065, 'weighted_acc': 35.97301136363637}, 'mmlu_relative_l1_blocks_pruned_14': {'weighted_acc': 32.95454545454545, 'total': 14080, 'correct': 4640}, 'block_29_l1_influence': 1505.0252685546875, 'eval_block_adapter_loss_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 11.394030961834016, 'avg_seq_perplexity': 89675.5737704918}, 'mmlu_block_adapter_loss_blocks_pruned_12': {'total': 14080, 'correct': 5065, 'weighted_acc': 35.97301136363637}, 'block_9_shapley': 45.67602279173431, 'block_12_relative_l2_influence': 0.4948393404483795, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 6104, 'weighted_acc': 43.35227272727273}, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3588, 'weighted_acc': 25.482954545454547}, 'mmlu_relative_l1_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_block_adapter_loss_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 7.632857525934939, 'avg_seq_perplexity': 3248.2266905737706}, 'block_3_shapley_influence': 126.03935206256888, 'eval_cosine_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 12.13529993276127, 'avg_seq_perplexity': 195135.24590163937}, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3616, 'weighted_acc': 25.681818181818183}, 'block_21_relative_l1_influence': 0.35441216826438904, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 12.194614097720288, 'avg_seq_perplexity': 220233.75409836063}, 'mmlu_relative_l1_blocks_pruned_30': {'correct': 3778, 'weighted_acc': 26.832386363636363, 'total': 14080}, 'block_4_l2_influence': 3.587404727935791, 'block_28_cosine_influence': 0.03331071138381958, 'block_11_shapley_influence': -56.448111324540974, 'eval_shapley_blocks_pruned_6': {'avg_seq_perplexity': 41.39814132940574, 'num_ex': 15616, 'avg_loss': 3.648804711513832}, 'mmlu_shapley_blocks_pruned_17': {'correct': 3463, 'weighted_acc': 24.595170454545453, 'total': 14080}, 'mmlu_cosine_blocks_pruned_13': {'correct': 4888, 'weighted_acc': 34.71590909090909, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_3': {'weighted_acc': 43.03977272727273, 'total': 14080, 'correct': 6060}, 'mmlu_block_adapter_loss_blocks_pruned_19': {'total': 14080, 'correct': 3358, 'weighted_acc': 23.849431818181817}, 'block_2_shapley_influence': 170.1286903856903, 'block_13_shapley_influence': -58.86454254645176, 'eval_shapley_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.139763503778177, 'avg_seq_perplexity': 188837.5573770492}, 'block_1_l2_influence': 6.887134552001953, 'block_19_l1_influence': 858.4620971679688, 'eval_cosine_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.744224673411886, 'avg_seq_perplexity': 16.272162765753073}, 'eval_block_adapter_loss_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.139763503778177, 'avg_seq_perplexity': 188837.5573770492}, 'eval_shapley_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 4.987609362993084, 'avg_seq_perplexity': 167.60454021516392}, 'block_10_l2_influence': 7.797490119934082, 'block_5_shapley_influence': 11.122423084192375, 'mmlu_block_adapter_loss_blocks_pruned_23': {'total': 14080, 'correct': 3802, 'weighted_acc': 27.00284090909091}, 'block_30_l2_influence': 47.73377990722656, 'eval_shapley_blocks_pruned_19': {'avg_loss': 10.385425004802766, 'avg_seq_perplexity': 34919.762295081964, 'num_ex': 15616}, 'mmlu_block_adapter_loss_blocks_pruned_7': {'total': 14080, 'correct': 6095, 'weighted_acc': 43.28835227272727}, 'block_1_cosine_influence': 0.2501358985900879, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 13.202358558529712, 'avg_seq_perplexity': 643213.5081967213}, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_block_adapter_loss_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 3.2290221667680585, 'avg_seq_perplexity': 26.657808897925204}, 'block_9_cosine_influence': 0.128817617893219, 'eval_cosine_blocks_pruned_31': {'avg_loss': 11.394030961834016, 'avg_seq_perplexity': 89675.5737704918, 'num_ex': 15616}, 'block_8_relative_l1_influence': 0.6286010146141052, 'block_18_relative_l2_influence': 0.44405996799468994, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 10.002663534195698, 'avg_seq_perplexity': 23179.18442622951}, 'block_28_shapley': 52.039524760938434, 'block_10_cosine_influence': 0.124822735786438, 'mmlu_shapley_blocks_pruned_21': {'total': 14080, 'correct': 3608, 'weighted_acc': 25.625}, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3504, 'weighted_acc': 24.886363636363637}, 'eval_relative_l1_blocks_pruned_27': {'avg_seq_perplexity': 225103.8524590164, 'num_ex': 15616, 'avg_loss': 12.26010582095287}, 'block_21_shapley': 77.76038340663399, 'block_23_shapley': 86.28454692966193, 'block_18_l2_influence': 16.233057022094727, 'block_20_shapley_influence': -65.43930612135958, 'eval_cosine_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 5.303751460841445, 'avg_seq_perplexity': 229.38055519979508}, 'block_19_l2_influence': 17.010658264160156, 'block_10_shapley': 52.19649963545547, 'block_28_l1_influence': 1383.08984375, 'block_7_relative_l2_influence': 0.5988365411758423, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.3451648149334017, 'avg_seq_perplexity': 10.8481195168417}, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3262, 'weighted_acc': 23.167613636363637}, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3802, 'weighted_acc': 27.00284090909091}, 'eval_block_adapter_loss_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 9.908927542264344, 'avg_seq_perplexity': 31495.805327868853}, 'mmlu_block_adapter_loss_blocks_pruned_11': {'total': 14080, 'correct': 5280, 'weighted_acc': 37.5}, 'block_8_l1_influence': 325.3686218261719, 'block_13_l2_influence': 9.899110794067385, 'eval_shapley_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 9.719214267418034, 'avg_seq_perplexity': 18778.21926229508}, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 11.953100986168034, 'avg_seq_perplexity': 188928.131147541}, 'eval_block_adapter_loss_blocks_pruned_27': {'avg_seq_perplexity': 225856.22950819673, 'num_ex': 15616, 'avg_loss': 12.306130331070698}, 'eval_shapley_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 11.759849673411884, 'avg_seq_perplexity': 132859}, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_18_shapley_influence': -60.97402224553528, 'mmlu_cosine_blocks_pruned_1': {'correct': 6335, 'weighted_acc': 44.99289772727273, 'total': 14080}, 'eval_cosine_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 8.62929247246414, 'avg_seq_perplexity': 9261.76024590164}, 'block_2_relative_l1_influence': 0.9285622239112854, 'block_6_relative_l2_influence': 0.61346834897995, 'block_30_relative_l1_influence': 0.38664719462394714, 'mmlu_relative_l2_blocks_pruned_18': {'weighted_acc': 23.572443181818183, 'total': 14080, 'correct': 3319}, 'block_22_l1_influence': 1036.4525146484375, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_9_relative_l2_influence': 0.5496350526809692, 'mmlu_shapley_blocks_pruned_24': {'weighted_acc': 25.454545454545453, 'total': 14080, 'correct': 3584}, 'block_14_relative_l1_influence': 0.5309671759605408, 'mmlu_shapley_blocks_pruned_7': {'weighted_acc': 43.69318181818182, 'total': 14080, 'correct': 6152}, 'block_13_relative_l2_influence': 0.5115258693695068, 'eval_block_adapter_loss_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 4.55413568215292, 'avg_seq_perplexity': 105.27860047387296}, 'block_17_relative_l1_influence': 0.4743431508541107, 'block_15_adapter_loss_influence': 1.9778114954630537, 'eval_relative_l1_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 11.816720430968235, 'avg_seq_perplexity': 256045.5573770492}, 'block_31_relative_l2_influence': 1.0167038440704346, 'eval_relative_l2_blocks_pruned_20': {'avg_loss': 13.16383336801998, 'avg_seq_perplexity': 616471.9344262296, 'num_ex': 15616}, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3662, 'weighted_acc': 26.008522727272727}, 'mmlu_block_adapter_loss_blocks_pruned_16': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_15_shapley': 55.83608892463869, 'block_15_cosine_influence': 0.10584920644760132, 'block_7_shapley_influence': -26.92861276608639, 'block_2_adapter_loss_influence': 2.6306206385294595, 'block_8_adapter_loss_influence': 2.0079116821289062, 'block_30_shapley': -58.94709348614501, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 4888, 'weighted_acc': 34.71590909090909}, 'mmlu_block_adapter_loss_blocks_pruned_30': {'weighted_acc': 26.832386363636363, 'total': 14080, 'correct': 3778}, 'block_26_cosine_influence': 0.03331249952316284, 'eval_shapley_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 3.1760469030161373, 'avg_seq_perplexity': 25.406990426485656}, 'mmlu_relative_l1_blocks_pruned_17': {'weighted_acc': 25.319602272727273, 'total': 14080, 'correct': 3565}, 'eval_shapley_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 11.92672779521004, 'avg_seq_perplexity': 152687.81967213115}, 'block_27_relative_l2_influence': 0.2536278963088989, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 7.632857525934939, 'avg_seq_perplexity': 3248.2266905737706}, 'mmlu_shapley_blocks_pruned_2': {'weighted_acc': 44.43181818181818, 'total': 14080, 'correct': 6256}, 'block_19_relative_l1_influence': 0.4215724170207978, 'mmlu_relative_l1_blocks_pruned_8': {'weighted_acc': 34.16903409090909, 'total': 14080, 'correct': 4811}, 'eval_block_adapter_loss_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.357296802958504, 'avg_seq_perplexity': 10.989518962922643}, 'mmlu_block_adapter_loss_blocks_pruned_26': {'total': 14080, 'correct': 3583, 'weighted_acc': 25.447443181818183}, 'block_13_shapley': 58.86454254645176, 'block_26_shapley': 91.57719364537988, 'block_0_cosine_influence': 0.4067174792289734, 'block_24_shapley_influence': -85.02537969940454, 'block_3_relative_l2_influence': 0.7463300824165344, 'eval_relative_l2_blocks_pruned_12': {'avg_loss': 9.877784603931865, 'avg_seq_perplexity': 35554.91803278688, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 11.75909323770492, 'avg_seq_perplexity': 260553.6393442623}, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 12.13529993276127, 'avg_seq_perplexity': 195135.24590163937}, 'block_12_l1_influence': 445.1312561035156, 'eval_cosine_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 11.816720430968235, 'avg_seq_perplexity': 256045.5573770492}, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3515, 'weighted_acc': 24.964488636363637}, 'block_24_relative_l2_influence': 0.29034122824668884, 'eval_relative_l1_blocks_pruned_6': {'avg_seq_perplexity': 59.87947057505123, 'num_ex': 15616, 'avg_loss': 4.00800561123207}, 'block_17_l1_influence': 741.5315551757812, 'mmlu_cosine_blocks_pruned_18': {'total': 14080, 'correct': 3581, 'weighted_acc': 25.433238636363637}, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3519, 'weighted_acc': 24.992897727272727}, 'block_16_relative_l1_influence': 0.5747866630554199, 'block_19_adapter_loss_influence': 1.965775489807129, 'block_1_l1_influence': 87.24056243896484, 'block_24_l1_influence': 1078.9007568359375, 'block_8_cosine_influence': 0.13408488035202026, 'block_21_cosine_influence': 0.04663509130477905, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 6348, 'weighted_acc': 45.08522727272727}, 'mmlu_block_adapter_loss_blocks_pruned_21': {'correct': 3478, 'weighted_acc': 24.701704545454547, 'total': 14080}, 'mmlu_cosine_blocks_pruned_5': {'total': 14080, 'correct': 5991, 'weighted_acc': 42.54971590909091}, 'eval_cosine_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 10.13597131948002, 'avg_seq_perplexity': 26051.56557377049}, 'eval_shapley_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.947010227891265, 'avg_seq_perplexity': 7.280844266297387}, 'block_29_adapter_loss_influence': 1.9313195546468096, 'mmlu_block_adapter_loss_blocks_pruned_20': {'total': 14080, 'correct': 3362, 'weighted_acc': 23.87784090909091}, 'block_18_l1_influence': 822.3768310546875, 'block_23_shapley_influence': -86.28454692966193, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 6104, 'weighted_acc': 43.35227272727273}, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.946436522436924, 'avg_seq_perplexity': 7.278519427190061}, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 11.08930944223873, 'avg_seq_perplexity': 66905.60245901639}, 'eval_block_adapter_loss_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 6.855508272765113, 'avg_seq_perplexity': 1363.869620901639}, 'block_3_cosine_influence': 0.14631986618041992, 'eval_shapley_blocks_pruned_12': {'avg_loss': 7.309169081390881, 'avg_seq_perplexity': 1742.349769467213, 'num_ex': 15616}, 'eval_shapley_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 9.98760886270492, 'avg_seq_perplexity': 22773.411885245903}, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.139763503778177, 'avg_seq_perplexity': 188837.5573770492}, 'mmlu_relative_l1_blocks_pruned_23': {'total': 14080, 'correct': 3802, 'weighted_acc': 27.00284090909091}, '_step': 337, 'block_9_adapter_loss_influence': 1.9958327611287432, 'block_26_adapter_loss_influence': 1.928970019022624, 'block_14_shapley': 59.460502486716024, 'block_0_relative_l1_influence': 1.198839545249939, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 6335, 'weighted_acc': 44.99289772727273}, 'block_29_relative_l2_influence': 0.278962105512619, 'block_10_adapter_loss_influence': 1.979111035664876, 'mmlu_relative_l2_blocks_pruned_28': {'correct': 3595, 'weighted_acc': 25.532670454545453, 'total': 14080}, 'block_7_l2_influence': 5.795175552368164, 'block_19_cosine_influence': 0.06366980075836182, 'block_29_cosine_influence': 0.03388798236846924, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3535, 'weighted_acc': 25.10653409090909}, 'mmlu_shapley_blocks_pruned_10': {'correct': 5162, 'weighted_acc': 36.66193181818182, 'total': 14080}, 'block_20_shapley': 65.43930612135958, 'block_9_shapley_influence': -45.67602279173431, 'block_25_relative_l1_influence': 0.2738480865955353, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 5.303751460841445, 'avg_seq_perplexity': 229.38055519979508}, 'mmlu_block_adapter_loss_blocks_pruned_28': {'total': 14080, 'correct': 3497, 'weighted_acc': 24.836647727272727}, 'mmlu_cosine_blocks_pruned_30': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'block_22_relative_l2_influence': 0.33816373348236084, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 4811, 'weighted_acc': 34.16903409090909}, 'block_1_shapley': -363.8104977908955, 'block_4_shapley': -55.308554059074766, 'block_12_cosine_influence': 0.10924452543258668, 'block_14_shapley_influence': -59.460502486716024, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 6167, 'weighted_acc': 43.79971590909091}, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 11.759849673411884, 'avg_seq_perplexity': 132859}, 'mmlu_block_adapter_loss_blocks_pruned_6': {'total': 14080, 'correct': 6205, 'weighted_acc': 44.06960227272727}, 'eval_block_adapter_loss_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 12.13529993276127, 'avg_seq_perplexity': 195135.24590163937}, 'block_4_relative_l2_influence': 0.707423985004425, 'block_5_relative_l1_influence': 0.7556303143501282, 'block_23_relative_l2_influence': 0.2882755994796753, 'block_27_shapley': 77.76526492705909, 'block_29_l2_influence': 30.61115074157715, 'block_5_cosine_influence': 0.1501924991607666, 'block_16_cosine_influence': 0.1062297821044922, 'eval_cosine_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 11.531841340612193, 'avg_seq_perplexity': 138363.7213114754}, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 5348, 'weighted_acc': 37.98295454545455}, 'block_28_shapley_influence': -52.039524760938434, 'eval_cosine_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 4.55413568215292, 'avg_seq_perplexity': 105.27860047387296}, 'eval_cosine_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 10.979591244556865, 'avg_seq_perplexity': 60818.18032786885}, 'block_31_adapter_loss_influence': 2.0991767247517905, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3591, 'weighted_acc': 25.504261363636363}, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 6205, 'weighted_acc': 44.06960227272727}, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 4640, 'weighted_acc': 32.95454545454545}, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3535, 'weighted_acc': 25.10653409090909}, 'block_1_adapter_loss_influence': 3.467542012532552, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3551, 'weighted_acc': 25.220170454545453}, 'block_19_shapley': 66.06826854585319, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3548, 'weighted_acc': 25.198863636363637}, 'eval_relative_l1_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 8.725576932313013, 'avg_seq_perplexity': 11132.709016393444}, 'block_24_cosine_influence': 0.03478497266769409, 'block_30_cosine_influence': 0.06042414903640747, 'block_17_shapley_influence': -62.551162992113376, 'mmlu_shapley_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'block_18_shapley': 60.97402224553528, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 12.01749607774078, 'avg_seq_perplexity': 171703.96721311475}, 'block_13_l1_influence': 500.4615478515625, 'block_0_shapley_influence': 341.19939395368726, 'eval_cosine_blocks_pruned_12': {'avg_seq_perplexity': 35554.91803278688, 'num_ex': 15616, 'avg_loss': 9.877784603931865}, 'eval_relative_l2_blocks_pruned_6': {'avg_seq_perplexity': 46.98048075691598, 'num_ex': 15616, 'avg_loss': 3.7782993003970287}, 'mmlu_block_adapter_loss_blocks_pruned_29': {'correct': 3591, 'weighted_acc': 25.504261363636363, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 5901, 'weighted_acc': 41.91051136363637}, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3587, 'weighted_acc': 25.475852272727273}, 'block_11_l1_influence': 413.3260803222656, 'block_22_cosine_influence': 0.044055402278900146, 'mmlu_shapley_blocks_pruned_4': {'correct': 6197, 'weighted_acc': 44.01278409090909, 'total': 14080}, 'eval_shapley_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 9.785683553726948, 'avg_seq_perplexity': 19116.87295081967}, 'block_28_adapter_loss_influence': 1.9285696347554524, 'block_10_relative_l2_influence': 0.5394776463508606, 'mmlu_block_adapter_loss_blocks_pruned_3': {'total': 14080, 'correct': 6155, 'weighted_acc': 43.71448863636363}, 'eval_block_adapter_loss_blocks_pruned_13': {'avg_loss': 9.43097424116291, 'avg_seq_perplexity': 20717.24795081967, 'num_ex': 15616}, 'block_27_shapley_influence': -77.76526492705909, 'eval_shapley_blocks_pruned_9': {'avg_seq_perplexity': 392.3067046618853, 'num_ex': 15616, 'avg_loss': 5.829307180936219}, 'block_26_relative_l2_influence': 0.2846655249595642, 'eval_relative_l2_blocks_pruned_31': {'avg_loss': 11.394030961834016, 'avg_seq_perplexity': 89675.5737704918, 'num_ex': 15616}, 'block_3_adapter_loss_influence': 2.498917579650879, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.947010227891265, 'avg_seq_perplexity': 7.280844266297387}, 'block_3_l1_influence': 132.65280151367188, 'block_6_l2_influence': 4.99418830871582, 'block_25_cosine_influence': 0.0308610200881958, 'mmlu_cosine_blocks_pruned_9': {'total': 14080, 'correct': 6013, 'weighted_acc': 42.70596590909091}, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3551, 'weighted_acc': 25.220170454545453}, 'block_5_shapley': -11.122423084192375, 'eval_cosine_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 10.438114353867828, 'avg_seq_perplexity': 35366.94262295082}, 'eval_shapley_blocks_pruned_14': {'avg_seq_perplexity': 5958.707991803279, 'num_ex': 15616, 'avg_loss': 8.592159083632172}, 'eval_block_adapter_loss_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 4.00800561123207, 'avg_seq_perplexity': 59.87947057505123}, 'mmlu_block_adapter_loss_blocks_pruned_24': {'weighted_acc': 25.198863636363637, 'total': 14080, 'correct': 3548}, 'block_7_shapley': 26.92861276608639, 'eval_shapley_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 11.103350529905226, 'avg_seq_perplexity': 68741.87704918033}, 'block_15_relative_l1_influence': 0.5436901450157166, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 6205, 'weighted_acc': 44.06960227272727}, 'block_6_adapter_loss_influence': 2.0896917978922525, 'block_14_adapter_loss_influence': 1.9742498397827148, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 5.303751460841445, 'avg_seq_perplexity': 229.38055519979508}, 'block_9_l2_influence': 7.055303573608398, 'block_15_l1_influence': 621.2645263671875, 'block_27_l1_influence': 1221.0548095703125, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'block_5_adapter_loss_influence': 2.136415163675944, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3358, 'weighted_acc': 23.849431818181817}, 'block_12_shapley': 59.56721421275088, 'mmlu_cosine_blocks_pruned_10': {'total': 14080, 'correct': 5971, 'weighted_acc': 42.40767045454545}, 'eval_shapley_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 7.418595611071978, 'avg_seq_perplexity': 2025.513319672131}, 'mmlu_block_adapter_loss_blocks_pruned_9': {'total': 14080, 'correct': 4459, 'weighted_acc': 31.66903409090909}, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 12.809345182825307, 'avg_seq_perplexity': 457952.39344262297}, 'eval_relative_l2_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 10.983254354508198, 'avg_seq_perplexity': 123982.2131147541}, 'eval_block_adapter_loss_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 13.202358558529712, 'avg_seq_perplexity': 643213.5081967213}, 'block_3_shapley': -126.03935206256888, 'block_5_l2_influence': 4.297894477844238, 'block_26_l1_influence': 1186.259765625, 'eval_cosine_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 12.589394491226948, 'avg_seq_perplexity': 335051.9344262295}, 'block_11_relative_l2_influence': 0.5047059655189514, 'block_20_relative_l2_influence': 0.4098089933395386, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3262, 'weighted_acc': 23.167613636363637}, 'block_0_shapley': -341.19939395368726, 'block_25_l1_influence': 1068.2303466796875, 'block_20_cosine_influence': 0.06151849031448364, 'eval_shapley_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 11.08930944223873, 'avg_seq_perplexity': 66905.60245901639}, 'mmlu_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_16_l1_influence': 749.4442749023438, 'eval_cosine_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 6.21466814885374, 'avg_seq_perplexity': 581.7384733606557}, 'block_28_relative_l2_influence': 0.27732375264167786, 'eval_relative_l1_blocks_pruned_14': {'avg_loss': 11.75909323770492, 'avg_seq_perplexity': 260553.6393442623, 'num_ex': 15616}, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 12.13529993276127, 'avg_seq_perplexity': 195135.24590163937}, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3588, 'weighted_acc': 25.482954545454547}, 'block_22_l2_influence': 21.116064071655273, 'block_21_shapley_influence': -77.76038340663399, 'mmlu_shapley_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_21_adapter_loss_influence': 1.950914700826009, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 9.877784603931865, 'avg_seq_perplexity': 35554.91803278688}, 'block_8_relative_l2_influence': 0.5692906379699707, 'block_7_adapter_loss_influence': 2.0279763539632163, 'mmlu_block_adapter_loss_blocks_pruned_1': {'total': 14080, 'correct': 6438, 'weighted_acc': 45.72443181818182}, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 4640, 'weighted_acc': 32.95454545454545}, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3656, 'weighted_acc': 25.96590909090909}, 'block_18_cosine_influence': 0.07557201385498047, 'eval_shapley_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 10.314795322105534, 'avg_seq_perplexity': 35034.397540983606}, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 6167, 'weighted_acc': 43.79971590909091}, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 6095, 'weighted_acc': 43.28835227272727}, 'mmlu_relative_l2_blocks_pruned_12': {'total': 14080, 'correct': 5065, 'weighted_acc': 35.97301136363637}, 'eval_block_adapter_loss_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 8.62929247246414, 'avg_seq_perplexity': 9261.76024590164}, 'mmlu_block_adapter_loss_blocks_pruned_14': {'total': 14080, 'correct': 3614, 'weighted_acc': 25.667613636363637}, 'eval_cosine_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 10.002663534195698, 'avg_seq_perplexity': 23179.18442622951}, 'block_12_relative_l1_influence': 0.536065399646759, 'block_17_adapter_loss_influence': 1.9759629567464192, 'eval_relative_l1_blocks_pruned_10': {'avg_loss': 7.632857525934939, 'avg_seq_perplexity': 3248.2266905737706, 'num_ex': 15616}, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3478, 'weighted_acc': 24.701704545454547}, 'eval_cosine_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'mmlu_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3374, 'weighted_acc': 23.963068181818183}, 'mmlu_relative_l1_blocks_pruned_24': {'weighted_acc': 25.198863636363637, 'total': 14080, 'correct': 3548}, 'block_7_l1_influence': 292.6295471191406, 'block_14_l1_influence': 545.277587890625, 'eval_cosine_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 10.97585609310963, 'avg_seq_perplexity': 59602.5368852459}, 'block_7_relative_l1_influence': 0.6601037383079529, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 5971, 'weighted_acc': 42.40767045454545}, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3464, 'weighted_acc': 24.602272727272727}, 'block_20_adapter_loss_influence': 1.9653167724609375, 'block_27_adapter_loss_influence': 1.9291779200236003, 'block_17_shapley': 62.551162992113376, 'block_2_l2_influence': 1.898875713348389, 'block_4_l1_influence': 178.8604736328125, 'eval_cosine_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 4.00800561123207, 'avg_seq_perplexity': 59.87947057505123}, 'block_9_relative_l1_influence': 0.6046764850616455, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 6.21466814885374, 'avg_seq_perplexity': 581.7384733606557}, 'block_28_l2_influence': 28.022443771362305, 'block_31_l2_influence': 135.42071533203125, 'block_27_cosine_influence': 0.029951035976409912, 'block_19_shapley_influence': -66.06826854585319, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 6095, 'weighted_acc': 43.28835227272727}, 'block_25_l2_influence': 21.089130401611328, 'block_2_relative_l2_influence': 0.7215847373008728, 'block_6_relative_l1_influence': 0.6861485838890076, 'mmlu_block_adapter_loss_blocks_pruned_27': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_21_relative_l2_influence': 0.33956632018089294, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 10.28490710649334, 'avg_seq_perplexity': 31845}, 'block_11_cosine_influence': 0.1132473349571228, 'block_31_cosine_influence': 0.3075296878814697, 'block_31_shapley_influence': 283.85167461761864, 'eval_shapley_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 4.379556124327613, 'avg_seq_perplexity': 88.70663101946721}, 'eval_shapley_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 10.753378946273052, 'avg_seq_perplexity': 50268.12295081967}, 'eval_cosine_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 12.539980028496414, 'avg_seq_perplexity': 348922.52459016396}, 'mmlu_cosine_blocks_pruned_15': {'correct': 3662, 'weighted_acc': 26.008522727272727, 'total': 14080}, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.139763503778177, 'avg_seq_perplexity': 188837.5573770492}, 'eval_block_adapter_loss_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 11.695249463691086, 'avg_seq_perplexity': 178304.4262295082}, 'eval_relative_l1_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 11.08930944223873, 'avg_seq_perplexity': 66905.60245901639}, 'eval_block_adapter_loss_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_block_adapter_loss_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 11.08930944223873, 'avg_seq_perplexity': 66905.60245901639}, 'block_2_shapley': -170.1286903856903, 'block_0_l1_influence': 32.94081115722656, 'eval_cosine_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 12.276914502753586, 'avg_seq_perplexity': 257806.7213114754}, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.052983018218494, 'avg_seq_perplexity': 8.08226038198002}, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 4.55413568215292, 'avg_seq_perplexity': 105.27860047387296}, 'mmlu_relative_l2_blocks_pruned_7': {'weighted_acc': 43.28835227272727, 'total': 14080, 'correct': 6095}, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_31_l1_influence': 5721.15966796875, 'eval_shapley_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 9.42190501728996, 'avg_seq_perplexity': 13511.209016393444}, 'mmlu_shapley_blocks_pruned_13': {'total': 14080, 'correct': 3363, 'weighted_acc': 23.884943181818183}, 'block_0_adapter_loss_influence': 3.58126449584961, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 6167, 'weighted_acc': 43.79971590909091}, 'block_5_l1_influence': 217.2722015380859, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3778, 'weighted_acc': 26.832386363636363}, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 6266, 'weighted_acc': 44.50284090909091}, 'eval_shapley_blocks_pruned_24': {'avg_loss': 10.937211834016392, 'avg_seq_perplexity': 58085.5, 'num_ex': 15616}, 'block_15_l2_influence': 12.254308700561523, 'block_25_shapley_influence': -91.70116714316032, 'eval_cosine_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.329706160748591, 'avg_seq_perplexity': 10.682097888383709}, 'eval_cosine_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 13.202358558529712, 'avg_seq_perplexity': 643213.5081967213}, 'eval_relative_l2_blocks_pruned_26': {'avg_loss': 12.01749607774078, 'avg_seq_perplexity': 171703.96721311475, 'num_ex': 15616}, 'block_26_l2_influence': 24.85858726501465, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_16': {'weighted_acc': 24.73721590909091, 'total': 14080, 'correct': 3483}, 'block_18_relative_l1_influence': 0.46822184324264526, 'mmlu_block_adapter_loss_blocks_pruned_15': {'total': 14080, 'correct': 3579, 'weighted_acc': 25.41903409090909}, 'block_25_shapley': 91.70116714316032, 'block_21_l2_influence': 18.971025466918945, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3791, 'weighted_acc': 26.92471590909091}, 'mmlu_block_adapter_loss_blocks_pruned_18': {'weighted_acc': 24.161931818181817, 'total': 14080, 'correct': 3402}, 'block_17_l2_influence': 14.62705421447754, 'eval_block_adapter_loss_blocks_pruned_12': {'avg_loss': 9.877784603931865, 'avg_seq_perplexity': 35554.91803278688, 'num_ex': 15616}, 'mmlu_block_adapter_loss_blocks_pruned_31': {'total': 14080, 'correct': 3251, 'weighted_acc': 23.089488636363637}, 'block_8_shapley': 36.67788662000368, 'eval_cosine_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 7.632857525934939, 'avg_seq_perplexity': 3248.2266905737706}, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 6013, 'weighted_acc': 42.70596590909091}, 'eval_block_adapter_loss_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9459386106397285, 'avg_seq_perplexity': 7.277138631851947}, 'block_11_l2_influence': 8.142398834228516, 'block_21_l1_influence': 954.6445922851562, 'block_14_cosine_influence': 0.10573846101760864, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3478, 'weighted_acc': 24.701704545454547}, 'block_1_relative_l1_influence': 1.3041073083877563, 'block_6_shapley': 0.11342922910566244, 'eval_cosine_blocks_pruned_2': {'avg_loss': 2.052983018218494, 'avg_seq_perplexity': 8.08226038198002, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_11': {'avg_seq_perplexity': 11132.709016393444, 'num_ex': 15616, 'avg_loss': 8.725576932313013}, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_block_adapter_loss_blocks_pruned_17': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_15': {'total': 14080, 'correct': 3662, 'weighted_acc': 26.008522727272727}, 'eval_block_adapter_loss_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 12.809345182825307, 'avg_seq_perplexity': 457952.39344262297}, 'mmlu_cosine_blocks_pruned_26': {'correct': 3238, 'weighted_acc': 22.99715909090909, 'total': 14080}, 'eval_shapley_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 10.376496862192624, 'avg_seq_perplexity': 34328.40983606558}, 'eval_shapley_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 10.67288157978996, 'avg_seq_perplexity': 45601.40573770492}, 'block_13_relative_l1_influence': 0.5478932857513428, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 6.21466814885374, 'avg_seq_perplexity': 581.7384733606557}, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 4888, 'weighted_acc': 34.71590909090909}, 'mmlu_block_adapter_loss_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, '_wandb': {'runtime': 2522}, 'eval_cosine_blocks_pruned_14': {'avg_seq_perplexity': 260553.6393442623, 'num_ex': 15616, 'avg_loss': 11.75909323770492}, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 6261, 'weighted_acc': 44.46732954545455}, 'block_14_relative_l2_influence': 0.49279531836509705, 'block_30_relative_l2_influence': 0.37149354815483093, 'eval_cosine_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 12.240815709848873, 'avg_seq_perplexity': 219546.9344262295}, 'block_13_adapter_loss_influence': 1.970370610555013, 'block_22_adapter_loss_influence': 1.947847048441569, 'mmlu_block_adapter_loss_blocks_pruned_10': {'total': 14080, 'correct': 5971, 'weighted_acc': 42.40767045454545}, 'block_16_l2_influence': 14.785382270812988, 'mmlu_relative_l2_blocks_pruned_9': {'correct': 6013, 'weighted_acc': 42.70596590909091, 'total': 14080}, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 10.983254354508198, 'avg_seq_perplexity': 123982.2131147541}, 'eval_relative_l2_blocks_pruned_19': {'avg_seq_perplexity': 457952.39344262297, 'num_ex': 15616, 'avg_loss': 12.809345182825307}, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.052983018218494, 'avg_seq_perplexity': 8.08226038198002}, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 4.55413568215292, 'avg_seq_perplexity': 105.27860047387296}, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3319, 'weighted_acc': 23.572443181818183}, 'eval_block_adapter_loss_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 12.194614097720288, 'avg_seq_perplexity': 220233.75409836063}, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 5065, 'weighted_acc': 35.97301136363637}, 'mmlu_shapley_blocks_pruned_8': {'correct': 6151, 'weighted_acc': 43.68607954545455, 'total': 14080}, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 11.92672779521004, 'avg_seq_perplexity': 152687.81967213115}, '_timestamp': 1713932653.9469495, 'block_4_shapley_influence': 55.308554059074766, 'eval_cosine_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 3.2290221667680585, 'avg_seq_perplexity': 26.657808897925204}, 'block_31_relative_l1_influence': 0.9233931303024292, 'mmlu_block_adapter_loss_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_31_shapley': -283.85167461761864, 'block_16_shapley_influence': -52.33486083822865, 'block_17_relative_l2_influence': 0.44725266098976135, 'mmlu_relative_l2_blocks_pruned_31': {'correct': 3251, 'weighted_acc': 23.089488636363637, 'total': 14080}, 'eval_relative_l2_blocks_pruned_0': {'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616, 'avg_loss': 1.9205412317494877}, 'eval_relative_l2_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 11.853512623271005, 'avg_seq_perplexity': 214753.22950819673}, 'mmlu_block_adapter_loss_blocks_pruned_4': {'total': 14080, 'correct': 5955, 'weighted_acc': 42.29403409090909}, 'block_14_l2_influence': 10.72826099395752, 'eval_cosine_blocks_pruned_1': {'avg_seq_perplexity': 7.278519427190061, 'num_ex': 15616, 'avg_loss': 1.946436522436924}, 'eval_cosine_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 11.945346519595288, 'avg_seq_perplexity': 175581.6393442623}, 'mmlu_cosine_blocks_pruned_25': {'total': 14080, 'correct': 3656, 'weighted_acc': 25.96590909090909}, 'block_11_adapter_loss_influence': 1.9741129875183103, 'block_24_l2_influence': 22.095346450805664, 'block_23_cosine_influence': 0.036542296409606934, 'block_19_relative_l2_influence': 0.402516633272171, 'eval_cosine_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 10.983254354508198, 'avg_seq_perplexity': 123982.2131147541}, 'block_27_relative_l1_influence': 0.2746049165725708, 'eval_shapley_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'mmlu_shapley_blocks_pruned_12': {'total': 14080, 'correct': 3509, 'weighted_acc': 24.921875}, 'mmlu_shapley_blocks_pruned_22': {'correct': 3619, 'weighted_acc': 25.703125, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'eval_relative_l1_blocks_pruned_17': {'avg_seq_perplexity': 146763.9344262295, 'num_ex': 15616, 'avg_loss': 11.63973548764088}, 'eval_relative_l2_blocks_pruned_24': {'avg_loss': 12.240815709848873, 'avg_seq_perplexity': 219546.9344262295, 'num_ex': 15616}, 'block_17_cosine_influence': 0.08392369747161865, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 12.589394491226948, 'avg_seq_perplexity': 335051.9344262295}, 'mmlu_block_adapter_loss_blocks_pruned_13': {'total': 14080, 'correct': 3981, 'weighted_acc': 28.274147727272727}, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 5955, 'weighted_acc': 42.29403409090909}, 'mmlu_relative_l2_blocks_pruned_17': {'total': 14080, 'correct': 3340, 'weighted_acc': 23.72159090909091}, 'mmlu_block_adapter_loss_blocks_pruned_8': {'weighted_acc': 42.00994318181818, 'total': 14080, 'correct': 5915}, 'block_16_shapley': 52.33486083822865, 'block_6_cosine_influence': 0.14377838373184204, 'eval_shapley_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.686006389680456, 'avg_seq_perplexity': 15.336982101690571}, 'eval_shapley_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 6.231623915375256, 'avg_seq_perplexity': 584.3304303278688}, 'block_16_relative_l2_influence': 0.5378350615501404, 'block_7_cosine_influence': 0.14214438199996948, 'block_24_relative_l1_influence': 0.29699382185935974, 'mmlu_relative_l1_blocks_pruned_5': {'weighted_acc': 42.54971590909091, 'total': 14080, 'correct': 5991}, 'eval_block_adapter_loss_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 12.23111512231045, 'avg_seq_perplexity': 210590.60655737703}, 'block_27_l2_influence': 24.068021774291992, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 5571, 'weighted_acc': 39.56676136363637}, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.722346571625256, 'avg_seq_perplexity': 15.896417336385758}, 'eval_block_adapter_loss_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 12.240815709848873, 'avg_seq_perplexity': 219546.9344262295}, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 3.2290221667680585, 'avg_seq_perplexity': 26.657808897925204}, 'block_2_l1_influence': 93.31401824951172, 'block_30_l1_influence': 2135.267822265625, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 4811, 'weighted_acc': 34.16903409090909}, 'mmlu_relative_l2_blocks_pruned_5': {'weighted_acc': 42.54971590909091, 'total': 14080, 'correct': 5991}, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3791, 'weighted_acc': 26.92471590909091}, 'mmlu_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_12_adapter_loss_influence': 1.9678204854329424, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 6146, 'weighted_acc': 43.65056818181818}, 'block_24_shapley': 85.02537969940454, 'block_2_cosine_influence': 0.1454983949661255, 'block_30_shapley_influence': 58.94709348614501, 'block_23_relative_l1_influence': 0.3055446147918701, 'mmlu_block_adapter_loss_blocks_pruned_22': {'total': 14080, 'correct': 3551, 'weighted_acc': 25.220170454545453}, 'block_6_shapley_influence': -0.11342922910566244, 'block_22_relative_l1_influence': 0.34519198536872864, 'eval_relative_l1_blocks_pruned_23': {'avg_seq_perplexity': 220233.75409836063, 'num_ex': 15616, 'avg_loss': 12.194614097720288}, 'eval_block_adapter_loss_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.053153741555136, 'avg_seq_perplexity': 8.090216964971823}, 'block_25_relative_l2_influence': 0.25528034567832947, 'mmlu_relative_l1_blocks_pruned_0': {'weighted_acc': 45.79545454545455, 'total': 14080, 'correct': 6448}, 'eval_shapley_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 10.572522773117315, 'avg_seq_perplexity': 40690.40573770492}, 'block_29_relative_l1_influence': 0.2949555516242981, 'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3802, 'weighted_acc': 27.00284090909091}, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3587, 'weighted_acc': 25.475852272727273}, 'block_6_l1_influence': 252.8533935546875, 'mmlu_shapley_blocks_pruned_5': {'total': 14080, 'correct': 5897, 'weighted_acc': 41.88210227272727}, 'block_3_relative_l1_influence': 0.8830476403236389, 'mmlu_shapley_blocks_pruned_14': {'weighted_acc': 24.204545454545453, 'total': 14080, 'correct': 3408}, 'block_30_adapter_loss_influence': 1.943875789642334, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 5280, 'weighted_acc': 37.5}, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3586, 'weighted_acc': 25.46875}, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'eval_block_adapter_loss_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 12.25912025326588, 'avg_seq_perplexity': 214957.03278688525}, 'eval_cosine_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 12.139763503778177, 'avg_seq_perplexity': 188837.5573770492}, 'eval_shapley_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0499624033443262, 'avg_seq_perplexity': 8.058789862961065}, 'eval_block_adapter_loss_blocks_pruned_8': {'avg_loss': 5.911128810194672, 'avg_seq_perplexity': 479.4066022028688, 'num_ex': 15616}, 'block_20_l2_influence': 19.695819854736328, 'block_10_relative_l1_influence': 0.58807772397995, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 12.23111512231045, 'avg_seq_perplexity': 210590.60655737703}, 'eval_block_adapter_loss_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.744224673411886, 'avg_seq_perplexity': 16.272162765753073}, 'eval_block_adapter_loss_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 12.060552878457992, 'avg_seq_perplexity': 201330.7868852459}, 'eval_block_adapter_loss_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 12.589394491226948, 'avg_seq_perplexity': 335051.9344262295}, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 5955, 'weighted_acc': 42.29403409090909}, 'eval_shapley_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 12.26010582095287, 'avg_seq_perplexity': 225103.8524590164}, 'mmlu_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3778, 'weighted_acc': 26.832386363636363}, 'block_23_adapter_loss_influence': 1.939424991607666, 'eval_relative_l1_blocks_pruned_22': {'avg_loss': 13.202358558529712, 'avg_seq_perplexity': 643213.5081967213, 'num_ex': 15616}, 'mmlu_relative_l2_blocks_pruned_29': {'total': 14080, 'correct': 3535, 'weighted_acc': 25.10653409090909}, '_runtime': 2523.3802955150604, 'block_29_shapley': 11.444070534680492, 'block_13_cosine_influence': 0.10998404026031494, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 12.26010582095287, 'avg_seq_perplexity': 225103.8524590164}, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 5348, 'weighted_acc': 37.98295454545455}, 'mmlu_relative_l2_blocks_pruned_22': {'correct': 3551, 'weighted_acc': 25.220170454545453, 'total': 14080}, 'block_20_l1_influence': 983.1239624023438, 'block_23_l1_influence': 1021.535888671875, 'block_15_shapley_influence': -55.83608892463869, 'mmlu_shapley_blocks_pruned_1': {'total': 14080, 'correct': 6348, 'weighted_acc': 45.08522727272727}, 'mmlu_shapley_blocks_pruned_11': {'total': 14080, 'correct': 4390, 'weighted_acc': 31.178977272727273}, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 3.2290221667680585, 'avg_seq_perplexity': 26.657808897925204}, 'block_3_l2_influence': 2.720334529876709, 'block_12_l2_influence': 8.752748489379883, 'block_0_relative_l2_influence': 2.288300037384033, 'block_15_relative_l2_influence': 0.5085791349411011, 'block_25_adapter_loss_influence': 1.9306352933247883, 'mmlu_block_adapter_loss_blocks_pruned_2': {'total': 14080, 'correct': 6353, 'weighted_acc': 45.12073863636363}, 'block_0_l2_influence': 1.4092068672180176, 'mmlu_cosine_blocks_pruned_31': {'correct': 3251, 'weighted_acc': 23.089488636363637, 'total': 14080}, 'eval_relative_l1_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.744224673411886, 'avg_seq_perplexity': 16.272162765753073}, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 11.816720430968235, 'avg_seq_perplexity': 256045.5573770492}, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3262, 'weighted_acc': 23.167613636363637}, 'block_24_adapter_loss_influence': 1.9343845049540205, 'mmlu_relative_l1_blocks_pruned_19': {'weighted_acc': 23.849431818181817, 'total': 14080, 'correct': 3358}, 'block_26_relative_l1_influence': 0.28666070103645325, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 13.16383336801998, 'avg_seq_perplexity': 616471.9344262296}, 'block_11_shapley': 56.448111324540974, 'block_8_shapley_influence': -36.67788662000368, 'block_10_shapley_influence': -52.19649963545547, 'block_12_shapley_influence': -59.56721421275088, 'eval_shapley_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 10.002663534195698, 'avg_seq_perplexity': 23179.18442622951}, 'mmlu_block_adapter_loss_blocks_pruned_25': {'total': 14080, 'correct': 3656, 'weighted_acc': 25.96590909090909}, 'block_23_l2_influence': 20.16440200805664, 'block_4_relative_l1_influence': 0.8512150049209595, 'block_5_relative_l2_influence': 0.6493698358535767, 'mmlu_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3269, 'weighted_acc': 23.217329545454547}, 'block_20_relative_l1_influence': 0.4247533082962036, 'block_11_relative_l1_influence': 0.5442355871200562, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 11.953100986168034, 'avg_seq_perplexity': 188928.131147541}, 'eval_cosine_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 13.16383336801998, 'avg_seq_perplexity': 616471.9344262296}, 'eval_cosine_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 12.194614097720288, 'avg_seq_perplexity': 220233.75409836063}, 'block_18_adapter_loss_influence': 1.972728411356608, 'block_22_shapley': 77.67361711238021, 'block_4_cosine_influence': 0.15160441398620603, 'eval_block_adapter_loss_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 13.205455342277151, 'avg_seq_perplexity': 566496.4590163934}, 'eval_relative_l1_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 12.589394491226948, 'avg_seq_perplexity': 335051.9344262295}, 'mmlu_relative_l1_blocks_pruned_10': {'correct': 5971, 'weighted_acc': 42.40767045454545, 'total': 14080}, 'eval_block_adapter_loss_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 10.47998547163166, 'avg_seq_perplexity': 51905.59426229508}, 'block_8_l2_influence': 6.41993522644043, 'block_9_l1_influence': 358.3560791015625, 'block_26_shapley_influence': -91.57719364537988, 'eval_shapley_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.3095873222976433, 'avg_seq_perplexity': 10.45852210873463}, 'block_16_adapter_loss_influence': 1.9867634773254397, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3506, 'weighted_acc': 24.900568181818183}, 'eval_relative_l1_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 12.240815709848873, 'avg_seq_perplexity': 219546.9344262295}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 12.393974929559429, 'avg_seq_perplexity': 325652.68852459016}, 'eval_block_adapter_loss_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 12.64909387807377, 'avg_seq_perplexity': 392281.1803278689}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'use_sft': True, 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 800, 'lr_scheduler': 'cosine', 'weight_decay': 0.0001, 'learning_rate': 0.0001, 'wandb_project': 'linear_adapters_sft_eval', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'use_logit_loss': False, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_sft_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_sft_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'no_baseline_eval': True, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'linear_adapter_rank': 256, 'effective_batch_size': 8, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1, 'limit_logit_shapley_samples': 500}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_linear_adapters_rank_256_sft_pretrained_steps_800_bs_1_effective_8_lr_0.0001_wd_0.0001_clip_1.0_scheduler_cosine


==> figures/metrics_comparison_05_04_23/stochastic_depth_eval_metrics.csv <==
,summary,config,name
0,"{'block_4_l2_influence': 3.587404727935791, 'block_26_l2_influence': 24.85858726501465, 'block_2_relative_l2_influence': 0.7215847373008728, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 19.920398149334016, 'avg_seq_perplexity': 3663558147021.639}, 'mmlu_relative_l1_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 6375, 'weighted_acc': 45.27698863636363}, 'mmlu_cosine_blocks_pruned_10': {'correct': 5755, 'weighted_acc': 40.87357954545455, 'total': 14080}, 'mmlu_shapley_blocks_pruned_14': {'total': 14080, 'correct': 3657, 'weighted_acc': 25.973011363636363}, 'eval_cosine_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 3.4806095811187245, 'avg_seq_perplexity': 37.21507188140369}, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 5755, 'weighted_acc': 40.87357954545455}, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 20.02500040023053, 'avg_seq_perplexity': 3993590188938.492}, 'block_26_shapley_influence': -80.4635354098083, 'mmlu_cosine_blocks_pruned_15': {'weighted_acc': 29.019886363636363, 'total': 14080, 'correct': 4086}, 'block_23_relative_l2_influence': 0.2882755994796753, 'block_27_l2_influence': 24.068021774291992, 'eval_shapley_blocks_pruned_10': {'avg_loss': 2.792152529857198, 'avg_seq_perplexity': 20.190221567622952, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_18': {'avg_loss': 6.95521020107582, 'avg_seq_perplexity': 1232.754354508197, 'num_ex': 15616}, 'block_16_relative_l2_influence': 0.5378350615501404, 'block_7_shapley_influence': -70.19046848766132, 'block_10_shapley_influence': -74.53971844702588, 'block_22_l2_influence': 21.116064071655273, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 6.768281530161373, 'avg_seq_perplexity': 1028.4285988729507}, 'block_9_cosine_influence': 0.128817617893219, 'eval_relative_l1_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 7.936543449026639, 'avg_seq_perplexity': 3181.513575819672}, 'block_10_l1_influence': 396.1690979003906, 'block_21_relative_l1_influence': 0.35441216826438904, 'block_29_cosine_influence': 0.03388798236846924, 'block_16_l1_influence': 749.4442749023438, 'block_16_avg_update': {'_type': 'histogram', 'bins': [-0.1123046875, -0.1054840087890625, -0.098663330078125, -0.0918426513671875, -0.08502197265625, -0.0782012939453125, -0.071380615234375, -0.0645599365234375, -0.0577392578125, -0.0509185791015625, -0.044097900390625, -0.0372772216796875, -0.03045654296875, -0.0236358642578125, -0.016815185546875, -0.0099945068359375, -0.003173828125, 0.0036468505859375, 0.010467529296875, 0.0172882080078125, 0.02410888671875, 0.0309295654296875, 0.037750244140625, 0.0445709228515625, 0.0513916015625, 0.0582122802734375, 0.065032958984375, 0.0718536376953125, 0.07867431640625, 0.0854949951171875, 0.092315673828125, 0.0991363525390625, 0.10595703125, 0.1127777099609375, 0.119598388671875, 0.1264190673828125, 0.13323974609375, 0.1400604248046875, 0.146881103515625, 0.1537017822265625, 0.1605224609375, 0.1673431396484375, 0.174163818359375, 0.1809844970703125, 0.18780517578125, 0.1946258544921875, 0.201446533203125, 0.2082672119140625, 0.215087890625, 0.2219085693359375, 0.228729248046875, 0.2355499267578125, 0.24237060546875, 0.2491912841796875, 0.256011962890625, 0.2628326416015625, 0.2696533203125, 0.2764739990234375, 0.283294677734375, 0.2901153564453125, 0.29693603515625, 0.3037567138671875, 0.310577392578125, 0.3173980712890625, 0.32421875], 'values': [4, 2, 0, 0, 1, 0, 1, 0, 26, 21, 43, 161, 415, 357, 380, 407, 441, 418, 391, 363, 425, 138, 43, 18, 27, 3, 0, 0, 1, 3, 0, 1, 1, 0, 1, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 8.514319247886784, 'avg_seq_perplexity': 5497.16649590164}, 'block_0_l2_influence': 1.4092068672180176, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3779, 'weighted_acc': 26.839488636363637}, 'block_0_avg_update': {'_type': 'histogram', 'bins': [-0.052490234375, -0.048252105712890625, -0.04401397705078125, -0.039775848388671875, -0.0355377197265625, -0.031299591064453125, -0.02706146240234375, -0.022823333740234375, -0.018585205078125, -0.014347076416015625, -0.01010894775390625, -0.005870819091796875, -0.0016326904296875, 0.002605438232421875, 0.00684356689453125, 0.011081695556640625, 0.01531982421875, 0.019557952880859375, 0.02379608154296875, 0.028034210205078125, 0.0322723388671875, 0.036510467529296875, 0.04074859619140625, 0.044986724853515625, 0.049224853515625, 0.053462982177734375, 0.05770111083984375, 0.061939239501953125, 0.0661773681640625, 0.07041549682617188, 0.07465362548828125, 0.07889175415039062, 0.0831298828125, 0.08736801147460938, 0.09160614013671875, 0.09584426879882812, 0.1000823974609375, 0.10432052612304688, 0.10855865478515625, 0.11279678344726562, 0.117034912109375, 0.12127304077148438, 0.12551116943359375, 0.12974929809570312, 0.1339874267578125, 0.13822555541992188, 0.14246368408203125, 0.14670181274414062, 0.15093994140625, 0.15517807006835938, 0.15941619873046875, 0.16365432739257812, 0.1678924560546875, 0.17213058471679688, 0.17636871337890625, 0.18060684204101562, 0.184844970703125, 0.18908309936523438, 0.19332122802734375, 0.19755935668945312, 0.2017974853515625, 0.20603561401367188, 0.21027374267578125, 0.21451187133789062, 0.21875], 'values': [1, 0, 0, 0, 0, 0, 2, 0, 2, 9, 8, 153, 3877, 25, 4, 8, 1, 1, 2, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1]}, 'eval_shapley_blocks_pruned_13': {'avg_loss': 3.197323158139088, 'avg_seq_perplexity': 26.470659099641395, 'num_ex': 15616}, 'block_17_l2_influence': 14.62705421447754, 'block_14_l2_influence': 10.72826099395752, 'mmlu_relative_l1_blocks_pruned_16': {'correct': 3935, 'weighted_acc': 27.947443181818183, 'total': 14080}, 'eval_cosine_blocks_pruned_8': {'avg_loss': 3.997843507860527, 'avg_seq_perplexity': 62.54847191982582, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_4': {'weighted_acc': 44.51704545454545, 'total': 14080, 'correct': 6268}, '_runtime': 8889.614381313324, 'block_12_l2_influence': 8.752748489379883, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 7.378074771068135, 'avg_seq_perplexity': 1867.6290983606557}, 'block_17_relative_l1_influence': 0.4743431508541107, 'eval_shapley_blocks_pruned_16': {'avg_seq_perplexity': 96.92650166495902, 'num_ex': 15616, 'avg_loss': 4.242923924180328}, 'block_13_relative_l1_influence': 0.5478932857513428, 'mmlu_relative_l2_blocks_pruned_31': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_9_l2_influence': 7.055303573608398, 'block_11_l1_influence': 413.3260803222656, 'eval_shapley_blocks_pruned_0': {'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616, 'avg_loss': 1.9205412317494877}, 'eval_cosine_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0238189697265625, 'avg_seq_perplexity': 7.855516277375768}, 'eval_cosine_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 20.161210857453895, 'avg_seq_perplexity': 4374589762845.377}, 'eval_shapley_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 9.717530297451331, 'avg_seq_perplexity': 16850.84118852459}, 'mmlu_shapley_blocks_pruned_11': {'total': 14080, 'correct': 3828, 'weighted_acc': 27.1875}, 'eval_relative_l2_blocks_pruned_0': {'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616, 'avg_loss': 1.9205412317494877}, 'block_20_relative_l2_influence': 0.4098089933395386, 'eval_cosine_blocks_pruned_31': {'avg_seq_perplexity': 3795958985039.738, 'num_ex': 15616, 'avg_loss': 20.075249343621927}, 'block_28_l1_influence': 1383.08984375, 'mmlu_relative_l2_blocks_pruned_8': {'correct': 5461, 'weighted_acc': 38.78551136363637, 'total': 14080}, 'block_31_shapley_influence': 310.7389171185605, 'mmlu_relative_l1_blocks_pruned_0': {'correct': 6448, 'weighted_acc': 45.79545454545455, 'total': 14080}, 'block_19_l1_influence': 858.4620971679688, 'block_31_relative_l2_influence': 1.0167038440704346, 'block_7_relative_l2_influence': 0.5988365411758423, 'mmlu_shapley_blocks_pruned_9': {'weighted_acc': 27.68465909090909, 'total': 14080, 'correct': 3898}, 'block_16_cosine_influence': 0.1062297821044922, 'mmlu_relative_l2_blocks_pruned_5': {'correct': 6082, 'weighted_acc': 43.19602272727273, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 5882, 'weighted_acc': 41.77556818181818}, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 3.4806095811187245, 'avg_seq_perplexity': 37.21507188140369}, 'eval_relative_l2_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 20.075249343621927, 'avg_seq_perplexity': 3795958985039.738}, 'block_29_relative_l1_influence': 0.2949555516242981, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, '_wandb': {'runtime': 8889}, 'mmlu_relative_l1_blocks_pruned_23': {'total': 14080, 'correct': 3770, 'weighted_acc': 26.775568181818183}, 'eval_shapley_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 8.280846767738216, 'avg_seq_perplexity': 20769.42008196721}, 'block_15_relative_l1_influence': 0.5436901450157166, 'block_5_relative_l1_influence': 0.7556303143501282, 'block_12_relative_l1_influence': 0.536065399646759, 'block_23_l1_influence': 1021.535888671875, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_18_l1_influence': 822.3768310546875, 'block_28_l2_influence': 28.022443771362305, 'block_27_cosine_influence': 0.029951035976409912, 'eval_cosine_blocks_pruned_6': {'avg_loss': 2.9814345563044315, 'avg_seq_perplexity': 21.975283763447745, 'num_ex': 15616}, 'block_26_relative_l2_influence': 0.2846655249595642, 'block_12_avg_update': {'_type': 'histogram', 'bins': [-0.0556640625, -0.0539398193359375, -0.052215576171875, -0.0504913330078125, -0.04876708984375, -0.0470428466796875, -0.045318603515625, -0.0435943603515625, -0.0418701171875, -0.0401458740234375, -0.038421630859375, -0.0366973876953125, -0.03497314453125, -0.0332489013671875, -0.031524658203125, -0.0298004150390625, -0.028076171875, -0.0263519287109375, -0.024627685546875, -0.0229034423828125, -0.02117919921875, -0.0194549560546875, -0.017730712890625, -0.0160064697265625, -0.0142822265625, -0.0125579833984375, -0.010833740234375, -0.0091094970703125, -0.00738525390625, -0.0056610107421875, -0.003936767578125, -0.0022125244140625, -0.00048828125, 0.0012359619140625, 0.002960205078125, 0.0046844482421875, 0.00640869140625, 0.0081329345703125, 0.009857177734375, 0.0115814208984375, 0.0133056640625, 0.0150299072265625, 0.016754150390625, 0.0184783935546875, 0.02020263671875, 0.0219268798828125, 0.023651123046875, 0.0253753662109375, 0.027099609375, 0.0288238525390625, 0.030548095703125, 0.0322723388671875, 0.03399658203125, 0.0357208251953125, 0.037445068359375, 0.0391693115234375, 0.0408935546875, 0.0426177978515625, 0.044342041015625, 0.0460662841796875, 0.04779052734375, 0.0495147705078125, 0.051239013671875, 0.0529632568359375, 0.0546875], 'values': [2, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 3, 1, 5, 4, 3, 5, 5, 19, 30, 115, 355, 147, 191, 245, 210, 216, 218, 213, 218, 234, 241, 224, 264, 177, 173, 169, 269, 69, 25, 10, 6, 3, 2, 11, 2, 2, 1, 0, 0, 0, 2, 0, 0, 0, 0, 1, 0, 1, 1, 3]}, 'eval_shapley_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.098339018274526, 'avg_seq_perplexity': 8.466751849065062}, 'block_1_cosine_influence': 0.2501358985900879, 'eval_relative_l1_blocks_pruned_8': {'avg_seq_perplexity': 62.54847191982582, 'num_ex': 15616, 'avg_loss': 3.997843507860527}, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.9814345563044315, 'avg_seq_perplexity': 21.975283763447745}, 'mmlu_relative_l2_blocks_pruned_7': {'weighted_acc': 45.30539772727273, 'total': 14080, 'correct': 6379}, 'eval_cosine_blocks_pruned_23': {'avg_seq_perplexity': 3836.9569672131142, 'num_ex': 15616, 'avg_loss': 8.132615886750768}, 'mmlu_relative_l1_blocks_pruned_15': {'total': 14080, 'correct': 4086, 'weighted_acc': 29.019886363636363}, 'block_3_l1_influence': 132.65280151367188, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.5991055848168547, 'avg_seq_perplexity': 14.41275574731045}, 'block_14_cosine_influence': 0.10573846101760864, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 8.367378610079406, 'avg_seq_perplexity': 4793.224897540984}, 'mmlu_relative_l2_blocks_pruned_10': {'weighted_acc': 40.87357954545455, 'total': 14080, 'correct': 5755}, 'eval_shapley_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 20.161210857453895, 'avg_seq_perplexity': 4374589762845.377}, 'eval_cosine_blocks_pruned_14': {'avg_seq_perplexity': 444.45251664959017, 'num_ex': 15616, 'avg_loss': 5.889181168352971}, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 6295, 'weighted_acc': 44.70880681818182}, 'block_23_l2_influence': 20.16440200805664, 'eval_cosine_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.119754978867828, 'avg_seq_perplexity': 8.64197277631916}, 'block_29_avg_update': {'_type': 'histogram', 'bins': [-0.447265625, -0.407318115234375, -0.36737060546875, -0.327423095703125, -0.2874755859375, -0.247528076171875, -0.20758056640625, -0.167633056640625, -0.127685546875, -0.087738037109375, -0.04779052734375, -0.007843017578125, 0.0321044921875, 0.072052001953125, 0.11199951171875, 0.151947021484375, 0.19189453125, 0.231842041015625, 0.27178955078125, 0.311737060546875, 0.3516845703125, 0.391632080078125, 0.43157958984375, 0.471527099609375, 0.511474609375, 0.551422119140625, 0.59136962890625, 0.631317138671875, 0.6712646484375, 0.711212158203125, 0.75115966796875, 0.791107177734375, 0.8310546875, 0.871002197265625, 0.91094970703125, 0.950897216796875, 0.9908447265625, 1.030792236328125, 1.07073974609375, 1.110687255859375, 1.150634765625, 1.190582275390625, 1.23052978515625, 1.270477294921875, 1.3104248046875, 1.350372314453125, 1.39031982421875, 1.430267333984375, 1.47021484375, 1.510162353515625, 1.55010986328125, 1.590057373046875, 1.6300048828125, 1.669952392578125, 1.70989990234375, 1.749847412109375, 1.789794921875, 1.829742431640625, 1.86968994140625, 1.909637451171875, 1.9495849609375, 1.989532470703125, 2.02947998046875, 2.069427490234375, 2.109375], 'values': [8, 0, 0, 1, 0, 13, 5, 9, 333, 896, 676, 613, 1033, 462, 23, 6, 9, 2, 1, 2, 0, 2, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'eval_relative_l2_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 4.382174632588371, 'avg_seq_perplexity': 98.40353643698772}, 'block_1_shapley_influence': 499.832143758422, 'block_31_relative_l1_influence': 0.9233931303024292, 'eval_shapley_blocks_pruned_15': {'avg_loss': 3.6649840308017416, 'avg_seq_perplexity': 49.3070288486168, 'num_ex': 15616}, 'block_27_l1_influence': 1221.0548095703125, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 5.889181168352971, 'avg_seq_perplexity': 444.45251664959017}, 'eval_relative_l2_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 7.820999895940061, 'avg_seq_perplexity': 2872.2174692622953}, 'mmlu_shapley_blocks_pruned_17': {'weighted_acc': 25.75284090909091, 'total': 14080, 'correct': 3626}, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_8_l1_influence': 325.3686218261719, 'block_11_l2_influence': 8.142398834228516, 'block_7_avg_update': {'_type': 'histogram', 'bins': [-0.10498046875, -0.10005950927734375, -0.0951385498046875, -0.09021759033203125, -0.085296630859375, -0.08037567138671875, -0.0754547119140625, -0.07053375244140625, -0.06561279296875, -0.06069183349609375, -0.0557708740234375, -0.05084991455078125, -0.045928955078125, -0.04100799560546875, -0.0360870361328125, -0.03116607666015625, -0.0262451171875, -0.02132415771484375, -0.0164031982421875, -0.01148223876953125, -0.006561279296875, -0.00164031982421875, 0.0032806396484375, 0.00820159912109375, 0.01312255859375, 0.01804351806640625, 0.0229644775390625, 0.02788543701171875, 0.032806396484375, 0.03772735595703125, 0.0426483154296875, 0.04756927490234375, 0.052490234375, 0.05741119384765625, 0.0623321533203125, 0.06725311279296875, 0.072174072265625, 0.07709503173828125, 0.0820159912109375, 0.08693695068359375, 0.09185791015625, 0.09677886962890625, 0.1016998291015625, 0.10662078857421875, 0.111541748046875, 0.11646270751953125, 0.1213836669921875, 0.12630462646484375, 0.1312255859375, 0.13614654541015625, 0.1410675048828125, 0.14598846435546875, 0.150909423828125, 0.15583038330078125, 0.1607513427734375, 0.16567230224609375, 0.17059326171875, 0.17551422119140625, 0.1804351806640625, 0.18535614013671875, 0.190277099609375, 0.19519805908203125, 0.2001190185546875, 0.20503997802734375, 0.2099609375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 1, 0, 0, 6, 1, 2, 121, 753, 836, 904, 1059, 322, 71, 2, 6, 0, 1, 1, 1, 2, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'eval_cosine_blocks_pruned_12': {'avg_seq_perplexity': 166.78792584528688, 'num_ex': 15616, 'avg_loss': 4.87812029729124}, 'block_4_l1_influence': 178.8604736328125, 'block_17_relative_l2_influence': 0.44725266098976135, 'block_13_relative_l2_influence': 0.5115258693695068, 'block_7_l1_influence': 292.6295471191406, 'block_9_relative_l1_influence': 0.6046764850616455, 'eval_cosine_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 8.021290263191599, 'avg_seq_perplexity': 3450.4782274590166}, 'block_1_relative_l1_influence': 1.3041073083877563, 'block_31_l2_influence': 135.42071533203125, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3779, 'weighted_acc': 26.839488636363637}, 'block_20_relative_l1_influence': 0.4247533082962036, 'mmlu_cosine_blocks_pruned_5': {'total': 14080, 'correct': 6082, 'weighted_acc': 43.19602272727273}, 'eval_relative_l2_blocks_pruned_32': {'avg_seq_perplexity': 4374589762845.377, 'num_ex': 15616, 'avg_loss': 20.161210857453895}, 'block_21_l1_influence': 954.6445922851562, 'mmlu_relative_l2_blocks_pruned_16': {'correct': 3935, 'weighted_acc': 27.947443181818183, 'total': 14080}, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3790, 'weighted_acc': 26.917613636363637}, 'eval_shapley_blocks_pruned_24': {'avg_seq_perplexity': 5035.452356557377, 'num_ex': 15616, 'avg_loss': 8.489386886846823}, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 5846, 'weighted_acc': 41.51988636363637}, 'block_26_relative_l1_influence': 0.28666070103645325, 'block_6_relative_l1_influence': 0.6861485838890076, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_blocks_pruned_20': {'weighted_acc': 26.399147727272727, 'total': 14080, 'correct': 3717}, 'block_19_shapley_influence': -58.747489136709305, 'eval_shapley_blocks_pruned_6': {'avg_loss': 2.245762309090036, 'avg_seq_perplexity': 9.81095911244877, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_10': {'avg_loss': 4.023501286741163, 'avg_seq_perplexity': 64.8384949731045, 'num_ex': 15616}, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0238189697265625, 'avg_seq_perplexity': 7.855516277375768}, 'block_24_avg_update': {'bins': [-0.419921875, -0.386505126953125, -0.35308837890625, -0.319671630859375, -0.2862548828125, -0.252838134765625, -0.21942138671875, -0.186004638671875, -0.152587890625, -0.119171142578125, -0.08575439453125, -0.052337646484375, -0.0189208984375, 0.014495849609375, 0.04791259765625, 0.081329345703125, 0.11474609375, 0.148162841796875, 0.18157958984375, 0.214996337890625, 0.2484130859375, 0.281829833984375, 0.31524658203125, 0.348663330078125, 0.382080078125, 0.415496826171875, 0.44891357421875, 0.482330322265625, 0.5157470703125, 0.549163818359375, 0.58258056640625, 0.615997314453125, 0.6494140625, 0.682830810546875, 0.71624755859375, 0.749664306640625, 0.7830810546875, 0.816497802734375, 0.84991455078125, 0.883331298828125, 0.916748046875, 0.950164794921875, 0.98358154296875, 1.016998291015625, 1.0504150390625, 1.083831787109375, 1.11724853515625, 1.150665283203125, 1.18408203125, 1.217498779296875, 1.25091552734375, 1.284332275390625, 1.3177490234375, 1.351165771484375, 1.38458251953125, 1.417999267578125, 1.451416015625, 1.484832763671875, 1.51824951171875, 1.551666259765625, 1.5850830078125, 1.618499755859375, 1.65191650390625, 1.685333251953125, 1.71875], 'values': [1, 0, 0, 0, 0, 0, 3, 1, 0, 10, 277, 1018, 1204, 1136, 428, 10, 1, 1, 1, 2, 1, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram'}, 'mmlu_relative_l2_blocks_pruned_20': {'weighted_acc': 26.399147727272727, 'total': 14080, 'correct': 3717}, 'mmlu_shapley_blocks_pruned_5': {'correct': 4118, 'weighted_acc': 29.24715909090909, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_18': {'weighted_acc': 26.477272727272727, 'total': 14080, 'correct': 3728}, 'block_0_relative_l2_influence': 2.288300037384033, 'block_2_cosine_influence': 0.1454983949661255, 'block_2_avg_update': {'_type': 'histogram', 'bins': [-0.0269775390625, -0.025659561157226562, -0.024341583251953125, -0.023023605346679688, -0.02170562744140625, -0.020387649536132812, -0.019069671630859375, -0.017751693725585938, -0.0164337158203125, -0.015115737915039062, -0.013797760009765625, -0.012479782104492188, -0.01116180419921875, -0.009843826293945312, -0.008525848388671875, -0.0072078704833984375, -0.005889892578125, -0.0045719146728515625, -0.003253936767578125, -0.0019359588623046875, -0.00061798095703125, 0.0006999969482421875, 0.002017974853515625, 0.0033359527587890625, 0.0046539306640625, 0.0059719085693359375, 0.007289886474609375, 0.008607864379882812, 0.00992584228515625, 0.011243820190429688, 0.012561798095703125, 0.013879776000976562, 0.01519775390625, 0.016515731811523438, 0.017833709716796875, 0.019151687622070312, 0.02046966552734375, 0.021787643432617188, 0.023105621337890625, 0.024423599243164062, 0.0257415771484375, 0.027059555053710938, 0.028377532958984375, 0.029695510864257812, 0.03101348876953125, 0.03233146667480469, 0.033649444580078125, 0.03496742248535156, 0.036285400390625, 0.03760337829589844, 0.038921356201171875, 0.04023933410644531, 0.04155731201171875, 0.04287528991699219, 0.044193267822265625, 0.04551124572753906, 0.0468292236328125, 0.04814720153808594, 0.049465179443359375, 0.05078315734863281, 0.05210113525390625, 0.05341911315917969, 0.054737091064453125, 0.05605506896972656, 0.057373046875], 'values': [4, 0, 0, 0, 0, 0, 0, 1, 0, 1, 5, 1, 0, 0, 2, 6, 4, 84, 357, 1147, 923, 1167, 341, 27, 2, 3, 1, 0, 1, 1, 4, 1, 0, 1, 2, 0, 1, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 0, 0, 1]}, 'mmlu_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3271, 'weighted_acc': 23.23153409090909}, 'eval_shapley_blocks_pruned_25': {'avg_seq_perplexity': 5261.604508196721, 'num_ex': 15616, 'avg_loss': 8.536055768122438}, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3781, 'weighted_acc': 26.853693181818183}, 'block_29_relative_l2_influence': 0.278962105512619, 'block_22_shapley_influence': -75.84344860416499, 'block_4_shapley_influence': -14.93633961107068, 'mmlu_shapley_blocks_pruned_19': {'correct': 3564, 'weighted_acc': 25.3125, 'total': 14080}, 'block_15_relative_l2_influence': 0.5085791349411011, 'block_12_relative_l2_influence': 0.4948393404483795, 'mmlu_cosine_blocks_pruned_26': {'correct': 3784, 'weighted_acc': 26.875, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_blocks_pruned_30': {'avg_seq_perplexity': 3993590188938.492, 'num_ex': 15616, 'avg_loss': 20.02500040023053}, 'eval_relative_l2_blocks_pruned_16': {'avg_loss': 6.275675789254611, 'avg_seq_perplexity': 636.81640625, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_1': {'total': 14080, 'correct': 5863, 'weighted_acc': 41.640625}, 'block_22_cosine_influence': 0.044055402278900146, 'block_23_cosine_influence': 0.036542296409606934, 'block_4_relative_l1_influence': 0.8512150049209595, 'eval_cosine_blocks_pruned_30': {'avg_loss': 10.609114850153688, 'avg_seq_perplexity': 40974.97131147541, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_27': {'avg_seq_perplexity': 5071.577356557377, 'num_ex': 15616, 'avg_loss': 8.429205222207992}, 'mmlu_relative_l1_blocks_pruned_24': {'correct': 3787, 'weighted_acc': 26.896306818181817, 'total': 14080}, 'mmlu_shapley_blocks_pruned_13': {'total': 14080, 'correct': 3770, 'weighted_acc': 26.775568181818183}, 'eval_relative_l1_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 4.382174632588371, 'avg_seq_perplexity': 98.40353643698772}, 'block_20_shapley_influence': -60.47472529463681, 'block_6_avg_update': {'bins': [-0.0546875, -0.05219268798828125, -0.0496978759765625, -0.04720306396484375, -0.044708251953125, -0.04221343994140625, -0.0397186279296875, -0.03722381591796875, -0.03472900390625, -0.03223419189453125, -0.0297393798828125, -0.02724456787109375, -0.024749755859375, -0.02225494384765625, -0.0197601318359375, -0.01726531982421875, -0.0147705078125, -0.01227569580078125, -0.0097808837890625, -0.00728607177734375, -0.004791259765625, -0.00229644775390625, 0.0001983642578125, 0.00269317626953125, 0.00518798828125, 0.00768280029296875, 0.0101776123046875, 0.01267242431640625, 0.015167236328125, 0.01766204833984375, 0.0201568603515625, 0.02265167236328125, 0.025146484375, 0.02764129638671875, 0.0301361083984375, 0.03263092041015625, 0.035125732421875, 0.03762054443359375, 0.0401153564453125, 0.04261016845703125, 0.04510498046875, 0.04759979248046875, 0.0500946044921875, 0.05258941650390625, 0.055084228515625, 0.05757904052734375, 0.0600738525390625, 0.06256866455078125, 0.0650634765625, 0.06755828857421875, 0.0700531005859375, 0.07254791259765625, 0.075042724609375, 0.07753753662109375, 0.0800323486328125, 0.08252716064453125, 0.08502197265625, 0.08751678466796875, 0.0900115966796875, 0.09250640869140625, 0.095001220703125, 0.09749603271484375, 0.0999908447265625, 0.10248565673828125, 0.10498046875], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 3, 0, 0, 1, 3, 48, 61, 316, 631, 486, 565, 506, 547, 576, 248, 47, 39, 2, 0, 0, 0, 4, 2, 0, 0, 0, 1, 0, 1, 0, 0, 2, 2, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram'}, 'block_11_relative_l1_influence': 0.5442355871200562, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3781, 'weighted_acc': 26.853693181818183}, 'block_5_l2_influence': 4.297894477844238, 'block_19_relative_l2_influence': 0.402516633272171, 'eval_cosine_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.5991055848168547, 'avg_seq_perplexity': 14.41275574731045}, 'eval_relative_l1_blocks_pruned_20': {'avg_seq_perplexity': 2872.2174692622953, 'num_ex': 15616, 'avg_loss': 7.820999895940061}, 'mmlu_relative_l1_blocks_pruned_22': {'correct': 3762, 'weighted_acc': 26.71875, 'total': 14080}, 'block_15_l2_influence': 12.254308700561523, 'block_10_avg_update': {'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 2, 2, 0, 0, 0, 1, 0, 3, 6, 1, 9, 54, 394, 397, 488, 539, 490, 490, 482, 316, 370, 27, 4, 3, 2, 4, 2, 1, 0, 0, 2, 0, 2, 1, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram', 'bins': [-0.107421875, -0.10410308837890625, -0.1007843017578125, -0.09746551513671875, -0.094146728515625, -0.09082794189453125, -0.0875091552734375, -0.08419036865234375, -0.08087158203125, -0.07755279541015625, -0.0742340087890625, -0.07091522216796875, -0.067596435546875, -0.06427764892578125, -0.0609588623046875, -0.05764007568359375, -0.0543212890625, -0.05100250244140625, -0.0476837158203125, -0.04436492919921875, -0.041046142578125, -0.03772735595703125, -0.0344085693359375, -0.03108978271484375, -0.02777099609375, -0.02445220947265625, -0.0211334228515625, -0.01781463623046875, -0.014495849609375, -0.01117706298828125, -0.0078582763671875, -0.00453948974609375, -0.001220703125, 0.00209808349609375, 0.0054168701171875, 0.00873565673828125, 0.012054443359375, 0.01537322998046875, 0.0186920166015625, 0.02201080322265625, 0.02532958984375, 0.02864837646484375, 0.0319671630859375, 0.03528594970703125, 0.038604736328125, 0.04192352294921875, 0.0452423095703125, 0.04856109619140625, 0.0518798828125, 0.05519866943359375, 0.0585174560546875, 0.06183624267578125, 0.065155029296875, 0.06847381591796875, 0.0717926025390625, 0.07511138916015625, 0.07843017578125, 0.08174896240234375, 0.0850677490234375, 0.08838653564453125, 0.091705322265625, 0.09502410888671875, 0.0983428955078125, 0.10166168212890625, 0.10498046875]}, 'eval_shapley_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 2.660668044793802, 'avg_seq_perplexity': 17.54558825883709}, 'eval_relative_l2_blocks_pruned_14': {'avg_seq_perplexity': 444.45251664959017, 'num_ex': 15616, 'avg_loss': 5.889181168352971}, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 3856, 'weighted_acc': 27.386363636363637}, 'block_5_avg_update': {'bins': [-0.0537109375, -0.051998138427734375, -0.05028533935546875, -0.048572540283203125, -0.0468597412109375, -0.045146942138671875, -0.04343414306640625, -0.041721343994140625, -0.040008544921875, -0.038295745849609375, -0.03658294677734375, -0.034870147705078125, -0.0331573486328125, -0.031444549560546875, -0.02973175048828125, -0.028018951416015625, -0.02630615234375, -0.024593353271484375, -0.02288055419921875, -0.021167755126953125, -0.0194549560546875, -0.017742156982421875, -0.01602935791015625, -0.014316558837890625, -0.012603759765625, -0.010890960693359375, -0.00917816162109375, -0.007465362548828125, -0.0057525634765625, -0.004039764404296875, -0.00232696533203125, -0.000614166259765625, 0.0010986328125, 0.002811431884765625, 0.00452423095703125, 0.006237030029296875, 0.0079498291015625, 0.009662628173828125, 0.01137542724609375, 0.013088226318359375, 0.014801025390625, 0.016513824462890625, 0.01822662353515625, 0.019939422607421875, 0.0216522216796875, 0.023365020751953125, 0.02507781982421875, 0.026790618896484375, 0.02850341796875, 0.030216217041015625, 0.03192901611328125, 0.033641815185546875, 0.0353546142578125, 0.037067413330078125, 0.03878021240234375, 0.040493011474609375, 0.042205810546875, 0.043918609619140625, 0.04563140869140625, 0.047344207763671875, 0.0490570068359375, 0.050769805908203125, 0.05248260498046875, 0.054195404052734375, 0.055908203125], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 1, 3, 0, 0, 0, 0, 2, 0, 1, 13, 8, 20, 98, 502, 345, 467, 437, 449, 382, 477, 335, 454, 53, 14, 6, 11, 0, 2, 2, 0, 0, 1, 4, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 1, 0, 1], '_type': 'histogram'}, 'block_7_cosine_influence': 0.14214438199996948, 'block_28_cosine_influence': 0.03331071138381958, 'mmlu_relative_l1_blocks_pruned_29': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_relative_l2_blocks_pruned_4': {'correct': 6254, 'weighted_acc': 44.41761363636363, 'total': 14080}, 'block_27_shapley_influence': -76.61287914533126, 'eval_relative_l1_blocks_pruned_32': {'avg_loss': 20.161210857453895, 'avg_seq_perplexity': 4374589762845.377, 'num_ex': 15616}, 'block_18_l2_influence': 16.233057022094727, 'eval_relative_l1_blocks_pruned_9': {'avg_loss': 4.480536288902408, 'avg_seq_perplexity': 101.82300204918032, 'num_ex': 15616}, 'block_20_l1_influence': 983.1239624023438, 'mmlu_shapley_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 6281, 'weighted_acc': 44.609375}, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 4.023501286741163, 'avg_seq_perplexity': 64.8384949731045}, 'block_1_l2_influence': 6.887134552001953, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3782, 'weighted_acc': 26.860795454545453}, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 4790, 'weighted_acc': 34.01988636363637}, 'block_18_relative_l2_influence': 0.44405996799468994, 'eval_cosine_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 7.364535972720287, 'avg_seq_perplexity': 1833.2145235655737}, 'block_9_avg_update': {'_type': 'histogram', 'bins': [-0.05322265625, -0.05135345458984375, -0.0494842529296875, -0.04761505126953125, -0.045745849609375, -0.04387664794921875, -0.0420074462890625, -0.04013824462890625, -0.03826904296875, -0.03639984130859375, -0.0345306396484375, -0.03266143798828125, -0.030792236328125, -0.02892303466796875, -0.0270538330078125, -0.02518463134765625, -0.0233154296875, -0.02144622802734375, -0.0195770263671875, -0.01770782470703125, -0.015838623046875, -0.01396942138671875, -0.0121002197265625, -0.01023101806640625, -0.00836181640625, -0.00649261474609375, -0.0046234130859375, -0.00275421142578125, -0.000885009765625, 0.00098419189453125, 0.0028533935546875, 0.00472259521484375, 0.006591796875, 0.00846099853515625, 0.0103302001953125, 0.01219940185546875, 0.014068603515625, 0.01593780517578125, 0.0178070068359375, 0.01967620849609375, 0.02154541015625, 0.02341461181640625, 0.0252838134765625, 0.02715301513671875, 0.029022216796875, 0.03089141845703125, 0.0327606201171875, 0.03462982177734375, 0.0364990234375, 0.03836822509765625, 0.0402374267578125, 0.04210662841796875, 0.043975830078125, 0.04584503173828125, 0.0477142333984375, 0.04958343505859375, 0.05145263671875, 0.05332183837890625, 0.0551910400390625, 0.05706024169921875, 0.058929443359375, 0.06079864501953125, 0.0626678466796875, 0.06453704833984375, 0.06640625], 'values': [2, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 4, 1, 1, 0, 1, 5, 26, 207, 122, 240, 399, 302, 296, 301, 289, 304, 280, 290, 410, 231, 137, 203, 25, 4, 1, 1, 0, 0, 3, 2, 2, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 1, 0, 0, 0, 0, 1]}, 'eval_shapley_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 3.3534625944544056, 'avg_seq_perplexity': 31.73605796939037}, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 5005, 'weighted_acc': 35.546875}, 'mmlu_cosine_blocks_pruned_25': {'total': 14080, 'correct': 3781, 'weighted_acc': 26.853693181818183}, 'block_6_shapley_influence': -59.870529649271006, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.119754978867828, 'avg_seq_perplexity': 8.64197277631916}, 'eval_shapley_blocks_pruned_23': {'avg_seq_perplexity': 23800.444672131147, 'num_ex': 15616, 'avg_loss': 10.075018210489242}, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3778, 'weighted_acc': 26.832386363636363}, 'mmlu_relative_l1_blocks_pruned_17': {'correct': 3850, 'weighted_acc': 27.34375, 'total': 14080}, 'block_24_l1_influence': 1078.9007568359375, 'mmlu_relative_l1_blocks_pruned_3': {'correct': 6324, 'weighted_acc': 44.91477272727273, 'total': 14080}, 'block_8_relative_l2_influence': 0.5692906379699707, 'block_26_cosine_influence': 0.03331249952316284, 'block_20_l2_influence': 19.695819854736328, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_cosine_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 8.226321361103995, 'avg_seq_perplexity': 4186.580430327869}, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3782, 'weighted_acc': 26.860795454545453}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 8.429205222207992, 'avg_seq_perplexity': 5071.577356557377}, 'block_7_l2_influence': 5.795175552368164, 'block_31_l1_influence': 5721.15966796875, 'eval_relative_l1_blocks_pruned_4': {'avg_seq_perplexity': 9.578025942943135, 'num_ex': 15616, 'avg_loss': 2.223108260357966}, 'block_20_cosine_influence': 0.06151849031448364, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 6.275675789254611, 'avg_seq_perplexity': 636.81640625}, 'mmlu_relative_l2_blocks_pruned_9': {'correct': 6100, 'weighted_acc': 43.32386363636363, 'total': 14080}, 'block_2_relative_l1_influence': 0.9285622239112854, 'eval_cosine_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 6.095523021260246, 'avg_seq_perplexity': 541.0370133196722}, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 7.378074771068135, 'avg_seq_perplexity': 1867.6290983606557}, 'block_3_avg_update': {'_type': 'histogram', 'values': [2, 0, 0, 1, 0, 0, 2, 0, 1, 7, 2, 221, 2292, 1540, 8, 3, 6, 2, 0, 3, 0, 0, 0, 1, 1, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], 'bins': [-0.052490234375, -0.048389434814453125, -0.04428863525390625, -0.040187835693359375, -0.0360870361328125, -0.031986236572265625, -0.02788543701171875, -0.023784637451171875, -0.019683837890625, -0.015583038330078125, -0.01148223876953125, -0.007381439208984375, -0.0032806396484375, 0.000820159912109375, 0.00492095947265625, 0.009021759033203125, 0.01312255859375, 0.017223358154296875, 0.02132415771484375, 0.025424957275390625, 0.0295257568359375, 0.033626556396484375, 0.03772735595703125, 0.041828155517578125, 0.045928955078125, 0.050029754638671875, 0.05413055419921875, 0.058231353759765625, 0.0623321533203125, 0.06643295288085938, 0.07053375244140625, 0.07463455200195312, 0.0787353515625, 0.08283615112304688, 0.08693695068359375, 0.09103775024414062, 0.0951385498046875, 0.09923934936523438, 0.10334014892578125, 0.10744094848632812, 0.111541748046875, 0.11564254760742188, 0.11974334716796875, 0.12384414672851562, 0.1279449462890625, 0.13204574584960938, 0.13614654541015625, 0.14024734497070312, 0.14434814453125, 0.14844894409179688, 0.15254974365234375, 0.15665054321289062, 0.1607513427734375, 0.16485214233398438, 0.16895294189453125, 0.17305374145507812, 0.177154541015625, 0.18125534057617188, 0.18535614013671875, 0.18945693969726562, 0.1935577392578125, 0.19765853881835938, 0.20175933837890625, 0.20586013793945312, 0.2099609375]}, 'mmlu_relative_l1_blocks_pruned_12': {'correct': 5287, 'weighted_acc': 37.54971590909091, 'total': 14080}, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 6295, 'weighted_acc': 44.70880681818182}, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 6356, 'weighted_acc': 45.14204545454545}, 'eval_shapley_blocks_pruned_20': {'avg_loss': 7.495946164991035, 'avg_seq_perplexity': 4652.910348360656, 'num_ex': 15616}, 'block_21_shapley_influence': -77.95514994587565, 'block_16_l2_influence': 14.785382270812988, 'block_19_relative_l1_influence': 0.4215724170207978, 'block_11_relative_l2_influence': 0.5047059655189514, 'eval_shapley_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 3.11968743996542, 'avg_seq_perplexity': 29.134163278048156}, 'block_13_shapley_influence': -75.62876262504241, 'eval_cosine_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.223108260357966, 'avg_seq_perplexity': 9.578025942943135}, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 5461, 'weighted_acc': 38.78551136363637}, 'block_5_cosine_influence': 0.1501924991607666, 'block_21_cosine_influence': 0.04663509130477905, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3782, 'weighted_acc': 26.860795454545453}, 'block_17_l1_influence': 741.5315551757812, 'block_2_l2_influence': 1.898875713348389, 'mmlu_relative_l2_blocks_pruned_19': {'correct': 3733, 'weighted_acc': 26.51278409090909, 'total': 14080}, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 20.18999343621926, 'avg_seq_perplexity': 4760429426050.099}, 'block_30_avg_update': {'_type': 'histogram', 'bins': [-2.21875, -2.168701171875, -2.11865234375, -2.068603515625, -2.0185546875, -1.968505859375, -1.91845703125, -1.868408203125, -1.818359375, -1.768310546875, -1.71826171875, -1.668212890625, -1.6181640625, -1.568115234375, -1.51806640625, -1.468017578125, -1.41796875, -1.367919921875, -1.31787109375, -1.267822265625, -1.2177734375, -1.167724609375, -1.11767578125, -1.067626953125, -1.017578125, -0.967529296875, -0.91748046875, -0.867431640625, -0.8173828125, -0.767333984375, -0.71728515625, -0.667236328125, -0.6171875, -0.567138671875, -0.51708984375, -0.467041015625, -0.4169921875, -0.366943359375, -0.31689453125, -0.266845703125, -0.216796875, -0.166748046875, -0.11669921875, -0.066650390625, -0.0166015625, 0.033447265625, 0.08349609375, 0.133544921875, 0.18359375, 0.233642578125, 0.28369140625, 0.333740234375, 0.3837890625, 0.433837890625, 0.48388671875, 0.533935546875, 0.583984375, 0.634033203125, 0.68408203125, 0.734130859375, 0.7841796875, 0.834228515625, 0.88427734375, 0.934326171875, 0.984375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 5, 0, 0, 0, 0, 2, 0, 3, 7, 2, 2, 4, 14, 292, 383, 733, 448, 330, 502, 857, 201, 273, 11, 5, 2, 9, 0, 1, 0, 1, 0, 0, 1, 0, 4, 1, 1]}, 'block_3_relative_l2_influence': 0.7463300824165344, 'block_8_avg_update': {'_type': 'histogram', 'bins': [-0.10498046875, -0.1016845703125, -0.098388671875, -0.0950927734375, -0.091796875, -0.0885009765625, -0.085205078125, -0.0819091796875, -0.07861328125, -0.0753173828125, -0.072021484375, -0.0687255859375, -0.0654296875, -0.0621337890625, -0.058837890625, -0.0555419921875, -0.05224609375, -0.0489501953125, -0.045654296875, -0.0423583984375, -0.0390625, -0.0357666015625, -0.032470703125, -0.0291748046875, -0.02587890625, -0.0225830078125, -0.019287109375, -0.0159912109375, -0.0126953125, -0.0093994140625, -0.006103515625, -0.0028076171875, 0.00048828125, 0.0037841796875, 0.007080078125, 0.0103759765625, 0.013671875, 0.0169677734375, 0.020263671875, 0.0235595703125, 0.02685546875, 0.0301513671875, 0.033447265625, 0.0367431640625, 0.0400390625, 0.0433349609375, 0.046630859375, 0.0499267578125, 0.05322265625, 0.0565185546875, 0.059814453125, 0.0631103515625, 0.06640625, 0.0697021484375, 0.072998046875, 0.0762939453125, 0.07958984375, 0.0828857421875, 0.086181640625, 0.0894775390625, 0.0927734375, 0.0960693359375, 0.099365234375, 0.1026611328125, 0.10595703125], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 2, 0, 0, 3, 1, 0, 1, 129, 194, 649, 554, 563, 570, 651, 516, 226, 19, 0, 1, 3, 3, 0, 2, 0, 0, 0, 0, 5, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'eval_shapley_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9590713000688396, 'avg_seq_perplexity': 7.377030169377561}, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 5162, 'weighted_acc': 36.66193181818182}, 'eval_cosine_blocks_pruned_11': {'avg_loss': 4.44434344182249, 'avg_seq_perplexity': 107.89630026895492, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 4016, 'weighted_acc': 28.522727272727273}, 'block_23_shapley_influence': -81.75804804549901, 'block_29_shapley_influence': -18.663955553794068, 'block_18_relative_l1_influence': 0.46822184324264526, 'block_2_shapley_influence': 214.01493191296913, 'block_6_cosine_influence': 0.14377838373184204, 'eval_relative_l1_blocks_pruned_1': {'avg_seq_perplexity': 7.389866062852203, 'num_ex': 15616, 'avg_loss': 1.9616177668336965}, 'block_30_cosine_influence': 0.06042414903640747, 'mmlu_cosine_blocks_pruned_17': {'weighted_acc': 26.725852272727273, 'total': 14080, 'correct': 3763}, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 6388, 'weighted_acc': 45.36931818181818}, 'eval_cosine_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 5.423731069095799, 'avg_seq_perplexity': 288.7179495389344}, 'eval_shapley_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.1788184994556863, 'avg_seq_perplexity': 9.181532562756148}, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 8.367378610079406, 'avg_seq_perplexity': 4793.224897540984}, 'mmlu_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3779, 'weighted_acc': 26.839488636363637}, 'eval_cosine_blocks_pruned_10': {'avg_seq_perplexity': 64.8384949731045, 'num_ex': 15616, 'avg_loss': 4.023501286741163}, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 8.317686987704919, 'avg_seq_perplexity': 4580.066598360656}, 'block_18_shapley_influence': -67.57401701483593, 'block_30_l2_influence': 47.73377990722656, 'block_25_l2_influence': 21.089130401611328, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.997843507860527, 'avg_seq_perplexity': 62.54847191982582}, 'block_17_shapley_influence': -69.42039459628074, 'eval_shapley_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.3788622246413933, 'avg_seq_perplexity': 12.020023533555328}, 'mmlu_shapley_blocks_pruned_30': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_6_relative_l2_influence': 0.61346834897995, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 6379, 'weighted_acc': 45.30539772727273}, 'block_30_relative_l1_influence': 0.38664719462394714, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 8.226321361103995, 'avg_seq_perplexity': 4186.580430327869}, 'block_10_l2_influence': 7.797490119934082, 'mmlu_relative_l1_blocks_pruned_14': {'total': 14080, 'correct': 5005, 'weighted_acc': 35.546875}, 'eval_relative_l2_blocks_pruned_5': {'avg_loss': 2.5991055848168547, 'avg_seq_perplexity': 14.41275574731045, 'num_ex': 15616}, 'block_0_shapley_influence': 520.247888957373, 'block_4_cosine_influence': 0.15160441398620603, 'eval_cosine_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 8.559426229508198, 'avg_seq_perplexity': 5735.548155737705}, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 8.021290263191599, 'avg_seq_perplexity': 3450.4782274590166}, 'block_0_relative_l1_influence': 1.198839545249939, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 3833, 'weighted_acc': 27.223011363636363}, 'eval_shapley_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 7.136850325787654, 'avg_seq_perplexity': 3573.2548668032787}, 'eval_relative_l2_blocks_pruned_6': {'avg_loss': 2.9474975085649335, 'avg_seq_perplexity': 21.05482758068647, 'num_ex': 15616}, 'block_3_l2_influence': 2.720334529876709, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 6388, 'weighted_acc': 45.36931818181818}, 'mmlu_relative_l2_blocks_pruned_17': {'correct': 3864, 'weighted_acc': 27.443181818181817, 'total': 14080}, 'mmlu_cosine_blocks_pruned_9': {'correct': 6100, 'weighted_acc': 43.32386363636363, 'total': 14080}, 'eval_cosine_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 8.55344678534836, 'avg_seq_perplexity': 5731.2505122950815}, 'block_12_l1_influence': 445.1312561035156, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3782, 'weighted_acc': 26.860795454545453}, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 6082, 'weighted_acc': 43.19602272727273}, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_shapley_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 6.546157586769979, 'avg_seq_perplexity': 1750.346183401639}, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_14_relative_l1_influence': 0.5309671759605408, 'block_1_l1_influence': 87.24056243896484, 'block_28_relative_l1_influence': 0.2919364869594574, 'mmlu_shapley_blocks_pruned_24': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'block_4_relative_l2_influence': 0.707423985004425, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 8.559426229508198, 'avg_seq_perplexity': 5735.548155737705}, 'mmlu_relative_l2_blocks_pruned_0': {'correct': 6448, 'weighted_acc': 45.79545454545455, 'total': 14080}, 'block_26_l1_influence': 1186.259765625, 'mmlu_relative_l1_blocks_pruned_8': {'total': 14080, 'correct': 5461, 'weighted_acc': 38.78551136363637}, 'block_6_l2_influence': 4.99418830871582, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3770, 'weighted_acc': 26.775568181818183}, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3787, 'weighted_acc': 26.896306818181817}, 'block_12_shapley_influence': -85.97947219521075, 'block_18_avg_update': {'_type': 'histogram', 'bins': [-0.10888671875, -0.10059356689453125, -0.0923004150390625, -0.08400726318359375, -0.075714111328125, -0.06742095947265625, -0.0591278076171875, -0.05083465576171875, -0.04254150390625, -0.03424835205078125, -0.0259552001953125, -0.01766204833984375, -0.009368896484375, -0.00107574462890625, 0.0072174072265625, 0.01551055908203125, 0.0238037109375, 0.03209686279296875, 0.0403900146484375, 0.04868316650390625, 0.056976318359375, 0.06526947021484375, 0.0735626220703125, 0.08185577392578125, 0.09014892578125, 0.09844207763671875, 0.1067352294921875, 0.11502838134765625, 0.123321533203125, 0.13161468505859375, 0.1399078369140625, 0.14820098876953125, 0.156494140625, 0.16478729248046875, 0.1730804443359375, 0.18137359619140625, 0.189666748046875, 0.19795989990234375, 0.2062530517578125, 0.21454620361328125, 0.22283935546875, 0.23113250732421875, 0.2394256591796875, 0.24771881103515625, 0.256011962890625, 0.26430511474609375, 0.2725982666015625, 0.28089141845703125, 0.2891845703125, 0.29747772216796875, 0.3057708740234375, 0.31406402587890625, 0.322357177734375, 0.33065032958984375, 0.3389434814453125, 0.34723663330078125, 0.35552978515625, 0.36382293701171875, 0.3721160888671875, 0.38040924072265625, 0.388702392578125, 0.39699554443359375, 0.4052886962890625, 0.41358184814453125, 0.421875], 'values': [6, 1, 0, 0, 0, 2, 10, 15, 51, 465, 386, 487, 492, 521, 512, 438, 565, 89, 27, 15, 1, 1, 2, 0, 1, 2, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'eval_relative_l1_blocks_pruned_30': {'avg_seq_perplexity': 3993590188938.492, 'num_ex': 15616, 'avg_loss': 20.02500040023053}, 'mmlu_relative_l2_blocks_pruned_25': {'correct': 3781, 'weighted_acc': 26.853693181818183, 'total': 14080}, 'block_5_shapley_influence': -17.905319108041425, 'block_24_cosine_influence': 0.03478497266769409, 'block_17_cosine_influence': 0.08392369747161865, 'block_22_relative_l2_influence': 0.33816373348236084, 'block_9_shapley_influence': -79.4479864782795, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_7': {'avg_seq_perplexity': 37.21507188140369, 'num_ex': 15616, 'avg_loss': 3.4806095811187245}, 'block_30_shapley_influence': 61.07043620145396, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 6.95521020107582, 'avg_seq_perplexity': 1232.754354508197}, 'block_14_avg_update': {'_type': 'histogram', 'bins': [-0.05712890625, -0.05376434326171875, -0.0503997802734375, -0.04703521728515625, -0.043670654296875, -0.04030609130859375, -0.0369415283203125, -0.03357696533203125, -0.03021240234375, -0.02684783935546875, -0.0234832763671875, -0.02011871337890625, -0.016754150390625, -0.01338958740234375, -0.0100250244140625, -0.00666046142578125, -0.0032958984375, 6.866455078125e-05, 0.0034332275390625, 0.00679779052734375, 0.010162353515625, 0.01352691650390625, 0.0168914794921875, 0.02025604248046875, 0.02362060546875, 0.02698516845703125, 0.0303497314453125, 0.03371429443359375, 0.037078857421875, 0.04044342041015625, 0.0438079833984375, 0.04717254638671875, 0.050537109375, 0.05390167236328125, 0.0572662353515625, 0.06063079833984375, 0.063995361328125, 0.06735992431640625, 0.0707244873046875, 0.07408905029296875, 0.07745361328125, 0.08081817626953125, 0.0841827392578125, 0.08754730224609375, 0.090911865234375, 0.09427642822265625, 0.0976409912109375, 0.10100555419921875, 0.1043701171875, 0.10773468017578125, 0.1110992431640625, 0.11446380615234375, 0.117828369140625, 0.12119293212890625, 0.1245574951171875, 0.12792205810546875, 0.13128662109375, 0.13465118408203125, 0.1380157470703125, 0.14138031005859375, 0.144744873046875, 0.14810943603515625, 0.1514739990234375, 0.15483856201171875, 0.158203125], 'values': [2, 4, 0, 1, 1, 0, 0, 2, 6, 48, 45, 130, 369, 341, 339, 387, 386, 379, 376, 323, 357, 384, 115, 56, 28, 2, 1, 2, 1, 2, 0, 1, 2, 1, 1, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'mmlu_relative_l2_blocks_pruned_22': {'weighted_acc': 26.71875, 'total': 14080, 'correct': 3762}, 'eval_relative_l2_blocks_pruned_21': {'avg_seq_perplexity': 3181.513575819672, 'num_ex': 15616, 'avg_loss': 7.936543449026639}, 'block_29_l2_influence': 30.61115074157715, 'block_24_relative_l2_influence': 0.29034122824668884, 'block_25_relative_l1_influence': 0.2738480865955353, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 8.524201940317623, 'avg_seq_perplexity': 5554.950819672131}, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3614, 'weighted_acc': 25.667613636363637}, 'block_28_shapley_influence': -53.94836625759445, 'eval_shapley_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 8.559426229508198, 'avg_seq_perplexity': 5735.548155737705}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 6.43280029296875, 'avg_seq_perplexity': 734.2722207991803}, 'block_13_l2_influence': 9.899110794067385, 'eval_shapley_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 4.949012631275615, 'avg_seq_perplexity': 390.25659579918033}, 'block_9_l1_influence': 358.3560791015625, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 6379, 'weighted_acc': 45.30539772727273}, 'mmlu_cosine_blocks_pruned_31': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_25_shapley_influence': -83.7288239110616, 'block_10_cosine_influence': 0.124822735786438, 'mmlu_shapley_blocks_pruned_2': {'correct': 4739, 'weighted_acc': 33.65767045454545, 'total': 14080}, 'block_25_avg_update': {'_type': 'histogram', 'bins': [-0.421875, -0.411895751953125, -0.40191650390625, -0.391937255859375, -0.3819580078125, -0.371978759765625, -0.36199951171875, -0.352020263671875, -0.342041015625, -0.332061767578125, -0.32208251953125, -0.312103271484375, -0.3021240234375, -0.292144775390625, -0.28216552734375, -0.272186279296875, -0.26220703125, -0.252227783203125, -0.24224853515625, -0.232269287109375, -0.2222900390625, -0.212310791015625, -0.20233154296875, -0.192352294921875, -0.182373046875, -0.172393798828125, -0.16241455078125, -0.152435302734375, -0.1424560546875, -0.132476806640625, -0.12249755859375, -0.112518310546875, -0.1025390625, -0.092559814453125, -0.08258056640625, -0.072601318359375, -0.0626220703125, -0.052642822265625, -0.04266357421875, -0.032684326171875, -0.022705078125, -0.012725830078125, -0.00274658203125, 0.007232666015625, 0.0172119140625, 0.027191162109375, 0.03717041015625, 0.047149658203125, 0.05712890625, 0.067108154296875, 0.07708740234375, 0.087066650390625, 0.0970458984375, 0.107025146484375, 0.11700439453125, 0.126983642578125, 0.136962890625, 0.146942138671875, 0.15692138671875, 0.166900634765625, 0.1768798828125, 0.186859130859375, 0.19683837890625, 0.206817626953125, 0.216796875], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 10, 0, 0, 4, 9, 195, 202, 336, 482, 347, 351, 356, 329, 380, 508, 220, 304, 39, 8, 4, 0, 4, 1, 2, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'block_11_avg_update': {'_type': 'histogram', 'bins': [-0.10302734375, -0.09813690185546875, -0.0932464599609375, -0.08835601806640625, -0.083465576171875, -0.07857513427734375, -0.0736846923828125, -0.06879425048828125, -0.06390380859375, -0.05901336669921875, -0.0541229248046875, -0.04923248291015625, -0.044342041015625, -0.03945159912109375, -0.0345611572265625, -0.02967071533203125, -0.0247802734375, -0.01988983154296875, -0.0149993896484375, -0.01010894775390625, -0.005218505859375, -0.00032806396484375, 0.0045623779296875, 0.00945281982421875, 0.01434326171875, 0.01923370361328125, 0.0241241455078125, 0.02901458740234375, 0.033905029296875, 0.03879547119140625, 0.0436859130859375, 0.04857635498046875, 0.053466796875, 0.05835723876953125, 0.0632476806640625, 0.06813812255859375, 0.073028564453125, 0.07791900634765625, 0.0828094482421875, 0.08769989013671875, 0.09259033203125, 0.09748077392578125, 0.1023712158203125, 0.10726165771484375, 0.112152099609375, 0.11704254150390625, 0.1219329833984375, 0.12682342529296875, 0.1317138671875, 0.13660430908203125, 0.1414947509765625, 0.14638519287109375, 0.151275634765625, 0.15616607666015625, 0.1610565185546875, 0.16594696044921875, 0.17083740234375, 0.17572784423828125, 0.1806182861328125, 0.18550872802734375, 0.190399169921875, 0.19528961181640625, 0.2001800537109375, 0.20507049560546875, 0.2099609375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 2, 1, 0, 0, 1, 1, 8, 5, 57, 578, 660, 700, 704, 621, 569, 147, 17, 10, 1, 2, 0, 1, 6, 1, 0, 0, 0, 0, 1, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'mmlu_shapley_blocks_pruned_32': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_relative_l2_blocks_pruned_29': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_11_shapley_influence': -87.93942489395272, 'mmlu_shapley_blocks_pruned_3': {'weighted_acc': 32.92613636363637, 'total': 14080, 'correct': 4636}, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'block_24_shapley_influence': -82.97458858002604, 'block_21_avg_update': {'_type': 'histogram', 'values': [1, 0, 0, 0, 0, 2, 0, 0, 0, 0, 3, 0, 2, 130, 400, 917, 772, 753, 799, 298, 7, 1, 5, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], 'bins': [-0.30078125, -0.28289794921875, -0.2650146484375, -0.24713134765625, -0.229248046875, -0.21136474609375, -0.1934814453125, -0.17559814453125, -0.15771484375, -0.13983154296875, -0.1219482421875, -0.10406494140625, -0.086181640625, -0.06829833984375, -0.0504150390625, -0.03253173828125, -0.0146484375, 0.00323486328125, 0.0211181640625, 0.03900146484375, 0.056884765625, 0.07476806640625, 0.0926513671875, 0.11053466796875, 0.12841796875, 0.14630126953125, 0.1641845703125, 0.18206787109375, 0.199951171875, 0.21783447265625, 0.2357177734375, 0.25360107421875, 0.271484375, 0.28936767578125, 0.3072509765625, 0.32513427734375, 0.343017578125, 0.36090087890625, 0.3787841796875, 0.39666748046875, 0.41455078125, 0.43243408203125, 0.4503173828125, 0.46820068359375, 0.486083984375, 0.50396728515625, 0.5218505859375, 0.53973388671875, 0.5576171875, 0.57550048828125, 0.5933837890625, 0.61126708984375, 0.629150390625, 0.64703369140625, 0.6649169921875, 0.68280029296875, 0.70068359375, 0.71856689453125, 0.7364501953125, 0.75433349609375, 0.772216796875, 0.79010009765625, 0.8079833984375, 0.82586669921875, 0.84375]}, 'block_3_cosine_influence': 0.14631986618041992, 'block_9_relative_l2_influence': 0.5496350526809692, 'block_1_relative_l2_influence': 1.7154526710510254, 'block_19_cosine_influence': 0.06366980075836182, 'block_10_relative_l2_influence': 0.5394776463508606, 'block_8_l2_influence': 6.41993522644043, 'eval_cosine_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 7.820999895940061, 'avg_seq_perplexity': 2872.2174692622953}, 'block_19_l2_influence': 17.010658264160156, 'block_15_cosine_influence': 0.10584920644760132, 'mmlu_relative_l1_blocks_pruned_19': {'correct': 3733, 'weighted_acc': 26.51278409090909, 'total': 14080}, 'eval_cosine_blocks_pruned_19': {'avg_seq_perplexity': 2442.09631147541, 'num_ex': 15616, 'avg_loss': 7.655843766009221}, 'block_28_relative_l2_influence': 0.27732375264167786, 'block_14_relative_l2_influence': 0.49279531836509705, 'mmlu_relative_l1_blocks_pruned_2': {'weighted_acc': 44.70880681818182, 'total': 14080, 'correct': 6295}, 'block_3_shapley_influence': 112.7737271936301, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 5162, 'weighted_acc': 36.66193181818182}, 'block_0_cosine_influence': 0.4067174792289734, 'block_11_cosine_influence': 0.1132473349571228, 'block_5_relative_l2_influence': 0.6493698358535767, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 4.87812029729124, 'avg_seq_perplexity': 166.78792584528688}, 'block_30_l1_influence': 2135.267822265625, 'block_0_l1_influence': 32.94081115722656, 'mmlu_shapley_blocks_pruned_21': {'weighted_acc': 25.035511363636363, 'total': 14080, 'correct': 3525}, 'eval_relative_l2_blocks_pruned_2': {'avg_seq_perplexity': 7.855516277375768, 'num_ex': 15616, 'avg_loss': 2.0238189697265625}, 'block_30_relative_l2_influence': 0.37149354815483093, 'eval_cosine_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 8.477043777215677, 'avg_seq_perplexity': 5336.80225409836}, '_step': 301, 'mmlu_cosine_blocks_pruned_30': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_shapley_blocks_pruned_26': {'avg_seq_perplexity': 6251.3765368852455, 'num_ex': 15616, 'avg_loss': 8.715401071016906}, 'block_29_l1_influence': 1505.0252685546875, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 6356, 'weighted_acc': 45.14204545454545}, 'block_24_l2_influence': 22.095346450805664, 'block_12_cosine_influence': 0.10924452543258668, 'eval_cosine_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 8.44391869716957, 'avg_seq_perplexity': 5147.098360655737}, 'block_31_avg_update': {'_type': 'histogram', 'bins': [-9.625, -9.42041015625, -9.2158203125, -9.01123046875, -8.806640625, -8.60205078125, -8.3974609375, -8.19287109375, -7.98828125, -7.78369140625, -7.5791015625, -7.37451171875, -7.169921875, -6.96533203125, -6.7607421875, -6.55615234375, -6.3515625, -6.14697265625, -5.9423828125, -5.73779296875, -5.533203125, -5.32861328125, -5.1240234375, -4.91943359375, -4.71484375, -4.51025390625, -4.3056640625, -4.10107421875, -3.896484375, -3.69189453125, -3.4873046875, -3.28271484375, -3.078125, -2.87353515625, -2.6689453125, -2.46435546875, -2.259765625, -2.05517578125, -1.8505859375, -1.64599609375, -1.44140625, -1.23681640625, -1.0322265625, -0.82763671875, -0.623046875, -0.41845703125, -0.2138671875, -0.00927734375, 0.1953125, 0.39990234375, 0.6044921875, 0.80908203125, 1.013671875, 1.21826171875, 1.4228515625, 1.62744140625, 1.83203125, 2.03662109375, 2.2412109375, 2.44580078125, 2.650390625, 2.85498046875, 3.0595703125, 3.26416015625, 3.46875], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 9, 0, 0, 1, 1, 0, 0, 2, 12, 3, 4, 2, 65, 48, 584, 756, 514, 437, 791, 710, 45, 82, 5, 3, 0, 11, 4, 3, 1, 0, 0, 0, 0, 2]}, 'block_25_relative_l2_influence': 0.25528034567832947, 'block_24_relative_l1_influence': 0.29699382185935974, 'block_20_avg_update': {'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 1, 6, 4, 173, 572, 865, 858, 841, 556, 201, 5, 3, 1, 1, 0, 0, 2, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram', 'bins': [-0.419921875, -0.399444580078125, -0.37896728515625, -0.358489990234375, -0.3380126953125, -0.317535400390625, -0.29705810546875, -0.276580810546875, -0.256103515625, -0.235626220703125, -0.21514892578125, -0.194671630859375, -0.1741943359375, -0.153717041015625, -0.13323974609375, -0.112762451171875, -0.09228515625, -0.071807861328125, -0.05133056640625, -0.030853271484375, -0.0103759765625, 0.010101318359375, 0.03057861328125, 0.051055908203125, 0.071533203125, 0.092010498046875, 0.11248779296875, 0.132965087890625, 0.1534423828125, 0.173919677734375, 0.19439697265625, 0.214874267578125, 0.2353515625, 0.255828857421875, 0.27630615234375, 0.296783447265625, 0.3172607421875, 0.337738037109375, 0.35821533203125, 0.378692626953125, 0.399169921875, 0.419647216796875, 0.44012451171875, 0.460601806640625, 0.4810791015625, 0.501556396484375, 0.52203369140625, 0.542510986328125, 0.56298828125, 0.583465576171875, 0.60394287109375, 0.624420166015625, 0.6448974609375, 0.665374755859375, 0.68585205078125, 0.706329345703125, 0.726806640625, 0.747283935546875, 0.76776123046875, 0.788238525390625, 0.8087158203125, 0.829193115234375, 0.84967041015625, 0.870147705078125, 0.890625]}, 'block_14_l1_influence': 545.277587890625, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 5005, 'weighted_acc': 35.546875}, 'eval_relative_l1_blocks_pruned_23': {'avg_loss': 8.132615886750768, 'avg_seq_perplexity': 3836.9569672131142, 'num_ex': 15616}, 'mmlu_relative_l2_blocks_pruned_12': {'total': 14080, 'correct': 5287, 'weighted_acc': 37.54971590909091}, 'eval_relative_l2_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 5.423731069095799, 'avg_seq_perplexity': 288.7179495389344}, 'block_18_cosine_influence': 0.07557201385498047, 'block_10_relative_l1_influence': 0.58807772397995, 'block_15_l1_influence': 621.2645263671875, 'block_8_shapley_influence': -81.22036346872285, 'block_17_avg_update': {'values': [2, 0, 0, 6, 5, 11, 21, 253, 385, 357, 410, 427, 418, 442, 400, 343, 427, 144, 26, 6, 4, 4, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram', 'bins': [-0.076171875, -0.070037841796875, -0.06390380859375, -0.057769775390625, -0.0516357421875, -0.045501708984375, -0.03936767578125, -0.033233642578125, -0.027099609375, -0.020965576171875, -0.01483154296875, -0.008697509765625, -0.0025634765625, 0.003570556640625, 0.00970458984375, 0.015838623046875, 0.02197265625, 0.028106689453125, 0.03424072265625, 0.040374755859375, 0.0465087890625, 0.052642822265625, 0.05877685546875, 0.064910888671875, 0.071044921875, 0.077178955078125, 0.08331298828125, 0.089447021484375, 0.0955810546875, 0.101715087890625, 0.10784912109375, 0.113983154296875, 0.1201171875, 0.126251220703125, 0.13238525390625, 0.138519287109375, 0.1446533203125, 0.150787353515625, 0.15692138671875, 0.163055419921875, 0.169189453125, 0.175323486328125, 0.18145751953125, 0.187591552734375, 0.1937255859375, 0.199859619140625, 0.20599365234375, 0.212127685546875, 0.21826171875, 0.224395751953125, 0.23052978515625, 0.236663818359375, 0.2427978515625, 0.248931884765625, 0.25506591796875, 0.261199951171875, 0.267333984375, 0.273468017578125, 0.27960205078125, 0.285736083984375, 0.2918701171875, 0.298004150390625, 0.30413818359375, 0.310272216796875, 0.31640625]}, 'block_15_avg_update': {'bins': [-0.08837890625, -0.08322906494140625, -0.0780792236328125, -0.07292938232421875, -0.067779541015625, -0.06262969970703125, -0.0574798583984375, -0.05233001708984375, -0.04718017578125, -0.04203033447265625, -0.0368804931640625, -0.03173065185546875, -0.026580810546875, -0.02143096923828125, -0.0162811279296875, -0.01113128662109375, -0.0059814453125, -0.00083160400390625, 0.0043182373046875, 0.00946807861328125, 0.014617919921875, 0.01976776123046875, 0.0249176025390625, 0.03006744384765625, 0.03521728515625, 0.04036712646484375, 0.0455169677734375, 0.05066680908203125, 0.055816650390625, 0.06096649169921875, 0.0661163330078125, 0.07126617431640625, 0.076416015625, 0.08156585693359375, 0.0867156982421875, 0.09186553955078125, 0.097015380859375, 0.10216522216796875, 0.1073150634765625, 0.11246490478515625, 0.11761474609375, 0.12276458740234375, 0.1279144287109375, 0.13306427001953125, 0.138214111328125, 0.14336395263671875, 0.1485137939453125, 0.15366363525390625, 0.1588134765625, 0.16396331787109375, 0.1691131591796875, 0.17426300048828125, 0.179412841796875, 0.18456268310546875, 0.1897125244140625, 0.19486236572265625, 0.20001220703125, 0.20516204833984375, 0.2103118896484375, 0.21546173095703125, 0.220611572265625, 0.22576141357421875, 0.2309112548828125, 0.23606109619140625, 0.2412109375], 'values': [1, 0, 2, 0, 0, 1, 4, 1, 1, 1, 3, 65, 114, 283, 539, 452, 520, 500, 477, 496, 358, 146, 111, 4, 2, 0, 2, 3, 2, 3, 0, 0, 1, 0, 0, 0, 0, 1, 0, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram'}, 'block_7_relative_l1_influence': 0.6601037383079529, 'block_31_cosine_influence': 0.3075296878814697, 'mmlu_shapley_blocks_pruned_22': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 5287, 'weighted_acc': 37.54971590909091}, 'eval_shapley_blocks_pruned_11': {'avg_seq_perplexity': 23.822139552382172, 'num_ex': 15616, 'avg_loss': 2.9307123403080175}, 'block_22_l1_influence': 1036.4525146484375, '_timestamp': 1712000191.4246764, 'mmlu_cosine_blocks_pruned_0': {'correct': 6448, 'weighted_acc': 45.79545454545455, 'total': 14080}, 'eval_relative_l1_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 6.095523021260246, 'avg_seq_perplexity': 541.0370133196722}, 'block_22_relative_l1_influence': 0.34519198536872864, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3762, 'weighted_acc': 26.71875}, 'block_13_l1_influence': 500.4615478515625, 'mmlu_shapley_blocks_pruned_16': {'total': 14080, 'correct': 3592, 'weighted_acc': 25.511363636363637}, 'mmlu_relative_l1_blocks_pruned_26': {'weighted_acc': 26.860795454545453, 'total': 14080, 'correct': 3782}, 'eval_cosine_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9707908005010888, 'avg_seq_perplexity': 7.458552626312756}, 'block_23_avg_update': {'_type': 'histogram', 'bins': [-0.2109375, -0.19451904296875, -0.1781005859375, -0.16168212890625, -0.145263671875, -0.12884521484375, -0.1124267578125, -0.09600830078125, -0.07958984375, -0.06317138671875, -0.0467529296875, -0.03033447265625, -0.013916015625, 0.00250244140625, 0.0189208984375, 0.03533935546875, 0.0517578125, 0.06817626953125, 0.0845947265625, 0.10101318359375, 0.117431640625, 0.13385009765625, 0.1502685546875, 0.16668701171875, 0.18310546875, 0.19952392578125, 0.2159423828125, 0.23236083984375, 0.248779296875, 0.26519775390625, 0.2816162109375, 0.29803466796875, 0.314453125, 0.33087158203125, 0.3472900390625, 0.36370849609375, 0.380126953125, 0.39654541015625, 0.4129638671875, 0.42938232421875, 0.44580078125, 0.46221923828125, 0.4786376953125, 0.49505615234375, 0.511474609375, 0.52789306640625, 0.5443115234375, 0.56072998046875, 0.5771484375, 0.59356689453125, 0.6099853515625, 0.62640380859375, 0.642822265625, 0.65924072265625, 0.6756591796875, 0.69207763671875, 0.70849609375, 0.72491455078125, 0.7413330078125, 0.75775146484375, 0.774169921875, 0.79058837890625, 0.8070068359375, 0.82342529296875, 0.83984375], 'values': [1, 0, 0, 0, 0, 2, 3, 0, 3, 89, 424, 842, 839, 785, 811, 225, 61, 1, 1, 4, 0, 0, 1, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'eval_shapley_blocks_pruned_27': {'avg_seq_perplexity': 5071.577356557377, 'num_ex': 15616, 'avg_loss': 8.429205222207992}, 'eval_cosine_blocks_pruned_21': {'avg_loss': 7.936543449026639, 'avg_seq_perplexity': 3181.513575819672, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_18': {'total': 14080, 'correct': 3756, 'weighted_acc': 26.676136363636363}, 'eval_shapley_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 8.514319247886784, 'avg_seq_perplexity': 5497.16649590164}, 'mmlu_relative_l2_blocks_pruned_23': {'correct': 3770, 'weighted_acc': 26.775568181818183, 'total': 14080}, 'eval_relative_l1_blocks_pruned_12': {'avg_loss': 4.87812029729124, 'avg_seq_perplexity': 166.78792584528688, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.3259637551229506, 'avg_seq_perplexity': 10.744576876280735}, 'block_14_shapley_influence': -82.69517037816932, 'eval_cosine_blocks_pruned_25': {'avg_seq_perplexity': 4580.066598360656, 'num_ex': 15616, 'avg_loss': 8.317686987704919}, 'block_3_relative_l1_influence': 0.8830476403236389, 'block_25_l1_influence': 1068.2303466796875, 'block_2_l1_influence': 93.31401824951172, 'mmlu_cosine_blocks_pruned_24': {'weighted_acc': 26.896306818181817, 'total': 14080, 'correct': 3787}, 'block_27_relative_l1_influence': 0.2746049165725708, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 6268, 'weighted_acc': 44.51704545454545}, 'mmlu_shapley_blocks_pruned_7': {'total': 14080, 'correct': 3838, 'weighted_acc': 27.258522727272727}, 'eval_cosine_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 6.60646282258581, 'avg_seq_perplexity': 874.3055840163935}, 'eval_shapley_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 20.075249343621927, 'avg_seq_perplexity': 3795958985039.738}, 'eval_shapley_blocks_pruned_8': {'avg_seq_perplexity': 12.988279248847336, 'num_ex': 15616, 'avg_loss': 2.461068325355405}, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.087681504546619, 'avg_seq_perplexity': 8.36734308961962}, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 4086, 'weighted_acc': 29.019886363636363}, 'block_15_shapley_influence': -66.81498391231175, 'eval_relative_l2_blocks_pruned_23': {'avg_loss': 8.132615886750768, 'avg_seq_perplexity': 3836.9569672131142, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_12': {'weighted_acc': 27.095170454545453, 'total': 14080, 'correct': 3815}, 'eval_shapley_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0033044033363216, 'avg_seq_perplexity': 7.712291279777151}, 'block_21_relative_l2_influence': 0.33956632018089294, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_26_avg_update': {'bins': [-0.44140625, -0.38201904296875, -0.3226318359375, -0.26324462890625, -0.203857421875, -0.14447021484375, -0.0850830078125, -0.02569580078125, 0.03369140625, 0.09307861328125, 0.1524658203125, 0.21185302734375, 0.271240234375, 0.33062744140625, 0.3900146484375, 0.44940185546875, 0.5087890625, 0.56817626953125, 0.6275634765625, 0.68695068359375, 0.746337890625, 0.80572509765625, 0.8651123046875, 0.92449951171875, 0.98388671875, 1.04327392578125, 1.1026611328125, 1.16204833984375, 1.221435546875, 1.28082275390625, 1.3402099609375, 1.39959716796875, 1.458984375, 1.51837158203125, 1.5777587890625, 1.63714599609375, 1.696533203125, 1.75592041015625, 1.8153076171875, 1.87469482421875, 1.93408203125, 1.99346923828125, 2.0528564453125, 2.11224365234375, 2.171630859375, 2.23101806640625, 2.2904052734375, 2.34979248046875, 2.4091796875, 2.46856689453125, 2.5279541015625, 2.58734130859375, 2.646728515625, 2.70611572265625, 2.7655029296875, 2.82489013671875, 2.88427734375, 2.94366455078125, 3.0030517578125, 3.06243896484375, 3.121826171875, 3.18121337890625, 3.2406005859375, 3.29998779296875, 3.359375], 'values': [1, 0, 1, 5, 2, 74, 1408, 1355, 1182, 62, 3, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram'}, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3549, 'weighted_acc': 25.20596590909091}, 'block_22_avg_update': {'_type': 'histogram', 'values': [1, 0, 0, 0, 0, 0, 2, 1, 0, 2, 5, 473, 1496, 1517, 584, 4, 3, 0, 1, 3, 1, 0, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], 'bins': [-0.4296875, -0.396728515625, -0.36376953125, -0.330810546875, -0.2978515625, -0.264892578125, -0.23193359375, -0.198974609375, -0.166015625, -0.133056640625, -0.10009765625, -0.067138671875, -0.0341796875, -0.001220703125, 0.03173828125, 0.064697265625, 0.09765625, 0.130615234375, 0.16357421875, 0.196533203125, 0.2294921875, 0.262451171875, 0.29541015625, 0.328369140625, 0.361328125, 0.394287109375, 0.42724609375, 0.460205078125, 0.4931640625, 0.526123046875, 0.55908203125, 0.592041015625, 0.625, 0.657958984375, 0.69091796875, 0.723876953125, 0.7568359375, 0.789794921875, 0.82275390625, 0.855712890625, 0.888671875, 0.921630859375, 0.95458984375, 0.987548828125, 1.0205078125, 1.053466796875, 1.08642578125, 1.119384765625, 1.15234375, 1.185302734375, 1.21826171875, 1.251220703125, 1.2841796875, 1.317138671875, 1.35009765625, 1.383056640625, 1.416015625, 1.448974609375, 1.48193359375, 1.514892578125, 1.5478515625, 1.580810546875, 1.61376953125, 1.646728515625, 1.6796875]}, 'block_27_avg_update': {'bins': [-0.375, -0.36248779296875, -0.3499755859375, -0.33746337890625, -0.324951171875, -0.31243896484375, -0.2999267578125, -0.28741455078125, -0.27490234375, -0.26239013671875, -0.2498779296875, -0.23736572265625, -0.224853515625, -0.21234130859375, -0.1998291015625, -0.18731689453125, -0.1748046875, -0.16229248046875, -0.1497802734375, -0.13726806640625, -0.124755859375, -0.11224365234375, -0.0997314453125, -0.08721923828125, -0.07470703125, -0.06219482421875, -0.0496826171875, -0.03717041015625, -0.024658203125, -0.01214599609375, 0.0003662109375, 0.01287841796875, 0.025390625, 0.03790283203125, 0.0504150390625, 0.06292724609375, 0.075439453125, 0.08795166015625, 0.1004638671875, 0.11297607421875, 0.12548828125, 0.13800048828125, 0.1505126953125, 0.16302490234375, 0.175537109375, 0.18804931640625, 0.2005615234375, 0.21307373046875, 0.2255859375, 0.23809814453125, 0.2506103515625, 0.26312255859375, 0.275634765625, 0.28814697265625, 0.3006591796875, 0.31317138671875, 0.32568359375, 0.33819580078125, 0.3507080078125, 0.36322021484375, 0.375732421875, 0.38824462890625, 0.4007568359375, 0.41326904296875, 0.42578125], 'values': [1, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 5, 0, 0, 1, 0, 2, 0, 2, 18, 3, 14, 51, 479, 262, 527, 334, 344, 333, 353, 524, 284, 489, 34, 9, 6, 13, 1, 0, 0, 1, 0, 1, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram'}, 'eval_relative_l2_blocks_pruned_9': {'avg_loss': 4.480536288902408, 'avg_seq_perplexity': 101.82300204918032, 'num_ex': 15616}, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 5.423731069095799, 'avg_seq_perplexity': 288.7179495389344}, 'eval_cosine_blocks_pruned_0': {'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616}, 'eval_shapley_blocks_pruned_3': {'avg_loss': 2.0472838605036503, 'avg_seq_perplexity': 8.051365086289703, 'num_ex': 15616}, 'block_6_l1_influence': 252.8533935546875, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 6100, 'weighted_acc': 43.32386363636363}, 'block_23_relative_l1_influence': 0.3055446147918701, 'block_16_relative_l1_influence': 0.5747866630554199, 'block_21_l2_influence': 18.971025466918945, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 6.095523021260246, 'avg_seq_perplexity': 541.0370133196722}, 'block_1_avg_update': {'_type': 'histogram', 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 18, 4065, 8, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], 'bins': [-1.6875, -1.62548828125, -1.5634765625, -1.50146484375, -1.439453125, -1.37744140625, -1.3154296875, -1.25341796875, -1.19140625, -1.12939453125, -1.0673828125, -1.00537109375, -0.943359375, -0.88134765625, -0.8193359375, -0.75732421875, -0.6953125, -0.63330078125, -0.5712890625, -0.50927734375, -0.447265625, -0.38525390625, -0.3232421875, -0.26123046875, -0.19921875, -0.13720703125, -0.0751953125, -0.01318359375, 0.048828125, 0.11083984375, 0.1728515625, 0.23486328125, 0.296875, 0.35888671875, 0.4208984375, 0.48291015625, 0.544921875, 0.60693359375, 0.6689453125, 0.73095703125, 0.79296875, 0.85498046875, 0.9169921875, 0.97900390625, 1.041015625, 1.10302734375, 1.1650390625, 1.22705078125, 1.2890625, 1.35107421875, 1.4130859375, 1.47509765625, 1.537109375, 1.59912109375, 1.6611328125, 1.72314453125, 1.78515625, 1.84716796875, 1.9091796875, 1.97119140625, 2.033203125, 2.09521484375, 2.1572265625, 2.21923828125, 2.28125]}, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 6281, 'weighted_acc': 44.609375}, 'block_27_relative_l2_influence': 0.2536278963088989, 'eval_relative_l1_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 8.226321361103995, 'avg_seq_perplexity': 4186.580430327869}, 'block_25_cosine_influence': 0.0308610200881958, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 5846, 'weighted_acc': 41.51988636363637}, 'block_5_l1_influence': 217.2722015380859, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9707908005010888, 'avg_seq_perplexity': 7.458552626312756}, 'block_28_avg_update': {'values': [2, 1, 0, 0, 1, 1, 0, 7, 2, 4, 197, 444, 977, 600, 670, 871, 289, 14, 1, 2, 9, 1, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram', 'bins': [-0.458984375, -0.425567626953125, -0.39215087890625, -0.358734130859375, -0.3253173828125, -0.291900634765625, -0.25848388671875, -0.225067138671875, -0.191650390625, -0.158233642578125, -0.12481689453125, -0.091400146484375, -0.0579833984375, -0.024566650390625, 0.00885009765625, 0.042266845703125, 0.07568359375, 0.109100341796875, 0.14251708984375, 0.175933837890625, 0.2093505859375, 0.242767333984375, 0.27618408203125, 0.309600830078125, 0.343017578125, 0.376434326171875, 0.40985107421875, 0.443267822265625, 0.4766845703125, 0.510101318359375, 0.54351806640625, 0.576934814453125, 0.6103515625, 0.643768310546875, 0.67718505859375, 0.710601806640625, 0.7440185546875, 0.777435302734375, 0.81085205078125, 0.844268798828125, 0.877685546875, 0.911102294921875, 0.94451904296875, 0.977935791015625, 1.0113525390625, 1.044769287109375, 1.07818603515625, 1.111602783203125, 1.14501953125, 1.178436279296875, 1.21185302734375, 1.245269775390625, 1.2786865234375, 1.312103271484375, 1.34552001953125, 1.378936767578125, 1.412353515625, 1.445770263671875, 1.47918701171875, 1.512603759765625, 1.5460205078125, 1.579437255859375, 1.61285400390625, 1.646270751953125, 1.6796875]}, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 8.317686987704919, 'avg_seq_perplexity': 4580.066598360656}, 'mmlu_relative_l2_blocks_pruned_30': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_4_avg_update': {'_type': 'histogram', 'bins': [-0.0546875, -0.05242156982421875, -0.0501556396484375, -0.04788970947265625, -0.045623779296875, -0.04335784912109375, -0.0410919189453125, -0.03882598876953125, -0.03656005859375, -0.03429412841796875, -0.0320281982421875, -0.02976226806640625, -0.027496337890625, -0.02523040771484375, -0.0229644775390625, -0.02069854736328125, -0.0184326171875, -0.01616668701171875, -0.0139007568359375, -0.01163482666015625, -0.009368896484375, -0.00710296630859375, -0.0048370361328125, -0.00257110595703125, -0.00030517578125, 0.00196075439453125, 0.0042266845703125, 0.00649261474609375, 0.008758544921875, 0.01102447509765625, 0.0132904052734375, 0.01555633544921875, 0.017822265625, 0.02008819580078125, 0.0223541259765625, 0.02462005615234375, 0.026885986328125, 0.02915191650390625, 0.0314178466796875, 0.03368377685546875, 0.03594970703125, 0.03821563720703125, 0.0404815673828125, 0.04274749755859375, 0.045013427734375, 0.04727935791015625, 0.0495452880859375, 0.05181121826171875, 0.0540771484375, 0.05634307861328125, 0.0586090087890625, 0.06087493896484375, 0.063140869140625, 0.06540679931640625, 0.0676727294921875, 0.06993865966796875, 0.07220458984375, 0.07447052001953125, 0.0767364501953125, 0.07900238037109375, 0.081268310546875, 0.08353424072265625, 0.0858001708984375, 0.08806610107421875, 0.09033203125], 'values': [3, 0, 0, 0, 0, 0, 1, 0, 1, 0, 0, 1, 3, 0, 0, 1, 0, 3, 10, 3, 28, 383, 827, 681, 691, 858, 382, 186, 8, 5, 3, 0, 1, 1, 0, 3, 0, 0, 0, 1, 1, 0, 1, 0, 0, 0, 0, 7, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'mmlu_shapley_blocks_pruned_23': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_13_avg_update': {'_type': 'histogram', 'values': [1, 0, 0, 0, 0, 0, 0, 2, 3, 1, 1, 12, 42, 510, 682, 761, 758, 716, 529, 50, 13, 1, 3, 1, 4, 1, 0, 0, 0, 1, 1, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], 'bins': [-0.10498046875, -0.09842681884765625, -0.0918731689453125, -0.08531951904296875, -0.078765869140625, -0.07221221923828125, -0.0656585693359375, -0.05910491943359375, -0.05255126953125, -0.04599761962890625, -0.0394439697265625, -0.03289031982421875, -0.026336669921875, -0.01978302001953125, -0.0132293701171875, -0.00667572021484375, -0.0001220703125, 0.00643157958984375, 0.0129852294921875, 0.01953887939453125, 0.026092529296875, 0.03264617919921875, 0.0391998291015625, 0.04575347900390625, 0.05230712890625, 0.05886077880859375, 0.0654144287109375, 0.07196807861328125, 0.078521728515625, 0.08507537841796875, 0.0916290283203125, 0.09818267822265625, 0.104736328125, 0.11128997802734375, 0.1178436279296875, 0.12439727783203125, 0.130950927734375, 0.13750457763671875, 0.1440582275390625, 0.15061187744140625, 0.15716552734375, 0.16371917724609375, 0.1702728271484375, 0.17682647705078125, 0.183380126953125, 0.18993377685546875, 0.1964874267578125, 0.20304107666015625, 0.2095947265625, 0.21614837646484375, 0.2227020263671875, 0.22925567626953125, 0.235809326171875, 0.24236297607421875, 0.2489166259765625, 0.25547027587890625, 0.26202392578125, 0.26857757568359375, 0.2751312255859375, 0.28168487548828125, 0.288238525390625, 0.29479217529296875, 0.3013458251953125, 0.30789947509765625, 0.314453125]}, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 6040, 'weighted_acc': 42.89772727272727}, 'block_13_cosine_influence': 0.10998404026031494, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3717, 'weighted_acc': 26.399147727272727}, 'eval_cosine_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 4.480536288902408, 'avg_seq_perplexity': 101.82300204918032}, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 8.021290263191599, 'avg_seq_perplexity': 3450.4782274590166}, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3728, 'weighted_acc': 26.477272727272727}, 'block_8_cosine_influence': 0.13408488035202026, 'block_16_shapley_influence': -33.344084392030965, 'block_19_avg_update': {'values': [1, 0, 1, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 26, 126, 723, 724, 722, 719, 682, 312, 29, 15, 1, 1, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram', 'bins': [-0.2099609375, -0.1980743408203125, -0.186187744140625, -0.1743011474609375, -0.16241455078125, -0.1505279541015625, -0.138641357421875, -0.1267547607421875, -0.1148681640625, -0.1029815673828125, -0.091094970703125, -0.0792083740234375, -0.06732177734375, -0.0554351806640625, -0.043548583984375, -0.0316619873046875, -0.019775390625, -0.0078887939453125, 0.003997802734375, 0.0158843994140625, 0.02777099609375, 0.0396575927734375, 0.051544189453125, 0.0634307861328125, 0.0753173828125, 0.0872039794921875, 0.099090576171875, 0.1109771728515625, 0.12286376953125, 0.1347503662109375, 0.146636962890625, 0.1585235595703125, 0.17041015625, 0.1822967529296875, 0.194183349609375, 0.2060699462890625, 0.21795654296875, 0.2298431396484375, 0.241729736328125, 0.2536163330078125, 0.2655029296875, 0.2773895263671875, 0.289276123046875, 0.3011627197265625, 0.31304931640625, 0.3249359130859375, 0.336822509765625, 0.3487091064453125, 0.360595703125, 0.3724822998046875, 0.384368896484375, 0.3962554931640625, 0.40814208984375, 0.4200286865234375, 0.431915283203125, 0.4438018798828125, 0.4556884765625, 0.4675750732421875, 0.479461669921875, 0.4913482666015625, 0.50323486328125, 0.5151214599609375, 0.527008056640625, 0.5388946533203125, 0.55078125]}, 'eval_cosine_blocks_pruned_17': {'avg_loss': 7.203756363665471, 'avg_seq_perplexity': 1557.3108350409836, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_13': {'correct': 5162, 'weighted_acc': 36.66193181818182, 'total': 14080}, 'block_8_relative_l1_influence': 0.6286010146141052}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'use_ddp': False, 'use_lora': False, 'amp_dtype': None, 'lora_rank': 8, 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 5000, 'weight_decay': 0, 'compile_model': False, 'learning_rate': 0.0001, 'no_final_eval': True, 'wandb_project': 'stochastic_depth_eval_metrics', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_pretrained_emulate_update', 'block_drop_prob': 0.5, 'checkpoint_file': None, 'sequence_length': 2048, 'test_batch_size': 1, 'use_grad_scaler': False, 'eval_after_steps': 25000, 'no_baseline_eval': True, 'validate_dataset': False, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128, 'emulate_block_update': True, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'stochastic_depth_policy': None, 'evaluate_pretrained_model': True, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_pretrained_emulate_update
1,"{'block_25_shapley_influence': -29.897436015746425, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3698, 'weighted_acc': 26.264204545454547}, 'block_10_relative_l2_influence': 0.5431956648826599, 'block_10_l2_influence': 1.3821907043457031, 'mmlu_shapley_blocks_pruned_18': {'weighted_acc': 25.475852272727273, 'total': 14080, 'correct': 3587}, 'eval_cosine_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 2.3157245183395125, 'avg_seq_perplexity': 12.421379477290785}, 'eval_relative_l1_blocks_pruned_21': {'avg_loss': 19.73841159626589, 'avg_seq_perplexity': 1446865401682.441, 'num_ex': 15104}, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 8.42880973169359, 'avg_seq_perplexity': 146591.57627118644}, 'block_26_relative_l2_influence': 0.2953007221221924, 'block_0_relative_l1_influence': 1.4421809911727903, 'block_6_shapley_influence': -30.071443465548768, 'block_1_cosine_influence': 0.22294455766677856, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 27.107537738347457, 'avg_seq_perplexity': 7.786098879038995e+16}, 'block_16_l1_influence': 139.7761688232422, 'block_27_shapley_influence': -24.99709296192124, 'block_4_avg_update': {'_type': 'histogram', 'bins': [-0.018310546875, -0.017810821533203125, -0.01731109619140625, -0.016811370849609375, -0.0163116455078125, -0.015811920166015625, -0.01531219482421875, -0.014812469482421875, -0.014312744140625, -0.013813018798828125, -0.01331329345703125, -0.012813568115234375, -0.0123138427734375, -0.011814117431640625, -0.01131439208984375, -0.010814666748046875, -0.01031494140625, -0.009815216064453125, -0.00931549072265625, -0.008815765380859375, -0.0083160400390625, -0.007816314697265625, -0.00731658935546875, -0.006816864013671875, -0.006317138671875, -0.005817413330078125, -0.00531768798828125, -0.004817962646484375, -0.0043182373046875, -0.003818511962890625, -0.00331878662109375, -0.002819061279296875, -0.0023193359375, -0.001819610595703125, -0.00131988525390625, -0.000820159912109375, -0.0003204345703125, 0.000179290771484375, 0.00067901611328125, 0.001178741455078125, 0.001678466796875, 0.002178192138671875, 0.00267791748046875, 0.003177642822265625, 0.0036773681640625, 0.004177093505859375, 0.00467681884765625, 0.005176544189453125, 0.00567626953125, 0.006175994873046875, 0.00667572021484375, 0.007175445556640625, 0.0076751708984375, 0.008174896240234375, 0.00867462158203125, 0.009174346923828125, 0.009674072265625, 0.010173797607421875, 0.01067352294921875, 0.011173248291015625, 0.0116729736328125, 0.012172698974609375, 0.01267242431640625, 0.013172149658203125, 0.013671875], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 3, 3, 1, 1, 2, 0, 0, 10, 5, 3, 11, 84, 625, 782, 845, 809, 744, 91, 39, 4, 5, 10, 0, 3, 1, 1, 1, 0, 6, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2]}, 'block_15_l2_influence': 2.3565738201141357, 'mmlu_cosine_blocks_pruned_14': {'weighted_acc': 28.494318181818183, 'total': 14080, 'correct': 4012}, 'eval_cosine_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 9.99523408534163, 'avg_seq_perplexity': 25631.381355932204}, '_step': 301, 'mmlu_cosine_blocks_pruned_3': {'correct': 8749, 'weighted_acc': 62.13778409090909, 'total': 14080}, 'mmlu_shapley_blocks_pruned_17': {'weighted_acc': 26.186079545454547, 'total': 14080, 'correct': 3687}, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 16.720421742584747, 'avg_seq_perplexity': 7898577555.525424}, 'block_27_l1_influence': 311.27801513671875, 'block_24_relative_l1_influence': 0.3444015383720398, 'block_7_shapley_influence': -32.89869457984241, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_8_l2_influence': 1.1437650918960571, 'block_20_l1_influence': 228.29544067382812, 'eval_cosine_blocks_pruned_10': {'avg_seq_perplexity': 284.8354409427966, 'num_ex': 15104, 'avg_loss': 4.919748079978813}, 'mmlu_shapley_blocks_pruned_3': {'weighted_acc': 29.417613636363637, 'total': 14080, 'correct': 4142}, 'block_22_relative_l1_influence': 0.37703049182891846, 'mmlu_cosine_blocks_pruned_12': {'weighted_acc': 40.3125, 'total': 14080, 'correct': 5676}, 'eval_relative_l1_blocks_pruned_22': {'avg_loss': 22.81743039923199, 'avg_seq_perplexity': 244914686369930.84, 'num_ex': 15104}, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.16864841267214, 'avg_seq_perplexity': 28779.52966101695}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 7.385098214876854, 'avg_seq_perplexity': 2134.2852224576272}, 'block_12_l1_influence': 81.4221420288086, 'block_21_l1_influence': 229.7406768798828, 'block_9_avg_update': {'bins': [-0.029296875, -0.02861499786376953, -0.027933120727539062, -0.027251243591308594, -0.026569366455078125, -0.025887489318847656, -0.025205612182617188, -0.02452373504638672, -0.02384185791015625, -0.02315998077392578, -0.022478103637695312, -0.021796226501464844, -0.021114349365234375, -0.020432472229003906, -0.019750595092773438, -0.01906871795654297, -0.0183868408203125, -0.01770496368408203, -0.017023086547851562, -0.016341209411621094, -0.015659332275390625, -0.014977455139160156, -0.014295578002929688, -0.013613700866699219, -0.01293182373046875, -0.012249946594238281, -0.011568069458007812, -0.010886192321777344, -0.010204315185546875, -0.009522438049316406, -0.008840560913085938, -0.008158683776855469, -0.007476806640625, -0.006794929504394531, -0.0061130523681640625, -0.005431175231933594, -0.004749298095703125, -0.004067420959472656, -0.0033855438232421875, -0.0027036666870117188, -0.00202178955078125, -0.0013399124145507812, -0.0006580352783203125, 2.384185791015625e-05, 0.000705718994140625, 0.0013875961303710938, 0.0020694732666015625, 0.0027513504028320312, 0.0034332275390625, 0.004115104675292969, 0.0047969818115234375, 0.005478858947753906, 0.006160736083984375, 0.006842613220214844, 0.0075244903564453125, 0.008206367492675781, 0.00888824462890625, 0.009570121765136719, 0.010251998901367188, 0.010933876037597656, 0.011615753173828125, 0.012297630310058594, 0.012979507446289062, 0.013661384582519531, 0.01434326171875], 'values': [1, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 1, 1, 0, 2, 5, 4, 5, 6, 11, 236, 129, 341, 591, 394, 344, 343, 389, 541, 305, 287, 114, 10, 1, 5, 11, 3, 0, 0, 1, 0, 1, 1, 0, 0, 4, 5], '_type': 'histogram'}, 'block_13_relative_l1_influence': 0.5605783462524414, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 3265, 'weighted_acc': 23.188920454545453}, 'mmlu_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_cosine_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.188970792091499, 'avg_seq_perplexity': 10.937115168167374}, 'eval_cosine_blocks_pruned_31': {'avg_seq_perplexity': 7.782704835730373e+16, 'num_ex': 15104, 'avg_loss': 27.04628740730932}, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 23.455071918034957, 'avg_seq_perplexity': 631937465235004.8}, 'block_7_relative_l1_influence': 0.7128912806510925, 'block_30_avg_update': {'_type': 'histogram', 'bins': [-0.87109375, -0.84381103515625, -0.8165283203125, -0.78924560546875, -0.761962890625, -0.73468017578125, -0.7073974609375, -0.68011474609375, -0.65283203125, -0.62554931640625, -0.5982666015625, -0.57098388671875, -0.543701171875, -0.51641845703125, -0.4891357421875, -0.46185302734375, -0.4345703125, -0.40728759765625, -0.3800048828125, -0.35272216796875, -0.325439453125, -0.29815673828125, -0.2708740234375, -0.24359130859375, -0.21630859375, -0.18902587890625, -0.1617431640625, -0.13446044921875, -0.107177734375, -0.07989501953125, -0.0526123046875, -0.02532958984375, 0.001953125, 0.02923583984375, 0.0565185546875, 0.08380126953125, 0.111083984375, 0.13836669921875, 0.1656494140625, 0.19293212890625, 0.22021484375, 0.24749755859375, 0.2747802734375, 0.30206298828125, 0.329345703125, 0.35662841796875, 0.3839111328125, 0.41119384765625, 0.4384765625, 0.46575927734375, 0.4930419921875, 0.52032470703125, 0.547607421875, 0.57489013671875, 0.6021728515625, 0.62945556640625, 0.65673828125, 0.68402099609375, 0.7113037109375, 0.73858642578125, 0.765869140625, 0.79315185546875, 0.8204345703125, 0.84771728515625, 0.875], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 3, 1, 1, 1, 8, 6, 38, 559, 1536, 1708, 212, 8, 4, 5, 1, 0, 2, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'block_4_shapley_influence': -20.139543047852182, 'block_1_l1_influence': 13.24166488647461, 'eval_shapley_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 9.416658045881883, 'avg_seq_perplexity': 14451.707627118643}, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 25.33299126059322, 'avg_seq_perplexity': 6813084782828041.0}, 'block_8_relative_l1_influence': 0.64280766248703, 'mmlu_relative_l2_blocks_pruned_30': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_2_relative_l2_influence': 0.9229852557182312, 'eval_shapley_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 7.548206911248676, 'avg_seq_perplexity': 3784.532309322034}, 'mmlu_relative_l2_blocks_pruned_1': {'weighted_acc': 62.41477272727273, 'total': 14080, 'correct': 8788}, 'block_27_avg_update': {'_type': 'histogram', 'bins': [-0.240234375, -0.2346038818359375, -0.228973388671875, -0.2233428955078125, -0.21771240234375, -0.2120819091796875, -0.206451416015625, -0.2008209228515625, -0.1951904296875, -0.1895599365234375, -0.183929443359375, -0.1782989501953125, -0.17266845703125, -0.1670379638671875, -0.161407470703125, -0.1557769775390625, -0.150146484375, -0.1445159912109375, -0.138885498046875, -0.1332550048828125, -0.12762451171875, -0.1219940185546875, -0.116363525390625, -0.1107330322265625, -0.1051025390625, -0.0994720458984375, -0.093841552734375, -0.0882110595703125, -0.08258056640625, -0.0769500732421875, -0.071319580078125, -0.0656890869140625, -0.06005859375, -0.0544281005859375, -0.048797607421875, -0.0431671142578125, -0.03753662109375, -0.0319061279296875, -0.026275634765625, -0.0206451416015625, -0.0150146484375, -0.0093841552734375, -0.003753662109375, 0.0018768310546875, 0.00750732421875, 0.0131378173828125, 0.018768310546875, 0.0243988037109375, 0.030029296875, 0.0356597900390625, 0.041290283203125, 0.0469207763671875, 0.05255126953125, 0.0581817626953125, 0.063812255859375, 0.0694427490234375, 0.0750732421875, 0.0807037353515625, 0.086334228515625, 0.0919647216796875, 0.09759521484375, 0.1032257080078125, 0.108856201171875, 0.1144866943359375, 0.1201171875], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 1, 1, 0, 0, 0, 1, 0, 0, 0, 0, 8, 2, 2, 0, 4, 103, 62, 276, 780, 541, 384, 450, 507, 737, 100, 115, 7, 2, 2, 1, 5, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 2]}, 'block_31_relative_l2_influence': 0.6457271575927734, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 26.61281779661017, 'avg_seq_perplexity': 3.874726031653134e+16}, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 2.468566377284163, 'avg_seq_perplexity': 14.380164194915254}, 'eval_shapley_blocks_pruned_25': {'avg_loss': 8.869570974576272, 'avg_seq_perplexity': 9704.075211864409, 'num_ex': 15104}, 'mmlu_relative_l1_blocks_pruned_23': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_26': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, '_timestamp': 1711996672.0498407, 'block_21_avg_update': {'_type': 'histogram', 'bins': [-0.21875, -0.2144775390625, -0.210205078125, -0.2059326171875, -0.20166015625, -0.1973876953125, -0.193115234375, -0.1888427734375, -0.1845703125, -0.1802978515625, -0.176025390625, -0.1717529296875, -0.16748046875, -0.1632080078125, -0.158935546875, -0.1546630859375, -0.150390625, -0.1461181640625, -0.141845703125, -0.1375732421875, -0.13330078125, -0.1290283203125, -0.124755859375, -0.1204833984375, -0.1162109375, -0.1119384765625, -0.107666015625, -0.1033935546875, -0.09912109375, -0.0948486328125, -0.090576171875, -0.0863037109375, -0.08203125, -0.0777587890625, -0.073486328125, -0.0692138671875, -0.06494140625, -0.0606689453125, -0.056396484375, -0.0521240234375, -0.0478515625, -0.0435791015625, -0.039306640625, -0.0350341796875, -0.03076171875, -0.0264892578125, -0.022216796875, -0.0179443359375, -0.013671875, -0.0093994140625, -0.005126953125, -0.0008544921875, 0.00341796875, 0.0076904296875, 0.011962890625, 0.0162353515625, 0.0205078125, 0.0247802734375, 0.029052734375, 0.0333251953125, 0.03759765625, 0.0418701171875, 0.046142578125, 0.0504150390625, 0.0546875], 'values': [2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 2, 10, 2, 4, 86, 317, 825, 666, 716, 765, 494, 181, 7, 2, 5, 1, 1, 1, 1, 1, 3]}, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 8749, 'weighted_acc': 62.13778409090909}, 'block_10_relative_l1_influence': 0.6037847995758057, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.188970792091499, 'avg_seq_perplexity': 10.937115168167374}, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 8789, 'weighted_acc': 62.421875}, 'block_30_l1_influence': 491.8204956054687, '_runtime': 5447.883329629898, 'eval_shapley_blocks_pruned_11': {'avg_seq_perplexity': 3980.701006355932, 'num_ex': 15104, 'avg_loss': 7.947635973914195}, 'block_26_relative_l1_influence': 0.3297420144081116, 'block_16_shapley_influence': -34.37939163216707, 'eval_shapley_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.1194244643389166, 'avg_seq_perplexity': 10.03974216267214}, 'block_3_relative_l1_influence': 0.8714520931243896, 'eval_shapley_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 7.385314424159163, 'avg_seq_perplexity': 3139.8485169491523}, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 2.3157245183395125, 'avg_seq_perplexity': 12.421379477290785}, 'block_3_cosine_influence': 0.15420573949813843, 'block_1_relative_l2_influence': 1.4524646997451782, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_19_l1_influence': 224.92823791503903, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_17': {'weighted_acc': 23.259943181818183, 'total': 14080, 'correct': 3275}, 'eval_relative_l2_blocks_pruned_31': {'avg_seq_perplexity': 7.782704835730373e+16, 'num_ex': 15104, 'avg_loss': 27.04628740730932}, 'eval_cosine_blocks_pruned_20': {'avg_seq_perplexity': 27788.080508474577, 'num_ex': 15104, 'avg_loss': 10.09401896848517}, 'mmlu_cosine_blocks_pruned_30': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_27_cosine_influence': 0.04082536697387695, 'block_20_cosine_influence': 0.07509088516235352, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 8788, 'weighted_acc': 62.41477272727273}, 'mmlu_relative_l1_blocks_pruned_22': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_shapley_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 6.399994930978549, 'avg_seq_perplexity': 1605.2738347457628}, 'eval_shapley_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 27.04628740730932, 'avg_seq_perplexity': 7.782704835730373e+16}, 'block_24_relative_l2_influence': 0.3090258240699768, 'mmlu_relative_l1_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_cosine_blocks_pruned_23': {'avg_seq_perplexity': 29105.83686440678, 'num_ex': 15104, 'avg_loss': 10.178284725900424}, 'block_22_relative_l2_influence': 0.34081655740737915, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_cosine_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 9.040630793167374, 'avg_seq_perplexity': 10609.818855932202}, 'block_13_cosine_influence': 0.10623729228973389, 'eval_cosine_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 2.468566377284163, 'avg_seq_perplexity': 14.380164194915254}, 'eval_relative_l2_blocks_pruned_9': {'avg_loss': 3.764326192564884, 'avg_seq_perplexity': 50.438294491525426, 'num_ex': 15104}, 'block_9_relative_l1_influence': 0.627655029296875, 'block_7_l2_influence': 1.0574811697006226, 'block_13_relative_l2_influence': 0.499140352010727, 'block_26_cosine_influence': 0.03860604763031006, 'block_27_l2_influence': 6.233545780181885, 'mmlu_relative_l1_blocks_pruned_25': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l1_blocks_pruned_8': {'total': 14080, 'correct': 6408, 'weighted_acc': 45.51136363636363}, 'block_6_relative_l1_influence': 0.7311972975730896, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 5874, 'weighted_acc': 41.71875}, 'block_10_l1_influence': 69.92584228515625, 'block_8_shapley_influence': -41.73967024646879, 'block_25_cosine_influence': 0.039582252502441406, 'block_1_shapley_influence': 242.46797878239403, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 2.7987722623146185, 'avg_seq_perplexity': 17.47756389036017}, 'block_21_cosine_influence': 0.061314284801483154, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 26.27940446239407, 'avg_seq_perplexity': 2.398601388204615e+16}, 'block_9_l2_influence': 1.2580745220184326, 'block_4_cosine_influence': 0.15797024965286255, 'eval_shapley_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 8.705936755164196, 'avg_seq_perplexity': 9024.90466101695}, 'block_5_cosine_influence': 0.16186672449111938, 'block_5_relative_l2_influence': 0.6987913250923157, 'block_31_l1_influence': 752.0183715820312, 'block_31_cosine_influence': 0.17495238780975342, 'block_24_avg_update': {'bins': [-0.2177734375, -0.2126617431640625, -0.207550048828125, -0.2024383544921875, -0.19732666015625, -0.1922149658203125, -0.187103271484375, -0.1819915771484375, -0.1768798828125, -0.1717681884765625, -0.166656494140625, -0.1615447998046875, -0.15643310546875, -0.1513214111328125, -0.146209716796875, -0.1410980224609375, -0.135986328125, -0.1308746337890625, -0.125762939453125, -0.1206512451171875, -0.11553955078125, -0.1104278564453125, -0.105316162109375, -0.1002044677734375, -0.0950927734375, -0.0899810791015625, -0.084869384765625, -0.0797576904296875, -0.07464599609375, -0.0695343017578125, -0.064422607421875, -0.0593109130859375, -0.05419921875, -0.0490875244140625, -0.043975830078125, -0.0388641357421875, -0.03375244140625, -0.0286407470703125, -0.023529052734375, -0.0184173583984375, -0.0133056640625, -0.0081939697265625, -0.003082275390625, 0.0020294189453125, 0.00714111328125, 0.0122528076171875, 0.017364501953125, 0.0224761962890625, 0.027587890625, 0.0326995849609375, 0.037811279296875, 0.0429229736328125, 0.04803466796875, 0.0531463623046875, 0.058258056640625, 0.0633697509765625, 0.0684814453125, 0.0735931396484375, 0.078704833984375, 0.0838165283203125, 0.08892822265625, 0.0940399169921875, 0.099151611328125, 0.1042633056640625, 0.109375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 5, 11, 7, 240, 497, 875, 725, 713, 689, 314, 4, 3, 4, 2, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram'}, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 8.725245588916843, 'avg_seq_perplexity': 253325.91525423728}, 'block_30_cosine_influence': 0.06166493892669678, 'block_11_shapley_influence': -41.145269239876306, 'block_5_l2_influence': 0.7535498738288879, 'eval_relative_l1_blocks_pruned_20': {'avg_loss': 19.403854111493644, 'avg_seq_perplexity': 1128256046166.7795, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 8677, 'weighted_acc': 61.62642045454545}, 'block_20_shapley_influence': -19.18295554158766, 'block_0_shapley_influence': 308.36807561590234, 'block_15_cosine_influence': 0.11080324649810792, 'eval_shapley_blocks_pruned_13': {'avg_seq_perplexity': 4630.201271186441, 'num_ex': 15104, 'avg_loss': 7.991947497351695}, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3500, 'weighted_acc': 24.857954545454547}, 'block_8_cosine_influence': 0.14205163717269895, 'block_10_shapley_influence': -42.697641423915734, 'block_6_cosine_influence': 0.15589243173599243, 'mmlu_relative_l2_blocks_pruned_29': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_9_cosine_influence': 0.13170182704925537, 'block_4_l2_influence': 0.5930313467979431, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3606, 'weighted_acc': 25.610795454545453}, 'block_11_relative_l2_influence': 0.5241920948028564, 'eval_cosine_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.0980359093617587, 'avg_seq_perplexity': 9.982040146649894}, 'block_14_relative_l1_influence': 0.5803967714309692, 'mmlu_cosine_blocks_pruned_25': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_cosine_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 8.83886201502913, 'avg_seq_perplexity': 9296.009533898305}, 'block_25_avg_update': {'_type': 'histogram', 'bins': [-0.220703125, -0.21546173095703125, -0.2102203369140625, -0.20497894287109375, -0.199737548828125, -0.19449615478515625, -0.1892547607421875, -0.18401336669921875, -0.17877197265625, -0.17353057861328125, -0.1682891845703125, -0.16304779052734375, -0.157806396484375, -0.15256500244140625, -0.1473236083984375, -0.14208221435546875, -0.1368408203125, -0.13159942626953125, -0.1263580322265625, -0.12111663818359375, -0.115875244140625, -0.11063385009765625, -0.1053924560546875, -0.10015106201171875, -0.09490966796875, -0.08966827392578125, -0.0844268798828125, -0.07918548583984375, -0.073944091796875, -0.06870269775390625, -0.0634613037109375, -0.05821990966796875, -0.052978515625, -0.04773712158203125, -0.0424957275390625, -0.03725433349609375, -0.032012939453125, -0.02677154541015625, -0.0215301513671875, -0.01628875732421875, -0.01104736328125, -0.00580596923828125, -0.0005645751953125, 0.00467681884765625, 0.009918212890625, 0.01515960693359375, 0.0204010009765625, 0.02564239501953125, 0.0308837890625, 0.03612518310546875, 0.0413665771484375, 0.04660797119140625, 0.051849365234375, 0.05709075927734375, 0.0623321533203125, 0.06757354736328125, 0.07281494140625, 0.07805633544921875, 0.0832977294921875, 0.08853912353515625, 0.093780517578125, 0.09902191162109375, 0.1042633056640625, 0.10950469970703125, 0.11474609375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 1, 0, 0, 3, 10, 3, 9, 426, 855, 590, 684, 924, 542, 28, 8, 3, 2, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_blocks_pruned_5': {'weighted_acc': 61.09375, 'total': 14080, 'correct': 8602}, 'block_23_shapley_influence': -27.919353824895836, 'mmlu_relative_l2_blocks_pruned_11': {'correct': 6564, 'weighted_acc': 46.61931818181818, 'total': 14080}, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 8.254373324119438, 'avg_seq_perplexity': 101429.90677966102}, 'block_12_shapley_influence': -43.93683056123685, 'block_2_avg_update': {'_type': 'histogram', 'bins': [-0.027099609375, -0.026464462280273438, -0.025829315185546875, -0.025194168090820312, -0.02455902099609375, -0.023923873901367188, -0.023288726806640625, -0.022653579711914062, -0.0220184326171875, -0.021383285522460938, -0.020748138427734375, -0.020112991333007812, -0.01947784423828125, -0.018842697143554688, -0.018207550048828125, -0.017572402954101562, -0.016937255859375, -0.016302108764648438, -0.015666961669921875, -0.015031814575195312, -0.01439666748046875, -0.013761520385742188, -0.013126373291015625, -0.012491226196289062, -0.0118560791015625, -0.011220932006835938, -0.010585784912109375, -0.009950637817382812, -0.00931549072265625, -0.008680343627929688, -0.008045196533203125, -0.0074100494384765625, -0.00677490234375, -0.0061397552490234375, -0.005504608154296875, -0.0048694610595703125, -0.00423431396484375, -0.0035991668701171875, -0.002964019775390625, -0.0023288726806640625, -0.0016937255859375, -0.0010585784912109375, -0.000423431396484375, 0.0002117156982421875, 0.00084686279296875, 0.0014820098876953125, 0.002117156982421875, 0.0027523040771484375, 0.003387451171875, 0.0040225982666015625, 0.004657745361328125, 0.0052928924560546875, 0.00592803955078125, 0.0065631866455078125, 0.007198333740234375, 0.007833480834960938, 0.0084686279296875, 0.009103775024414062, 0.009738922119140625, 0.010374069213867188, 0.01100921630859375, 0.011644363403320312, 0.012279510498046875, 0.012914657592773438, 0.0135498046875], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 2, 4, 0, 0, 0, 3, 3, 2, 13, 17, 760, 1845, 1295, 115, 15, 3, 1, 9, 0, 0, 0, 0, 3, 0, 1, 1, 0, 0, 0, 0, 0, 0, 2]}, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 4.919748079978813, 'avg_seq_perplexity': 284.8354409427966}, 'mmlu_shapley_blocks_pruned_16': {'weighted_acc': 26.867897727272727, 'total': 14080, 'correct': 3783}, 'mmlu_relative_l1_blocks_pruned_27': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_19_relative_l2_influence': 0.5338369607925415, 'mmlu_relative_l2_blocks_pruned_18': {'weighted_acc': 22.954545454545453, 'total': 14080, 'correct': 3232}, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 6.7093045509467695, 'avg_seq_perplexity': 1260.1044756355932}, 'mmlu_shapley_blocks_pruned_2': {'weighted_acc': 44.21164772727273, 'total': 14080, 'correct': 6225}, 'eval_shapley_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.237609346034163, 'avg_seq_perplexity': 11.2022901632018}, 'block_5_l1_influence': 38.106101989746094, 'mmlu_shapley_blocks_pruned_7': {'correct': 3696, 'weighted_acc': 26.25, 'total': 14080}, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.0980359093617587, 'avg_seq_perplexity': 9.982040146649894}, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.0224761962890625, 'avg_seq_perplexity': 9.226422843286546}, 'mmlu_relative_l1_blocks_pruned_12': {'weighted_acc': 51.44176136363637, 'total': 14080, 'correct': 7243}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 25.8941650390625, 'avg_seq_perplexity': 1.5274406215169042e+16}, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 6537, 'weighted_acc': 46.42755681818182}, 'block_15_avg_update': {'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 1, 0, 1, 0, 0, 1, 3, 4, 1, 1, 3, 8, 44, 68, 210, 561, 535, 579, 535, 531, 608, 256, 73, 50, 4, 0, 5, 1, 4, 1, 0, 0, 0, 2, 0, 0, 1, 1, 0, 2], '_type': 'histogram', 'bins': [-0.0546875, -0.053386688232421875, -0.05208587646484375, -0.050785064697265625, -0.0494842529296875, -0.048183441162109375, -0.04688262939453125, -0.045581817626953125, -0.044281005859375, -0.042980194091796875, -0.04167938232421875, -0.040378570556640625, -0.0390777587890625, -0.037776947021484375, -0.03647613525390625, -0.035175323486328125, -0.03387451171875, -0.032573699951171875, -0.03127288818359375, -0.029972076416015625, -0.0286712646484375, -0.027370452880859375, -0.02606964111328125, -0.024768829345703125, -0.023468017578125, -0.022167205810546875, -0.02086639404296875, -0.019565582275390625, -0.0182647705078125, -0.016963958740234375, -0.01566314697265625, -0.014362335205078125, -0.0130615234375, -0.011760711669921875, -0.01045989990234375, -0.009159088134765625, -0.0078582763671875, -0.006557464599609375, -0.00525665283203125, -0.003955841064453125, -0.002655029296875, -0.001354217529296875, -5.340576171875e-05, 0.001247406005859375, 0.0025482177734375, 0.003849029541015625, 0.00514984130859375, 0.006450653076171875, 0.00775146484375, 0.009052276611328125, 0.01035308837890625, 0.011653900146484375, 0.0129547119140625, 0.014255523681640625, 0.01555633544921875, 0.016857147216796875, 0.018157958984375, 0.019458770751953125, 0.02075958251953125, 0.022060394287109375, 0.0233612060546875, 0.024662017822265625, 0.02596282958984375, 0.027263641357421875, 0.028564453125]}, 'block_17_l2_influence': 3.158239364624023, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 8.468348099013506, 'avg_seq_perplexity': 5902.214512711865}, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3596, 'weighted_acc': 25.539772727272727}, 'block_16_cosine_influence': 0.1095556616783142, 'block_5_shapley_influence': -21.013555771434028, 'block_14_l1_influence': 102.98343658447266, 'eval_shapley_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 2.6689709162308, 'avg_seq_perplexity': 16.92949094610699}, 'eval_relative_l2_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 5.588111489506091, 'avg_seq_perplexity': 514.8290519067797}, 'block_2_shapley_influence': 96.50607193026728, 'mmlu_shapley_blocks_pruned_4': {'correct': 3768, 'weighted_acc': 26.761363636363637, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 8602, 'weighted_acc': 61.09375}, 'mmlu_shapley_blocks_pruned_21': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'eval_shapley_blocks_pruned_2': {'avg_loss': 2.016835099559719, 'avg_seq_perplexity': 9.06223103151483, 'num_ex': 15104}, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 8598, 'weighted_acc': 61.06534090909091}, 'block_17_shapley_influence': -25.1404668796404, 'mmlu_cosine_blocks_pruned_22': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_31_avg_update': {'values': [1, 0, 0, 1, 0, 1, 4, 4, 2, 2, 14, 4, 84, 1247, 1557, 1071, 62, 7, 22, 1, 0, 7, 1, 1, 0, 0, 0, 0, 0, 0, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram', 'bins': [-0.859375, -0.800048828125, -0.74072265625, -0.681396484375, -0.6220703125, -0.562744140625, -0.50341796875, -0.444091796875, -0.384765625, -0.325439453125, -0.26611328125, -0.206787109375, -0.1474609375, -0.088134765625, -0.02880859375, 0.030517578125, 0.08984375, 0.149169921875, 0.20849609375, 0.267822265625, 0.3271484375, 0.386474609375, 0.44580078125, 0.505126953125, 0.564453125, 0.623779296875, 0.68310546875, 0.742431640625, 0.8017578125, 0.861083984375, 0.92041015625, 0.979736328125, 1.0390625, 1.098388671875, 1.15771484375, 1.217041015625, 1.2763671875, 1.335693359375, 1.39501953125, 1.454345703125, 1.513671875, 1.572998046875, 1.63232421875, 1.691650390625, 1.7509765625, 1.810302734375, 1.86962890625, 1.928955078125, 1.98828125, 2.047607421875, 2.10693359375, 2.166259765625, 2.2255859375, 2.284912109375, 2.34423828125, 2.403564453125, 2.462890625, 2.522216796875, 2.58154296875, 2.640869140625, 2.7001953125, 2.759521484375, 2.81884765625, 2.878173828125, 2.9375]}, 'block_8_avg_update': {'_type': 'histogram', 'bins': [-0.027099609375, -0.02625274658203125, -0.0254058837890625, -0.02455902099609375, -0.023712158203125, -0.02286529541015625, -0.0220184326171875, -0.02117156982421875, -0.02032470703125, -0.01947784423828125, -0.0186309814453125, -0.01778411865234375, -0.016937255859375, -0.01609039306640625, -0.0152435302734375, -0.01439666748046875, -0.0135498046875, -0.01270294189453125, -0.0118560791015625, -0.01100921630859375, -0.010162353515625, -0.00931549072265625, -0.0084686279296875, -0.00762176513671875, -0.00677490234375, -0.00592803955078125, -0.0050811767578125, -0.00423431396484375, -0.003387451171875, -0.00254058837890625, -0.0016937255859375, -0.00084686279296875, 0, 0.00084686279296875, 0.0016937255859375, 0.00254058837890625, 0.003387451171875, 0.00423431396484375, 0.0050811767578125, 0.00592803955078125, 0.00677490234375, 0.00762176513671875, 0.0084686279296875, 0.00931549072265625, 0.010162353515625, 0.01100921630859375, 0.0118560791015625, 0.01270294189453125, 0.0135498046875, 0.01439666748046875, 0.0152435302734375, 0.01609039306640625, 0.016937255859375, 0.01778411865234375, 0.0186309814453125, 0.01947784423828125, 0.02032470703125, 0.02117156982421875, 0.0220184326171875, 0.02286529541015625, 0.023712158203125, 0.02455902099609375, 0.0254058837890625, 0.02625274658203125, 0.027099609375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 4, 0, 0, 1, 0, 1, 0, 4, 6, 5, 5, 157, 176, 642, 530, 491, 492, 522, 700, 157, 172, 1, 6, 3, 10, 0, 1, 1, 1, 2, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 8677, 'weighted_acc': 61.62642045454545}, 'block_29_l1_influence': 458.3070373535156, 'eval_cosine_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 5.588111489506091, 'avg_seq_perplexity': 514.8290519067797}, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 8598, 'weighted_acc': 61.06534090909091}, 'eval_relative_l2_blocks_pruned_1': {'avg_seq_perplexity': 8.651148909229343, 'num_ex': 15104, 'avg_loss': 1.958955150539592}, 'mmlu_shapley_blocks_pruned_13': {'total': 14080, 'correct': 3581, 'weighted_acc': 25.433238636363637}, 'eval_cosine_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 7.076862399860964, 'avg_seq_perplexity': 2291.3297139830506}, 'block_10_avg_update': {'values': [1, 0, 1, 4, 2, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 3, 0, 2, 11, 2, 4, 5, 9, 10, 26, 316, 110, 171, 260, 395, 226, 218, 211, 233, 218, 222, 274, 386, 223, 124, 304, 67, 13, 5, 7, 6, 2, 7, 8, 1, 1, 0, 1, 0, 0, 0, 1, 0, 0, 1, 0, 0, 2, 2], '_type': 'histogram', 'bins': [-0.01544189453125, -0.014977455139160156, -0.014513015747070312, -0.014048576354980469, -0.013584136962890625, -0.013119697570800781, -0.012655258178710938, -0.012190818786621094, -0.01172637939453125, -0.011261940002441406, -0.010797500610351562, -0.010333061218261719, -0.009868621826171875, -0.009404182434082031, -0.008939743041992188, -0.008475303649902344, -0.0080108642578125, -0.007546424865722656, -0.0070819854736328125, -0.006617546081542969, -0.006153106689453125, -0.005688667297363281, -0.0052242279052734375, -0.004759788513183594, -0.00429534912109375, -0.0038309097290039062, -0.0033664703369140625, -0.0029020309448242188, -0.002437591552734375, -0.0019731521606445312, -0.0015087127685546875, -0.0010442733764648438, -0.000579833984375, -0.00011539459228515625, 0.0003490447998046875, 0.0008134841918945312, 0.001277923583984375, 0.0017423629760742188, 0.0022068023681640625, 0.0026712417602539062, 0.00313568115234375, 0.0036001205444335938, 0.0040645599365234375, 0.004528999328613281, 0.004993438720703125, 0.005457878112792969, 0.0059223175048828125, 0.006386756896972656, 0.0068511962890625, 0.007315635681152344, 0.0077800750732421875, 0.008244514465332031, 0.008708953857421875, 0.009173393249511719, 0.009637832641601562, 0.010102272033691406, 0.01056671142578125, 0.011031150817871094, 0.011495590209960938, 0.011960029602050781, 0.012424468994140625, 0.012888908386230469, 0.013353347778320312, 0.013817787170410156, 0.0142822265625]}, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_cosine_blocks_pruned_28': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_cosine_blocks_pruned_18': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_cosine_blocks_pruned_1': {'avg_seq_perplexity': 8.651148909229343, 'num_ex': 15104, 'avg_loss': 1.958955150539592}, 'block_22_l1_influence': 228.232421875, 'block_4_relative_l2_influence': 0.7396148443222046, 'mmlu_cosine_blocks_pruned_15': {'correct': 3425, 'weighted_acc': 24.32528409090909, 'total': 14080}, 'block_14_relative_l2_influence': 0.518645167350769, 'block_11_relative_l1_influence': 0.584148645401001, 'mmlu_relative_l2_blocks_pruned_7': {'weighted_acc': 58.54403409090909, 'total': 14080, 'correct': 8243}, 'mmlu_relative_l1_blocks_pruned_20': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 26.5300686076536, 'avg_seq_perplexity': 3.4820289312663308e+16}, 'eval_relative_l2_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 6.9471378649695446, 'avg_seq_perplexity': 1549.5387976694915}, 'eval_shapley_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 8.533718820345603, 'avg_seq_perplexity': 9356.30720338983}, 'block_15_l1_influence': 119.42102813720705, 'block_18_l2_influence': 3.801361083984375, 'block_11_l2_influence': 1.4943279027938845, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 7001, 'weighted_acc': 49.72301136363637}, 'block_19_avg_update': {'_type': 'histogram', 'bins': [-0.1162109375, -0.11344528198242188, -0.11067962646484375, -0.10791397094726562, -0.1051483154296875, -0.10238265991210938, -0.09961700439453125, -0.09685134887695312, -0.094085693359375, -0.09132003784179688, -0.08855438232421875, -0.08578872680664062, -0.0830230712890625, -0.08025741577148438, -0.07749176025390625, -0.07472610473632812, -0.07196044921875, -0.06919479370117188, -0.06642913818359375, -0.06366348266601562, -0.0608978271484375, -0.058132171630859375, -0.05536651611328125, -0.052600860595703125, -0.049835205078125, -0.047069549560546875, -0.04430389404296875, -0.041538238525390625, -0.0387725830078125, -0.036006927490234375, -0.03324127197265625, -0.030475616455078125, -0.0277099609375, -0.024944305419921875, -0.02217864990234375, -0.019412994384765625, -0.0166473388671875, -0.013881683349609375, -0.01111602783203125, -0.008350372314453125, -0.005584716796875, -0.002819061279296875, -5.340576171875e-05, 0.002712249755859375, 0.0054779052734375, 0.008243560791015625, 0.01100921630859375, 0.013774871826171875, 0.01654052734375, 0.019306182861328125, 0.02207183837890625, 0.024837493896484375, 0.0276031494140625, 0.030368804931640625, 0.03313446044921875, 0.035900115966796875, 0.038665771484375, 0.041431427001953125, 0.04419708251953125, 0.046962738037109375, 0.0497283935546875, 0.052494049072265625, 0.05525970458984375, 0.058025360107421875, 0.060791015625], 'values': [2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 5, 1, 0, 0, 0, 3, 1, 0, 0, 8, 9, 3, 2, 4, 23, 101, 244, 522, 525, 553, 603, 519, 564, 248, 110, 16, 1, 3, 1, 6, 5, 2, 2, 1, 0, 0, 1, 1, 1, 3, 1, 1]}, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_26_avg_update': {'_type': 'histogram', 'bins': [-0.228515625, -0.22315216064453125, -0.2177886962890625, -0.21242523193359375, -0.207061767578125, -0.20169830322265625, -0.1963348388671875, -0.19097137451171875, -0.18560791015625, -0.18024444580078125, -0.1748809814453125, -0.16951751708984375, -0.164154052734375, -0.15879058837890625, -0.1534271240234375, -0.14806365966796875, -0.1427001953125, -0.13733673095703125, -0.1319732666015625, -0.12660980224609375, -0.121246337890625, -0.11588287353515625, -0.1105194091796875, -0.10515594482421875, -0.09979248046875, -0.09442901611328125, -0.0890655517578125, -0.08370208740234375, -0.078338623046875, -0.07297515869140625, -0.0676116943359375, -0.06224822998046875, -0.056884765625, -0.05152130126953125, -0.0461578369140625, -0.04079437255859375, -0.035430908203125, -0.03006744384765625, -0.0247039794921875, -0.01934051513671875, -0.01397705078125, -0.00861358642578125, -0.0032501220703125, 0.00211334228515625, 0.007476806640625, 0.01284027099609375, 0.0182037353515625, 0.02356719970703125, 0.0289306640625, 0.03429412841796875, 0.0396575927734375, 0.04502105712890625, 0.050384521484375, 0.05574798583984375, 0.0611114501953125, 0.06647491455078125, 0.07183837890625, 0.07720184326171875, 0.0825653076171875, 0.08792877197265625, 0.093292236328125, 0.09865570068359375, 0.1040191650390625, 0.10938262939453125, 0.11474609375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 3, 32, 28, 248, 697, 709, 476, 586, 628, 620, 32, 25, 2, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'block_19_relative_l1_influence': 0.5970667600631714, 'block_17_cosine_influence': 0.10533523559570312, 'block_6_l1_influence': 45.10020446777344, 'eval_shapley_blocks_pruned_16': {'avg_seq_perplexity': 11104.219279661016, 'num_ex': 15104, 'avg_loss': 8.80559475139036}, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_14': {'correct': 3830, 'weighted_acc': 27.201704545454547, 'total': 14080}, 'eval_relative_l1_blocks_pruned_8': {'avg_seq_perplexity': 33.07925052966102, 'num_ex': 15104, 'avg_loss': 3.393959174721928}, 'block_22_avg_update': {'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 1, 9, 3, 29, 436, 990, 782, 747, 827, 242, 5, 3, 7, 3, 1, 1, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram', 'bins': [-0.21875, -0.2136383056640625, -0.208526611328125, -0.2034149169921875, -0.19830322265625, -0.1931915283203125, -0.188079833984375, -0.1829681396484375, -0.1778564453125, -0.1727447509765625, -0.167633056640625, -0.1625213623046875, -0.15740966796875, -0.1522979736328125, -0.147186279296875, -0.1420745849609375, -0.136962890625, -0.1318511962890625, -0.126739501953125, -0.1216278076171875, -0.11651611328125, -0.1114044189453125, -0.106292724609375, -0.1011810302734375, -0.0960693359375, -0.0909576416015625, -0.085845947265625, -0.0807342529296875, -0.07562255859375, -0.0705108642578125, -0.065399169921875, -0.0602874755859375, -0.05517578125, -0.0500640869140625, -0.044952392578125, -0.0398406982421875, -0.03472900390625, -0.0296173095703125, -0.024505615234375, -0.0193939208984375, -0.0142822265625, -0.0091705322265625, -0.004058837890625, 0.0010528564453125, 0.00616455078125, 0.0112762451171875, 0.016387939453125, 0.0214996337890625, 0.026611328125, 0.0317230224609375, 0.036834716796875, 0.0419464111328125, 0.04705810546875, 0.0521697998046875, 0.057281494140625, 0.0623931884765625, 0.0675048828125, 0.0726165771484375, 0.077728271484375, 0.0828399658203125, 0.08795166015625, 0.0930633544921875, 0.098175048828125, 0.1032867431640625, 0.1083984375]}, 'block_18_cosine_influence': 0.10629814863204956, 'block_3_shapley_influence': 1.5266462040225264, 'block_28_l1_influence': 373.02777099609375, 'eval_shapley_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 4.863900394762977, 'avg_seq_perplexity': 267.85998742055085}, 'block_30_shapley_influence': -2.9910770336383337, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 8631, 'weighted_acc': 61.29971590909091}, 'eval_shapley_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 7.858572749768273, 'avg_seq_perplexity': 5023.143538135593}, 'mmlu_relative_l1_blocks_pruned_16': {'correct': 3285, 'weighted_acc': 23.33096590909091, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 10.09401896848517, 'avg_seq_perplexity': 27788.080508474577}, 'block_12_cosine_influence': 0.11026370525360107, 'block_1_avg_update': {'bins': [-0.220703125, -0.21683120727539062, -0.21295928955078125, -0.20908737182617188, -0.2052154541015625, -0.20134353637695312, -0.19747161865234375, -0.19359970092773438, -0.189727783203125, -0.18585586547851562, -0.18198394775390625, -0.17811203002929688, -0.1742401123046875, -0.17036819458007812, -0.16649627685546875, -0.16262435913085938, -0.15875244140625, -0.15488052368164062, -0.15100860595703125, -0.14713668823242188, -0.1432647705078125, -0.13939285278320312, -0.13552093505859375, -0.13164901733398438, -0.127777099609375, -0.12390518188476562, -0.12003326416015625, -0.11616134643554688, -0.1122894287109375, -0.10841751098632812, -0.10454559326171875, -0.10067367553710938, -0.0968017578125, -0.09292984008789062, -0.08905792236328125, -0.08518600463867188, -0.0813140869140625, -0.07744216918945312, -0.07357025146484375, -0.06969833374023438, -0.065826416015625, -0.061954498291015625, -0.05808258056640625, -0.054210662841796875, -0.0503387451171875, -0.046466827392578125, -0.04259490966796875, -0.038722991943359375, -0.03485107421875, -0.030979156494140625, -0.02710723876953125, -0.023235321044921875, -0.0193634033203125, -0.015491485595703125, -0.01161956787109375, -0.007747650146484375, -0.003875732421875, -3.814697265625e-06, 0.00386810302734375, 0.007740020751953125, 0.0116119384765625, 0.015483856201171875, 0.01935577392578125, 0.023227691650390625, 0.027099609375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 7, 2009, 2074, 3, 0, 0, 0, 0, 1], '_type': 'histogram'}, 'eval_cosine_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 7.1733144986427435, 'avg_seq_perplexity': 2252.5664724576272}, 'block_24_shapley_influence': -29.449227077042764, 'block_22_cosine_influence': 0.04935646057128906, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 6.345845885195975, 'avg_seq_perplexity': 932.7861493644068}, 'block_18_avg_update': {'_type': 'histogram', 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 0, 0, 0, 0, 1, 1, 1, 1, 0, 4, 7, 8, 3, 1, 4, 38, 49, 166, 673, 548, 533, 538, 583, 662, 151, 48, 42, 7, 1, 4, 1, 8, 5, 1, 0, 1, 0, 0, 1, 0, 1, 0, 1], 'bins': [-0.109375, -0.10676956176757812, -0.10416412353515625, -0.10155868530273438, -0.0989532470703125, -0.09634780883789062, -0.09374237060546875, -0.09113693237304688, -0.088531494140625, -0.08592605590820312, -0.08332061767578125, -0.08071517944335938, -0.0781097412109375, -0.07550430297851562, -0.07289886474609375, -0.07029342651367188, -0.06768798828125, -0.06508255004882812, -0.06247711181640625, -0.059871673583984375, -0.0572662353515625, -0.054660797119140625, -0.05205535888671875, -0.049449920654296875, -0.046844482421875, -0.044239044189453125, -0.04163360595703125, -0.039028167724609375, -0.0364227294921875, -0.033817291259765625, -0.03121185302734375, -0.028606414794921875, -0.0260009765625, -0.023395538330078125, -0.02079010009765625, -0.018184661865234375, -0.0155792236328125, -0.012973785400390625, -0.01036834716796875, -0.007762908935546875, -0.005157470703125, -0.002552032470703125, 5.340576171875e-05, 0.002658843994140625, 0.0052642822265625, 0.007869720458984375, 0.01047515869140625, 0.013080596923828125, 0.01568603515625, 0.018291473388671875, 0.02089691162109375, 0.023502349853515625, 0.0261077880859375, 0.028713226318359375, 0.03131866455078125, 0.033924102783203125, 0.036529541015625, 0.039134979248046875, 0.04174041748046875, 0.044345855712890625, 0.0469512939453125, 0.049556732177734375, 0.05216217041015625, 0.054767608642578125, 0.057373046875]}, 'block_22_l2_influence': 4.55768346786499, 'block_17_relative_l1_influence': 0.5806313753128052, 'block_5_relative_l1_influence': 0.8043078184127808, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 26.27940446239407, 'avg_seq_perplexity': 2.398601388204615e+16}, '_wandb': {'runtime': 5447}, 'block_27_relative_l2_influence': 0.3059185743331909, 'block_16_avg_update': {'_type': 'histogram', 'bins': [-0.109375, -0.10703277587890625, -0.1046905517578125, -0.10234832763671875, -0.100006103515625, -0.09766387939453125, -0.0953216552734375, -0.09297943115234375, -0.09063720703125, -0.08829498291015625, -0.0859527587890625, -0.08361053466796875, -0.081268310546875, -0.07892608642578125, -0.0765838623046875, -0.07424163818359375, -0.0718994140625, -0.06955718994140625, -0.0672149658203125, -0.06487274169921875, -0.062530517578125, -0.06018829345703125, -0.0578460693359375, -0.05550384521484375, -0.05316162109375, -0.05081939697265625, -0.0484771728515625, -0.04613494873046875, -0.043792724609375, -0.04145050048828125, -0.0391082763671875, -0.03676605224609375, -0.034423828125, -0.03208160400390625, -0.0297393798828125, -0.02739715576171875, -0.025054931640625, -0.02271270751953125, -0.0203704833984375, -0.01802825927734375, -0.01568603515625, -0.01334381103515625, -0.0110015869140625, -0.00865936279296875, -0.006317138671875, -0.00397491455078125, -0.0016326904296875, 0.00070953369140625, 0.0030517578125, 0.00539398193359375, 0.0077362060546875, 0.01007843017578125, 0.012420654296875, 0.01476287841796875, 0.0171051025390625, 0.01944732666015625, 0.02178955078125, 0.02413177490234375, 0.0264739990234375, 0.02881622314453125, 0.031158447265625, 0.03350067138671875, 0.0358428955078125, 0.03818511962890625, 0.04052734375], 'values': [2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 4, 5, 2, 1, 0, 3, 17, 11, 16, 278, 497, 735, 650, 648, 766, 392, 26, 4, 18, 7, 1, 0, 1, 0, 7, 3, 0, 0, 0, 1]}, 'mmlu_shapley_blocks_pruned_5': {'total': 14080, 'correct': 3527, 'weighted_acc': 25.04971590909091}, 'block_20_relative_l2_influence': 0.44386088848114014, 'block_15_relative_l1_influence': 0.5998882055282593, 'eval_cosine_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 2.7987722623146185, 'avg_seq_perplexity': 17.47756389036017}, 'block_20_l2_influence': 4.5660319328308105, 'eval_relative_l1_blocks_pruned_15': {'avg_seq_perplexity': 685406.779661017, 'num_ex': 15104, 'avg_loss': 9.442397295418433}, 'mmlu_relative_l2_blocks_pruned_27': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_shapley_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 26.61281779661017, 'avg_seq_perplexity': 3.874726031653134e+16}, 'block_1_l2_influence': 0.7911360859870911, 'mmlu_relative_l1_blocks_pruned_11': {'weighted_acc': 46.61931818181818, 'total': 14080, 'correct': 6564}, 'mmlu_relative_l1_blocks_pruned_18': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_25_l1_influence': 259.87945556640625, 'block_14_avg_update': {'_type': 'histogram', 'bins': [-0.058349609375, -0.057010650634765625, -0.05567169189453125, -0.054332733154296875, -0.0529937744140625, -0.051654815673828125, -0.05031585693359375, -0.048976898193359375, -0.047637939453125, -0.046298980712890625, -0.04496002197265625, -0.043621063232421875, -0.0422821044921875, -0.040943145751953125, -0.03960418701171875, -0.038265228271484375, -0.03692626953125, -0.035587310791015625, -0.03424835205078125, -0.032909393310546875, -0.0315704345703125, -0.030231475830078125, -0.02889251708984375, -0.027553558349609375, -0.026214599609375, -0.024875640869140625, -0.02353668212890625, -0.022197723388671875, -0.0208587646484375, -0.019519805908203125, -0.01818084716796875, -0.016841888427734375, -0.0155029296875, -0.014163970947265625, -0.01282501220703125, -0.011486053466796875, -0.0101470947265625, -0.008808135986328125, -0.00746917724609375, -0.006130218505859375, -0.004791259765625, -0.003452301025390625, -0.00211334228515625, -0.000774383544921875, 0.0005645751953125, 0.001903533935546875, 0.00324249267578125, 0.004581451416015625, 0.00592041015625, 0.007259368896484375, 0.00859832763671875, 0.009937286376953125, 0.0112762451171875, 0.012615203857421875, 0.01395416259765625, 0.015293121337890625, 0.016632080078125, 0.017971038818359375, 0.01930999755859375, 0.020648956298828125, 0.0219879150390625, 0.023326873779296875, 0.02466583251953125, 0.026004791259765625, 0.02734375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 1, 0, 0, 0, 4, 12, 1, 5, 2, 11, 38, 65, 441, 556, 604, 565, 555, 550, 558, 55, 36, 11, 3, 2, 2, 9, 2, 1, 1, 1, 0, 1, 0, 1, 0, 1]}, 'block_30_relative_l2_influence': 0.39205995202064514, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 4.919748079978813, 'avg_seq_perplexity': 284.8354409427966}, 'block_11_cosine_influence': 0.11712527275085448, 'mmlu_cosine_blocks_pruned_10': {'total': 14080, 'correct': 6537, 'weighted_acc': 46.42755681818182}, 'eval_cosine_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 6.501841916876324, 'avg_seq_perplexity': 1252.4602754237287}, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 5.631986973649364, 'avg_seq_perplexity': 526.0662076271186}, 'block_28_relative_l1_influence': 0.37784501910209656, 'block_21_shapley_influence': -23.321746626347675, 'block_23_relative_l2_influence': 0.3290492594242096, 'mmlu_shapley_blocks_pruned_12': {'weighted_acc': 25.490056818181817, 'total': 14080, 'correct': 3589}, 'block_9_shapley_influence': -42.41008879902306, 'block_26_l1_influence': 278.9413146972656, 'block_18_l1_influence': 191.0208740234375, 'block_2_l2_influence': 0.35869675874710083, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_16_relative_l1_influence': 0.6015039086341858, 'eval_shapley_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 27.107537738347457, 'avg_seq_perplexity': 7.786098879038995e+16}, 'block_31_l2_influence': 20.97136688232422, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 8363, 'weighted_acc': 59.39630681818182}, 'block_17_l1_influence': 158.97177124023438, 'block_13_shapley_influence': -45.63617403466909, 'mmlu_shapley_blocks_pruned_19': {'weighted_acc': 25.511363636363637, 'total': 14080, 'correct': 3592}, 'block_5_avg_update': {'_type': 'histogram', 'bins': [-0.013671875, -0.013245582580566406, -0.012819290161132812, -0.012392997741699219, -0.011966705322265625, -0.011540412902832031, -0.011114120483398438, -0.010687828063964844, -0.01026153564453125, -0.009835243225097656, -0.009408950805664062, -0.008982658386230469, -0.008556365966796875, -0.008130073547363281, -0.0077037811279296875, -0.007277488708496094, -0.0068511962890625, -0.006424903869628906, -0.0059986114501953125, -0.005572319030761719, -0.005146026611328125, -0.004719734191894531, -0.0042934417724609375, -0.0038671493530273438, -0.00344085693359375, -0.0030145645141601562, -0.0025882720947265625, -0.0021619796752929688, -0.001735687255859375, -0.0013093948364257812, -0.0008831024169921875, -0.00045680999755859375, -3.0517578125e-05, 0.00039577484130859375, 0.0008220672607421875, 0.0012483596801757812, 0.001674652099609375, 0.0021009445190429688, 0.0025272369384765625, 0.0029535293579101562, 0.00337982177734375, 0.0038061141967773438, 0.0042324066162109375, 0.004658699035644531, 0.005084991455078125, 0.005511283874511719, 0.0059375762939453125, 0.006363868713378906, 0.0067901611328125, 0.007216453552246094, 0.0076427459716796875, 0.008069038391113281, 0.008495330810546875, 0.008921623229980469, 0.009347915649414062, 0.009774208068847656, 0.01020050048828125, 0.010626792907714844, 0.011053085327148438, 0.011479377746582031, 0.011905670166015625, 0.012331962585449219, 0.012758255004882812, 0.013184547424316406, 0.01361083984375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 3, 2, 1, 1, 1, 2, 0, 0, 2, 3, 17, 10, 9, 188, 384, 510, 451, 424, 427, 451, 534, 266, 343, 25, 6, 10, 9, 4, 2, 0, 1, 0, 0, 2, 5, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'block_0_avg_update': {'bins': [-0.013671875, -0.01324462890625, -0.0128173828125, -0.01239013671875, -0.011962890625, -0.01153564453125, -0.0111083984375, -0.01068115234375, -0.01025390625, -0.00982666015625, -0.0093994140625, -0.00897216796875, -0.008544921875, -0.00811767578125, -0.0076904296875, -0.00726318359375, -0.0068359375, -0.00640869140625, -0.0059814453125, -0.00555419921875, -0.005126953125, -0.00469970703125, -0.0042724609375, -0.00384521484375, -0.00341796875, -0.00299072265625, -0.0025634765625, -0.00213623046875, -0.001708984375, -0.00128173828125, -0.0008544921875, -0.00042724609375, 0, 0.00042724609375, 0.0008544921875, 0.00128173828125, 0.001708984375, 0.00213623046875, 0.0025634765625, 0.00299072265625, 0.00341796875, 0.00384521484375, 0.0042724609375, 0.00469970703125, 0.005126953125, 0.00555419921875, 0.0059814453125, 0.00640869140625, 0.0068359375, 0.00726318359375, 0.0076904296875, 0.00811767578125, 0.008544921875, 0.00897216796875, 0.0093994140625, 0.00982666015625, 0.01025390625, 0.01068115234375, 0.0111083984375, 0.01153564453125, 0.011962890625, 0.01239013671875, 0.0128173828125, 0.01324462890625, 0.013671875], 'values': [2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 3, 0, 2, 0, 0, 0, 3, 1, 4, 1, 1, 7, 9, 20, 147, 1859, 1823, 157, 28, 3, 8, 3, 1, 2, 0, 1, 0, 0, 0, 0, 0, 4, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 5], '_type': 'histogram'}, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 4.414501125529661, 'avg_seq_perplexity': 158.3049357786017}, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_relative_l2_blocks_pruned_10': {'weighted_acc': 46.42755681818182, 'total': 14080, 'correct': 6537}, 'mmlu_cosine_blocks_pruned_20': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_relative_l1_blocks_pruned_11': {'avg_loss': 5.588111489506091, 'avg_seq_perplexity': 514.8290519067797, 'num_ex': 15104}, 'mmlu_relative_l2_blocks_pruned_12': {'total': 14080, 'correct': 5125, 'weighted_acc': 36.39914772727273}, 'block_19_shapley_influence': -5.723237011628413, 'eval_cosine_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 26.61281779661017, 'avg_seq_perplexity': 3.874726031653134e+16}, 'mmlu_relative_l1_blocks_pruned_15': {'weighted_acc': 23.416193181818183, 'total': 14080, 'correct': 3297}, 'block_0_cosine_influence': 0.4135543704032898, 'block_7_cosine_influence': 0.15521425008773804, 'block_6_l2_influence': 0.892225444316864, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 25.8941650390625, 'avg_seq_perplexity': 1.5274406215169042e+16}, 'block_25_l2_influence': 5.208392143249512, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 2.7987722623146185, 'avg_seq_perplexity': 17.47756389036017}, 'block_17_relative_l2_influence': 0.5179083943367004, 'block_20_relative_l1_influence': 0.492512971162796, 'eval_relative_l1_blocks_pruned_18': {'avg_seq_perplexity': 1145084841.220339, 'num_ex': 15104, 'avg_loss': 15.11002155885858}, 'block_27_relative_l1_influence': 0.34061965346336365, 'block_14_cosine_influence': 0.11168920993804932, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'block_15_relative_l2_influence': 0.5273190140724182, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 2.468566377284163, 'avg_seq_perplexity': 14.380164194915254}, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_13_avg_update': {'bins': [-0.0291748046875, -0.028505325317382812, -0.027835845947265625, -0.027166366577148438, -0.02649688720703125, -0.025827407836914062, -0.025157928466796875, -0.024488449096679688, -0.0238189697265625, -0.023149490356445312, -0.022480010986328125, -0.021810531616210938, -0.02114105224609375, -0.020471572875976562, -0.019802093505859375, -0.019132614135742188, -0.018463134765625, -0.017793655395507812, -0.017124176025390625, -0.016454696655273438, -0.01578521728515625, -0.015115737915039062, -0.014446258544921875, -0.013776779174804688, -0.0131072998046875, -0.012437820434570312, -0.011768341064453125, -0.011098861694335938, -0.01042938232421875, -0.009759902954101562, -0.009090423583984375, -0.008420944213867188, -0.00775146484375, -0.0070819854736328125, -0.006412506103515625, -0.0057430267333984375, -0.00507354736328125, -0.0044040679931640625, -0.003734588623046875, -0.0030651092529296875, -0.0023956298828125, -0.0017261505126953125, -0.001056671142578125, -0.0003871917724609375, 0.00028228759765625, 0.0009517669677734375, 0.001621246337890625, 0.0022907257080078125, 0.002960205078125, 0.0036296844482421875, 0.004299163818359375, 0.0049686431884765625, 0.00563812255859375, 0.0063076019287109375, 0.006977081298828125, 0.0076465606689453125, 0.0083160400390625, 0.008985519409179688, 0.009654998779296875, 0.010324478149414062, 0.01099395751953125, 0.011663436889648438, 0.012332916259765625, 0.013002395629882812, 0.013671875], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 4, 0, 0, 0, 0, 0, 1, 3, 2, 1, 6, 4, 4, 17, 46, 408, 238, 451, 354, 330, 325, 348, 340, 463, 248, 380, 65, 15, 6, 4, 15, 1, 5, 3, 2, 0, 0, 0, 2, 1, 1], '_type': 'histogram'}, 'block_12_avg_update': {'bins': [-0.052001953125, -0.050762176513671875, -0.04952239990234375, -0.048282623291015625, -0.0470428466796875, -0.045803070068359375, -0.04456329345703125, -0.043323516845703125, -0.042083740234375, -0.040843963623046875, -0.03960418701171875, -0.038364410400390625, -0.0371246337890625, -0.035884857177734375, -0.03464508056640625, -0.033405303955078125, -0.03216552734375, -0.030925750732421875, -0.02968597412109375, -0.028446197509765625, -0.0272064208984375, -0.025966644287109375, -0.02472686767578125, -0.023487091064453125, -0.022247314453125, -0.021007537841796875, -0.01976776123046875, -0.018527984619140625, -0.0172882080078125, -0.016048431396484375, -0.01480865478515625, -0.013568878173828125, -0.0123291015625, -0.011089324951171875, -0.00984954833984375, -0.008609771728515625, -0.0073699951171875, -0.006130218505859375, -0.00489044189453125, -0.003650665283203125, -0.002410888671875, -0.001171112060546875, 6.866455078125e-05, 0.001308441162109375, 0.0025482177734375, 0.003787994384765625, 0.00502777099609375, 0.006267547607421875, 0.00750732421875, 0.008747100830078125, 0.00998687744140625, 0.011226654052734375, 0.0124664306640625, 0.013706207275390625, 0.01494598388671875, 0.016185760498046875, 0.017425537109375, 0.018665313720703125, 0.01990509033203125, 0.021144866943359375, 0.0223846435546875, 0.023624420166015625, 0.02486419677734375, 0.026103973388671875, 0.02734375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 0, 4, 1, 0, 0, 0, 2, 34, 15, 109, 696, 758, 518, 509, 727, 604, 65, 19, 22, 2, 1, 0, 1, 2, 0, 0, 2, 1, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram'}, 'block_10_cosine_influence': 0.12535077333450317, 'block_7_l1_influence': 53.392879486083984, 'mmlu_shapley_blocks_pruned_30': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_shapley_blocks_pruned_5': {'avg_loss': 2.3919519974013506, 'avg_seq_perplexity': 12.796052577131883, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_23': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_relative_l1_blocks_pruned_4': {'avg_seq_perplexity': 10.937115168167374, 'num_ex': 15104, 'avg_loss': 2.188970792091499}, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'block_28_relative_l2_influence': 0.34173184633255005, 'eval_cosine_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.17921577065678, 'avg_seq_perplexity': 29527.758474576272}, 'block_30_relative_l1_influence': 0.3945384919643402, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 3744, 'weighted_acc': 26.59090909090909}, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 11.20720297603284, 'avg_seq_perplexity': 10069566.915254235}, 'block_24_l1_influence': 250.06495666503903, 'block_23_relative_l1_influence': 0.367011696100235, 'mmlu_shapley_blocks_pruned_32': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_28_l2_influence': 7.54070520401001, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 2.3157245183395125, 'avg_seq_perplexity': 12.421379477290785}, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 3294, 'weighted_acc': 23.394886363636363}, 'mmlu_relative_l2_blocks_pruned_20': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_19_cosine_influence': 0.09693765640258788, 'mmlu_relative_l1_blocks_pruned_1': {'correct': 8788, 'weighted_acc': 62.41477272727273, 'total': 14080}, 'block_24_cosine_influence': 0.041557133197784424, 'block_16_relative_l2_influence': 0.5378744006156921, 'block_4_relative_l1_influence': 0.8453354835510254, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 8789, 'weighted_acc': 62.421875}, 'eval_cosine_blocks_pruned_9': {'avg_loss': 3.801184961351298, 'avg_seq_perplexity': 50.94621871689618, 'num_ex': 15104}, 'eval_shapley_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 8.131737660553496, 'avg_seq_perplexity': 4481.78813559322}, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 8749, 'weighted_acc': 62.13778409090909}, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 8789, 'weighted_acc': 62.421875}, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 26.5300686076536, 'avg_seq_perplexity': 3.4820289312663308e+16}, 'block_29_relative_l1_influence': 0.41814184188842773, 'eval_cosine_blocks_pruned_26': {'avg_seq_perplexity': 27781.707627118645, 'num_ex': 15104, 'avg_loss': 10.145356776350637}, 'mmlu_shapley_blocks_pruned_26': {'correct': 3481, 'weighted_acc': 24.723011363636363, 'total': 14080}, 'block_11_l1_influence': 75.73442077636719, 'block_28_shapley_influence': -17.70536398158002, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 27.107537738347457, 'avg_seq_perplexity': 7.786098879038995e+16}, 'block_22_shapley_influence': -28.82418050755662, 'eval_shapley_blocks_pruned_28': {'avg_loss': 10.10050007448358, 'avg_seq_perplexity': 26208.95127118644, 'num_ex': 15104}, 'block_26_l2_influence': 5.562460422515869, 'eval_shapley_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9497206089860304, 'avg_seq_perplexity': 8.502445026979608}, 'block_0_relative_l2_influence': 1.721010446548462, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.15875244140625, 'avg_seq_perplexity': 28717.79872881356}, 'eval_shapley_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 2.4950918423927435, 'avg_seq_perplexity': 14.26136909096928}, 'eval_relative_l2_blocks_pruned_13': {'avg_seq_perplexity': 554.2986957097457, 'num_ex': 15104, 'avg_loss': 5.739702127747616}, 'block_0_l2_influence': 0.2207471877336502, 'block_14_l2_influence': 2.054142475128174, 'eval_shapley_blocks_pruned_14': {'avg_loss': 8.154125148967161, 'avg_seq_perplexity': 6529.613877118644, 'num_ex': 15104}, 'block_29_l2_influence': 9.704376220703123, 'block_25_relative_l2_influence': 0.29853856563568115, 'block_23_cosine_influence': 0.04650062322616577, 'eval_relative_l2_blocks_pruned_25': {'avg_loss': 24.732603945974574, 'avg_seq_perplexity': 3080714524970522.0, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_7': {'weighted_acc': 58.54403409090909, 'total': 14080, 'correct': 8243}, 'block_8_l1_influence': 57.74581527709961, 'block_17_avg_update': {'bins': [-0.10888671875, -0.10671424865722656, -0.10454177856445312, -0.10236930847167969, -0.10019683837890625, -0.09802436828613281, -0.09585189819335938, -0.09367942810058594, -0.0915069580078125, -0.08933448791503906, -0.08716201782226562, -0.08498954772949219, -0.08281707763671875, -0.08064460754394531, -0.07847213745117188, -0.07629966735839844, -0.074127197265625, -0.07195472717285156, -0.06978225708007812, -0.06760978698730469, -0.06543731689453125, -0.06326484680175781, -0.061092376708984375, -0.05891990661621094, -0.0567474365234375, -0.05457496643066406, -0.052402496337890625, -0.05023002624511719, -0.04805755615234375, -0.04588508605957031, -0.043712615966796875, -0.04154014587402344, -0.03936767578125, -0.03719520568847656, -0.035022735595703125, -0.03285026550292969, -0.03067779541015625, -0.028505325317382812, -0.026332855224609375, -0.024160385131835938, -0.0219879150390625, -0.019815444946289062, -0.017642974853515625, -0.015470504760742188, -0.01329803466796875, -0.011125564575195312, -0.008953094482421875, -0.0067806243896484375, -0.004608154296875, -0.0024356842041015625, -0.000263214111328125, 0.0019092559814453125, 0.00408172607421875, 0.0062541961669921875, 0.008426666259765625, 0.010599136352539062, 0.0127716064453125, 0.014944076538085938, 0.017116546630859375, 0.019289016723632812, 0.02146148681640625, 0.023633956909179688, 0.025806427001953125, 0.027978897094726562, 0.0301513671875], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 1, 1, 1, 2, 17, 3, 4, 203, 346, 758, 632, 589, 782, 444, 260, 19, 2, 19, 6, 1, 2, 0, 0, 0, 1], '_type': 'histogram'}, 'block_2_l1_influence': 16.640350341796875, 'block_18_relative_l1_influence': 0.6067447066307068, 'eval_shapley_blocks_pruned_23': {'avg_loss': 9.315744173728811, 'avg_seq_perplexity': 14754.052966101695, 'num_ex': 15104}, 'block_3_avg_update': {'bins': [-0.013671875, -0.013275146484375, -0.01287841796875, -0.012481689453125, -0.0120849609375, -0.011688232421875, -0.01129150390625, -0.010894775390625, -0.010498046875, -0.010101318359375, -0.00970458984375, -0.009307861328125, -0.0089111328125, -0.008514404296875, -0.00811767578125, -0.007720947265625, -0.00732421875, -0.006927490234375, -0.00653076171875, -0.006134033203125, -0.0057373046875, -0.005340576171875, -0.00494384765625, -0.004547119140625, -0.004150390625, -0.003753662109375, -0.00335693359375, -0.002960205078125, -0.0025634765625, -0.002166748046875, -0.00177001953125, -0.001373291015625, -0.0009765625, -0.000579833984375, -0.00018310546875, 0.000213623046875, 0.0006103515625, 0.001007080078125, 0.00140380859375, 0.001800537109375, 0.002197265625, 0.002593994140625, 0.00299072265625, 0.003387451171875, 0.0037841796875, 0.004180908203125, 0.00457763671875, 0.004974365234375, 0.00537109375, 0.005767822265625, 0.00616455078125, 0.006561279296875, 0.0069580078125, 0.007354736328125, 0.00775146484375, 0.008148193359375, 0.008544921875, 0.008941650390625, 0.00933837890625, 0.009735107421875, 0.0101318359375, 0.010528564453125, 0.01092529296875, 0.011322021484375, 0.01171875], '_type': 'histogram', 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 1, 0, 0, 0, 3, 3, 3, 2, 1, 9, 18, 30, 428, 1134, 903, 1102, 395, 25, 12, 6, 0, 0, 3, 7, 0, 1, 1, 0, 2, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'eval_shapley_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.115040924589511, 'avg_seq_perplexity': 26635.235169491527}, 'mmlu_cosine_blocks_pruned_16': {'correct': 3232, 'weighted_acc': 22.954545454545453, 'total': 14080}, 'block_2_relative_l1_influence': 0.981797993183136, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 25.33299126059322, 'avg_seq_perplexity': 6813084782828041.0}, 'block_21_relative_l2_influence': 0.38818687200546265, 'eval_cosine_blocks_pruned_25': {'avg_seq_perplexity': 28994.66313559322, 'num_ex': 15104, 'avg_loss': 10.1828416727357}, 'block_29_shapley_influence': -0.5822380068400577, 'block_7_avg_update': {'_type': 'histogram', 'bins': [-0.02734375, -0.026493072509765625, -0.02564239501953125, -0.024791717529296875, -0.0239410400390625, -0.023090362548828125, -0.02223968505859375, -0.021389007568359375, -0.020538330078125, -0.019687652587890625, -0.01883697509765625, -0.017986297607421875, -0.0171356201171875, -0.016284942626953125, -0.01543426513671875, -0.014583587646484375, -0.01373291015625, -0.012882232666015625, -0.01203155517578125, -0.011180877685546875, -0.0103302001953125, -0.009479522705078125, -0.00862884521484375, -0.007778167724609375, -0.006927490234375, -0.006076812744140625, -0.00522613525390625, -0.004375457763671875, -0.0035247802734375, -0.002674102783203125, -0.00182342529296875, -0.000972747802734375, -0.0001220703125, 0.000728607177734375, 0.00157928466796875, 0.002429962158203125, 0.0032806396484375, 0.004131317138671875, 0.00498199462890625, 0.005832672119140625, 0.006683349609375, 0.007534027099609375, 0.00838470458984375, 0.009235382080078125, 0.0100860595703125, 0.010936737060546875, 0.01178741455078125, 0.012638092041015625, 0.01348876953125, 0.014339447021484375, 0.01519012451171875, 0.016040802001953125, 0.0168914794921875, 0.017742156982421875, 0.01859283447265625, 0.019443511962890625, 0.020294189453125, 0.021144866943359375, 0.02199554443359375, 0.022846221923828125, 0.0236968994140625, 0.024547576904296875, 0.02539825439453125, 0.026248931884765625, 0.027099609375], 'values': [2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 1, 0, 1, 2, 3, 2, 2, 26, 225, 514, 661, 512, 488, 553, 760, 159, 157, 2, 1, 1, 9, 0, 0, 3, 1, 0, 0, 1, 5, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'eval_cosine_blocks_pruned_29': {'avg_loss': 26.5300686076536, 'avg_seq_perplexity': 3.4820289312663308e+16, 'num_ex': 15104}, 'block_8_relative_l2_influence': 0.5771993398666382, 'mmlu_relative_l1_blocks_pruned_30': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_shapley_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 3.412570242154396, 'avg_seq_perplexity': 115.13421113612289}, 'eval_relative_l2_blocks_pruned_23': {'avg_seq_perplexity': 29105.83686440678, 'num_ex': 15104, 'avg_loss': 10.178284725900424}, 'block_7_relative_l2_influence': 0.6367295980453491, 'block_12_relative_l2_influence': 0.5020490884780884, 'eval_cosine_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.10716945842161, 'avg_seq_perplexity': 26398.853813559323}, 'eval_relative_l1_blocks_pruned_24': {'avg_loss': 24.05575096001059, 'avg_seq_perplexity': 1343626067103813.5, 'num_ex': 15104}, 'block_29_avg_update': {'_type': 'histogram', 'bins': [-0.8671875, -0.8468017578125, -0.826416015625, -0.8060302734375, -0.78564453125, -0.7652587890625, -0.744873046875, -0.7244873046875, -0.7041015625, -0.6837158203125, -0.663330078125, -0.6429443359375, -0.62255859375, -0.6021728515625, -0.581787109375, -0.5614013671875, -0.541015625, -0.5206298828125, -0.500244140625, -0.4798583984375, -0.45947265625, -0.4390869140625, -0.418701171875, -0.3983154296875, -0.3779296875, -0.3575439453125, -0.337158203125, -0.3167724609375, -0.29638671875, -0.2760009765625, -0.255615234375, -0.2352294921875, -0.21484375, -0.1944580078125, -0.174072265625, -0.1536865234375, -0.13330078125, -0.1129150390625, -0.092529296875, -0.0721435546875, -0.0517578125, -0.0313720703125, -0.010986328125, 0.0093994140625, 0.02978515625, 0.0501708984375, 0.070556640625, 0.0909423828125, 0.111328125, 0.1317138671875, 0.152099609375, 0.1724853515625, 0.19287109375, 0.2132568359375, 0.233642578125, 0.2540283203125, 0.2744140625, 0.2947998046875, 0.315185546875, 0.3355712890625, 0.35595703125, 0.3763427734375, 0.396728515625, 0.4171142578125, 0.4375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 1, 0, 0, 2, 0, 0, 0, 0, 0, 8, 1, 81, 162, 1385, 779, 1364, 221, 79, 2, 4, 0, 1, 1, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'eval_relative_l2_blocks_pruned_22': {'avg_loss': 10.1563720703125, 'avg_seq_perplexity': 28605.582627118645, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_0': {'weighted_acc': 62.52840909090909, 'total': 14080, 'correct': 8804}, 'eval_shapley_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 10.08011433229608, 'avg_seq_perplexity': 25680.302966101695}, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 11.811635162870765, 'avg_seq_perplexity': 21077994.305084743}, 'mmlu_relative_l1_blocks_pruned_31': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_21_l2_influence': 4.614321708679199, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3296, 'weighted_acc': 23.40909090909091}, 'block_13_l1_influence': 89.14859771728516, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 9.013991533699684, 'avg_seq_perplexity': 11025.403601694916}, 'eval_cosine_blocks_pruned_8': {'avg_loss': 3.384665020441605, 'avg_seq_perplexity': 32.52743685447564, 'num_ex': 15104}, 'block_23_avg_update': {'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 2, 1, 0, 3, 3, 10, 4, 96, 475, 912, 823, 811, 702, 227, 4, 6, 8, 0, 0, 1, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram', 'bins': [-0.21875, -0.213623046875, -0.20849609375, -0.203369140625, -0.1982421875, -0.193115234375, -0.18798828125, -0.182861328125, -0.177734375, -0.172607421875, -0.16748046875, -0.162353515625, -0.1572265625, -0.152099609375, -0.14697265625, -0.141845703125, -0.13671875, -0.131591796875, -0.12646484375, -0.121337890625, -0.1162109375, -0.111083984375, -0.10595703125, -0.100830078125, -0.095703125, -0.090576171875, -0.08544921875, -0.080322265625, -0.0751953125, -0.070068359375, -0.06494140625, -0.059814453125, -0.0546875, -0.049560546875, -0.04443359375, -0.039306640625, -0.0341796875, -0.029052734375, -0.02392578125, -0.018798828125, -0.013671875, -0.008544921875, -0.00341796875, 0.001708984375, 0.0068359375, 0.011962890625, 0.01708984375, 0.022216796875, 0.02734375, 0.032470703125, 0.03759765625, 0.042724609375, 0.0478515625, 0.052978515625, 0.05810546875, 0.063232421875, 0.068359375, 0.073486328125, 0.07861328125, 0.083740234375, 0.0888671875, 0.093994140625, 0.09912109375, 0.104248046875, 0.109375]}, 'block_19_l2_influence': 4.501689910888672, 'block_16_l2_influence': 2.781949758529663, 'block_31_shapley_influence': 103.60177399334502, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_29_relative_l2_influence': 0.39976611733436584, 'mmlu_cosine_blocks_pruned_9': {'weighted_acc': 60.68181818181818, 'total': 14080, 'correct': 8544}, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 27.04628740730932, 'avg_seq_perplexity': 7.782704835730373e+16}, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_20_avg_update': {'_type': 'histogram', 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4, 1, 0, 1, 0, 4, 11, 1, 9, 139, 303, 826, 791, 749, 816, 296, 114, 7, 1, 11, 3, 0, 1, 1, 0, 3, 2], 'bins': [-0.2177734375, -0.21341705322265625, -0.2090606689453125, -0.20470428466796875, -0.200347900390625, -0.19599151611328125, -0.1916351318359375, -0.18727874755859375, -0.18292236328125, -0.17856597900390625, -0.1742095947265625, -0.16985321044921875, -0.165496826171875, -0.16114044189453125, -0.1567840576171875, -0.15242767333984375, -0.1480712890625, -0.14371490478515625, -0.1393585205078125, -0.13500213623046875, -0.130645751953125, -0.12628936767578125, -0.1219329833984375, -0.11757659912109375, -0.11322021484375, -0.10886383056640625, -0.1045074462890625, -0.10015106201171875, -0.095794677734375, -0.09143829345703125, -0.0870819091796875, -0.08272552490234375, -0.078369140625, -0.07401275634765625, -0.0696563720703125, -0.06529998779296875, -0.060943603515625, -0.05658721923828125, -0.0522308349609375, -0.04787445068359375, -0.04351806640625, -0.03916168212890625, -0.0348052978515625, -0.03044891357421875, -0.026092529296875, -0.02173614501953125, -0.0173797607421875, -0.01302337646484375, -0.0086669921875, -0.00431060791015625, 4.57763671875e-05, 0.00440216064453125, 0.008758544921875, 0.01311492919921875, 0.0174713134765625, 0.02182769775390625, 0.02618408203125, 0.03054046630859375, 0.0348968505859375, 0.03925323486328125, 0.043609619140625, 0.04796600341796875, 0.0523223876953125, 0.05667877197265625, 0.06103515625]}, 'eval_cosine_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.15875244140625, 'avg_seq_perplexity': 28717.79872881356}, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3243, 'weighted_acc': 23.032670454545453}, 'mmlu_relative_l1_blocks_pruned_9': {'weighted_acc': 49.36079545454545, 'total': 14080, 'correct': 6950}, 'eval_cosine_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 10.1563720703125, 'avg_seq_perplexity': 28605.582627118645}, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_blocks_pruned_0': {'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_28': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_cosine_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.0224761962890625, 'avg_seq_perplexity': 9.226422843286546}, 'block_15_shapley_influence': -36.3606638473584, 'eval_shapley_blocks_pruned_26': {'avg_loss': 8.352966825840836, 'avg_seq_perplexity': 5872.298728813559, 'num_ex': 15104}, 'block_1_relative_l1_influence': 1.1122174263000488, 'block_6_avg_update': {'_type': 'histogram', 'bins': [-0.0137939453125, -0.013362884521484375, -0.01293182373046875, -0.012500762939453125, -0.0120697021484375, -0.011638641357421875, -0.01120758056640625, -0.010776519775390625, -0.010345458984375, -0.009914398193359375, -0.00948333740234375, -0.009052276611328125, -0.0086212158203125, -0.008190155029296875, -0.00775909423828125, -0.007328033447265625, -0.00689697265625, -0.006465911865234375, -0.00603485107421875, -0.005603790283203125, -0.0051727294921875, -0.004741668701171875, -0.00431060791015625, -0.003879547119140625, -0.003448486328125, -0.003017425537109375, -0.00258636474609375, -0.002155303955078125, -0.0017242431640625, -0.001293182373046875, -0.00086212158203125, -0.000431060791015625, 0, 0.000431060791015625, 0.00086212158203125, 0.001293182373046875, 0.0017242431640625, 0.002155303955078125, 0.00258636474609375, 0.003017425537109375, 0.003448486328125, 0.003879547119140625, 0.00431060791015625, 0.004741668701171875, 0.0051727294921875, 0.005603790283203125, 0.00603485107421875, 0.006465911865234375, 0.00689697265625, 0.007328033447265625, 0.00775909423828125, 0.008190155029296875, 0.0086212158203125, 0.009052276611328125, 0.00948333740234375, 0.009914398193359375, 0.010345458984375, 0.010776519775390625, 0.01120758056640625, 0.011638641357421875, 0.0120697021484375, 0.012500762939453125, 0.01293182373046875, 0.013362884521484375, 0.0137939453125], 'values': [1, 0, 0, 1, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 2, 1, 7, 1, 1, 1, 2, 3, 4, 9, 52, 26, 64, 422, 411, 427, 319, 319, 318, 321, 384, 373, 443, 74, 24, 45, 15, 1, 6, 0, 0, 1, 0, 2, 6, 5, 0, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 2]}, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_11_avg_update': {'values': [1, 0, 0, 0, 2, 1, 1, 0, 0, 0, 0, 1, 1, 2, 1, 0, 0, 2, 0, 7, 0, 8, 7, 6, 22, 69, 320, 142, 182, 366, 279, 190, 218, 205, 238, 230, 216, 354, 304, 158, 129, 331, 40, 13, 8, 6, 1, 3, 20, 3, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 6, 2], '_type': 'histogram', 'bins': [-0.015869140625, -0.015399932861328125, -0.01493072509765625, -0.014461517333984375, -0.0139923095703125, -0.013523101806640625, -0.01305389404296875, -0.012584686279296875, -0.012115478515625, -0.011646270751953125, -0.01117706298828125, -0.010707855224609375, -0.0102386474609375, -0.009769439697265625, -0.00930023193359375, -0.008831024169921875, -0.00836181640625, -0.007892608642578125, -0.00742340087890625, -0.006954193115234375, -0.0064849853515625, -0.006015777587890625, -0.00554656982421875, -0.005077362060546875, -0.004608154296875, -0.004138946533203125, -0.00366973876953125, -0.003200531005859375, -0.0027313232421875, -0.002262115478515625, -0.00179290771484375, -0.001323699951171875, -0.0008544921875, -0.000385284423828125, 8.392333984375e-05, 0.000553131103515625, 0.0010223388671875, 0.001491546630859375, 0.00196075439453125, 0.002429962158203125, 0.002899169921875, 0.003368377685546875, 0.00383758544921875, 0.004306793212890625, 0.0047760009765625, 0.005245208740234375, 0.00571441650390625, 0.006183624267578125, 0.00665283203125, 0.007122039794921875, 0.00759124755859375, 0.008060455322265625, 0.0085296630859375, 0.008998870849609375, 0.00946807861328125, 0.009937286376953125, 0.010406494140625, 0.010875701904296875, 0.01134490966796875, 0.011814117431640625, 0.0122833251953125, 0.012752532958984375, 0.01322174072265625, 0.013690948486328125, 0.01416015625]}, 'block_3_relative_l2_influence': 0.7416099309921265, 'block_3_l2_influence': 0.43618279695510864, 'block_24_l2_influence': 4.978168487548828, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 5163, 'weighted_acc': 36.66903409090909}, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 8243, 'weighted_acc': 58.54403409090909}, 'mmlu_shapley_blocks_pruned_27': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_0_l1_influence': 8.679248809814453, 'block_28_cosine_influence': 0.05051100254058838, 'mmlu_shapley_blocks_pruned_14': {'correct': 3596, 'weighted_acc': 25.539772727272727, 'total': 14080}, 'block_4_l1_influence': 29.467506408691406, 'mmlu_relative_l1_blocks_pruned_26': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 3.135243302684719, 'avg_seq_perplexity': 24.994453042240465}, 'block_14_shapley_influence': -40.02653051721626, 'block_25_relative_l1_influence': 0.3312523663043976, 'mmlu_shapley_blocks_pruned_8': {'weighted_acc': 25.28409090909091, 'total': 14080, 'correct': 3560}, 'block_26_shapley_influence': -29.260255577345475, 'eval_relative_l1_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 26.61281779661017, 'avg_seq_perplexity': 3.874726031653134e+16}, 'block_18_relative_l2_influence': 0.5390745401382446, 'mmlu_cosine_blocks_pruned_11': {'weighted_acc': 46.61931818181818, 'total': 14080, 'correct': 6564}, 'block_9_l1_influence': 63.490989685058594, 'block_23_l1_influence': 243.9031219482422, 'block_21_relative_l1_influence': 0.42666095495224, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 3613, 'weighted_acc': 25.660511363636363}, 'block_2_cosine_influence': 0.18502628803253177, 'block_13_l2_influence': 1.7644473314285278, 'block_28_avg_update': {'values': [1, 1, 0, 0, 0, 0, 0, 0, 0, 1, 0, 2, 0, 0, 1, 1, 3, 16, 13, 413, 911, 598, 496, 922, 631, 58, 11, 11, 0, 4, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], 'bins': [-0.232421875, -0.22198486328125, -0.2115478515625, -0.20111083984375, -0.190673828125, -0.18023681640625, -0.1697998046875, -0.15936279296875, -0.14892578125, -0.13848876953125, -0.1280517578125, -0.11761474609375, -0.107177734375, -0.09674072265625, -0.0863037109375, -0.07586669921875, -0.0654296875, -0.05499267578125, -0.0445556640625, -0.03411865234375, -0.023681640625, -0.01324462890625, -0.0028076171875, 0.00762939453125, 0.01806640625, 0.02850341796875, 0.0389404296875, 0.04937744140625, 0.059814453125, 0.07025146484375, 0.0806884765625, 0.09112548828125, 0.1015625, 0.11199951171875, 0.1224365234375, 0.13287353515625, 0.143310546875, 0.15374755859375, 0.1641845703125, 0.17462158203125, 0.18505859375, 0.19549560546875, 0.2059326171875, 0.21636962890625, 0.226806640625, 0.23724365234375, 0.2476806640625, 0.25811767578125, 0.2685546875, 0.27899169921875, 0.2894287109375, 0.29986572265625, 0.310302734375, 0.32073974609375, 0.3311767578125, 0.34161376953125, 0.35205078125, 0.36248779296875, 0.3729248046875, 0.38336181640625, 0.393798828125, 0.40423583984375, 0.4146728515625, 0.42510986328125, 0.435546875], '_type': 'histogram'}, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_4': {'correct': 8677, 'weighted_acc': 61.62642045454545, 'total': 14080}, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.0224761962890625, 'avg_seq_perplexity': 9.226422843286546}, 'eval_relative_l2_blocks_pruned_3': {'avg_loss': 2.0980359093617587, 'avg_seq_perplexity': 9.982040146649894, 'num_ex': 15104}, 'block_18_shapley_influence': -15.020418313551431, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 4084, 'weighted_acc': 29.005681818181817}, 'eval_cosine_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.10050007448358, 'avg_seq_perplexity': 26208.95127118644}, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_6_relative_l2_influence': 0.6482520699501038, 'block_12_l2_influence': 1.6084082126617432, 'eval_cosine_blocks_pruned_18': {'avg_seq_perplexity': 20310.006355932204, 'num_ex': 15104, 'avg_loss': 9.71577893273305}, 'block_3_l1_influence': 21.666114807128903, 'block_12_relative_l1_influence': 0.5600433349609375, 'block_23_l2_influence': 4.856762886047363, 'eval_cosine_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 8.061659473483845, 'avg_seq_perplexity': 5063.003177966101}, 'eval_cosine_blocks_pruned_32': {'avg_loss': 27.107537738347457, 'avg_seq_perplexity': 7.786098879038995e+16, 'num_ex': 15104}, 'eval_cosine_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_shapley_blocks_pruned_20': {'avg_seq_perplexity': 6967.389300847458, 'num_ex': 15104, 'avg_loss': 8.341341180316473}, 'block_9_relative_l2_influence': 0.5662050247192383, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_0': {'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104, 'avg_loss': 1.9087995108911544}, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 8602, 'weighted_acc': 61.09375}, 'eval_shapley_blocks_pruned_24': {'avg_loss': 8.942934197894598, 'avg_seq_perplexity': 12545.185381355932, 'num_ex': 15104}, 'mmlu_relative_l2_blocks_pruned_6': {'correct': 8598, 'weighted_acc': 61.06534090909091, 'total': 14080}, 'mmlu_shapley_blocks_pruned_1': {'weighted_acc': 57.08806818181818, 'total': 14080, 'correct': 8038}, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 1.958955150539592, 'avg_seq_perplexity': 8.651148909229343}, 'block_31_relative_l1_influence': 0.5326863527297974, 'block_30_l2_influence': 11.151267051696776, 'mmlu_shapley_blocks_pruned_11': {'correct': 3568, 'weighted_acc': 25.34090909090909, 'total': 14080}, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 24.732603945974574, 'avg_seq_perplexity': 3080714524970522.0}, 'block_29_cosine_influence': 0.060435473918914795}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'use_ddp': False, 'use_lora': False, 'amp_dtype': None, 'lora_rank': 8, 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 5000, 'weight_decay': 0, 'compile_model': False, 'learning_rate': 0.0001, 'no_final_eval': True, 'wandb_project': 'stochastic_depth_eval_metrics', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_pretrained_emulate_update', 'block_drop_prob': 0.5, 'checkpoint_file': None, 'sequence_length': 2048, 'test_batch_size': 1, 'use_grad_scaler': False, 'eval_after_steps': 25000, 'no_baseline_eval': True, 'validate_dataset': False, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128, 'emulate_block_update': True, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'stochastic_depth_policy': None, 'evaluate_pretrained_model': True, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_pretrained_emulate_update
2,"{'block_27_l1_influence': 311.27801513671875, 'mmlu_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3686, 'weighted_acc': 26.178977272727273}, 'eval_relative_l2_blocks_pruned_32': {'avg_seq_perplexity': 34516.97245762712, 'num_ex': 15104, 'avg_loss': 10.447785975569383}, 'block_8_shapley_influence': -42.38288537158452, 'block_12_shapley_influence': -46.17001036577853, 'block_18_relative_l1_influence': 0.6067447066307068, 'block_24_relative_l2_influence': 0.3090258240699768, 'mmlu_relative_l1_blocks_pruned_20': {'weighted_acc': 23.629261363636363, 'total': 14080, 'correct': 3327}, 'eval_cosine_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 6.870939610368114, 'avg_seq_perplexity': 1101.0743511652545}, 'block_21_relative_l2_influence': 0.38818687200546265, 'eval_relative_l1_blocks_pruned_21': {'avg_seq_perplexity': 8813.995233050848, 'num_ex': 15104, 'avg_loss': 8.999035851430085}, 'eval_relative_l1_blocks_pruned_26': {'avg_loss': 9.407114837129235, 'avg_seq_perplexity': 12493.3125, 'num_ex': 15104}, 'block_26_l1_influence': 278.9413146972656, 'eval_cosine_blocks_pruned_23': {'avg_seq_perplexity': 42999.02542372881, 'num_ex': 15104, 'avg_loss': 10.625409659692796}, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 8590, 'weighted_acc': 61.00852272727273}, 'mmlu_relative_l2_blocks_pruned_29': {'total': 14080, 'correct': 3918, 'weighted_acc': 27.826704545454547}, 'block_0_cosine_influence': 0.4135543704032898, 'block_25_cosine_influence': 0.039582252502441406, 'eval_shapley_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 2.913284560381356, 'avg_seq_perplexity': 56.599125231726696}, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3362, 'weighted_acc': 23.87784090909091}, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 8639, 'weighted_acc': 61.35653409090909}, 'block_4_l2_influence': 0.5930313467979431, 'block_28_shapley_influence': -6.091603484107338, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3471, 'weighted_acc': 24.651988636363637}, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_relative_l1_blocks_pruned_21': {'weighted_acc': 23.728693181818183, 'total': 14080, 'correct': 3341}, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3512, 'weighted_acc': 24.943181818181817}, 'block_22_shapley_influence': -29.7144667271143, 'block_8_relative_l1_influence': 0.64280766248703, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 8.674455545716366, 'avg_seq_perplexity': 6336.872351694915}, 'block_7_l2_influence': 1.0574811697006226, 'block_15_cosine_influence': 0.11080324649810792, 'eval_cosine_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 7.424093472755562, 'avg_seq_perplexity': 2154.7981991525426}, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3490, 'weighted_acc': 24.786931818181817}, 'block_20_cosine_influence': 0.07509088516235352, 'block_13_l2_influence': 1.7644473314285278, 'mmlu_relative_l2_blocks_pruned_23': {'weighted_acc': 24.680397727272727, 'total': 14080, 'correct': 3475}, 'block_19_l2_influence': 4.501689910888672, 'block_21_shapley_influence': -25.54645918756738, 'eval_shapley_blocks_pruned_20': {'avg_seq_perplexity': 10092.811440677966, 'num_ex': 15104, 'avg_loss': 9.1169237039857}, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3421, 'weighted_acc': 24.296875}, 'mmlu_relative_l2_blocks_pruned_7': {'weighted_acc': 60.390625, 'total': 14080, 'correct': 8503}, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.090056855799787, 'avg_seq_perplexity': 24251.569915254237}, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'eval_cosine_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 3.6539728197000794, 'avg_seq_perplexity': 41.07198424258475}, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 3292, 'weighted_acc': 23.380681818181817}, 'mmlu_cosine_blocks_pruned_6': {'weighted_acc': 61.00852272727273, 'total': 14080, 'correct': 8590}, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3274, 'weighted_acc': 23.25284090909091}, 'mmlu_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'eval_relative_l1_blocks_pruned_9': {'avg_loss': 6.155609648106462, 'avg_seq_perplexity': 559.9175052966102, 'num_ex': 15104}, 'block_3_cosine_influence': 0.15420573949813843, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.111730284610037, 'avg_seq_perplexity': 10.29698051840572}, 'block_29_shapley_influence': 19.217612425379173, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3642, 'weighted_acc': 25.866477272727273}, 'mmlu_relative_l1_blocks_pruned_14': {'weighted_acc': 33.74289772727273, 'total': 14080, 'correct': 4751}, 'block_11_l2_influence': 1.4943279027938845, 'block_17_shapley_influence': -26.858992539299237, 'block_12_l2_influence': 1.6084082126617432, 'eval_cosine_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 2.481052204713983, 'avg_seq_perplexity': 14.95170981197034}, 'block_2_relative_l2_influence': 0.9229852557182312, 'eval_shapley_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.614914716300316, 'avg_seq_perplexity': 46000.16525423729}, 'block_13_relative_l1_influence': 0.5605783462524414, 'block_14_relative_l2_influence': 0.518645167350769, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 9.489422297073624, 'avg_seq_perplexity': 13520.164194915254}, 'block_3_l2_influence': 0.43618279695510864, 'block_13_cosine_influence': 0.10623729228973389, 'block_24_shapley_influence': -30.771873216032304, 'block_26_shapley_influence': -26.84083593011414, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 7895, 'weighted_acc': 56.07244318181818}, 'block_1_relative_l2_influence': 1.4524646997451782, 'block_17_relative_l2_influence': 0.5179083943367004, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3460, 'weighted_acc': 24.573863636363637}, 'block_4_l1_influence': 29.467506408691406, 'block_14_l1_influence': 102.98343658447266, 'eval_cosine_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 9.983058088916843, 'avg_seq_perplexity': 23624.906779661014}, 'eval_cosine_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 10.638557046146715, 'avg_seq_perplexity': 42602.377118644064}, 'eval_shapley_blocks_pruned_17': {'avg_seq_perplexity': 4211.771186440678, 'num_ex': 15104, 'avg_loss': 8.053214897543697}, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 8792, 'weighted_acc': 62.44318181818182}, 'block_22_cosine_influence': 0.04935646057128906, 'eval_cosine_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 7.304403014102225, 'avg_seq_perplexity': 1839.8121027542372}, 'eval_cosine_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 9.003687971729343, 'avg_seq_perplexity': 9187.001059322034}, 'block_14_relative_l1_influence': 0.5803967714309692, 'block_30_l1_influence': 491.8204956054687, 'block_25_shapley_influence': -30.67325957296893, 'eval_shapley_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.111668861518472, 'avg_seq_perplexity': 10.015537067995233}, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 3874, 'weighted_acc': 27.514204545454547}, 'block_4_relative_l2_influence': 0.7396148443222046, 'eval_shapley_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.026256496623413, 'avg_seq_perplexity': 26892.48093220339}, 'block_13_relative_l2_influence': 0.499140352010727, 'eval_relative_l2_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.090056855799787, 'avg_seq_perplexity': 24251.569915254237}, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3918, 'weighted_acc': 27.826704545454547}, 'mmlu_shapley_blocks_pruned_12': {'correct': 3436, 'weighted_acc': 24.40340909090909, 'total': 14080}, 'block_17_relative_l1_influence': 0.5806313753128052, 'block_9_shapley_influence': -42.43532749209115, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3372, 'weighted_acc': 23.948863636363637}, 'mmlu_relative_l1_blocks_pruned_32': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'eval_shapley_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.0117818541445973, 'avg_seq_perplexity': 9.118285098318326}, 'block_6_relative_l1_influence': 0.7311972975730896, 'eval_shapley_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 11.154052734375, 'avg_seq_perplexity': 87257.78813559322}, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9623779038251457, 'avg_seq_perplexity': 8.694948358050848}, 'eval_relative_l2_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 9.003687971729343, 'avg_seq_perplexity': 9187.001059322034}, 'block_5_shapley_influence': -28.77845360730278, 'block_15_shapley_influence': -40.58271547828254, 'eval_shapley_blocks_pruned_7': {'avg_loss': 2.656697160106594, 'avg_seq_perplexity': 16.99077541545286, 'num_ex': 15104}, 'block_16_l1_influence': 139.7761688232422, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3427, 'weighted_acc': 24.339488636363637}, 'block_11_l1_influence': 75.73442077636719, 'mmlu_cosine_blocks_pruned_21': {'weighted_acc': 23.15340909090909, 'total': 14080, 'correct': 3260}, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 9.489422297073624, 'avg_seq_perplexity': 13520.164194915254}, 'mmlu_shapley_blocks_pruned_32': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'block_31_shapley_influence': 101.63725194006734, 'mmlu_shapley_blocks_pruned_14': {'correct': 3463, 'weighted_acc': 24.595170454545453, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_12': {'total': 14080, 'correct': 7922, 'weighted_acc': 56.26420454545455}, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3220, 'weighted_acc': 22.869318181818183}, 'block_3_relative_l1_influence': 0.8714520931243896, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3459, 'weighted_acc': 24.566761363636363}, 'mmlu_relative_l2_blocks_pruned_13': {'correct': 3326, 'weighted_acc': 23.62215909090909, 'total': 14080}, 'block_4_shapley_influence': -27.10676826294089, 'block_3_relative_l2_influence': 0.7416099309921265, 'block_17_l1_influence': 158.97177124023438, 'eval_cosine_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 9.923702951204978, 'avg_seq_perplexity': 20564.550847457627}, 'block_19_relative_l2_influence': 0.5338369607925415, 'eval_relative_l2_blocks_pruned_29': {'avg_seq_perplexity': 17027.332627118645, 'num_ex': 15104, 'avg_loss': 9.732426012976696}, 'block_18_cosine_influence': 0.10629814863204956, 'eval_shapley_blocks_pruned_0': {'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104, 'avg_loss': 1.9087995108911544}, 'eval_shapley_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 6.991894220901748, 'avg_seq_perplexity': 1664.4706038135594}, 'block_6_l2_influence': 0.892225444316864, 'eval_cosine_blocks_pruned_18': {'avg_loss': 7.458976616293697, 'avg_seq_perplexity': 1959.0626324152545, 'num_ex': 15104}, 'block_29_relative_l1_influence': 0.41814184188842773, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 8696, 'weighted_acc': 61.76136363636363}, 'eval_cosine_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.447785975569383, 'avg_seq_perplexity': 34516.97245762712}, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 8487, 'weighted_acc': 60.27698863636363}, 'block_22_l1_influence': 228.232421875, 'mmlu_shapley_blocks_pruned_11': {'total': 14080, 'correct': 3419, 'weighted_acc': 24.282670454545453}, 'block_23_l2_influence': 4.856762886047363, 'eval_relative_l2_blocks_pruned_23': {'avg_loss': 10.625409659692796, 'avg_seq_perplexity': 42999.02542372881, 'num_ex': 15104}, 'block_24_l1_influence': 250.06495666503903, 'eval_shapley_blocks_pruned_24': {'avg_seq_perplexity': 76231.72881355933, 'num_ex': 15104, 'avg_loss': 10.010963569253178}, 'mmlu_relative_l2_blocks_pruned_2': {'correct': 8812, 'weighted_acc': 62.58522727272727, 'total': 14080}, 'block_18_l2_influence': 3.801361083984375, 'block_6_relative_l2_influence': 0.6482520699501038, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.111730284610037, 'avg_seq_perplexity': 10.29698051840572}, 'eval_cosine_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9623779038251457, 'avg_seq_perplexity': 8.694948358050848}, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 3.7334718865863343, 'avg_seq_perplexity': 45.75975734904661}, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 8.801332635394598, 'avg_seq_perplexity': 7155.707097457627}, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3484, 'weighted_acc': 24.744318181818183}, 'block_31_l1_influence': 752.0183715820312, 'eval_cosine_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 6.438007419392214, 'avg_seq_perplexity': 798.1899496822034}, 'eval_shapley_blocks_pruned_23': {'avg_loss': 9.66259144928496, 'avg_seq_perplexity': 26808.19279661017, 'num_ex': 15104}, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 6.698907367253708, 'avg_seq_perplexity': 863.2808527542373}, 'block_16_l2_influence': 2.781949758529663, 'block_21_l1_influence': 229.7406768798828, 'block_24_l2_influence': 4.978168487548828, 'mmlu_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 3275, 'weighted_acc': 23.259943181818183}, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 9.263482562566209, 'avg_seq_perplexity': 10974.391949152545}, '_wandb': {'runtime': 5562}, 'block_6_shapley_influence': -34.9240098454802, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 8792, 'weighted_acc': 62.44318181818182}, 'block_4_relative_l1_influence': 0.8453354835510254, 'eval_shapley_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 9.923702951204978, 'avg_seq_perplexity': 20564.550847457627}, 'block_25_relative_l1_influence': 0.3312523663043976, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 8.658550715042374, 'avg_seq_perplexity': 7919.987288135593}, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 3019, 'weighted_acc': 21.441761363636363}, 'mmlu_relative_l1_blocks_pruned_15': {'weighted_acc': 25.134943181818183, 'total': 14080, 'correct': 3539}, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3639, 'weighted_acc': 25.845170454545453}, 'block_2_l2_influence': 0.35869675874710083, 'block_20_l1_influence': 228.29544067382812, 'block_27_shapley_influence': -24.069647162395327, 'mmlu_shapley_blocks_pruned_1': {'weighted_acc': 57.45738636363637, 'total': 14080, 'correct': 8090}, 'block_20_relative_l1_influence': 0.492512971162796, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 8726, 'weighted_acc': 61.97443181818182}, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3600, 'weighted_acc': 25.568181818181817}, 'block_27_l2_influence': 6.233545780181885, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 3647, 'weighted_acc': 25.901988636363637}, 'block_1_relative_l1_influence': 1.1122174263000488, 'block_2_relative_l1_influence': 0.981797993183136, 'mmlu_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3816, 'weighted_acc': 27.102272727272727}, 'eval_cosine_blocks_pruned_19': {'avg_seq_perplexity': 4704.996292372882, 'num_ex': 15104, 'avg_loss': 8.341987221927965}, 'eval_cosine_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.848565570378709, 'avg_seq_perplexity': 52138.483050847455}, 'mmlu_shapley_blocks_pruned_5': {'total': 14080, 'correct': 3753, 'weighted_acc': 26.654829545454547}, 'block_25_relative_l2_influence': 0.29853856563568115, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3599, 'weighted_acc': 25.561079545454547}, 'block_9_l2_influence': 1.2580745220184326, 'eval_cosine_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.77848686606197, 'avg_seq_perplexity': 48800.42372881356}, 'block_20_relative_l2_influence': 0.44386088848114014, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 9.04904743776483, 'avg_seq_perplexity': 8886.59533898305}, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'block_19_cosine_influence': 0.09693765640258788, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 9.732426012976696, 'avg_seq_perplexity': 17027.332627118645}, 'block_19_shapley_influence': -11.855271365865704, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9623779038251457, 'avg_seq_perplexity': 8.694948358050848}, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 3551, 'weighted_acc': 25.220170454545453}, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3378, 'weighted_acc': 23.991477272727273}, 'eval_cosine_blocks_pruned_17': {'avg_loss': 6.935513253939354, 'avg_seq_perplexity': 1177.3837394067796, 'num_ex': 15104}, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 9.263482562566209, 'avg_seq_perplexity': 10974.391949152545}, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3531, 'weighted_acc': 25.078125}, 'block_8_cosine_influence': 0.14205163717269895, 'block_16_shapley_influence': -33.35162819220692, 'eval_cosine_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.20694383524232, 'avg_seq_perplexity': 11.357249114472989}, 'eval_cosine_blocks_pruned_11': {'avg_loss': 6.662242307501324, 'avg_seq_perplexity': 1033.2865466101696, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_13': {'total': 14080, 'correct': 3519, 'weighted_acc': 24.992897727272727}, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 8.036254365565414, 'avg_seq_perplexity': 3296.1631355932204}, 'block_25_l2_influence': 5.208392143249512, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 8696, 'weighted_acc': 61.76136363636363}, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 3706, 'weighted_acc': 26.321022727272727}, 'block_8_relative_l2_influence': 0.5771993398666382, 'block_23_shapley_influence': -30.15630560112274, 'block_19_relative_l1_influence': 0.5970667600631714, 'block_7_shapley_influence': -34.42180480543746, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 3421, 'weighted_acc': 24.296875}, 'mmlu_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3479, 'weighted_acc': 24.708806818181817}, 'eval_relative_l2_blocks_pruned_13': {'avg_seq_perplexity': 1161.899629237288, 'num_ex': 15104, 'avg_loss': 6.7172086036811445}, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 9.363304008871822, 'avg_seq_perplexity': 30512.396186440677}, 'block_20_l2_influence': 4.5660319328308105, 'block_23_cosine_influence': 0.04650062322616577, 'block_29_relative_l2_influence': 0.39976611733436584, 'block_8_l2_influence': 1.1437650918960571, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3584, 'weighted_acc': 25.454545454545453}, 'block_10_relative_l1_influence': 0.6037847995758057, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 7626, 'weighted_acc': 54.16193181818182}, 'block_12_l1_influence': 81.4221420288086, 'block_2_shapley_influence': 65.19083217232293, 'block_16_cosine_influence': 0.1095556616783142, 'eval_cosine_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.111730284610037, 'avg_seq_perplexity': 10.29698051840572}, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 8503, 'weighted_acc': 60.390625}, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.0326155323093222, 'avg_seq_perplexity': 9.316383491128178}, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.87207548497087, 'avg_seq_perplexity': 54526.28389830508}, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 3613, 'weighted_acc': 25.660511363636363}, 'block_5_cosine_influence': 0.16186672449111938, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3255, 'weighted_acc': 23.117897727272727}, 'mmlu_relative_l2_blocks_pruned_3': {'weighted_acc': 61.97443181818182, 'total': 14080, 'correct': 8726}, 'block_11_cosine_influence': 0.11712527275085448, 'block_13_shapley_influence': -48.26137882809217, 'block_5_relative_l2_influence': 0.6987913250923157, 'block_22_relative_l1_influence': 0.37703049182891846, 'mmlu_relative_l1_blocks_pruned_2': {'weighted_acc': 62.58522727272727, 'total': 14080, 'correct': 8812}, 'eval_cosine_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 3.1263135489770923, 'avg_seq_perplexity': 24.55900961665784}, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 8726, 'weighted_acc': 61.97443181818182}, 'mmlu_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3599, 'weighted_acc': 25.561079545454547}, 'block_8_l1_influence': 57.74581527709961, 'block_25_l1_influence': 259.87945556640625, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3386, 'weighted_acc': 24.048295454545453}, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3362, 'weighted_acc': 23.87784090909091}, 'eval_relative_l2_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 6.662242307501324, 'avg_seq_perplexity': 1033.2865466101696}, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 7.321525444418697, 'avg_seq_perplexity': 2161.4329978813557}, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3465, 'weighted_acc': 24.609375}, 'block_27_cosine_influence': 0.04082536697387695, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3246, 'weighted_acc': 23.053977272727273}, 'eval_shapley_blocks_pruned_27': {'avg_loss': 10.839450642213984, 'avg_seq_perplexity': 52465.8813559322, 'num_ex': 15104}, 'block_23_relative_l1_influence': 0.367011696100235, 'eval_relative_l2_blocks_pruned_28': {'avg_seq_perplexity': 17911.64194915254, 'num_ex': 15104, 'avg_loss': 9.779662051443326}, 'eval_cosine_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 7.108010502184852, 'avg_seq_perplexity': 1394.9921875}, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 2.326402825824285, 'avg_seq_perplexity': 12.888783600370765}, 'mmlu_relative_l1_blocks_pruned_8': {'weighted_acc': 47.49289772727273, 'total': 14080, 'correct': 6687}, 'mmlu_relative_l1_blocks_pruned_29': {'weighted_acc': 27.826704545454547, 'total': 14080, 'correct': 3918}, 'block_19_l1_influence': 224.92823791503903, 'block_3_shapley_influence': -6.7805942409060265, 'block_20_shapley_influence': -20.683476963316323, 'eval_shapley_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 2.430694062831038, 'avg_seq_perplexity': 13.59001030356197}, 'mmlu_shapley_blocks_pruned_16': {'total': 14080, 'correct': 3560, 'weighted_acc': 25.28409090909091}, 'eval_relative_l1_blocks_pruned_6': {'avg_seq_perplexity': 14.95170981197034, 'num_ex': 15104, 'avg_loss': 2.481052204713983}, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.20694383524232, 'avg_seq_perplexity': 11.357249114472989}, 'eval_cosine_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 7.186255503509004, 'avg_seq_perplexity': 1751.463585805085}, 'block_12_cosine_influence': 0.11026370525360107, 'eval_shapley_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 2.2753539004568326, 'avg_seq_perplexity': 11.914710093352754}, 'block_7_relative_l1_influence': 0.7128912806510925, 'block_9_relative_l2_influence': 0.5662050247192383, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3260, 'weighted_acc': 23.15340909090909}, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3512, 'weighted_acc': 24.943181818181817}, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3575, 'weighted_acc': 25.390625}, 'block_16_relative_l2_influence': 0.5378744006156921, 'block_18_shapley_influence': -18.779173090596785, 'mmlu_relative_l2_blocks_pruned_17': {'total': 14080, 'correct': 3434, 'weighted_acc': 24.389204545454547}, 'block_2_cosine_influence': 0.18502628803253177, 'eval_cosine_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.344458628509004, 'avg_seq_perplexity': 32143.01906779661}, 'eval_shapley_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 5.82471530720339, 'avg_seq_perplexity': 523.9666644597457}, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 3.1263135489770923, 'avg_seq_perplexity': 24.55900961665784}, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 3.449574098748676, 'avg_seq_perplexity': 34.50927734375}, 'mmlu_relative_l1_blocks_pruned_23': {'correct': 3360, 'weighted_acc': 23.863636363636363, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'eval_shapley_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 3.817056946835275, 'avg_seq_perplexity': 83.43313857256356}, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 3019, 'weighted_acc': 21.441761363636363}, 'mmlu_relative_l1_blocks_pruned_4': {'correct': 8696, 'weighted_acc': 61.76136363636363, 'total': 14080}, 'eval_relative_l1_blocks_pruned_30': {'avg_loss': 9.923702951204978, 'avg_seq_perplexity': 20564.550847457627, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_0_relative_l1_influence': 1.4421809911727903, 'eval_shapley_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 6.012717036877648, 'avg_seq_perplexity': 642.2280190677966}, 'block_16_relative_l1_influence': 0.6015039086341858, 'block_3_l1_influence': 21.666114807128903, 'block_28_l2_influence': 7.54070520401001, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3427, 'weighted_acc': 24.339488636363637}, 'block_5_l1_influence': 38.106101989746094, 'block_10_cosine_influence': 0.12535077333450317, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 9.779662051443326, 'avg_seq_perplexity': 17911.64194915254}, '_runtime': 5562.904284238815, 'block_30_l2_influence': 11.151267051696776, 'block_17_cosine_influence': 0.10533523559570312, 'eval_relative_l1_blocks_pruned_11': {'avg_seq_perplexity': 1033.2865466101696, 'num_ex': 15104, 'avg_loss': 6.662242307501324}, 'eval_relative_l1_blocks_pruned_15': {'avg_loss': 6.7353360450873945, 'avg_seq_perplexity': 895.2590042372881, 'num_ex': 15104}, 'block_1_l2_influence': 0.7911360859870911, 'block_10_l1_influence': 69.92584228515625, 'mmlu_relative_l2_blocks_pruned_12': {'weighted_acc': 22.634943181818183, 'total': 14080, 'correct': 3187}, 'mmlu_cosine_blocks_pruned_30': {'correct': 3599, 'weighted_acc': 25.561079545454547, 'total': 14080}, 'eval_shapley_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 9.232589463056144, 'avg_seq_perplexity': 10976.24152542373}, 'block_31_cosine_influence': 0.17495238780975342, 'eval_shapley_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 1.949390863968154, 'avg_seq_perplexity': 8.50190864175053}, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 6651, 'weighted_acc': 47.23721590909091}, 'mmlu_relative_l2_blocks_pruned_16': {'correct': 3268, 'weighted_acc': 23.210227272727273, 'total': 14080}, 'block_22_l2_influence': 4.55768346786499, 'mmlu_cosine_blocks_pruned_18': {'weighted_acc': 25.490056818181817, 'total': 14080, 'correct': 3589}, 'eval_relative_l1_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 9.14397676112288, 'avg_seq_perplexity': 9718.316737288136}, 'mmlu_relative_l1_blocks_pruned_19': {'weighted_acc': 24.58096590909091, 'total': 14080, 'correct': 3461}, 'block_7_l1_influence': 53.392879486083984, 'block_6_cosine_influence': 0.15589243173599243, 'block_22_relative_l2_influence': 0.34081655740737915, 'eval_shapley_blocks_pruned_19': {'avg_seq_perplexity': 19121.851694915254, 'num_ex': 15104, 'avg_loss': 9.664541470802437}, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 9.923702951204978, 'avg_seq_perplexity': 20564.550847457627}, 'eval_cosine_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 3.926331600900424, 'avg_seq_perplexity': 54.10219974841102}, 'mmlu_shapley_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'block_23_relative_l2_influence': 0.3290492594242096, 'mmlu_cosine_blocks_pruned_9': {'total': 14080, 'correct': 8156, 'weighted_acc': 57.92613636363637}, 'block_10_relative_l2_influence': 0.5431956648826599, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_0_l1_influence': 8.679248809814453, 'block_9_l1_influence': 63.490989685058594, 'mmlu_relative_l2_blocks_pruned_22': {'correct': 3308, 'weighted_acc': 23.494318181818183, 'total': 14080}, 'block_14_l2_influence': 2.054142475128174, 'block_14_cosine_influence': 0.11168920993804932, 'block_21_cosine_influence': 0.061314284801483154, 'mmlu_cosine_blocks_pruned_10': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'block_1_l1_influence': 13.24166488647461, 'block_4_cosine_influence': 0.15797024965286255, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'block_31_relative_l2_influence': 0.6457271575927734, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 6.688609495001324, 'avg_seq_perplexity': 851.5038400423729}, 'block_2_l1_influence': 16.640350341796875, 'block_13_l1_influence': 89.14859771728516, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.0326155323093222, 'avg_seq_perplexity': 9.316383491128178}, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 7.413179041975636, 'avg_seq_perplexity': 1765.9811970338983}, '_step': 269, 'block_21_l2_influence': 4.614321708679199, 'block_7_cosine_influence': 0.15521425008773804, 'eval_shapley_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 10.088302353681144, 'avg_seq_perplexity': 28637.021186440677}, 'eval_shapley_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.090056855799787, 'avg_seq_perplexity': 24251.569915254237}, 'block_18_relative_l2_influence': 0.5390745401382446, 'block_24_relative_l1_influence': 0.3444015383720398, 'block_23_l1_influence': 243.9031219482422, 'eval_cosine_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.0326155323093222, 'avg_seq_perplexity': 9.316383491128178}, 'eval_cosine_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 2.326402825824285, 'avg_seq_perplexity': 12.888783600370765}, 'eval_shapley_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 4.707217458951271, 'avg_seq_perplexity': 246.24051575741527}, 'block_21_relative_l1_influence': 0.42666095495224, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 6.981527037539725, 'avg_seq_perplexity': 1461.5455508474577}, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3413, 'weighted_acc': 24.240056818181817}, 'block_29_l2_influence': 9.704376220703123, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 8812, 'weighted_acc': 62.58522727272727}, 'mmlu_cosine_blocks_pruned_5': {'total': 14080, 'correct': 8639, 'weighted_acc': 61.35653409090909}, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3308, 'weighted_acc': 23.494318181818183}, 'mmlu_cosine_blocks_pruned_25': {'correct': 3323, 'weighted_acc': 23.600852272727273, 'total': 14080}, 'block_12_relative_l2_influence': 0.5020490884780884, 'block_30_relative_l2_influence': 0.39205995202064514, 'block_28_l1_influence': 373.02777099609375, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 3557, 'weighted_acc': 25.26278409090909}, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3378, 'weighted_acc': 23.991477272727273}, 'mmlu_shapley_blocks_pruned_21': {'total': 14080, 'correct': 3774, 'weighted_acc': 26.803977272727273}, 'block_1_cosine_influence': 0.22294455766677856, 'block_26_relative_l1_influence': 0.3297420144081116, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3600, 'weighted_acc': 25.568181818181817}, 'block_10_l2_influence': 1.3821907043457031, 'block_31_l2_influence': 20.97136688232422, 'eval_cosine_blocks_pruned_0': {'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104}, 'eval_cosine_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 9.732426012976696, 'avg_seq_perplexity': 17027.332627118645}, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3639, 'weighted_acc': 25.845170454545453}, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 3019, 'weighted_acc': 21.441761363636363}, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3509, 'weighted_acc': 24.921875}, 'block_28_cosine_influence': 0.05051100254058838, 'eval_relative_l2_blocks_pruned_0': {'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104, 'avg_loss': 1.9087995108911544}, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.447785975569383, 'avg_seq_perplexity': 34516.97245762712}, 'block_15_l1_influence': 119.42102813720705, 'eval_shapley_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 11.251255875926908, 'avg_seq_perplexity': 77625.68644067796}, 'block_11_relative_l1_influence': 0.584148645401001, 'block_15_relative_l2_influence': 0.5273190140724182, 'block_27_relative_l1_influence': 0.34061965346336365, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 8.947880114539196, 'avg_seq_perplexity': 8004.424258474576}, 'block_1_shapley_influence': 247.65802518469616, 'eval_shapley_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.848565570378709, 'avg_seq_perplexity': 52138.483050847455}, 'eval_relative_l1_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.20694383524232, 'avg_seq_perplexity': 11.357249114472989}, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 2.481052204713983, 'avg_seq_perplexity': 14.95170981197034}, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 9.63088420286017, 'avg_seq_perplexity': 16517.582627118645}, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 9.407114837129235, 'avg_seq_perplexity': 12493.3125}, '_timestamp': 1711995984.9420424, 'eval_shapley_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.156650219933461, 'avg_seq_perplexity': 10.52325956700212}, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 4315, 'weighted_acc': 30.646306818181817}, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 2.326402825824285, 'avg_seq_perplexity': 12.888783600370765}, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 8503, 'weighted_acc': 60.390625}, 'block_0_shapley_influence': 363.1392668067691, 'eval_shapley_blocks_pruned_15': {'avg_seq_perplexity': 964.9444518008474, 'num_ex': 15104, 'avg_loss': 6.38387647725768}, 'mmlu_shapley_blocks_pruned_20': {'correct': 3786, 'weighted_acc': 26.889204545454547, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_6': {'weighted_acc': 61.00852272727273, 'total': 14080, 'correct': 8590}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 8.152669098417638, 'avg_seq_perplexity': 4918.984110169492}, 'mmlu_relative_l1_blocks_pruned_5': {'correct': 8639, 'weighted_acc': 61.35653409090909, 'total': 14080}, 'block_6_l1_influence': 45.10020446777344, 'block_24_cosine_influence': 0.041557133197784424, 'block_14_shapley_influence': -41.5571471976259, 'eval_cosine_blocks_pruned_21': {'avg_loss': 9.63088420286017, 'avg_seq_perplexity': 16517.582627118645, 'num_ex': 15104}, 'eval_cosine_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.090056855799787, 'avg_seq_perplexity': 24251.569915254237}, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 3.4551880400059587, 'avg_seq_perplexity': 34.10763291181144}, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 3.1263135489770923, 'avg_seq_perplexity': 24.55900961665784}, 'mmlu_shapley_blocks_pruned_7': {'total': 14080, 'correct': 3582, 'weighted_acc': 25.44034090909091}, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'block_26_cosine_influence': 0.03860604763031006, 'mmlu_shapley_blocks_pruned_2': {'total': 14080, 'correct': 6512, 'weighted_acc': 46.25}, 'block_0_relative_l2_influence': 1.721010446548462, 'block_28_relative_l1_influence': 0.37784501910209656, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 6.438007419392214, 'avg_seq_perplexity': 798.1899496822034}, 'block_29_l1_influence': 458.3070373535156, 'eval_cosine_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.881060066869704, 'avg_seq_perplexity': 54121.32627118644}, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 3666, 'weighted_acc': 26.036931818181817}, 'eval_shapley_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.447785975569383, 'avg_seq_perplexity': 34516.97245762712}, 'block_0_l2_influence': 0.2207471877336502, 'block_15_l2_influence': 2.3565738201141357, 'block_5_l2_influence': 0.7535498738288879, 'block_26_l2_influence': 5.562460422515869, 'block_10_shapley_influence': -45.94758370555501, 'block_28_relative_l2_influence': 0.34173184633255005, 'block_9_cosine_influence': 0.13170182704925537, 'block_30_cosine_influence': 0.06166493892669678, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3475, 'weighted_acc': 24.680397727272727}, 'block_7_relative_l2_influence': 0.6367295980453491, 'block_9_relative_l1_influence': 0.627655029296875, 'block_11_relative_l2_influence': 0.5241920948028564, 'block_15_relative_l1_influence': 0.5998882055282593, 'block_27_relative_l2_influence': 0.3059185743331909, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 6.594050520557468, 'avg_seq_perplexity': 951.6332759533898}, 'block_17_l2_influence': 3.158239364624023, 'eval_shapley_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 6.146798861228813, 'avg_seq_perplexity': 771.867783368644}, 'eval_relative_l1_blocks_pruned_14': {'avg_loss': 6.732211355435646, 'avg_seq_perplexity': 892.9416048728814, 'num_ex': 15104}, 'block_29_cosine_influence': 0.060435473918914795, 'eval_relative_l2_blocks_pruned_16': {'avg_seq_perplexity': 2590.7190148305085, 'num_ex': 15104, 'avg_loss': 7.501791226661812}, 'block_30_shapley_influence': 1.4781436839942614, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 3638, 'weighted_acc': 25.838068181818183}, 'eval_shapley_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 5.9239145052635065, 'avg_seq_perplexity': 618.9930481991526}, 'block_12_relative_l1_influence': 0.5600433349609375, 'block_30_relative_l1_influence': 0.3945384919643402, 'block_18_l1_influence': 191.0208740234375, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3556, 'weighted_acc': 25.255681818181817}, 'eval_relative_l1_blocks_pruned_17': {'avg_seq_perplexity': 2056.3502383474574, 'num_ex': 15104, 'avg_loss': 7.555335610599841}, 'block_26_relative_l2_influence': 0.2953007221221924, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 6.438007419392214, 'avg_seq_perplexity': 798.1899496822034}, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'block_11_shapley_influence': -43.579459979444295, 'block_5_relative_l1_influence': 0.8043078184127808, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3408, 'weighted_acc': 24.204545454545453}, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3599, 'weighted_acc': 25.561079545454547}, 'block_31_relative_l1_influence': 0.5326863527297974, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 8792, 'weighted_acc': 62.44318181818182}, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 9.983058088916843, 'avg_seq_perplexity': 23624.906779661014}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'use_ddp': False, 'use_lora': False, 'amp_dtype': None, 'lora_rank': 8, 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 5000, 'weight_decay': 0, 'compile_model': False, 'learning_rate': 0.0001, 'no_final_eval': True, 'wandb_project': 'stochastic_depth_eval_metrics', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_pretrained', 'block_drop_prob': 0.5, 'checkpoint_file': None, 'sequence_length': 2048, 'test_batch_size': 1, 'use_grad_scaler': False, 'eval_after_steps': 25000, 'no_baseline_eval': True, 'validate_dataset': False, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128, 'emulate_block_update': False, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'stochastic_depth_policy': None, 'evaluate_pretrained_model': True, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_pretrained
3,"{'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3385, 'weighted_acc': 24.041193181818183}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 5.125784952132428, 'avg_seq_perplexity': 256.12629674692624}, 'block_23_relative_l1_influence': 0.3055446147918701, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3471, 'weighted_acc': 24.651988636363637}, 'mmlu_relative_l2_blocks_pruned_29': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'eval_cosine_blocks_pruned_27': {'avg_loss': 9.563706695056352, 'avg_seq_perplexity': 15655.698770491805, 'num_ex': 15616}, 'eval_cosine_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 8.637506203573258, 'avg_seq_perplexity': 5855.946721311476}, 'eval_shapley_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 9.2438244428791, 'avg_seq_perplexity': 15375.78381147541}, 'mmlu_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3554, 'weighted_acc': 25.241477272727273}, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 5.517879798764088, 'avg_seq_perplexity': 275.5887231045082}, 'block_0_l2_influence': 1.4092068672180176, 'mmlu_shapley_blocks_pruned_31': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_22_relative_l1_influence': 0.34519198536872864, 'mmlu_relative_l2_blocks_pruned_14': {'weighted_acc': 36.14346590909091, 'total': 14080, 'correct': 5089}, 'block_7_relative_l2_influence': 0.5988365411758423, 'eval_shapley_blocks_pruned_4': {'avg_loss': 2.136899103883837, 'avg_seq_perplexity': 8.826109839267419, 'num_ex': 15616}, 'block_3_relative_l1_influence': 0.8830476403236389, 'mmlu_relative_l2_blocks_pruned_12': {'weighted_acc': 39.73721590909091, 'total': 14080, 'correct': 5595}, 'block_6_l2_influence': 4.99418830871582, 'block_9_relative_l2_influence': 0.5496350526809692, 'mmlu_relative_l1_blocks_pruned_32': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_4_l2_influence': 3.587404727935791, 'block_19_shapley_influence': -56.86406320559023, 'eval_cosine_blocks_pruned_2': {'avg_seq_perplexity': 7.886478111392162, 'num_ex': 15616, 'avg_loss': 2.0277048329837988}, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'block_5_l1_influence': 217.2722015380859, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3385, 'weighted_acc': 24.041193181818183}, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 3817, 'weighted_acc': 27.109375}, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3492, 'weighted_acc': 24.801136363636363}, 'block_12_cosine_influence': 0.10924452543258668, 'block_8_relative_l2_influence': 0.5692906379699707, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 5.965354544217469, 'avg_seq_perplexity': 427.0731621413934}, 'mmlu_relative_l2_blocks_pruned_16': {'correct': 4028, 'weighted_acc': 28.607954545454547, 'total': 14080}, 'block_22_l1_influence': 1036.4525146484375, 'block_4_cosine_influence': 0.15160441398620603, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3630, 'weighted_acc': 25.78125}, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 3833, 'weighted_acc': 27.223011363636363}, 'block_17_relative_l1_influence': 0.4743431508541107, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3697, 'weighted_acc': 26.257102272727273}, 'block_3_l2_influence': 2.720334529876709, 'block_6_relative_l2_influence': 0.61346834897995, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 5.965354544217469, 'avg_seq_perplexity': 427.0731621413934}, 'eval_shapley_blocks_pruned_3': {'avg_seq_perplexity': 8.432341028432377, 'num_ex': 15616, 'avg_loss': 2.0904594796602844}, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3226, 'weighted_acc': 22.911931818181817}, 'block_29_shapley_influence': -26.434746672093695, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3357, 'weighted_acc': 23.842329545454547}, 'block_7_relative_l1_influence': 0.6601037383079529, 'mmlu_shapley_blocks_pruned_27': {'correct': 3523, 'weighted_acc': 25.021306818181817, 'total': 14080}, 'block_16_shapley_influence': -37.136516610634175, 'block_7_shapley_influence': -69.74342363769198, 'block_13_shapley_influence': -77.41885903173275, 'mmlu_shapley_blocks_pruned_19': {'correct': 3440, 'weighted_acc': 24.431818181818183, 'total': 14080}, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 7.18565143522669, 'avg_seq_perplexity': 1374.3771772540983}, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 5455, 'weighted_acc': 38.74289772727273}, 'block_2_l2_influence': 1.898875713348389, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3763, 'weighted_acc': 26.725852272727273}, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 5988, 'weighted_acc': 42.52840909090909}, 'eval_relative_l1_blocks_pruned_25': {'avg_loss': 7.18565143522669, 'avg_seq_perplexity': 1374.3771772540983, 'num_ex': 15616}, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3456, 'weighted_acc': 24.545454545454547}, 'block_25_shapley_influence': -82.28872391034355, 'block_31_relative_l1_influence': 0.9233931303024292, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.661102545065958, 'avg_seq_perplexity': 15.031315037461578}, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.901673113713499, 'avg_seq_perplexity': 19.0118188076332}, 'block_20_l1_influence': 983.1239624023438, 'block_25_l2_influence': 21.089130401611328, 'block_29_cosine_influence': 0.03388798236846924, '_runtime': 8911.923846006393, 'block_0_shapley_influence': 565.3956928920372, 'block_28_cosine_influence': 0.03331071138381958, 'mmlu_cosine_blocks_pruned_5': {'correct': 5724, 'weighted_acc': 40.65340909090909, 'total': 14080}, 'block_5_l2_influence': 4.297894477844238, 'eval_shapley_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 8.950616555135758, 'avg_seq_perplexity': 14851.745901639344}, 'mmlu_cosine_blocks_pruned_18': {'total': 14080, 'correct': 3669, 'weighted_acc': 26.058238636363637}, 'block_19_l1_influence': 858.4620971679688, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3456, 'weighted_acc': 24.545454545454547}, 'block_10_relative_l1_influence': 0.58807772397995, 'block_1_relative_l1_influence': 1.3041073083877563, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3426, 'weighted_acc': 24.332386363636363}, 'block_3_cosine_influence': 0.14631986618041992, 'eval_cosine_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 7.982125204117572, 'avg_seq_perplexity': 3056.5194672131147}, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3791, 'weighted_acc': 26.92471590909091}, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 5455, 'weighted_acc': 38.74289772727273}, 'block_23_l2_influence': 20.16440200805664, 'eval_shapley_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 8.678718942110656, 'avg_seq_perplexity': 13272.670081967211}, 'block_26_relative_l2_influence': 0.2846655249595642, 'block_8_l2_influence': 6.41993522644043, 'block_26_shapley_influence': -66.65473617630245, 'eval_cosine_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 6.443447425717213, 'avg_seq_perplexity': 666.0761398565573}, 'eval_shapley_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 9.199639992635758, 'avg_seq_perplexity': 10146.632172131149}, 'block_11_l2_influence': 8.142398834228516, 'mmlu_relative_l1_blocks_pruned_3': {'correct': 6407, 'weighted_acc': 45.50426136363637, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_8': {'weighted_acc': 37.50710227272727, 'total': 14080, 'correct': 5281}, 'block_24_cosine_influence': 0.03478497266769409, 'block_22_l2_influence': 21.116064071655273, 'block_19_cosine_influence': 0.06366980075836182, 'eval_cosine_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 5281, 'weighted_acc': 37.50710227272727}, 'block_11_relative_l2_influence': 0.5047059655189514, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.449430121750128, 'avg_seq_perplexity': 33.428993100025615}, 'block_21_l2_influence': 18.971025466918945, 'block_22_cosine_influence': 0.044055402278900146, 'block_9_shapley_influence': -82.39767602946046, 'block_17_shapley_influence': -65.97957111281207, 'block_15_relative_l2_influence': 0.5085791349411011, 'block_2_cosine_influence': 0.1454983949661255, 'eval_cosine_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.97170895435771, 'avg_seq_perplexity': 7.465394567270748}, 'eval_cosine_blocks_pruned_14': {'avg_seq_perplexity': 95.57017642161884, 'num_ex': 15616, 'avg_loss': 4.497772216796875}, 'eval_cosine_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 4.736523237384733, 'avg_seq_perplexity': 122.44280705686477}, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 5365, 'weighted_acc': 38.10369318181818}, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3492, 'weighted_acc': 24.801136363636363}, 'block_28_shapley_influence': -41.736546831087594, 'block_27_relative_l2_influence': 0.2536278963088989, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.146936885646132, 'avg_seq_perplexity': 8.886699739049693}, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.1619385265913165, 'avg_seq_perplexity': 24.803186635502048}, 'mmlu_relative_l1_blocks_pruned_12': {'total': 14080, 'correct': 5595, 'weighted_acc': 39.73721590909091}, 'block_17_l2_influence': 14.62705421447754, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_2_relative_l1_influence': 0.9285622239112854, 'eval_cosine_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 6.550516597560195, 'avg_seq_perplexity': 736.6040599385246}, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 9.61937475986168, 'avg_seq_perplexity': 15401.060450819672}, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 4.497772216796875, 'avg_seq_perplexity': 95.57017642161884}, 'block_5_cosine_influence': 0.1501924991607666, 'block_22_shapley_influence': -73.06899990703887, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 5595, 'weighted_acc': 39.73721590909091}, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 6.802410688556608, 'avg_seq_perplexity': 945.9152792008196}, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3226, 'weighted_acc': 22.911931818181817}, 'block_28_l1_influence': 1383.08984375, 'block_21_l1_influence': 954.6445922851562, 'block_10_shapley_influence': -77.7229553807273, 'block_21_shapley_influence': -74.88680957133705, 'eval_relative_l1_blocks_pruned_14': {'avg_loss': 4.497772216796875, 'avg_seq_perplexity': 95.57017642161884, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 8.637506203573258, 'avg_seq_perplexity': 5855.946721311476}, 'mmlu_relative_l1_blocks_pruned_16': {'correct': 4028, 'weighted_acc': 28.607954545454547, 'total': 14080}, '_wandb': {'runtime': 8911}, 'mmlu_relative_l2_blocks_pruned_17': {'total': 14080, 'correct': 3887, 'weighted_acc': 27.60653409090909}, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 6.802410688556608, 'avg_seq_perplexity': 945.9152792008196}, 'eval_cosine_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 6.802410688556608, 'avg_seq_perplexity': 945.9152792008196}, 'block_24_l2_influence': 22.095346450805664, 'eval_shapley_blocks_pruned_23': {'avg_seq_perplexity': 30457.639344262298, 'num_ex': 15616, 'avg_loss': 9.502804615458505}, 'block_11_relative_l1_influence': 0.5442355871200562, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3253, 'weighted_acc': 23.103693181818183}, 'block_21_cosine_influence': 0.04663509130477905, 'block_26_relative_l1_influence': 0.28666070103645325, 'eval_relative_l1_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.311578719342341, 'avg_seq_perplexity': 10.48771092149078}, 'block_25_l1_influence': 1068.2303466796875, 'block_27_l2_influence': 24.068021774291992, 'block_23_shapley_influence': -80.44926136774524, 'eval_shapley_blocks_pruned_6': {'avg_loss': 2.4615966296586835, 'avg_seq_perplexity': 14.26302550268955, 'num_ex': 15616}, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 5213, 'weighted_acc': 37.02414772727273}, 'block_19_l2_influence': 17.010658264160156, 'eval_cosine_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.1619385265913165, 'avg_seq_perplexity': 24.803186635502048}, 'mmlu_cosine_blocks_pruned_0': {'weighted_acc': 45.79545454545455, 'total': 14080, 'correct': 6448}, 'mmlu_shapley_blocks_pruned_7': {'total': 14080, 'correct': 3832, 'weighted_acc': 27.21590909090909}, 'mmlu_shapley_blocks_pruned_12': {'total': 14080, 'correct': 3693, 'weighted_acc': 26.228693181818183}, 'eval_relative_l1_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 6.550516597560195, 'avg_seq_perplexity': 736.6040599385246}, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 5.729463170786373, 'avg_seq_perplexity': 343.05917008196724}, 'block_31_cosine_influence': 0.3075296878814697, 'eval_shapley_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.5259789638831966, 'avg_seq_perplexity': 15.319403976690571}, 'block_4_relative_l2_influence': 0.707423985004425, 'eval_shapley_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 2.841590756275614, 'avg_seq_perplexity': 18.34077428598873}, 'mmlu_shapley_blocks_pruned_16': {'correct': 3450, 'weighted_acc': 24.50284090909091, 'total': 14080}, 'eval_cosine_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 5.06701159868084, 'avg_seq_perplexity': 169.78526831454917}, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 3662, 'weighted_acc': 26.008522727272727}, 'eval_shapley_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 9.609144867443648, 'avg_seq_perplexity': 15235.628073770493}, 'block_10_relative_l2_influence': 0.5394776463508606, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 5.729463170786373, 'avg_seq_perplexity': 343.05917008196724}, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 6.550516597560195, 'avg_seq_perplexity': 736.6040599385246}, 'block_1_shapley_influence': 495.5558479426069, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 3711, 'weighted_acc': 26.35653409090909}, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3277, 'weighted_acc': 23.274147727272727}, 'eval_cosine_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 5.628152816022029, 'avg_seq_perplexity': 295.33145491803276}, 'block_13_cosine_influence': 0.10998404026031494, 'block_6_shapley_influence': -62.65161295300389, 'block_14_shapley_influence': -80.78615337768224, 'block_31_l1_influence': 5721.15966796875, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 6362, 'weighted_acc': 45.18465909090909}, 'eval_cosine_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 6.666565441694416, 'avg_seq_perplexity': 827.344518442623}, 'block_12_l2_influence': 8.752748489379883, 'block_27_relative_l1_influence': 0.2746049165725708, 'block_16_l2_influence': 14.785382270812988, 'block_20_shapley_influence': -64.17501645534047, 'eval_shapley_blocks_pruned_15': {'avg_loss': 3.8428254674692623, 'avg_seq_perplexity': 53.86936075179303, 'num_ex': 15616}, 'block_26_l2_influence': 24.85858726501465, 'block_26_cosine_influence': 0.03331249952316284, 'block_15_relative_l1_influence': 0.5436901450157166, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 5468, 'weighted_acc': 38.83522727272727}, 'block_14_l2_influence': 10.72826099395752, 'mmlu_shapley_blocks_pruned_14': {'total': 14080, 'correct': 3537, 'weighted_acc': 25.120738636363637}, 'block_5_relative_l2_influence': 0.6493698358535767, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 6325, 'weighted_acc': 44.921875}, 'eval_cosine_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 6.176376092629354, 'avg_seq_perplexity': 511.3331839139344}, 'mmlu_cosine_blocks_pruned_30': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3545, 'weighted_acc': 25.177556818181817}, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 8.284190693839651, 'avg_seq_perplexity': 4096.992571721312}, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 6.666565441694416, 'avg_seq_perplexity': 827.344518442623}, 'block_18_l1_influence': 822.3768310546875, 'block_15_l1_influence': 621.2645263671875, 'block_28_l2_influence': 28.022443771362305, 'block_15_cosine_influence': 0.10584920644760132, 'block_3_shapley_influence': 65.02861571554621, '_step': 269, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 6.666565441694416, 'avg_seq_perplexity': 827.344518442623}, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 8.403608478483607, 'avg_seq_perplexity': 4643.507684426229}, 'eval_shapley_blocks_pruned_14': {'avg_seq_perplexity': 30.81571985463627, 'num_ex': 15616, 'avg_loss': 3.315519489225794}, 'block_17_relative_l2_influence': 0.44725266098976135, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0277048329837988, 'avg_seq_perplexity': 7.886478111392162}, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3277, 'weighted_acc': 23.274147727272727}, 'eval_cosine_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 5.892515588979252, 'avg_seq_perplexity': 388.75800461065575}, 'eval_shapley_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 2.6907813900806863, 'avg_seq_perplexity': 15.30513575819672}, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 5468, 'weighted_acc': 38.83522727272727}, 'eval_shapley_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 2.587977675140881, 'avg_seq_perplexity': 13.821784347784323}, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 6423, 'weighted_acc': 45.61789772727273}, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 5281, 'weighted_acc': 37.50710227272727}, 'block_29_l1_influence': 1505.0252685546875, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3492, 'weighted_acc': 24.801136363636363}, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.7069804707511524, 'avg_seq_perplexity': 15.60336753970287}, 'block_13_l1_influence': 500.4615478515625, 'block_0_relative_l2_influence': 2.288300037384033, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 3652, 'weighted_acc': 25.9375}, 'block_7_cosine_influence': 0.14214438199996948, 'eval_shapley_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 3.1196151483254355, 'avg_seq_perplexity': 38.45543833247951}, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 4.736523237384733, 'avg_seq_perplexity': 122.44280705686477}, 'block_30_l2_influence': 47.73377990722656, 'eval_cosine_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.77251696977459, 'avg_seq_perplexity': 16.73108510502049}, 'eval_relative_l2_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 10.357199747054302, 'avg_seq_perplexity': 32288.34836065574}, 'block_27_cosine_influence': 0.029951035976409912, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 4073, 'weighted_acc': 28.927556818181817}, 'mmlu_shapley_blocks_pruned_30': {'weighted_acc': 22.911931818181817, 'total': 14080, 'correct': 3226}, 'block_31_relative_l2_influence': 1.0167038440704346, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 5988, 'weighted_acc': 42.52840909090909}, 'eval_relative_l1_blocks_pruned_15': {'avg_seq_perplexity': 122.44280705686477, 'num_ex': 15616, 'avg_loss': 4.736523237384733}, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 5089, 'weighted_acc': 36.14346590909091}, 'mmlu_shapley_blocks_pruned_11': {'total': 14080, 'correct': 3727, 'weighted_acc': 26.470170454545453}, 'eval_relative_l1_blocks_pruned_31': {'avg_seq_perplexity': 67154.73360655738, 'num_ex': 15616, 'avg_loss': 11.099300196913422}, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3253, 'weighted_acc': 23.103693181818183}, 'eval_shapley_blocks_pruned_16': {'avg_seq_perplexity': 464.6433465676229, 'num_ex': 15616, 'avg_loss': 4.843764508356814}, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3494, 'weighted_acc': 24.81534090909091}, 'eval_cosine_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.661102545065958, 'avg_seq_perplexity': 15.031315037461578}, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9626240964795725, 'avg_seq_perplexity': 7.397292340388064}, 'block_27_l1_influence': 1221.0548095703125, 'mmlu_relative_l2_blocks_pruned_11': {'correct': 5213, 'weighted_acc': 37.02414772727273, 'total': 14080}, 'eval_cosine_blocks_pruned_12': {'avg_seq_perplexity': 56.14385886270492, 'num_ex': 15616, 'avg_loss': 3.9730359687179817}, 'mmlu_cosine_blocks_pruned_21': {'weighted_acc': 23.59375, 'total': 14080, 'correct': 3322}, 'block_25_cosine_influence': 0.0308610200881958, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3368, 'weighted_acc': 23.920454545454547}, 'block_0_relative_l1_influence': 1.198839545249939, 'eval_shapley_blocks_pruned_0': {'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616}, 'block_24_relative_l1_influence': 0.29699382185935974, 'mmlu_relative_l1_blocks_pruned_15': {'total': 14080, 'correct': 4073, 'weighted_acc': 28.927556818181817}, 'eval_cosine_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.449430121750128, 'avg_seq_perplexity': 33.428993100025615}, 'block_16_cosine_influence': 0.1062297821044922, 'mmlu_cosine_blocks_pruned_25': {'correct': 3281, 'weighted_acc': 23.302556818181817, 'total': 14080}, 'mmlu_shapley_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 6246, 'weighted_acc': 44.36079545454545}, 'block_3_l1_influence': 132.65280151367188, 'block_13_relative_l2_influence': 0.5115258693695068, 'block_29_relative_l1_influence': 0.2949555516242981, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.114525716812884, 'avg_seq_perplexity': 8.600471871798156}, 'eval_relative_l1_blocks_pruned_8': {'avg_loss': 3.1619385265913165, 'avg_seq_perplexity': 24.803186635502048, 'num_ex': 15616}, 'block_30_shapley_influence': 79.43905759746988, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 5631, 'weighted_acc': 39.99289772727273}, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3322, 'weighted_acc': 23.59375}, 'block_7_l2_influence': 5.795175552368164, 'block_12_l1_influence': 445.1312561035156, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 6325, 'weighted_acc': 44.921875}, 'block_6_l1_influence': 252.8533935546875, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3263, 'weighted_acc': 23.17471590909091}, 'eval_shapley_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 8.284190693839651, 'avg_seq_perplexity': 4096.992571721312}, 'block_16_relative_l1_influence': 0.5747866630554199, 'mmlu_relative_l2_blocks_pruned_18': {'correct': 3573, 'weighted_acc': 25.376420454545453, 'total': 14080}, 'block_15_l2_influence': 12.254308700561523, 'block_17_l1_influence': 741.5315551757812, 'block_23_cosine_influence': 0.036542296409606934, 'block_1_l2_influence': 6.887134552001953, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 3866, 'weighted_acc': 27.457386363636363}, 'eval_shapley_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 9.311214259413422, 'avg_seq_perplexity': 11429.86475409836}, 'block_22_relative_l2_influence': 0.33816373348236084, 'mmlu_relative_l1_blocks_pruned_22': {'weighted_acc': 23.842329545454547, 'total': 14080, 'correct': 3357}, 'eval_shapley_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 6.2753420970479, 'avg_seq_perplexity': 2497.7809938524592}, 'mmlu_shapley_blocks_pruned_18': {'weighted_acc': 24.410511363636363, 'total': 14080, 'correct': 3437}, 'block_23_relative_l2_influence': 0.2882755994796753, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 6362, 'weighted_acc': 45.18465909090909}, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3255, 'weighted_acc': 23.117897727272727}, 'eval_shapley_blocks_pruned_8': {'avg_loss': 2.601692324779073, 'avg_seq_perplexity': 16.471362504802766, 'num_ex': 15616}, 'eval_shapley_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 8.335374675813268, 'avg_seq_perplexity': 6105.540983606557}, '_timestamp': 1711999329.665154, 'eval_cosine_blocks_pruned_32': {'avg_loss': 11.499615778688524, 'avg_seq_perplexity': 101193.7786885246, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_1': {'total': 14080, 'correct': 5840, 'weighted_acc': 41.47727272727273}, 'block_25_relative_l1_influence': 0.2738480865955353, 'block_30_l1_influence': 2135.267822265625, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.449430121750128, 'avg_seq_perplexity': 33.428993100025615}, 'eval_shapley_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.959688030305456, 'avg_seq_perplexity': 7.381981521356301}, 'eval_cosine_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.311578719342341, 'avg_seq_perplexity': 10.48771092149078}, 'block_8_l1_influence': 325.3686218261719, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_30_relative_l2_influence': 0.37149354815483093, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 8.095819692142674, 'avg_seq_perplexity': 3398.8616803278687}, 'block_9_l2_influence': 7.055303573608398, 'eval_cosine_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 3.7667766633580944, 'avg_seq_perplexity': 45.50394227074795}, 'block_4_relative_l1_influence': 0.8512150049209595, 'mmlu_shapley_blocks_pruned_21': {'weighted_acc': 25.007102272727273, 'total': 14080, 'correct': 3521}, 'mmlu_relative_l2_blocks_pruned_28': {'weighted_acc': 22.96875, 'total': 14080, 'correct': 3234}, 'block_14_l1_influence': 545.277587890625, 'eval_relative_l1_blocks_pruned_27': {'avg_seq_perplexity': 3398.8616803278687, 'num_ex': 15616, 'avg_loss': 8.095819692142674}, 'block_18_relative_l1_influence': 0.46822184324264526, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 5556, 'weighted_acc': 39.46022727272727}, 'block_12_relative_l2_influence': 0.4948393404483795, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3357, 'weighted_acc': 23.842329545454547}, 'block_5_shapley_influence': -32.26804432504295, 'mmlu_shapley_blocks_pruned_25': {'correct': 3517, 'weighted_acc': 24.978693181818183, 'total': 14080}, 'mmlu_shapley_blocks_pruned_17': {'correct': 3608, 'weighted_acc': 25.625, 'total': 14080}, 'block_31_l2_influence': 135.42071533203125, 'eval_relative_l2_blocks_pruned_5': {'avg_loss': 2.661102545065958, 'avg_seq_perplexity': 15.031315037461578, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.901673113713499, 'avg_seq_perplexity': 19.0118188076332}, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 6222, 'weighted_acc': 44.19034090909091}, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 3.7667766633580944, 'avg_seq_perplexity': 45.50394227074795}, 'block_9_l1_influence': 358.3560791015625, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 5455, 'weighted_acc': 38.74289772727273}, 'block_19_relative_l2_influence': 0.402516633272171, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 6423, 'weighted_acc': 45.61789772727273}, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3456, 'weighted_acc': 24.545454545454547}, 'eval_shapley_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 7.259927218077613, 'avg_seq_perplexity': 5111.4375}, 'mmlu_relative_l1_blocks_pruned_0': {'correct': 6448, 'weighted_acc': 45.79545454545455, 'total': 14080}, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 3.7667766633580944, 'avg_seq_perplexity': 45.50394227074795}, 'block_4_shapley_influence': -19.74735562929601, 'block_14_relative_l1_influence': 0.5309671759605408, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 7.686794593685963, 'avg_seq_perplexity': 2262.9538934426228}, 'block_5_relative_l1_influence': 0.7556303143501282, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 5556, 'weighted_acc': 39.46022727272727}, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 5724, 'weighted_acc': 40.65340909090909}, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 7.686794593685963, 'avg_seq_perplexity': 2262.9538934426228}, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3255, 'weighted_acc': 23.117897727272727}, 'block_20_relative_l2_influence': 0.4098089933395386, 'eval_relative_l2_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 4073, 'weighted_acc': 28.927556818181817}, 'block_18_shapley_influence': -67.11545108298859, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3573, 'weighted_acc': 25.376420454545453}, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'block_28_relative_l2_influence': 0.27732375264167786, 'eval_relative_l2_blocks_pruned_11': {'avg_loss': 3.953020689917393, 'avg_seq_perplexity': 54.94604091956968, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3254, 'weighted_acc': 23.110795454545453}, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3322, 'weighted_acc': 23.59375}, 'block_4_l1_influence': 178.8604736328125, 'block_21_relative_l2_influence': 0.33956632018089294, 'eval_relative_l1_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 3.953020689917393, 'avg_seq_perplexity': 54.94604091956968}, 'block_9_cosine_influence': 0.128817617893219, 'block_19_relative_l1_influence': 0.4215724170207978, 'block_10_l1_influence': 396.1690979003906, 'block_12_shapley_influence': -83.51743848608153, 'eval_cosine_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.901673113713499, 'avg_seq_perplexity': 19.0118188076332}, 'eval_cosine_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 7.18565143522669, 'avg_seq_perplexity': 1374.3771772540983}, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 6246, 'weighted_acc': 44.36079545454545}, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 3.9730359687179817, 'avg_seq_perplexity': 56.14385886270492}, 'block_1_l1_influence': 87.24056243896484, 'block_17_cosine_influence': 0.08392369747161865, 'block_30_cosine_influence': 0.06042414903640747, 'eval_shapley_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 10.357199747054302, 'avg_seq_perplexity': 32288.34836065574}, 'block_24_l1_influence': 1078.9007568359375, 'block_8_shapley_influence': -80.95945078090453, 'eval_shapley_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 8.858679599449284, 'avg_seq_perplexity': 7779.241290983607}, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3521, 'weighted_acc': 25.007102272727273}, 'eval_relative_l2_blocks_pruned_12': {'avg_seq_perplexity': 56.14385886270492, 'num_ex': 15616, 'avg_loss': 3.9730359687179817}, 'block_0_cosine_influence': 0.4067174792289734, 'block_20_cosine_influence': 0.06151849031448364, 'eval_cosine_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.146936885646132, 'avg_seq_perplexity': 8.886699739049693}, 'eval_shapley_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.006509499471696, 'avg_seq_perplexity': 7.737426257524334}, 'block_18_relative_l2_influence': 0.44405996799468994, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.97170895435771, 'avg_seq_perplexity': 7.465394567270748}, 'eval_relative_l2_blocks_pruned_30': {'avg_loss': 9.609144867443648, 'avg_seq_perplexity': 15235.628073770493, 'num_ex': 15616}, 'block_10_l2_influence': 7.797490119934082, 'eval_cosine_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 7.560996634061219, 'avg_seq_perplexity': 1993.95568647541}, 'block_1_relative_l2_influence': 1.7154526710510254, 'block_12_relative_l1_influence': 0.536065399646759, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 5.010991831294826, 'avg_seq_perplexity': 164.70322105532787}, 'mmlu_relative_l1_blocks_pruned_14': {'total': 14080, 'correct': 5089, 'weighted_acc': 36.14346590909091}, 'block_2_shapley_influence': 170.04877405086253, 'block_30_relative_l1_influence': 0.38664719462394714, 'mmlu_relative_l1_blocks_pruned_2': {'correct': 6325, 'weighted_acc': 44.921875, 'total': 14080}, 'eval_relative_l1_blocks_pruned_30': {'avg_seq_perplexity': 15235.628073770493, 'num_ex': 15616, 'avg_loss': 9.609144867443648}, 'mmlu_relative_l1_blocks_pruned_23': {'total': 14080, 'correct': 3385, 'weighted_acc': 24.041193181818183}, 'block_11_l1_influence': 413.3260803222656, 'mmlu_shapley_blocks_pruned_2': {'weighted_acc': 31.242897727272727, 'total': 14080, 'correct': 4399}, 'eval_relative_l2_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 5.010991831294826, 'avg_seq_perplexity': 164.70322105532787}, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3200, 'weighted_acc': 22.727272727272727}, 'mmlu_relative_l2_blocks_pruned_19': {'weighted_acc': 24.651988636363637, 'total': 14080, 'correct': 3471}, 'eval_cosine_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 3.882317965147925, 'avg_seq_perplexity': 50.98054879610656}, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 6376, 'weighted_acc': 45.28409090909091}, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 4.1387836894050976, 'avg_seq_perplexity': 67.00302974513319}, 'eval_relative_l2_blocks_pruned_24': {'avg_seq_perplexity': 1106.547643442623, 'num_ex': 15616, 'avg_loss': 6.963376905097336}, 'eval_shapley_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 8.637506203573258, 'avg_seq_perplexity': 5855.946721311476}, 'block_11_shapley_influence': -86.24788956363112, 'block_21_relative_l1_influence': 0.35441216826438904, 'block_11_cosine_influence': 0.1132473349571228, 'eval_relative_l1_blocks_pruned_24': {'avg_seq_perplexity': 1106.547643442623, 'num_ex': 15616, 'avg_loss': 6.963376905097336}, 'eval_relative_l2_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 4.1387836894050976, 'avg_seq_perplexity': 67.00302974513319}, 'mmlu_relative_l2_blocks_pruned_25': {'correct': 3281, 'weighted_acc': 23.302556818181817, 'total': 14080}, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0277048329837988, 'avg_seq_perplexity': 7.886478111392162}, 'block_24_shapley_influence': -78.62377058081057, 'eval_shapley_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 9.253306904777151, 'avg_seq_perplexity': 10676.857581967211}, 'block_28_relative_l1_influence': 0.2919364869594574, 'block_13_l2_influence': 9.899110794067385, 'block_31_shapley_influence': 333.20560893847716, 'block_2_relative_l2_influence': 0.7215847373008728, 'block_18_l2_influence': 16.233057022094727, 'block_20_relative_l1_influence': 0.4247533082962036, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.499615778688524, 'avg_seq_perplexity': 101193.7786885246}, 'mmlu_shapley_blocks_pruned_13': {'total': 14080, 'correct': 3661, 'weighted_acc': 26.001420454545453}, 'block_14_relative_l2_influence': 0.49279531836509705, 'block_8_cosine_influence': 0.13408488035202026, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.77251696977459, 'avg_seq_perplexity': 16.73108510502049}, 'block_16_relative_l2_influence': 0.5378350615501404, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3281, 'weighted_acc': 23.302556818181817}, 'block_23_l1_influence': 1021.535888671875, 'block_6_relative_l1_influence': 0.6861485838890076, 'eval_shapley_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.286219112208632, 'avg_seq_perplexity': 10.745130194992315}, 'block_20_l2_influence': 19.695819854736328, 'mmlu_cosine_blocks_pruned_10': {'weighted_acc': 38.83522727272727, 'total': 14080, 'correct': 5468}, 'mmlu_shapley_blocks_pruned_5': {'weighted_acc': 26.25, 'total': 14080, 'correct': 3696}, 'block_7_l1_influence': 292.6295471191406, 'eval_cosine_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 8.441113081134734, 'avg_seq_perplexity': 4829.898565573771}, 'block_8_relative_l1_influence': 0.6286010146141052, 'eval_shapley_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 3.1891289382684427, 'avg_seq_perplexity': 28.3819079789959}, 'mmlu_shapley_blocks_pruned_32': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_cosine_blocks_pruned_9': {'total': 14080, 'correct': 6246, 'weighted_acc': 44.36079545454545}, 'block_18_cosine_influence': 0.07557201385498047, 'eval_cosine_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 6.963376905097336, 'avg_seq_perplexity': 1106.547643442623}, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'block_10_cosine_influence': 0.124822735786438, 'eval_cosine_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 4.1387836894050976, 'avg_seq_perplexity': 67.00302974513319}, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'block_13_relative_l1_influence': 0.5478932857513428, 'block_29_relative_l2_influence': 0.278962105512619, 'block_29_l2_influence': 30.61115074157715, 'block_1_cosine_influence': 0.2501358985900879, 'block_9_relative_l1_influence': 0.6046764850616455, 'mmlu_shapley_blocks_pruned_26': {'weighted_acc': 25.546875, 'total': 14080, 'correct': 3597}, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'block_2_l1_influence': 93.31401824951172, 'block_6_cosine_influence': 0.14377838373184204, 'block_15_shapley_influence': -67.22231425893541, 'block_3_relative_l2_influence': 0.7463300824165344, 'block_24_relative_l2_influence': 0.29034122824668884, 'block_26_l1_influence': 1186.259765625, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.499615778688524, 'avg_seq_perplexity': 101193.7786885246}, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 6.443447425717213, 'avg_seq_perplexity': 666.0761398565573}, 'eval_cosine_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 10.357199747054302, 'avg_seq_perplexity': 32288.34836065574}, 'block_27_shapley_influence': -72.57621019868508, 'block_14_cosine_influence': 0.10573846101760864, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.326389500352203, 'avg_seq_perplexity': 10.635673147733094}, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 5724, 'weighted_acc': 40.65340909090909}, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 5556, 'weighted_acc': 39.46022727272727}, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.499615778688524, 'avg_seq_perplexity': 101193.7786885246}, 'eval_relative_l2_blocks_pruned_20': {'avg_seq_perplexity': 666.0761398565573, 'num_ex': 15616, 'avg_loss': 6.443447425717213}, 'block_0_l1_influence': 32.94081115722656, 'block_25_relative_l2_influence': 0.25528034567832947, 'block_16_l1_influence': 749.4442749023438}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'use_ddp': False, 'use_lora': False, 'amp_dtype': None, 'lora_rank': 8, 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 5000, 'weight_decay': 0, 'compile_model': False, 'learning_rate': 0.0001, 'no_final_eval': True, 'wandb_project': 'stochastic_depth_eval_metrics', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_pretrained', 'block_drop_prob': 0.5, 'checkpoint_file': None, 'sequence_length': 2048, 'test_batch_size': 1, 'use_grad_scaler': False, 'eval_after_steps': 25000, 'no_baseline_eval': True, 'validate_dataset': False, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128, 'emulate_block_update': False, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'stochastic_depth_policy': None, 'evaluate_pretrained_model': True, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_pretrained


==> figures/old_imgs/layer_influence_12_04_24/layer_influence.csv <==
,summary,config,name
0,"{'layer_8_l2_influence': 0.30925673246383667, 'layer_35_l1_influence': 141.4864501953125, 'layer_45_cosine_influence': 0.043411314487457275, 'eval_relative_l2_layers_pruned_7': {'num_ex': 15232, 'avg_loss': 3.091604793772978, 'avg_seq_perplexity': 65.34974478072479}, 'layer_44_l2_influence': 1.521351933479309, 'layer_46_l2_influence': 1.844409227371216, 'layer_9_relative_l2_influence': 0.580390989780426, 'layer_14_relative_l2_influence': 0.3846260905265808, 'layer_59_cosine_influence': 0.04372125864028931, 'mmlu_relative_l1_layers_pruned_28': {'weighted_acc': 22.911931818181817, 'total': 14080, 'correct': 3226}, 'layer_33_cosine_influence': 0.08849358558654785, 'layer_35_cosine_influence': 0.08279335498809814, 'eval_relative_l1_layers_pruned_24': {'avg_seq_perplexity': 115895.00840336134, 'num_ex': 15232, 'avg_loss': 11.462571600905989}, 'mmlu_relative_l1_layers_pruned_20': {'total': 14080, 'correct': 3365, 'weighted_acc': 23.899147727272727}, 'layer_6_l2_influence': 0.25241780281066895, 'layer_36_l1_influence': 89.0604019165039, 'layer_45_l2_influence': 4.230673313140869, 'layer_5_cosine_influence': 0.1279846429824829, 'layer_35_relative_l1_influence': 0.4915322959423065, 'mmlu_relative_l2_layers_pruned_22': {'total': 14080, 'correct': 3472, 'weighted_acc': 24.65909090909091}, 'layer_0_cosine_influence': 0.26520925760269165, 'mmlu_cosine_layers_pruned_21': {'weighted_acc': 23.188920454545453, 'total': 14080, 'correct': 3265}, 'layer_5_relative_l2_influence': 0.6784128546714783, 'layer_13_relative_l2_influence': 0.5495381951332092, 'layer_27_relative_l2_influence': 0.4046044647693634, 'layer_18_l2_influence': 0.759820818901062, 'layer_4_cosine_influence': 0.0836145281791687, 'eval_cosine_layers_pruned_6': {'avg_seq_perplexity': 21.821650144432773, 'num_ex': 15232, 'avg_loss': 2.5078714835543594}, 'mmlu_cosine_layers_pruned_3': {'total': 14080, 'correct': 8741, 'weighted_acc': 62.08096590909091}, 'mmlu_relative_l1_layers_pruned_7': {'weighted_acc': 57.45738636363637, 'total': 14080, 'correct': 8090}, 'eval_relative_l2_layers_pruned_19': {'avg_seq_perplexity': 103042.50420168068, 'num_ex': 15232, 'avg_loss': 8.297470990349264}, 'mmlu_relative_l1_layers_pruned_25': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'mmlu_relative_l1_layers_pruned_26': {'total': 14080, 'correct': 3275, 'weighted_acc': 23.259943181818183}, 'layer_10_relative_l2_influence': 0.3724425733089447, 'layer_19_relative_l2_influence': 0.4843670129776001, 'layer_51_relative_l1_influence': 0.3035816252231598, 'layer_59_relative_l1_influence': 0.34519651532173157, 'eval_cosine_layers_pruned_2': {'num_ex': 15232, 'avg_loss': 2.019968625878086, 'avg_seq_perplexity': 9.909207384125525}, 'layer_12_relative_l2_influence': 0.3454267084598541, 'layer_20_relative_l2_influence': 0.3746122419834137, 'layer_53_relative_l2_influence': 0.2695726156234741, 'layer_19_l1_influence': 58.80944061279297, 'layer_28_l2_influence': 1.2260104417800903, 'layer_46_l1_influence': 91.6750717163086, 'eval_cosine_layers_pruned_8': {'num_ex': 15232, 'avg_loss': 5.534969554227941, 'avg_seq_perplexity': 27553338.084033612}, 'eval_relative_l1_layers_pruned_13': {'num_ex': 15232, 'avg_loss': 6.618670295266544, 'avg_seq_perplexity': 989827.9663865546}, 'layer_7_l2_influence': 0.3808755278587342, 'layer_17_l1_influence': 53.34184646606445, 'layer_33_l2_influence': 2.497668743133545, 'mmlu_cosine_layers_pruned_8': {'total': 14080, 'correct': 7963, 'weighted_acc': 56.55539772727273}, 'mmlu_cosine_layers_pruned_2': {'total': 14080, 'correct': 8681, 'weighted_acc': 61.65482954545455}, 'layer_40_relative_l1_influence': 0.1834173798561096, 'mmlu_relative_l2_layers_pruned_9': {'correct': 4658, 'weighted_acc': 33.08238636363637, 'total': 14080}, 'layer_23_l2_influence': 1.3222229480743408, 'layer_25_l1_influence': 72.89749145507812, 'mmlu_cosine_layers_pruned_20': {'total': 14080, 'correct': 3249, 'weighted_acc': 23.07528409090909}, 'mmlu_cosine_layers_pruned_31': {'total': 14080, 'correct': 3411, 'weighted_acc': 24.225852272727273}, 'eval_relative_l1_layers_pruned_3': {'num_ex': 15232, 'avg_loss': 2.1123339228269433, 'avg_seq_perplexity': 11.268238740808824}, 'mmlu_relative_l2_layers_pruned_18': {'total': 14080, 'correct': 3388, 'weighted_acc': 24.0625}, 'layer_39_l1_influence': 202.7581024169922, 'eval_cosine_layers_pruned_3': {'avg_loss': 2.1123339228269433, 'avg_seq_perplexity': 11.268238740808824, 'num_ex': 15232}, 'mmlu_cosine_layers_pruned_6': {'total': 14080, 'correct': 8582, 'weighted_acc': 60.95170454545455}, 'eval_cosine_layers_pruned_11': {'num_ex': 15232, 'avg_loss': 5.979467055376838, 'avg_seq_perplexity': 14454.875}, 'mmlu_cosine_layers_pruned_26': {'total': 14080, 'correct': 3618, 'weighted_acc': 25.696022727272727}, 'layer_17_relative_l2_influence': 0.5055680274963379, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15232, 'avg_loss': 1.958481988987001, 'avg_seq_perplexity': 9.15524676667542}, 'eval_relative_l2_layers_pruned_15': {'num_ex': 15232, 'avg_loss': 7.138254886915703, 'avg_seq_perplexity': 5929496.201680672}, 'layer_3_relative_l2_influence': 0.9558939337730408, 'layer_61_relative_l1_influence': 0.35352906584739685, 'mmlu_relative_l2_layers_pruned_4': {'correct': 8680, 'weighted_acc': 61.64772727272727, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_32': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'layer_40_l1_influence': 84.37584686279297, 'layer_4_relative_l1_influence': 0.4649311602115631, 'layer_55_relative_l1_influence': 0.30376774072647095, 'layer_32_l2_influence': 1.5026849508285522, 'layer_1_relative_l1_influence': 0.9895864725112916, 'layer_21_relative_l2_influence': 0.4441305994987488, 'mmlu_relative_l1_layers_pruned_21': {'total': 14080, 'correct': 3466, 'weighted_acc': 24.616477272727273}, 'layer_52_cosine_influence': 0.004449367523193359, 'layer_37_relative_l2_influence': 0.45960408449172974, 'layer_48_relative_l1_influence': 0.12012804299592972, 'eval_relative_l1_layers_pruned_15': {'num_ex': 15232, 'avg_loss': 6.746198894596901, 'avg_seq_perplexity': 6290.686974789916}, 'layer_16_relative_l1_influence': 0.377434104681015, 'layer_13_l1_influence': 41.40541458129883, 'layer_30_l1_influence': 72.10406494140625, 'layer_15_cosine_influence': 0.12824136018753052, 'eval_cosine_layers_pruned_25': {'num_ex': 15232, 'avg_loss': 11.726228088891808, 'avg_seq_perplexity': 152664.90756302522}, 'layer_52_l2_influence': 1.7978925704956057, 'mmlu_cosine_layers_pruned_18': {'total': 14080, 'correct': 3397, 'weighted_acc': 24.126420454545453}, 'mmlu_cosine_layers_pruned_22': {'total': 14080, 'correct': 3472, 'weighted_acc': 24.65909090909091}, 'mmlu_cosine_layers_pruned_28': {'weighted_acc': 24.211647727272727, 'total': 14080, 'correct': 3409}, 'layer_9_l1_influence': 26.681072235107425, 'layer_39_l2_influence': 4.0295586585998535, 'layer_23_cosine_influence': 0.08843076229095459, 'eval_cosine_layers_pruned_30': {'num_ex': 15232, 'avg_loss': 11.938547342765233, 'avg_seq_perplexity': 171696.11764705885}, 'eval_relative_l2_layers_pruned_13': {'num_ex': 15232, 'avg_loss': 6.618670295266544, 'avg_seq_perplexity': 989827.9663865546}, 'layer_5_l2_influence': 0.30080005526542664, 'layer_46_cosine_influence': 0.008055806159973145, 'eval_cosine_layers_pruned_15': {'num_ex': 15232, 'avg_loss': 7.036125631893382, 'avg_seq_perplexity': 306483.19327731093}, 'layer_30_relative_l2_influence': 0.32494863867759705, 'layer_25_l2_influence': 1.4418742656707764, 'mmlu_cosine_layers_pruned_29': {'weighted_acc': 25.724431818181817, 'total': 14080, 'correct': 3622}, 'layer_57_relative_l1_influence': 0.34410032629966736, 'mmlu_relative_l2_layers_pruned_17': {'weighted_acc': 25.36221590909091, 'total': 14080, 'correct': 3571}, 'layer_15_l2_influence': 0.9761607050895692, 'layer_19_l2_influence': 1.1694716215133667, 'layer_26_l2_influence': 1.1506389379501345, 'layer_55_cosine_influence': 0.03454434871673584, 'eval_relative_l1_layers_pruned_7': {'num_ex': 15232, 'avg_loss': 4.200259681509323, 'avg_seq_perplexity': 656485.9159663866}, 'mmlu_relative_l2_layers_pruned_27': {'total': 14080, 'correct': 3227, 'weighted_acc': 22.91903409090909}, 'layer_48_cosine_influence': 0.005629241466522217, 'layer_57_relative_l2_influence': 0.31264129281044006, 'mmlu_relative_l1_layers_pruned_2': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_relative_l2_layers_pruned_16': {'total': 14080, 'correct': 3730, 'weighted_acc': 26.491477272727273}, 'layer_1_l2_influence': 0.1736997365951538, 'layer_24_l1_influence': 53.734493255615234, 'layer_47_l1_influence': 222.20736694335935, 'layer_30_relative_l1_influence': 0.36279627680778503, 'eval_cosine_layers_pruned_27': {'num_ex': 15232, 'avg_loss': 11.042186063878676, 'avg_seq_perplexity': 74799.94957983193}, 'eval_relative_l2_layers_pruned_21': {'num_ex': 15232, 'avg_loss': 10.914500517003676, 'avg_seq_perplexity': 80740.51260504202}, 'eval_relative_l1_layers_pruned_32': {'num_ex': 15232, 'avg_loss': 11.334953756893382, 'avg_seq_perplexity': 93899.11764705884}, 'layer_57_l2_influence': 7.100384712219238, 'layer_24_cosine_influence': 0.05276745557785034, 'layer_41_cosine_influence': 0.06411826610565186, 'mmlu_cosine_layers_pruned_13': {'total': 14080, 'correct': 4308, 'weighted_acc': 30.59659090909091}, 'mmlu_relative_l2_layers_pruned_29': {'total': 14080, 'correct': 3432, 'weighted_acc': 24.375}, 'layer_1_cosine_influence': 0.20278924703598025, 'layer_8_cosine_influence': 0.060181260108947754, 'layer_1_relative_l2_influence': 1.0355620384216309, 'layer_16_relative_l2_influence': 0.3501903712749481, 'layer_48_relative_l2_influence': 0.1056269034743309, 'eval_relative_l2_layers_pruned_2': {'num_ex': 15232, 'avg_loss': 2.019968625878086, 'avg_seq_perplexity': 9.909207384125525}, 'layer_44_cosine_influence': 0.006992220878601074, 'mmlu_cosine_layers_pruned_10': {'correct': 4537, 'weighted_acc': 32.22301136363637, 'total': 14080}, 'layer_4_relative_l2_influence': 0.45345786213874817, 'layer_37_relative_l1_influence': 0.5191972255706787, 'layer_50_l2_influence': 1.5914089679718018, 'layer_3_relative_l1_influence': 0.7602511644363403, 'mmlu_relative_l1_layers_pruned_13': {'total': 14080, 'correct': 3791, 'weighted_acc': 26.92471590909091}, 'layer_54_l2_influence': 2.4125380516052246, 'eval_cosine_layers_pruned_32': {'num_ex': 15232, 'avg_loss': 11.334953756893382, 'avg_seq_perplexity': 93899.11764705884}, 'layer_61_relative_l2_influence': 0.33199021220207214, 'layer_17_l2_influence': 1.075273871421814, 'eval_cosine_layers_pruned_14': {'num_ex': 15232, 'avg_loss': 6.506511271500788, 'avg_seq_perplexity': 117644.72268907564}, 'layer_17_relative_l1_influence': 0.5587623119354248, 'mmlu_relative_l2_layers_pruned_30': {'total': 14080, 'correct': 3498, 'weighted_acc': 24.84375}, 'layer_41_l1_influence': 211.08462524414065, 'layer_30_cosine_influence': 0.04656398296356201, 'layer_21_relative_l1_influence': 0.4944199025630951, 'layer_55_relative_l2_influence': 0.27018648386001587, 'layer_63_cosine_influence': 0.18474119901657104, 'mmlu_relative_l2_layers_pruned_8': {'correct': 7963, 'weighted_acc': 56.55539772727273, 'total': 14080}, 'layer_45_l1_influence': 213.41290283203125, 'layer_6_cosine_influence': 0.07050985097885132, 'eval_relative_l1_layers_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'eval_cosine_layers_pruned_12': {'num_ex': 15232, 'avg_loss': 6.195877716320903, 'avg_seq_perplexity': 95776.38655462184}, 'eval_relative_l1_layers_pruned_21': {'avg_seq_perplexity': 27002.418067226892, 'num_ex': 15232, 'avg_loss': 9.989885602678571}, 'mmlu_relative_l1_layers_pruned_15': {'total': 14080, 'correct': 4674, 'weighted_acc': 33.19602272727273}, 'mmlu_relative_l2_layers_pruned_12': {'total': 14080, 'correct': 4539, 'weighted_acc': 32.23721590909091}, 'layer_56_l1_influence': 132.7456817626953, 'layer_62_l1_influence': 256.5379943847656, 'layer_2_cosine_influence': 0.12315160036087036, 'layer_9_cosine_influence': 0.12770426273345947, 'layer_36_l2_influence': 1.818441152572632, 'layer_40_relative_l2_influence': 0.1677148938179016, 'eval_relative_l2_layers_pruned_32': {'num_ex': 15232, 'avg_loss': 11.334953756893382, 'avg_seq_perplexity': 93899.11764705884}, 'eval_relative_l1_layers_pruned_31': {'avg_loss': 11.982023864233192, 'avg_seq_perplexity': 178300.03361344538, 'num_ex': 15232}, 'eval_relative_l2_layers_pruned_20': {'num_ex': 15232, 'avg_loss': 10.176466485031511, 'avg_seq_perplexity': 32614.802521008405}, 'layer_10_relative_l1_influence': 0.42383959889411926, 'layer_19_relative_l1_influence': 0.5390159487724304, 'layer_51_relative_l2_influence': 0.2735665738582611, 'layer_59_relative_l2_influence': 0.3131203055381775, 'layer_27_relative_l1_influence': 0.4552932977676392, 'layer_53_relative_l1_influence': 0.3020574748516083, 'eval_relative_l1_layers_pruned_2': {'num_ex': 15232, 'avg_loss': 2.021227540088301, 'avg_seq_perplexity': 9.83266827238708}, 'mmlu_relative_l2_layers_pruned_10': {'correct': 4537, 'weighted_acc': 32.22301136363637, 'total': 14080}, 'layer_0_l1_influence': 4.355503559112549, 'layer_51_l1_influence': 243.41490173339844, 'layer_12_relative_l1_influence': 0.3815732002258301, 'layer_20_relative_l1_influence': 0.4093180298805237, 'eval_relative_l2_layers_pruned_28': {'num_ex': 15232, 'avg_loss': 11.28367601923582, 'avg_seq_perplexity': 89669.21848739496}, 'eval_relative_l1_layers_pruned_23': {'num_ex': 15232, 'avg_loss': 11.156066381630778, 'avg_seq_perplexity': 90489.6218487395}, 'layer_15_l1_influence': 49.05146408081055, 'layer_41_l2_influence': 4.182018756866455, 'layer_18_cosine_influence': 0.0540621280670166, 'layer_14_relative_l1_influence': 0.4163406491279602, 'layer_20_l1_influence': 47.18311309814453, 'layer_13_relative_l1_influence': 0.6187999248504639, 'layer_35_relative_l2_influence': 0.43615275621414185, 'eval_relative_l1_layers_pruned_11': {'num_ex': 15232, 'avg_loss': 5.979467055376838, 'avg_seq_perplexity': 14454.875}, 'mmlu_relative_l1_layers_pruned_19': {'total': 14080, 'correct': 3409, 'weighted_acc': 24.211647727272727}, 'layer_27_l2_influence': 1.5513147115707395, 'mmlu_cosine_layers_pruned_16': {'total': 14080, 'correct': 4503, 'weighted_acc': 31.98153409090909}, 'eval_relative_l2_layers_pruned_25': {'num_ex': 15232, 'avg_loss': 11.071694253873424, 'avg_seq_perplexity': 72949.04201680672}, 'eval_relative_l2_layers_pruned_26': {'num_ex': 15232, 'avg_loss': 11.221693022912287, 'avg_seq_perplexity': 82989.64705882352}, 'layer_19_cosine_influence': 0.1098482608795166, 'layer_5_relative_l1_influence': 0.7726064324378967, 'layer_41_relative_l1_influence': 0.43836015462875366, 'layer_46_relative_l1_influence': 0.13856355845928192, 'layer_58_relative_l1_influence': 0.19239576160907745, 'eval_relative_l2_layers_pruned_23': {'num_ex': 15232, 'avg_loss': 11.365603663340336, 'avg_seq_perplexity': 110278.9411764706}, 'layer_15_relative_l2_influence': 0.5353884100914001, 'layer_42_relative_l2_influence': 0.13934537768363953, 'layer_43_relative_l2_influence': 0.3460451662540436, 'layer_56_relative_l2_influence': 0.1249575987458229, 'layer_33_l1_influence': 126.3698501586914, 'layer_12_cosine_influence': 0.05228930711746216, 'eval_relative_l2_layers_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'eval_relative_l2_layers_pruned_11': {'avg_loss': 5.979467055376838, 'avg_seq_perplexity': 14454.875, 'num_ex': 15232}, 'eval_relative_l1_layers_pruned_26': {'num_ex': 15232, 'avg_loss': 11.192060711003151, 'avg_seq_perplexity': 83562.98319327731}, 'layer_30_l2_influence': 1.4500428438186646, 'layer_26_cosine_influence': 0.047027587890625, 'layer_9_relative_l1_influence': 0.6780157089233398, 'eval_relative_l1_layers_pruned_25': {'avg_seq_perplexity': 111072.03361344538, 'num_ex': 15232, 'avg_loss': 11.460928267791491}, 'eval_relative_l2_layers_pruned_31': {'num_ex': 15232, 'avg_loss': 11.982023864233192, 'avg_seq_perplexity': 178300.03361344538}, 'mmlu_relative_l1_layers_pruned_24': {'total': 14080, 'correct': 3341, 'weighted_acc': 23.728693181818183}, 'layer_37_l1_influence': 172.80203247070312, 'layer_32_relative_l1_influence': 0.31685182452201843, 'layer_50_relative_l1_influence': 0.1053440123796463, 'eval_relative_l1_layers_pruned_20': {'avg_seq_perplexity': 5611.606617647059, 'num_ex': 15232, 'avg_loss': 8.419328962053571}, 'mmlu_cosine_layers_pruned_24': {'weighted_acc': 23.59375, 'total': 14080, 'correct': 3322}, 'layer_31_l2_influence': 2.082604169845581, 'layer_53_l1_influence': 260.59210205078125, 'layer_17_cosine_influence': 0.12083137035369872, 'eval_cosine_layers_pruned_17': {'num_ex': 15232, 'avg_loss': 8.251048368566176, 'avg_seq_perplexity': 4750.27468487395}, 'layer_12_l2_influence': 0.4697308838367462, 'layer_52_relative_l2_influence': 0.0954018011689186, 'mmlu_relative_l1_layers_pruned_0': {'weighted_acc': 62.45028409090909, 'total': 14080, 'correct': 8793}, 'eval_relative_l1_layers_pruned_28': {'avg_loss': 11.15249249113708, 'avg_seq_perplexity': 78066.76470588235, 'num_ex': 15232}, 'layer_8_l1_influence': 14.27259922027588, 'layer_11_l1_influence': 34.91197204589844, 'layer_55_l1_influence': 283.5865478515625, 'mmlu_relative_l2_layers_pruned_13': {'weighted_acc': 26.92471590909091, 'total': 14080, 'correct': 3791}, 'layer_31_cosine_influence': 0.0853840708732605, 'eval_cosine_layers_pruned_19': {'num_ex': 15232, 'avg_loss': 8.707171784729518, 'avg_seq_perplexity': 7840.052521008403}, 'eval_cosine_layers_pruned_23': {'num_ex': 15232, 'avg_loss': 11.236269654346112, 'avg_seq_perplexity': 111268.5462184874}, 'mmlu_relative_l1_layers_pruned_8': {'total': 14080, 'correct': 7963, 'weighted_acc': 56.55539772727273}, 'layer_49_l2_influence': 4.599277496337891, 'layer_29_relative_l1_influence': 0.490291029214859, 'eval_relative_l1_layers_pruned_18': {'avg_loss': 7.650572191767332, 'avg_seq_perplexity': 7060.879201680672, 'num_ex': 15232}, 'layer_61_cosine_influence': 0.05094641447067261, 'layer_45_relative_l2_influence': 0.3097829520702362, 'eval_relative_l2_layers_pruned_17': {'num_ex': 15232, 'avg_loss': 7.296897054720326, 'avg_seq_perplexity': 211547.59663865544}, 'mmlu_relative_l1_layers_pruned_29': {'weighted_acc': 24.375, 'total': 14080, 'correct': 3432}, 'layer_36_relative_l2_influence': 0.2578340470790863, 'eval_relative_l2_layers_pruned_8': {'num_ex': 15232, 'avg_loss': 5.534969554227941, 'avg_seq_perplexity': 27553338.084033612}, 'layer_24_l2_influence': 1.089629888534546, 'layer_36_cosine_influence': 0.0307542085647583, 'layer_47_cosine_influence': 0.03914356231689453, 'layer_8_relative_l1_influence': 0.42716872692108154, 'layer_4_l1_influence': 7.540837287902832, 'layer_60_relative_l1_influence': 0.14765168726444244, 'layer_63_relative_l2_influence': 0.6284819841384888, 'layer_54_l1_influence': 117.87527465820312, 'eval_cosine_layers_pruned_1': {'avg_seq_perplexity': 9.15524676667542, 'num_ex': 15232, 'avg_loss': 1.958481988987001}, 'layer_39_relative_l1_influence': 0.5004614591598511, 'layer_3_cosine_influence': 0.1377859115600586, 'mmlu_relative_l1_layers_pruned_16': {'correct': 4009, 'weighted_acc': 28.473011363636363, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_27': {'correct': 3275, 'weighted_acc': 23.259943181818183, 'total': 14080}, 'layer_53_l2_influence': 5.171452522277832, 'eval_cosine_layers_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'mmlu_cosine_layers_pruned_5': {'total': 14080, 'correct': 8593, 'weighted_acc': 61.02982954545455}, 'layer_2_l2_influence': 0.13986870646476746, 'mmlu_relative_l1_layers_pruned_12': {'total': 14080, 'correct': 4539, 'weighted_acc': 32.23721590909091}, 'mmlu_relative_l2_layers_pruned_15': {'weighted_acc': 26.22159090909091, 'total': 14080, 'correct': 3692}, 'layer_22_l1_influence': 49.707725524902344, 'layer_33_relative_l2_influence': 0.44804760813713074, 'layer_54_relative_l2_influence': 0.1170382797718048, 'eval_cosine_layers_pruned_21': {'num_ex': 15232, 'avg_loss': 10.914500517003676, 'avg_seq_perplexity': 80740.51260504202}, 'layer_25_relative_l1_influence': 0.467229962348938, 'layer_34_relative_l2_influence': 0.26474615931510925, 'layer_11_l2_influence': 0.6898346543312073, 'layer_32_l1_influence': 73.82137298583984, 'layer_62_l2_influence': 9.384254455566406, 'mmlu_cosine_layers_pruned_9': {'total': 14080, 'correct': 4658, 'weighted_acc': 33.08238636363637}, 'layer_44_l1_influence': 75.2409896850586, 'layer_29_cosine_influence': 0.08742386102676392, 'layer_54_cosine_influence': 0.007582485675811768, 'layer_42_l2_influence': 1.6551706790924072, 'layer_61_l2_influence': 9.978768348693848, 'layer_31_relative_l2_influence': 0.42839163541793823, 'mmlu_relative_l2_layers_pruned_2': {'total': 14080, 'correct': 8681, 'weighted_acc': 61.65482954545455}, 'layer_27_cosine_influence': 0.07938849925994873, 'layer_24_relative_l2_influence': 0.3415765166282654, 'eval_relative_l2_layers_pruned_18': {'avg_loss': 7.252192649520746, 'avg_seq_perplexity': 6977.543592436975, 'num_ex': 15232}, 'mmlu_relative_l1_layers_pruned_30': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'layer_49_relative_l2_influence': 0.2793344259262085, 'eval_relative_l1_layers_pruned_17': {'num_ex': 15232, 'avg_loss': 7.346280650932248, 'avg_seq_perplexity': 20352.84663865546}, 'layer_59_l2_influence': 8.060256958007812, 'layer_2_relative_l2_influence': 0.5391861796379089, 'layer_22_relative_l1_influence': 0.385593444108963, 'mmlu_relative_l2_layers_pruned_19': {'total': 14080, 'correct': 3242, 'weighted_acc': 23.025568181818183}, 'layer_7_cosine_influence': 0.11933386325836182, 'layer_28_relative_l2_influence': 0.31128668785095215, 'layer_38_relative_l1_influence': 0.2620026171207428, 'mmlu_relative_l2_layers_pruned_0': {'weighted_acc': 62.45028409090909, 'total': 14080, 'correct': 8793}, 'layer_2_l1_influence': 6.1596221923828125, 'eval_cosine_layers_pruned_20': {'avg_loss': 10.357553177521009, 'avg_seq_perplexity': 42362.78991596639, 'num_ex': 15232}, 'eval_cosine_layers_pruned_31': {'num_ex': 15232, 'avg_loss': 11.982023864233192, 'avg_seq_perplexity': 178300.03361344538}, 'layer_11_relative_l1_influence': 0.6555793285369873, 'mmlu_cosine_layers_pruned_11': {'total': 14080, 'correct': 4263, 'weighted_acc': 30.276988636363637}, 'eval_relative_l1_layers_pruned_8': {'num_ex': 15232, 'avg_loss': 5.534969554227941, 'avg_seq_perplexity': 27553338.084033612}, 'eval_relative_l1_layers_pruned_14': {'avg_seq_perplexity': 3200.046218487395, 'num_ex': 15232, 'avg_loss': 6.578822031742384}, 'layer_32_cosine_influence': 0.03744024038314819, 'eval_cosine_layers_pruned_9': {'avg_seq_perplexity': 4428.140231092437, 'num_ex': 15232, 'avg_loss': 5.693704044117647}, 'eval_cosine_layers_pruned_26': {'avg_loss': 11.148794478728991, 'avg_seq_perplexity': 83336.41176470589, 'num_ex': 15232}, 'layer_18_l1_influence': 36.47142028808594, 'layer_37_l2_influence': 3.4254558086395264, 'layer_58_l1_influence': 207.02120971679688, 'layer_25_cosine_influence': 0.08524292707443237, 'layer_44_relative_l2_influence': 0.11319539695978165, 'mmlu_relative_l1_layers_pruned_10': {'total': 14080, 'correct': 4537, 'weighted_acc': 32.22301136363637}, 'layer_21_cosine_influence': 0.0952589511871338, 'layer_18_relative_l2_influence': 0.34673458337783813, 'eval_relative_l2_layers_pruned_22': {'num_ex': 15232, 'avg_loss': 11.064569040506829, 'avg_seq_perplexity': 87006.10084033613}, 'mmlu_cosine_layers_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'layer_0_relative_l1_influence': 0.7593657970428467, 'layer_7_relative_l2_influence': 0.5512937307357788, 'layer_23_relative_l1_influence': 0.4770897924900055, 'layer_34_l2_influence': 1.6160905361175537, 'layer_48_l1_influence': 85.95135498046875, 'layer_13_cosine_influence': 0.12945115566253662, 'eval_cosine_layers_pruned_5': {'num_ex': 15232, 'avg_loss': 2.3319935518152572, 'avg_seq_perplexity': 15.830906972163865}, 'layer_12_l1_influence': 23.020483016967773, 'layer_55_l2_influence': 5.645135879516602, 'layer_62_relative_l1_influence': 0.1820554286241531, 'layer_47_relative_l2_influence': 0.2916932702064514, 'layer_21_l1_influence': 61.715782165527344, 'layer_57_l1_influence': 347.9016418457031, 'mmlu_cosine_layers_pruned_1': {'total': 14080, 'correct': 8802, 'weighted_acc': 62.51420454545455}, 'mmlu_cosine_layers_pruned_25': {'total': 14080, 'correct': 3305, 'weighted_acc': 23.473011363636363}, 'layer_10_cosine_influence': 0.05831336975097656, 'eval_cosine_layers_pruned_18': {'num_ex': 15232, 'avg_loss': 8.42576586298582, 'avg_seq_perplexity': 5654.58981092437}, 'eval_cosine_layers_pruned_22': {'num_ex': 15232, 'avg_loss': 11.064569040506829, 'avg_seq_perplexity': 87006.10084033613}, 'eval_relative_l1_layers_pruned_22': {'avg_seq_perplexity': 93426.50420168068, 'num_ex': 15232, 'avg_loss': 11.059007147780989}, 'mmlu_relative_l2_layers_pruned_24': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'layer_1_l1_influence': 7.448639869689941, 'layer_43_cosine_influence': 0.05295312404632568, 'eval_cosine_layers_pruned_28': {'num_ex': 15232, 'avg_loss': 10.625114889705882, 'avg_seq_perplexity': 48303.50420168067}, 'mmlu_cosine_layers_pruned_30': {'weighted_acc': 24.417613636363637, 'total': 14080, 'correct': 3438}, '_wandb': {'runtime': 3562}, 'layer_50_cosine_influence': 0.0046710968017578125, 'mmlu_cosine_layers_pruned_15': {'weighted_acc': 33.08238636363637, 'total': 14080, 'correct': 4658}, 'layer_26_relative_l2_influence': 0.32648590207099915, 'layer_60_l2_influence': 4.699803352355957, 'layer_34_cosine_influence': 0.032767415046691895, 'eval_cosine_layers_pruned_29': {'num_ex': 15232, 'avg_loss': 11.319555458902313, 'avg_seq_perplexity': 93500.64705882352}, 'layer_6_relative_l2_influence': 0.43640968203544617, 'layer_63_l1_influence': 692.525634765625, 'layer_38_cosine_influence': 0.024851977825164795, 'layer_62_cosine_influence': 0.033142268657684326, '_runtime': 3563.0605113506317, 'layer_4_l2_influence': 0.17341071367263794, 'layer_7_l1_influence': 18.88804817199707, 'layer_29_l2_influence': 1.8350003957748413, 'eval_relative_l2_layers_pruned_14': {'num_ex': 15232, 'avg_loss': 7.066736045003939, 'avg_seq_perplexity': 5977485.445378152}, 'eval_cosine_layers_pruned_7': {'num_ex': 15232, 'avg_loss': 2.8495739848673844, 'avg_seq_perplexity': 24.175608915441178}, 'mmlu_relative_l2_layers_pruned_7': {'total': 14080, 'correct': 8588, 'weighted_acc': 60.99431818181818}, 'layer_31_l1_influence': 105.38761901855467, 'layer_26_relative_l1_influence': 0.36164242029190063, 'mmlu_relative_l2_layers_pruned_31': {'total': 14080, 'correct': 3411, 'weighted_acc': 24.225852272727273}, 'mmlu_cosine_layers_pruned_27': {'total': 14080, 'correct': 3371, 'weighted_acc': 23.941761363636363}, 'layer_61_l1_influence': 453.2690734863281, 'layer_63_l2_influence': 22.27606201171875, 'layer_14_cosine_influence': 0.06412476301193237, 'layer_42_cosine_influence': 0.009446859359741213, 'eval_cosine_layers_pruned_13': {'num_ex': 15232, 'avg_loss': 6.408126702829569, 'avg_seq_perplexity': 234560.35294117648}, 'layer_2_relative_l1_influence': 0.5889666080474854, 'eval_relative_l1_layers_pruned_10': {'num_ex': 15232, 'avg_loss': 5.96466064453125, 'avg_seq_perplexity': 27721.865546218487}, 'layer_7_relative_l1_influence': 0.6584877967834473, 'layer_47_relative_l1_influence': 0.32616540789604187, 'mmlu_relative_l2_layers_pruned_23': {'total': 14080, 'correct': 3340, 'weighted_acc': 23.72159090909091}, 'layer_42_l1_influence': 81.92337036132812, 'layer_40_cosine_influence': 0.013787925243377686, 'eval_cosine_layers_pruned_4': {'num_ex': 15232, 'avg_loss': 2.222923984046744, 'avg_seq_perplexity': 13.538506515887605}, 'layer_0_relative_l2_influence': 0.8722582459449768, 'eval_cosine_layers_pruned_10': {'num_ex': 15232, 'avg_loss': 5.96466064453125, 'avg_seq_perplexity': 27721.865546218487}, 'layer_62_relative_l2_influence': 0.28434446454048157, 'mmlu_relative_l1_layers_pruned_14': {'total': 14080, 'correct': 5627, 'weighted_acc': 39.96448863636363}, 'layer_0_l2_influence': 0.10824017226696014, '_step': 202, 'layer_28_cosine_influence': 0.04482990503311157, 'mmlu_relative_l2_layers_pruned_11': {'correct': 4263, 'weighted_acc': 30.276988636363637, 'total': 14080}, 'layer_11_cosine_influence': 0.13470607995986938, 'mmlu_cosine_layers_pruned_32': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'layer_44_relative_l1_influence': 0.12534169852733612, 'mmlu_relative_l1_layers_pruned_5': {'total': 14080, 'correct': 8593, 'weighted_acc': 61.02982954545455}, 'layer_13_l2_influence': 0.8223159909248352, 'mmlu_cosine_layers_pruned_14': {'total': 14080, 'correct': 4882, 'weighted_acc': 34.67329545454545}, 'mmlu_relative_l1_layers_pruned_6': {'total': 14080, 'correct': 8634, 'weighted_acc': 61.32102272727273}, 'mmlu_relative_l2_layers_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_40_l2_influence': 1.7245776653289795, 'layer_23_relative_l2_influence': 0.4285503625869751, 'eval_relative_l1_layers_pruned_4': {'avg_loss': 2.222923984046744, 'avg_seq_perplexity': 13.538506515887605, 'num_ex': 15232}, 'mmlu_relative_l2_layers_pruned_25': {'total': 14080, 'correct': 3257, 'weighted_acc': 23.132102272727273}, '_timestamp': 1712906717.3770225, 'layer_35_l2_influence': 2.8047850131988525, 'layer_18_relative_l1_influence': 0.3657892048358917, 'mmlu_relative_l2_layers_pruned_1': {'total': 14080, 'correct': 8802, 'weighted_acc': 62.51420454545455}, 'eval_relative_l2_layers_pruned_6': {'avg_seq_perplexity': 21.821650144432773, 'num_ex': 15232, 'avg_loss': 2.5078714835543594}, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 8741, 'weighted_acc': 62.08096590909091}, 'mmlu_relative_l1_layers_pruned_22': {'total': 14080, 'correct': 3367, 'weighted_acc': 23.913352272727273}, 'layer_3_l1_influence': 11.25590991973877, 'layer_49_cosine_influence': 0.03630936145782471, 'layer_28_relative_l1_influence': 0.34319472312927246, 'layer_38_relative_l2_influence': 0.23736724257469177, 'layer_22_relative_l2_influence': 0.35252252221107483, 'eval_relative_l1_layers_pruned_9': {'num_ex': 15232, 'avg_loss': 5.693704044117647, 'avg_seq_perplexity': 4428.140231092437}, 'eval_relative_l2_layers_pruned_5': {'num_ex': 15232, 'avg_loss': 2.3319935518152572, 'avg_seq_perplexity': 15.830906972163865}, 'mmlu_relative_l2_layers_pruned_20': {'total': 14080, 'correct': 3222, 'weighted_acc': 22.883522727272727}, 'layer_27_l1_influence': 78.2805404663086, 'layer_52_l1_influence': 89.98237609863281, 'layer_59_l1_influence': 395.9866943359375, 'layer_60_l1_influence': 181.1128387451172, 'layer_56_cosine_influence': 0.008136868476867676, 'mmlu_cosine_layers_pruned_12': {'total': 14080, 'correct': 4315, 'weighted_acc': 30.646306818181817}, 'layer_6_relative_l1_influence': 0.4674777090549469, 'mmlu_relative_l2_layers_pruned_28': {'total': 14080, 'correct': 3402, 'weighted_acc': 24.161931818181817}, 'layer_16_l2_influence': 0.6878260374069214, 'layer_11_relative_l2_influence': 0.5745759606361389, 'eval_relative_l2_layers_pruned_10': {'avg_loss': 5.96466064453125, 'avg_seq_perplexity': 27721.865546218487, 'num_ex': 15232}, 'layer_31_relative_l1_influence': 0.4832746982574463, 'layer_5_l1_influence': 14.693047523498535, 'layer_23_l1_influence': 66.79180145263672, 'eval_relative_l1_layers_pruned_16': {'num_ex': 15232, 'avg_loss': 7.0516003520548844, 'avg_seq_perplexity': 9694.012605042017}, 'eval_relative_l1_layers_pruned_27': {'num_ex': 15232, 'avg_loss': 11.209067464876576, 'avg_seq_perplexity': 85899.81512605042}, 'layer_10_l1_influence': 19.574304580688477, 'layer_57_cosine_influence': 0.045375823974609375, 'layer_49_relative_l1_influence': 0.310979425907135, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'layer_10_l2_influence': 0.3964846730232239, 'layer_24_relative_l1_influence': 0.3712735176086426, 'eval_relative_l2_layers_pruned_12': {'num_ex': 15232, 'avg_loss': 6.19972036666229, 'avg_seq_perplexity': 39545.91176470588}, 'layer_14_l1_influence': 30.6063175201416, 'layer_16_l1_influence': 33.47279739379883, 'eval_relative_l2_layers_pruned_30': {'num_ex': 15232, 'avg_loss': 11.368176372111344, 'avg_seq_perplexity': 97231.01680672268}, 'mmlu_relative_l1_layers_pruned_18': {'total': 14080, 'correct': 3503, 'weighted_acc': 24.879261363636363}, 'eval_relative_l1_layers_pruned_29': {'num_ex': 15232, 'avg_loss': 11.368726201418069, 'avg_seq_perplexity': 98083.31092436975}, 'layer_39_cosine_influence': 0.07933366298675537, 'layer_25_relative_l2_influence': 0.41680291295051575, 'layer_34_relative_l1_influence': 0.29553747177124023, 'eval_cosine_layers_pruned_16': {'avg_loss': 7.462230009191177, 'avg_seq_perplexity': 5531.4952731092435, 'num_ex': 15232}, 'layer_8_relative_l2_influence': 0.3933408260345459, 'layer_33_relative_l1_influence': 0.5038213729858398, 'layer_54_relative_l1_influence': 0.12915551662445068, 'eval_relative_l1_layers_pruned_30': {'num_ex': 15232, 'avg_loss': 12.116055015756302, 'avg_seq_perplexity': 200488.03361344535}, 'layer_43_l2_influence': 4.242822170257568, 'layer_60_relative_l2_influence': 0.16872631013393402, 'layer_63_relative_l1_influence': 0.476791650056839, 'mmlu_relative_l1_layers_pruned_4': {'total': 14080, 'correct': 8680, 'weighted_acc': 61.64772727272727}, 'layer_36_relative_l1_influence': 0.28360384702682495, 'eval_relative_l2_layers_pruned_29': {'num_ex': 15232, 'avg_loss': 11.368726201418069, 'avg_seq_perplexity': 98083.31092436975}, 'mmlu_relative_l1_layers_pruned_17': {'total': 14080, 'correct': 3775, 'weighted_acc': 26.811079545454547}, 'layer_37_cosine_influence': 0.08690404891967773, 'eval_relative_l1_layers_pruned_5': {'avg_loss': 2.3319935518152572, 'avg_seq_perplexity': 15.830906972163865, 'num_ex': 15232}, 'eval_relative_l2_layers_pruned_9': {'num_ex': 15232, 'avg_loss': 5.693704044117647, 'avg_seq_perplexity': 4428.140231092437}, 'layer_26_l1_influence': 57.29776763916016, 'layer_34_l1_influence': 80.88988494873047, 'layer_58_l2_influence': 4.630796909332275, 'layer_22_cosine_influence': 0.05609714984893799, 'layer_56_l2_influence': 2.754744529724121, 'mmlu_cosine_layers_pruned_4': {'total': 14080, 'correct': 8680, 'weighted_acc': 61.64772727272727}, 'layer_39_relative_l2_influence': 0.44625788927078247, 'eval_relative_l1_layers_pruned_6': {'num_ex': 15232, 'avg_loss': 2.763993463596376, 'avg_seq_perplexity': 31.191658597032564}, 'layer_38_l2_influence': 1.9945166110992432, 'layer_43_l1_influence': 213.51858520507812, 'layer_51_cosine_influence': 0.03485739231109619, 'eval_relative_l2_layers_pruned_27': {'num_ex': 15232, 'avg_loss': 11.052078888195904, 'avg_seq_perplexity': 69840.27731092437}, 'layer_22_l2_influence': 1.0001287460327148, 'layer_51_l2_influence': 4.855771541595459, 'eval_relative_l2_layers_pruned_4': {'num_ex': 15232, 'avg_loss': 2.222923984046744, 'avg_seq_perplexity': 13.538506515887605}, 'eval_relative_l2_layers_pruned_16': {'num_ex': 15232, 'avg_loss': 7.079309800091912, 'avg_seq_perplexity': 2453202.0168067226}, 'mmlu_cosine_layers_pruned_17': {'weighted_acc': 31.988636363636363, 'total': 14080, 'correct': 4504}, 'layer_45_relative_l1_influence': 0.345630943775177, 'layer_21_l2_influence': 1.2271761894226074, 'layer_28_l1_influence': 60.76607894897461, 'layer_60_cosine_influence': 0.013281583786010742, 'eval_cosine_layers_pruned_24': {'avg_loss': 11.572541565454308, 'avg_seq_perplexity': 134817.19327731093, 'num_ex': 15232}, 'eval_relative_l1_layers_pruned_12': {'num_ex': 15232, 'avg_loss': 6.19972036666229, 'avg_seq_perplexity': 39545.91176470588}, 'mmlu_relative_l2_layers_pruned_21': {'total': 14080, 'correct': 3265, 'weighted_acc': 23.188920454545453}, 'layer_38_l1_influence': 98.10577392578124, 'mmlu_cosine_layers_pruned_7': {'total': 14080, 'correct': 8470, 'weighted_acc': 60.15625}, 'layer_29_relative_l2_influence': 0.43538060784339905, 'mmlu_relative_l1_layers_pruned_9': {'total': 14080, 'correct': 4658, 'weighted_acc': 33.08238636363637}, 'mmlu_relative_l1_layers_pruned_11': {'total': 14080, 'correct': 4263, 'weighted_acc': 30.276988636363637}, 'layer_9_l2_influence': 0.5305914878845215, 'layer_14_l2_influence': 0.6303509473800659, 'layer_20_l2_influence': 0.9499136209487916, 'layer_29_l1_influence': 92.0713348388672, 'layer_50_relative_l2_influence': 0.09186404198408128, 'mmlu_relative_l1_layers_pruned_3': {'total': 14080, 'correct': 8741, 'weighted_acc': 62.08096590909091}, 'eval_relative_l1_layers_pruned_19': {'avg_loss': 7.762257808396797, 'avg_seq_perplexity': 4457.569327731092, 'num_ex': 15232}, 'layer_50_l1_influence': 80.14954376220703, 'mmlu_cosine_layers_pruned_19': {'total': 14080, 'correct': 3308, 'weighted_acc': 23.494318181818183}, 'mmlu_cosine_layers_pruned_23': {'total': 14080, 'correct': 3416, 'weighted_acc': 24.261363636363637}, 'layer_32_relative_l2_influence': 0.29007017612457275, 'layer_20_cosine_influence': 0.06210684776306152, 'layer_52_relative_l1_influence': 0.10864386707544328, 'mmlu_relative_l2_layers_pruned_14': {'correct': 3891, 'weighted_acc': 27.634943181818183, 'total': 14080}, 'layer_47_l2_influence': 4.402087211608887, 'eval_relative_l2_layers_pruned_1': {'num_ex': 15232, 'avg_loss': 1.958481988987001, 'avg_seq_perplexity': 9.15524676667542}, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 3441, 'weighted_acc': 24.438920454545453}, 'layer_42_relative_l1_influence': 0.15347671508789062, 'layer_43_relative_l1_influence': 0.38437503576278687, 'layer_56_relative_l1_influence': 0.13688498735427856, 'layer_58_relative_l2_influence': 0.19196027517318728, 'layer_49_l1_influence': 231.7649688720703, 'layer_16_cosine_influence': 0.05513936281204224, 'layer_53_cosine_influence': 0.03408569097518921, 'layer_15_relative_l1_influence': 0.5988457202911377, 'eval_relative_l2_layers_pruned_3': {'avg_loss': 2.1123339228269433, 'avg_seq_perplexity': 11.268238740808824, 'num_ex': 15232}, 'mmlu_relative_l2_layers_pruned_6': {'total': 14080, 'correct': 8582, 'weighted_acc': 60.95170454545455}, 'layer_58_cosine_influence': 0.01659327745437622, 'layer_41_relative_l2_influence': 0.3916425704956054, 'layer_46_relative_l2_influence': 0.12365255504846571, 'mmlu_relative_l2_layers_pruned_5': {'total': 14080, 'correct': 8593, 'weighted_acc': 61.02982954545455}, 'eval_relative_l2_layers_pruned_24': {'num_ex': 15232, 'avg_loss': 11.386470506171218, 'avg_seq_perplexity': 105101.61344537816}, 'mmlu_relative_l1_layers_pruned_31': {'weighted_acc': 24.225852272727273, 'total': 14080, 'correct': 3411}, 'layer_3_l2_influence': 0.7451227903366089, 'layer_6_l1_influence': 11.167387008666992, 'layer_48_l2_influence': 1.7087600231170654, 'mmlu_relative_l1_layers_pruned_1': {'total': 14080, 'correct': 8802, 'weighted_acc': 62.51420454545455}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence', 'pruning_scheme': 'mlp', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp
1,"{'eval_relative_l1_layers_pruned_61': {'num_ex': 15232, 'avg_loss': 10.334711667870272, 'avg_seq_perplexity': 30859.884453781513}, 'mmlu_relative_l1_layers_pruned_33': {'correct': 3231, 'weighted_acc': 22.947443181818183, 'total': 14080}, 'layer_6_l1_influence': 11.167387008666992, 'layer_8_l1_influence': 14.27259922027588, 'layer_18_l2_influence': 0.759820818901062, 'layer_16_relative_l1_influence': 0.377434104681015, 'eval_relative_l1_layers_pruned_36': {'num_ex': 15232, 'avg_loss': 10.060175535057772, 'avg_seq_perplexity': 24031.018907563022}, 'layer_12_relative_l1_influence': 0.3815732002258301, 'layer_50_relative_l1_influence': 0.1053440123796463, 'eval_relative_l2_layers_pruned_36': {'num_ex': 15232, 'avg_loss': 10.050270401129202, 'avg_seq_perplexity': 23763.241596638654}, 'layer_6_l2_influence': 0.25241780281066895, 'layer_10_l1_influence': 19.574304580688477, 'eval_cosine_layers_pruned_64': {'num_ex': 15232, 'avg_loss': 10.447684151785714, 'avg_seq_perplexity': 34513.77521008404}, 'mmlu_cosine_layers_pruned_31': {'total': 14080, 'correct': 3216, 'weighted_acc': 22.84090909090909}, 'mmlu_cosine_layers_pruned_61': {'total': 14080, 'correct': 3574, 'weighted_acc': 25.383522727272727}, 'eval_relative_l2_layers_pruned_61': {'num_ex': 15232, 'avg_loss': 9.962043313419118, 'avg_seq_perplexity': 21389.76050420168}, 'mmlu_relative_l1_layers_pruned_37': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'mmlu_relative_l2_layers_pruned_14': {'total': 14080, 'correct': 6623, 'weighted_acc': 47.03835227272727}, 'mmlu_relative_l1_layers_pruned_5': {'weighted_acc': 62.35085227272727, 'total': 14080, 'correct': 8779}, 'mmlu_relative_l1_layers_pruned_35': {'weighted_acc': 23.302556818181817, 'total': 14080, 'correct': 3281}, 'mmlu_relative_l2_layers_pruned_56': {'weighted_acc': 22.954545454545453, 'total': 14080, 'correct': 3232}, 'layer_2_cosine_influence': 0.12315160036087036, 'mmlu_cosine_layers_pruned_3': {'total': 14080, 'correct': 8791, 'weighted_acc': 62.43607954545455}, 'eval_cosine_layers_pruned_40': {'num_ex': 15232, 'avg_loss': 10.384959501378676, 'avg_seq_perplexity': 33034.21008403361}, 'mmlu_cosine_layers_pruned_27': {'total': 14080, 'correct': 3242, 'weighted_acc': 23.025568181818183}, 'layer_57_relative_l1_influence': 0.34410032629966736, 'layer_44_relative_l1_influence': 0.12534169852733612, 'eval_relative_l2_layers_pruned_4': {'num_ex': 15232, 'avg_loss': 1.9360756753873425, 'avg_seq_perplexity': 8.584177738478203}, 'mmlu_relative_l1_layers_pruned_44': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_47_l2_influence': 4.402087211608887, 'layer_54_l2_influence': 2.4125380516052246, 'eval_cosine_layers_pruned_62': {'avg_loss': 10.089714499080882, 'avg_seq_perplexity': 24242.22899159664, 'num_ex': 15232}, 'layer_6_relative_l1_influence': 0.4674777090549469, 'layer_7_relative_l2_influence': 0.5512937307357788, 'mmlu_relative_l2_layers_pruned_22': {'total': 14080, 'correct': 3308, 'weighted_acc': 23.494318181818183}, 'eval_cosine_layers_pruned_44': {'num_ex': 15232, 'avg_loss': 10.74771861869748, 'avg_seq_perplexity': 47553.294117647056}, 'layer_8_relative_l2_influence': 0.3933408260345459, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15232, 'avg_loss': 1.9154429716222428, 'avg_seq_perplexity': 8.562105579536501}, 'eval_relative_l2_layers_pruned_60': {'num_ex': 15232, 'avg_loss': 10.047860794708509, 'avg_seq_perplexity': 23277.384453781513}, 'mmlu_relative_l1_layers_pruned_17': {'total': 14080, 'correct': 5603, 'weighted_acc': 39.79403409090909}, 'eval_relative_l1_layers_pruned_60': {'num_ex': 15232, 'avg_loss': 10.047860794708509, 'avg_seq_perplexity': 23277.384453781513}, 'mmlu_relative_l1_layers_pruned_39': {'total': 14080, 'correct': 3252, 'weighted_acc': 23.09659090909091}, 'mmlu_relative_l2_layers_pruned_64': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, '_runtime': 5964.755630731583, 'layer_36_l1_influence': 89.0604019165039, 'eval_cosine_layers_pruned_12': {'avg_loss': 2.2678063657103467, 'avg_seq_perplexity': 11.460351767660187, 'num_ex': 15232}, 'layer_5_relative_l2_influence': 0.6784128546714783, 'layer_22_relative_l1_influence': 0.385593444108963, 'layer_9_cosine_influence': 0.12770426273345947, 'layer_12_cosine_influence': 0.05228930711746216, 'eval_cosine_layers_pruned_57': {'num_ex': 15232, 'avg_loss': 11.496165556066176, 'avg_seq_perplexity': 99869.21848739496}, 'layer_51_relative_l1_influence': 0.3035816252231598, 'eval_relative_l1_layers_pruned_59': {'num_ex': 15232, 'avg_loss': 10.32891076352416, 'avg_seq_perplexity': 30784.149159663863}, 'layer_58_l1_influence': 207.02120971679688, 'layer_13_cosine_influence': 0.12945115566253662, 'mmlu_cosine_layers_pruned_36': {'total': 14080, 'correct': 3258, 'weighted_acc': 23.139204545454547}, 'eval_relative_l2_layers_pruned_59': {'num_ex': 15232, 'avg_loss': 11.77349084164916, 'avg_seq_perplexity': 134269.17647058822}, 'eval_cosine_layers_pruned_4': {'num_ex': 15232, 'avg_loss': 1.9360756753873425, 'avg_seq_perplexity': 8.584177738478203}, 'eval_cosine_layers_pruned_11': {'num_ex': 15232, 'avg_loss': 2.1769570743336395, 'avg_seq_perplexity': 10.462984998686975}, 'eval_cosine_layers_pruned_24': {'num_ex': 15232, 'avg_loss': 5.581726587119222, 'avg_seq_perplexity': 281.74402573529414}, 'layer_15_l2_influence': 0.9761607050895692, 'layer_18_l1_influence': 36.47142028808594, 'layer_5_cosine_influence': 0.1279846429824829, 'layer_35_cosine_influence': 0.08279335498809814, 'eval_cosine_layers_pruned_1': {'num_ex': 15232, 'avg_loss': 1.9152969232126444, 'avg_seq_perplexity': 8.66358960576418}, 'mmlu_relative_l1_layers_pruned_41': {'total': 14080, 'correct': 3218, 'weighted_acc': 22.855113636363637}, 'layer_33_relative_l2_influence': 0.44804760813713074, 'eval_relative_l2_layers_pruned_9': {'num_ex': 15232, 'avg_loss': 2.0475306150292147, 'avg_seq_perplexity': 9.156012014180671}, 'mmlu_relative_l2_layers_pruned_2': {'total': 14080, 'correct': 8787, 'weighted_acc': 62.40767045454545}, 'eval_relative_l1_layers_pruned_21': {'num_ex': 15232, 'avg_loss': 4.151539265608587, 'avg_seq_perplexity': 66.9012564009979}, 'mmlu_relative_l1_layers_pruned_30': {'weighted_acc': 22.883522727272727, 'total': 14080, 'correct': 3222}, 'layer_52_l1_influence': 89.98237609863281, 'mmlu_cosine_layers_pruned_38': {'total': 14080, 'correct': 3381, 'weighted_acc': 24.01278409090909}, 'layer_53_relative_l1_influence': 0.3020574748516083, 'eval_relative_l2_layers_pruned_21': {'num_ex': 15232, 'avg_loss': 4.151539265608587, 'avg_seq_perplexity': 66.9012564009979}, 'mmlu_relative_l2_layers_pruned_38': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'eval_relative_l2_layers_pruned_24': {'num_ex': 15232, 'avg_loss': 6.4042712299763656, 'avg_seq_perplexity': 634.7561055672269}, 'eval_relative_l2_layers_pruned_25': {'num_ex': 15232, 'avg_loss': 7.681487780659139, 'avg_seq_perplexity': 2372.2271533613443}, 'mmlu_relative_l1_layers_pruned_49': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_6_cosine_influence': 0.07050985097885132, 'layer_6_relative_l2_influence': 0.43640968203544617, 'layer_7_relative_l1_influence': 0.6584877967834473, 'layer_23_relative_l1_influence': 0.4770897924900055, 'mmlu_relative_l1_layers_pruned_3': {'total': 14080, 'correct': 8791, 'weighted_acc': 62.43607954545455}, 'eval_relative_l1_layers_pruned_24': {'avg_loss': 7.328822544642857, 'avg_seq_perplexity': 1671.37237394958, 'num_ex': 15232}, 'eval_relative_l1_layers_pruned_25': {'num_ex': 15232, 'avg_loss': 7.681487780659139, 'avg_seq_perplexity': 2372.2271533613443}, 'mmlu_relative_l2_layers_pruned_18': {'total': 14080, 'correct': 6829, 'weighted_acc': 48.50142045454545}, 'layer_34_l2_influence': 1.6160905361175537, 'layer_61_l1_influence': 453.2690734863281, 'layer_31_cosine_influence': 0.0853840708732605, 'layer_42_relative_l1_influence': 0.15347671508789062, 'layer_46_relative_l1_influence': 0.13856355845928192, 'layer_40_l2_influence': 1.7245776653289795, 'layer_5_relative_l1_influence': 0.7726064324378967, 'layer_19_relative_l2_influence': 0.4843670129776001, 'eval_relative_l1_layers_pruned_45': {'num_ex': 15232, 'avg_loss': 9.38127892758666, 'avg_seq_perplexity': 11978.797268907563}, 'mmlu_relative_l2_layers_pruned_23': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'eval_relative_l2_layers_pruned_45': {'num_ex': 15232, 'avg_loss': 11.285165482208509, 'avg_seq_perplexity': 81056.76470588235}, 'layer_21_l1_influence': 61.715782165527344, 'layer_23_l1_influence': 66.79180145263672, 'layer_24_l1_influence': 53.734493255615234, 'layer_8_relative_l1_influence': 0.42716872692108154, 'eval_relative_l1_layers_pruned_6': {'avg_loss': 1.9629593536633403, 'avg_seq_perplexity': 8.659680278361344, 'num_ex': 15232}, 'eval_relative_l2_layers_pruned_40': {'num_ex': 15232, 'avg_loss': 10.19205455619748, 'avg_seq_perplexity': 27399.397058823528}, 'eval_relative_l2_layers_pruned_42': {'num_ex': 15232, 'avg_loss': 10.535646582851893, 'avg_seq_perplexity': 38376.878151260506}, 'mmlu_relative_l1_layers_pruned_43': {'weighted_acc': 26.257102272727273, 'total': 14080, 'correct': 3697}, 'layer_0_l2_influence': 0.10824017226696014, 'layer_30_l2_influence': 1.4500428438186646, 'layer_31_l2_influence': 2.082604169845581, 'eval_relative_l1_layers_pruned_40': {'num_ex': 15232, 'avg_loss': 10.19205455619748, 'avg_seq_perplexity': 27399.397058823528}, 'eval_relative_l1_layers_pruned_42': {'num_ex': 15232, 'avg_loss': 10.624996922597164, 'avg_seq_perplexity': 42377.07983193277}, '_timestamp': 1712908359.7677388, 'layer_30_relative_l2_influence': 0.32494863867759705, 'eval_relative_l1_layers_pruned_13': {'num_ex': 15232, 'avg_loss': 2.609709924008666, 'avg_seq_perplexity': 14.119256540506829}, 'eval_relative_l1_layers_pruned_51': {'avg_seq_perplexity': 26617.439075630253, 'num_ex': 15232, 'avg_loss': 10.180787158613445}, 'eval_relative_l2_layers_pruned_51': {'num_ex': 15232, 'avg_loss': 11.891550272452733, 'avg_seq_perplexity': 147354.57142857142}, 'mmlu_cosine_layers_pruned_20': {'total': 14080, 'correct': 3680, 'weighted_acc': 26.136363636363637}, 'mmlu_cosine_layers_pruned_37': {'correct': 3274, 'weighted_acc': 23.25284090909091, 'total': 14080}, 'layer_61_relative_l2_influence': 0.33199021220207214, 'layer_63_relative_l1_influence': 0.476791650056839, 'eval_relative_l2_layers_pruned_13': {'num_ex': 15232, 'avg_loss': 2.4848412265296744, 'avg_seq_perplexity': 14.234469373686975}, 'eval_cosine_layers_pruned_19': {'avg_seq_perplexity': 41.79015395220589, 'num_ex': 15232, 'avg_loss': 3.6745228486902577}, 'layer_17_relative_l1_influence': 0.5587623119354248, 'eval_relative_l2_layers_pruned_57': {'num_ex': 15232, 'avg_loss': 11.400299328715862, 'avg_seq_perplexity': 90620.2268907563}, 'layer_41_cosine_influence': 0.06411826610565186, 'eval_cosine_layers_pruned_55': {'num_ex': 15232, 'avg_loss': 11.450613839285714, 'avg_seq_perplexity': 95648.4705882353}, 'layer_3_relative_l1_influence': 0.7602511644363403, 'eval_relative_l1_layers_pruned_57': {'num_ex': 15232, 'avg_loss': 10.065739479385504, 'avg_seq_perplexity': 23712.42226890756}, 'layer_43_l2_influence': 4.242822170257568, 'eval_cosine_layers_pruned_5': {'num_ex': 15232, 'avg_loss': 1.9468446619370403, 'avg_seq_perplexity': 8.602954511882878}, 'eval_cosine_layers_pruned_29': {'num_ex': 15232, 'avg_loss': 8.950070164784664, 'avg_seq_perplexity': 8286.737920168067}, 'layer_10_relative_l1_influence': 0.42383959889411926, 'layer_38_relative_l2_influence': 0.23736724257469177, 'layer_7_cosine_influence': 0.11933386325836182, 'mmlu_relative_l2_layers_pruned_4': {'total': 14080, 'correct': 8775, 'weighted_acc': 62.32244318181818}, 'mmlu_relative_l2_layers_pruned_47': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'mmlu_relative_l2_layers_pruned_54': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l1_layers_pruned_58': {'num_ex': 15232, 'avg_loss': 10.195950548188025, 'avg_seq_perplexity': 27012.928571428572}, 'mmlu_cosine_layers_pruned_60': {'total': 14080, 'correct': 3238, 'weighted_acc': 22.99715909090909}, 'layer_55_relative_l2_influence': 0.27018648386001587, 'eval_relative_l2_layers_pruned_2': {'num_ex': 15232, 'avg_loss': 1.9208794601825103, 'avg_seq_perplexity': 8.593529965697217}, 'mmlu_relative_l2_layers_pruned_9': {'total': 14080, 'correct': 8741, 'weighted_acc': 62.08096590909091}, 'eval_relative_l1_layers_pruned_19': {'avg_loss': 3.6745228486902577, 'avg_seq_perplexity': 41.79015395220589, 'num_ex': 15232}, 'layer_45_relative_l2_influence': 0.3097829520702362, 'mmlu_relative_l1_layers_pruned_7': {'weighted_acc': 62.58522727272727, 'total': 14080, 'correct': 8812}, 'eval_relative_l2_layers_pruned_19': {'num_ex': 15232, 'avg_loss': 3.6745228486902577, 'avg_seq_perplexity': 41.79015395220589}, 'layer_13_l2_influence': 0.8223159909248352, 'layer_32_l1_influence': 73.82137298583984, 'eval_cosine_layers_pruned_2': {'avg_seq_perplexity': 8.593529965697217, 'num_ex': 15232, 'avg_loss': 1.9208794601825103}, 'layer_25_relative_l1_influence': 0.467229962348938, 'layer_29_relative_l1_influence': 0.490291029214859, 'eval_relative_l2_layers_pruned_58': {'num_ex': 15232, 'avg_loss': 11.951358570772058, 'avg_seq_perplexity': 160867.243697479}, 'mmlu_relative_l2_layers_pruned_53': {'total': 14080, 'correct': 3273, 'weighted_acc': 23.245738636363637}, 'layer_42_l1_influence': 81.92337036132812, 'layer_20_cosine_influence': 0.06210684776306152, 'layer_42_cosine_influence': 0.009446859359741213, 'eval_relative_l2_layers_pruned_27': {'num_ex': 15232, 'avg_loss': 8.619501706932773, 'avg_seq_perplexity': 5983.156512605042}, 'eval_cosine_layers_pruned_14': {'num_ex': 15232, 'avg_loss': 2.5796421595982144, 'avg_seq_perplexity': 15.586702747505251}, 'eval_relative_l1_layers_pruned_27': {'num_ex': 15232, 'avg_loss': 8.356935645351891, 'avg_seq_perplexity': 4666.608718487395}, 'mmlu_relative_l1_layers_pruned_26': {'weighted_acc': 25.333806818181817, 'total': 14080, 'correct': 3567}, 'mmlu_relative_l1_layers_pruned_52': {'total': 14080, 'correct': 3652, 'weighted_acc': 25.9375}, 'mmlu_cosine_layers_pruned_46': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'eval_relative_l1_layers_pruned_34': {'num_ex': 15232, 'avg_loss': 10.05033092338498, 'avg_seq_perplexity': 24090.655462184874}, 'mmlu_relative_l1_layers_pruned_62': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'layer_25_l1_influence': 72.89749145507812, 'layer_36_l2_influence': 1.818441152572632, 'layer_27_cosine_influence': 0.07938849925994873, 'eval_cosine_layers_pruned_42': {'avg_seq_perplexity': 33383.27731092437, 'num_ex': 15232, 'avg_loss': 10.38785944065126}, 'mmlu_cosine_layers_pruned_43': {'total': 14080, 'correct': 3284, 'weighted_acc': 23.323863636363637}, 'mmlu_relative_l2_layers_pruned_31': {'total': 14080, 'correct': 3216, 'weighted_acc': 22.84090909090909}, 'layer_46_l2_influence': 1.844409227371216, 'layer_58_l2_influence': 4.630796909332275, 'layer_43_cosine_influence': 0.05295312404632568, 'layer_62_cosine_influence': 0.033142268657684326, 'eval_relative_l2_layers_pruned_34': {'num_ex': 15232, 'avg_loss': 10.05033092338498, 'avg_seq_perplexity': 24090.655462184874}, 'eval_relative_l1_layers_pruned_10': {'avg_loss': 2.219707328732274, 'avg_seq_perplexity': 9.583704331341911, 'num_ex': 15232}, 'layer_9_l1_influence': 26.681072235107425, 'layer_8_cosine_influence': 0.060181260108947754, 'layer_52_cosine_influence': 0.004449367523193359, 'layer_20_relative_l1_influence': 0.4093180298805237, 'eval_relative_l1_layers_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'layer_3_l1_influence': 11.25590991973877, 'layer_34_l1_influence': 80.88988494873047, 'layer_1_cosine_influence': 0.20278924703598025, 'mmlu_cosine_layers_pruned_39': {'total': 14080, 'correct': 3252, 'weighted_acc': 23.09659090909091}, 'eval_relative_l2_layers_pruned_10': {'num_ex': 15232, 'avg_loss': 2.090829929383863, 'avg_seq_perplexity': 9.502936868106618}, 'layer_17_l2_influence': 1.075273871421814, 'layer_59_l2_influence': 8.060256958007812, 'mmlu_cosine_layers_pruned_41': {'correct': 3216, 'weighted_acc': 22.84090909090909, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_33': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'layer_0_relative_l2_influence': 0.8722582459449768, 'mmlu_relative_l1_layers_pruned_14': {'weighted_acc': 46.25710227272727, 'total': 14080, 'correct': 6513}, 'mmlu_relative_l2_layers_pruned_37': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'layer_2_relative_l2_influence': 0.5391861796379089, 'layer_62_relative_l2_influence': 0.28434446454048157, 'mmlu_relative_l1_layers_pruned_11': {'total': 14080, 'correct': 7711, 'weighted_acc': 54.765625}, 'layer_3_cosine_influence': 0.1377859115600586, 'layer_29_cosine_influence': 0.08742386102676392, 'eval_cosine_layers_pruned_31': {'num_ex': 15232, 'avg_loss': 9.600587989101893, 'avg_seq_perplexity': 15811.218487394955}, 'eval_cosine_layers_pruned_61': {'num_ex': 15232, 'avg_loss': 12.526580554096638, 'avg_seq_perplexity': 288473.2773109244}, 'mmlu_cosine_layers_pruned_64': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l1_layers_pruned_16': {'total': 14080, 'correct': 5276, 'weighted_acc': 37.47159090909091}, 'layer_29_l2_influence': 1.8350003957748413, 'layer_13_relative_l1_influence': 0.6187999248504639, 'mmlu_relative_l1_layers_pruned_55': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'mmlu_relative_l2_layers_pruned_17': {'total': 14080, 'correct': 6732, 'weighted_acc': 47.8125}, 'layer_30_l1_influence': 72.10406494140625, 'mmlu_cosine_layers_pruned_62': {'weighted_acc': 23.004261363636363, 'total': 14080, 'correct': 3239}, 'layer_28_relative_l1_influence': 0.34319472312927246, 'layer_59_relative_l2_influence': 0.3131203055381775, 'mmlu_relative_l1_layers_pruned_22': {'total': 14080, 'correct': 3237, 'weighted_acc': 22.990056818181817}, 'layer_14_relative_l2_influence': 0.3846260905265808, 'eval_relative_l1_layers_pruned_5': {'avg_loss': 1.9468446619370403, 'avg_seq_perplexity': 8.602954511882878, 'num_ex': 15232}, 'eval_relative_l2_layers_pruned_8': {'avg_seq_perplexity': 8.929175625328256, 'num_ex': 15232, 'avg_loss': 2.011020820681789}, 'layer_41_l2_influence': 4.182018756866455, 'layer_62_l2_influence': 9.384254455566406, 'layer_53_cosine_influence': 0.03408569097518921, 'eval_cosine_layers_pruned_27': {'num_ex': 15232, 'avg_loss': 8.619501706932773, 'avg_seq_perplexity': 5983.156512605042}, 'mmlu_cosine_layers_pruned_40': {'weighted_acc': 22.990056818181817, 'total': 14080, 'correct': 3237}, 'mmlu_relative_l1_layers_pruned_64': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l2_layers_pruned_39': {'correct': 3252, 'weighted_acc': 23.09659090909091, 'total': 14080}, 'layer_56_cosine_influence': 0.008136868476867676, 'mmlu_cosine_layers_pruned_12': {'total': 14080, 'correct': 8373, 'weighted_acc': 59.46732954545455}, 'eval_relative_l1_layers_pruned_46': {'num_ex': 15232, 'avg_loss': 9.5962026900604, 'avg_seq_perplexity': 14835.95588235294}, 'mmlu_relative_l1_layers_pruned_56': {'total': 14080, 'correct': 3591, 'weighted_acc': 25.504261363636363}, 'mmlu_relative_l2_layers_pruned_35': {'weighted_acc': 22.954545454545453, 'total': 14080, 'correct': 3232}, 'layer_37_relative_l2_influence': 0.45960408449172974, 'layer_47_relative_l1_influence': 0.32616540789604187, 'mmlu_relative_l1_layers_pruned_1': {'total': 14080, 'correct': 8825, 'weighted_acc': 62.67755681818182}, 'layer_20_l1_influence': 47.18311309814453, 'layer_42_l2_influence': 1.6551706790924072, 'layer_40_cosine_influence': 0.013787925243377686, 'eval_cosine_layers_pruned_0': {'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975, 'num_ex': 15232}, 'mmlu_cosine_layers_pruned_44': {'total': 14080, 'correct': 3738, 'weighted_acc': 26.548295454545453}, 'eval_relative_l2_layers_pruned_46': {'num_ex': 15232, 'avg_loss': 11.375308766084558, 'avg_seq_perplexity': 88805.15966386555}, 'mmlu_relative_l2_layers_pruned_44': {'total': 14080, 'correct': 3283, 'weighted_acc': 23.316761363636363}, 'layer_53_l2_influence': 5.171452522277832, 'eval_cosine_layers_pruned_36': {'num_ex': 15232, 'avg_loss': 10.381764131433824, 'avg_seq_perplexity': 33191.53151260504}, 'mmlu_relative_l2_layers_pruned_30': {'total': 14080, 'correct': 3221, 'weighted_acc': 22.876420454545453}, 'mmlu_relative_l2_layers_pruned_41': {'total': 14080, 'correct': 3240, 'weighted_acc': 23.011363636363637}, 'layer_22_l1_influence': 49.707725524902344, 'mmlu_cosine_layers_pruned_57': {'correct': 3227, 'weighted_acc': 22.91903409090909, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_38': {'total': 14080, 'correct': 3225, 'weighted_acc': 22.904829545454547}, 'mmlu_cosine_layers_pruned_8': {'total': 14080, 'correct': 8736, 'weighted_acc': 62.04545454545455}, 'eval_cosine_layers_pruned_38': {'num_ex': 15232, 'avg_loss': 10.335185587907038, 'avg_seq_perplexity': 31498.602941176472}, 'layer_15_relative_l1_influence': 0.5988457202911377, 'eval_relative_l1_layers_pruned_50': {'num_ex': 15232, 'avg_loss': 9.920869715073527, 'avg_seq_perplexity': 20517.308823529413}, 'layer_11_relative_l1_influence': 0.6555793285369873, 'layer_24_relative_l1_influence': 0.3712735176086426, 'layer_48_relative_l2_influence': 0.1056269034743309, 'layer_15_l1_influence': 49.05146408081055, 'layer_11_cosine_influence': 0.13470607995986938, 'layer_22_cosine_influence': 0.05609714984893799, 'mmlu_cosine_layers_pruned_11': {'total': 14080, 'correct': 8728, 'weighted_acc': 61.98863636363637}, 'mmlu_cosine_layers_pruned_24': {'correct': 3233, 'weighted_acc': 22.961647727272727, 'total': 14080}, 'eval_relative_l2_layers_pruned_50': {'num_ex': 15232, 'avg_loss': 11.624601989233192, 'avg_seq_perplexity': 113360.35294117648}, 'eval_relative_l2_layers_pruned_17': {'num_ex': 15232, 'avg_loss': 2.85113243295365, 'avg_seq_perplexity': 24.84466706604517}, 'mmlu_relative_l1_layers_pruned_60': {'total': 14080, 'correct': 3480, 'weighted_acc': 24.71590909090909}, 'layer_41_l1_influence': 211.08462524414065, 'layer_49_cosine_influence': 0.03630936145782471, 'mmlu_cosine_layers_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_19_relative_l1_influence': 0.5390159487724304, 'eval_relative_l1_layers_pruned_39': {'num_ex': 15232, 'avg_loss': 10.270768365940128, 'avg_seq_perplexity': 29463.550420168067}, 'layer_9_l2_influence': 0.5305914878845215, 'layer_32_l2_influence': 1.5026849508285522, 'eval_cosine_layers_pruned_25': {'num_ex': 15232, 'avg_loss': 7.681487780659139, 'avg_seq_perplexity': 2372.2271533613443}, 'eval_relative_l1_layers_pruned_17': {'avg_seq_perplexity': 27.206926618303573, 'num_ex': 15232, 'avg_loss': 3.2570854635799633}, 'eval_relative_l2_layers_pruned_39': {'avg_loss': 10.270768365940128, 'avg_seq_perplexity': 29463.550420168067, 'num_ex': 15232}, 'layer_9_relative_l1_influence': 0.6780157089233398, 'layer_23_relative_l2_influence': 0.4285503625869751, 'eval_relative_l1_layers_pruned_44': {'avg_loss': 9.445479705554096, 'avg_seq_perplexity': 12767.627100840336, 'num_ex': 15232}, 'layer_27_l2_influence': 1.5513147115707395, 'layer_38_l1_influence': 98.10577392578124, 'eval_cosine_layers_pruned_63': {'avg_seq_perplexity': 35528.6512605042, 'num_ex': 15232, 'avg_loss': 10.475500796021532}, 'mmlu_cosine_layers_pruned_17': {'total': 14080, 'correct': 5276, 'weighted_acc': 37.47159090909091}, 'mmlu_cosine_layers_pruned_21': {'total': 14080, 'correct': 3345, 'weighted_acc': 23.757102272727273}, 'eval_relative_l2_layers_pruned_35': {'avg_seq_perplexity': 26753.07773109244, 'num_ex': 15232, 'avg_loss': 10.158514968487395}, 'eval_relative_l1_layers_pruned_35': {'num_ex': 15232, 'avg_loss': 9.960314838826156, 'avg_seq_perplexity': 21760.905462184874}, 'eval_relative_l2_layers_pruned_44': {'num_ex': 15232, 'avg_loss': 10.983273289784664, 'avg_seq_perplexity': 59780.31092436975}, 'mmlu_relative_l2_layers_pruned_46': {'correct': 3233, 'weighted_acc': 22.961647727272727, 'total': 14080}, 'layer_26_l1_influence': 57.29776763916016, 'layer_33_cosine_influence': 0.08849358558654785, 'eval_cosine_layers_pruned_50': {'num_ex': 15232, 'avg_loss': 11.862276990874475, 'avg_seq_perplexity': 143961.243697479}, 'layer_42_relative_l2_influence': 0.13934537768363953, 'layer_46_relative_l2_influence': 0.12365255504846571, 'mmlu_cosine_layers_pruned_22': {'total': 14080, 'correct': 3308, 'weighted_acc': 23.494318181818183}, 'layer_4_relative_l2_influence': 0.45345786213874817, 'layer_30_relative_l1_influence': 0.36279627680778503, 'eval_relative_l2_layers_pruned_30': {'avg_loss': 9.487748859309349, 'avg_seq_perplexity': 14068.883403361344, 'num_ex': 15232}, 'eval_relative_l2_layers_pruned_41': {'num_ex': 15232, 'avg_loss': 10.487016437434349, 'avg_seq_perplexity': 36771.98319327731}, 'eval_relative_l1_layers_pruned_41': {'num_ex': 15232, 'avg_loss': 10.374193720456931, 'avg_seq_perplexity': 32965.350840336134}, 'mmlu_relative_l1_layers_pruned_21': {'total': 14080, 'correct': 3345, 'weighted_acc': 23.757102272727273}, 'layer_19_l1_influence': 58.80944061279297, 'layer_56_l2_influence': 2.754744529724121, 'layer_61_relative_l1_influence': 0.35352906584739685, 'layer_63_relative_l2_influence': 0.6284819841384888, 'eval_relative_l1_layers_pruned_30': {'num_ex': 15232, 'avg_loss': 9.465679777770482, 'avg_seq_perplexity': 13763.513655462184}, 'mmlu_cosine_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_layers_pruned_6': {'num_ex': 15232, 'avg_loss': 1.963782430696888, 'avg_seq_perplexity': 8.726080373555673}, 'mmlu_relative_l2_layers_pruned_50': {'total': 14080, 'correct': 3279, 'weighted_acc': 23.288352272727273}, 'layer_10_l2_influence': 0.3964846730232239, 'layer_31_l1_influence': 105.38761901855467, 'layer_46_l1_influence': 91.6750717163086, 'mmlu_cosine_layers_pruned_59': {'total': 14080, 'correct': 3469, 'weighted_acc': 24.63778409090909}, 'mmlu_relative_l1_layers_pruned_59': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_relative_l2_layers_pruned_31': {'num_ex': 15232, 'avg_loss': 9.600587989101893, 'avg_seq_perplexity': 15811.218487394955}, 'layer_33_l2_influence': 2.497668743133545, 'mmlu_cosine_layers_pruned_2': {'weighted_acc': 62.40767045454545, 'total': 14080, 'correct': 8787}, 'eval_cosine_layers_pruned_54': {'num_ex': 15232, 'avg_loss': 11.224084164915968, 'avg_seq_perplexity': 75844.67226890757}, 'layer_10_relative_l2_influence': 0.3724425733089447, 'layer_38_relative_l1_influence': 0.2620026171207428, 'eval_relative_l1_layers_pruned_31': {'num_ex': 15232, 'avg_loss': 9.982321346507351, 'avg_seq_perplexity': 23369.710084033613}, 'mmlu_relative_l2_layers_pruned_34': {'total': 14080, 'correct': 3225, 'weighted_acc': 22.904829545454547}, 'layer_33_l1_influence': 126.3698501586914, 'layer_17_cosine_influence': 0.12083137035369872, 'mmlu_cosine_layers_pruned_51': {'correct': 3260, 'weighted_acc': 23.15340909090909, 'total': 14080}, 'mmlu_cosine_layers_pruned_56': {'weighted_acc': 23.011363636363637, 'total': 14080, 'correct': 3240}, 'eval_relative_l1_layers_pruned_2': {'num_ex': 15232, 'avg_loss': 1.9208794601825103, 'avg_seq_perplexity': 8.593529965697217}, 'mmlu_relative_l1_layers_pruned_28': {'weighted_acc': 22.883522727272727, 'total': 14080, 'correct': 3222}, 'layer_49_l1_influence': 231.7649688720703, 'layer_14_cosine_influence': 0.06412476301193237, 'eval_cosine_layers_pruned_48': {'num_ex': 15232, 'avg_loss': 11.191929408482142, 'avg_seq_perplexity': 73593.13445378152}, 'layer_17_relative_l2_influence': 0.5055680274963379, 'mmlu_relative_l1_layers_pruned_12': {'total': 14080, 'correct': 6612, 'weighted_acc': 46.96022727272727}, 'layer_19_l2_influence': 1.1694716215133667, 'mmlu_cosine_layers_pruned_13': {'total': 14080, 'correct': 7415, 'weighted_acc': 52.66335227272727}, 'mmlu_relative_l1_layers_pruned_29': {'total': 14080, 'correct': 3238, 'weighted_acc': 22.99715909090909}, 'mmlu_relative_l1_layers_pruned_63': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_10': {'total': 14080, 'correct': 8788, 'weighted_acc': 62.41477272727273}, 'eval_relative_l2_layers_pruned_33': {'avg_seq_perplexity': 30357.018907563022, 'num_ex': 15232, 'avg_loss': 10.2440298384979}, 'layer_5_l2_influence': 0.30080005526542664, 'layer_48_l2_influence': 1.7087600231170654, 'layer_39_cosine_influence': 0.07933366298675537, 'mmlu_cosine_layers_pruned_33': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'eval_relative_l1_layers_pruned_37': {'avg_loss': 10.113655667345062, 'avg_seq_perplexity': 25260.36974789916, 'num_ex': 15232}, 'mmlu_relative_l1_layers_pruned_61': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_cosine_layers_pruned_18': {'total': 14080, 'correct': 5562, 'weighted_acc': 39.50284090909091}, 'mmlu_relative_l2_layers_pruned_1': {'total': 14080, 'correct': 8825, 'weighted_acc': 62.67755681818182}, 'eval_relative_l1_layers_pruned_33': {'avg_seq_perplexity': 30357.018907563022, 'num_ex': 15232, 'avg_loss': 10.2440298384979}, 'eval_relative_l2_layers_pruned_37': {'avg_loss': 10.113655667345062, 'avg_seq_perplexity': 25260.36974789916, 'num_ex': 15232}, 'mmlu_relative_l1_layers_pruned_36': {'total': 14080, 'correct': 3241, 'weighted_acc': 23.01846590909091}, 'layer_1_relative_l2_influence': 1.0355620384216309, 'layer_55_relative_l1_influence': 0.30376774072647095, 'layer_2_l1_influence': 6.1596221923828125, 'layer_4_l1_influence': 7.540837287902832, 'layer_12_l1_influence': 23.020483016967773, 'layer_37_cosine_influence': 0.08690404891967773, 'mmlu_cosine_layers_pruned_47': {'total': 14080, 'correct': 3247, 'weighted_acc': 23.061079545454547}, 'layer_29_relative_l2_influence': 0.43538060784339905, 'layer_45_relative_l1_influence': 0.345630943775177, 'mmlu_relative_l1_layers_pruned_48': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_5_l1_influence': 14.693047523498535, 'layer_40_l1_influence': 84.37584686279297, 'mmlu_cosine_layers_pruned_5': {'total': 14080, 'correct': 8779, 'weighted_acc': 62.35085227272727}, 'mmlu_cosine_layers_pruned_30': {'correct': 3221, 'weighted_acc': 22.876420454545453, 'total': 14080}, 'layer_25_relative_l2_influence': 0.41680291295051575, 'layer_4_l2_influence': 0.17341071367263794, 'eval_cosine_layers_pruned_35': {'num_ex': 15232, 'avg_loss': 10.158514968487395, 'avg_seq_perplexity': 26753.07773109244}, 'layer_20_relative_l2_influence': 0.3746122419834137, 'mmlu_relative_l2_layers_pruned_57': {'total': 14080, 'correct': 3220, 'weighted_acc': 22.869318181818183}, 'layer_11_l2_influence': 0.6898346543312073, 'layer_21_l2_influence': 1.2271761894226074, 'mmlu_cosine_layers_pruned_16': {'total': 14080, 'correct': 5276, 'weighted_acc': 37.47159090909091}, 'mmlu_relative_l1_layers_pruned_15': {'total': 14080, 'correct': 5739, 'weighted_acc': 40.75994318181818}, 'layer_1_l2_influence': 0.1736997365951538, 'layer_56_l1_influence': 132.7456817626953, 'layer_32_cosine_influence': 0.03744024038314819, 'eval_relative_l1_layers_pruned_47': {'avg_loss': 9.757216509650736, 'avg_seq_perplexity': 17384.904411764706, 'num_ex': 15232}, 'eval_relative_l1_layers_pruned_54': {'num_ex': 15232, 'avg_loss': 9.791025883009452, 'avg_seq_perplexity': 17988.310924369747}, 'eval_relative_l2_layers_pruned_54': {'num_ex': 15232, 'avg_loss': 11.628591329109767, 'avg_seq_perplexity': 115167.11764705884}, 'eval_cosine_layers_pruned_23': {'num_ex': 15232, 'avg_loss': 5.4768553661699055, 'avg_seq_perplexity': 252.56793264180672}, 'eval_cosine_layers_pruned_28': {'num_ex': 15232, 'avg_loss': 8.762116760766807, 'avg_seq_perplexity': 6867.023109243697}, 'eval_cosine_layers_pruned_53': {'num_ex': 15232, 'avg_loss': 11.906975241268382, 'avg_seq_perplexity': 151045.8151260504}, 'mmlu_cosine_layers_pruned_45': {'correct': 3757, 'weighted_acc': 26.683238636363637, 'total': 14080}, 'eval_relative_l2_layers_pruned_47': {'avg_loss': 11.318966649159664, 'avg_seq_perplexity': 83794.74789915966, 'num_ex': 15232}, 'layer_62_relative_l1_influence': 0.1820554286241531, 'eval_relative_l1_layers_pruned_53': {'num_ex': 15232, 'avg_loss': 10.0433462447479, 'avg_seq_perplexity': 23146.516806722688}, 'eval_cosine_layers_pruned_15': {'avg_loss': 3.0036095370765494, 'avg_seq_perplexity': 21.129874606092436, 'num_ex': 15232}, 'layer_13_relative_l2_influence': 0.5495381951332092, 'eval_relative_l2_layers_pruned_53': {'num_ex': 15232, 'avg_loss': 11.460633862920169, 'avg_seq_perplexity': 96728.61344537816}, 'mmlu_relative_l2_layers_pruned_19': {'total': 14080, 'correct': 5716, 'weighted_acc': 40.59659090909091}, 'mmlu_relative_l2_layers_pruned_58': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_layers_pruned_49': {'total': 14080, 'correct': 3741, 'weighted_acc': 26.569602272727273}, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 8791, 'weighted_acc': 62.43607954545455}, 'mmlu_relative_l2_layers_pruned_27': {'total': 14080, 'correct': 3242, 'weighted_acc': 23.025568181818183}, 'layer_46_cosine_influence': 0.008055806159973145, 'eval_relative_l2_layers_pruned_0': {'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975, 'num_ex': 15232}, 'layer_43_l1_influence': 213.51858520507812, 'eval_relative_l1_layers_pruned_18': {'num_ex': 15232, 'avg_loss': 3.479217785747111, 'avg_seq_perplexity': 34.19490628282563}, 'mmlu_relative_l2_layers_pruned_24': {'total': 14080, 'correct': 3241, 'weighted_acc': 23.01846590909091}, 'mmlu_relative_l2_layers_pruned_25': {'total': 14080, 'correct': 3284, 'weighted_acc': 23.323863636363637}, 'mmlu_relative_l1_layers_pruned_20': {'weighted_acc': 26.136363636363637, 'total': 14080, 'correct': 3680}, 'layer_20_l2_influence': 0.9499136209487916, 'layer_63_l2_influence': 22.27606201171875, 'layer_37_relative_l1_influence': 0.5191972255706787, 'layer_47_relative_l2_influence': 0.2916932702064514, 'eval_relative_l2_layers_pruned_18': {'num_ex': 15232, 'avg_loss': 3.0090767996651784, 'avg_seq_perplexity': 33.6902286305147}, 'eval_relative_l2_layers_pruned_23': {'num_ex': 15232, 'avg_loss': 4.580576664259453, 'avg_seq_perplexity': 103.00663077731092}, 'layer_4_cosine_influence': 0.0836145281791687, 'layer_57_cosine_influence': 0.045375823974609375, 'layer_28_relative_l2_influence': 0.31128668785095215, 'layer_59_relative_l1_influence': 0.34519651532173157, 'mmlu_relative_l1_layers_pruned_9': {'correct': 8777, 'weighted_acc': 62.33664772727273, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_7': {'total': 14080, 'correct': 8812, 'weighted_acc': 62.58522727272727}, 'eval_relative_l1_layers_pruned_23': {'num_ex': 15232, 'avg_loss': 5.944467752921481, 'avg_seq_perplexity': 398.3502166491597}, 'mmlu_relative_l2_layers_pruned_45': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_16_l2_influence': 0.6878260374069214, 'layer_39_l1_influence': 202.7581024169922, 'eval_cosine_layers_pruned_8': {'num_ex': 15232, 'avg_loss': 2.011020820681789, 'avg_seq_perplexity': 8.929175625328256}, 'mmlu_cosine_layers_pruned_52': {'total': 14080, 'correct': 3333, 'weighted_acc': 23.671875}, 'layer_14_relative_l1_influence': 0.4163406491279602, 'mmlu_relative_l2_layers_pruned_42': {'correct': 3231, 'weighted_acc': 22.947443181818183, 'total': 14080}, 'eval_cosine_layers_pruned_10': {'num_ex': 15232, 'avg_loss': 2.090829929383863, 'avg_seq_perplexity': 9.502936868106618}, 'layer_15_relative_l2_influence': 0.5353884100914001, 'eval_relative_l1_layers_pruned_8': {'num_ex': 15232, 'avg_loss': 2.017936129529937, 'avg_seq_perplexity': 9.047905929950105}, 'eval_relative_l2_layers_pruned_5': {'num_ex': 15232, 'avg_loss': 1.9468446619370403, 'avg_seq_perplexity': 8.602954511882878}, 'mmlu_relative_l2_layers_pruned_40': {'correct': 3236, 'weighted_acc': 22.982954545454547, 'total': 14080}, 'layer_16_l1_influence': 33.47279739379883, 'layer_11_relative_l2_influence': 0.5745759606361389, 'layer_24_relative_l2_influence': 0.3415765166282654, 'layer_48_relative_l1_influence': 0.12012804299592972, 'mmlu_relative_l1_layers_pruned_4': {'total': 14080, 'correct': 8775, 'weighted_acc': 62.32244318181818}, 'layer_60_l2_influence': 4.699803352355957, 'mmlu_cosine_layers_pruned_0': {'weighted_acc': 62.45028409090909, 'total': 14080, 'correct': 8793}, 'eval_cosine_layers_pruned_58': {'num_ex': 15232, 'avg_loss': 11.564114610688025, 'avg_seq_perplexity': 107222.26050420168}, 'layer_23_cosine_influence': 0.08843076229095459, 'eval_cosine_layers_pruned_34': {'num_ex': 15232, 'avg_loss': 10.05033092338498, 'avg_seq_perplexity': 24090.655462184874}, 'mmlu_relative_l1_layers_pruned_32': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'mmlu_relative_l2_layers_pruned_13': {'total': 14080, 'correct': 7415, 'weighted_acc': 52.66335227272727}, 'mmlu_relative_l2_layers_pruned_51': {'total': 14080, 'correct': 3260, 'weighted_acc': 23.15340909090909}, 'mmlu_cosine_layers_pruned_25': {'total': 14080, 'correct': 3284, 'weighted_acc': 23.323863636363637}, 'eval_relative_l2_layers_pruned_56': {'num_ex': 15232, 'avg_loss': 11.757524249934349, 'avg_seq_perplexity': 129757.3949579832}, 'mmlu_relative_l1_layers_pruned_46': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_50_l1_influence': 80.14954376220703, 'layer_63_cosine_influence': 0.18474119901657104, 'eval_cosine_layers_pruned_9': {'num_ex': 15232, 'avg_loss': 2.0472617269564077, 'avg_seq_perplexity': 9.188642742253151}, 'eval_cosine_layers_pruned_26': {'num_ex': 15232, 'avg_loss': 8.361159893644958, 'avg_seq_perplexity': 4683.408088235294}, 'eval_relative_l1_layers_pruned_56': {'num_ex': 15232, 'avg_loss': 10.058987657563025, 'avg_seq_perplexity': 23513.89075630252}, 'mmlu_cosine_layers_pruned_50': {'total': 14080, 'correct': 3419, 'weighted_acc': 24.282670454545453}, 'eval_relative_l1_layers_pruned_64': {'avg_seq_perplexity': 34513.77521008404, 'num_ex': 15232, 'avg_loss': 10.447684151785714}, 'eval_relative_l2_layers_pruned_22': {'num_ex': 15232, 'avg_loss': 4.463414809283088, 'avg_seq_perplexity': 91.1297268907563}, 'mmlu_relative_l2_layers_pruned_60': {'total': 14080, 'correct': 3480, 'weighted_acc': 24.71590909090909}, 'eval_relative_l2_layers_pruned_64': {'num_ex': 15232, 'avg_loss': 10.447684151785714, 'avg_seq_perplexity': 34513.77521008404}, 'layer_51_l1_influence': 243.41490173339844, 'eval_cosine_layers_pruned_17': {'num_ex': 15232, 'avg_loss': 3.2859650940454306, 'avg_seq_perplexity': 28.11344948135504}, 'eval_cosine_layers_pruned_21': {'avg_loss': 4.151539265608587, 'avg_seq_perplexity': 66.9012564009979, 'num_ex': 15232}, 'mmlu_cosine_layers_pruned_63': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'eval_relative_l1_layers_pruned_22': {'num_ex': 15232, 'avg_loss': 4.276722114627101, 'avg_seq_perplexity': 76.32174041491596}, 'layer_24_l2_influence': 1.089629888534546, 'layer_27_l1_influence': 78.2805404663086, 'layer_39_l2_influence': 4.0295586585998535, 'eval_relative_l2_layers_pruned_3': {'num_ex': 15232, 'avg_loss': 1.9280510910418855, 'avg_seq_perplexity': 8.653261841846113}, 'eval_cosine_layers_pruned_22': {'num_ex': 15232, 'avg_loss': 4.463414809283088, 'avg_seq_perplexity': 91.1297268907563}, 'mmlu_relative_l2_layers_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'mmlu_relative_l1_layers_pruned_50': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, '_wandb': {'runtime': 5963}, 'layer_14_l2_influence': 0.6303509473800659, 'layer_37_l2_influence': 3.4254558086395264, 'layer_28_cosine_influence': 0.04482990503311157, 'layer_60_cosine_influence': 0.013281583786010742, 'mmlu_relative_l2_layers_pruned_59': {'total': 14080, 'correct': 3236, 'weighted_acc': 22.982954545454547}, 'eval_relative_l1_layers_pruned_38': {'avg_loss': 10.188720703125, 'avg_seq_perplexity': 27153.123949579833, 'num_ex': 15232}, 'layer_15_cosine_influence': 0.12824136018753052, 'eval_cosine_layers_pruned_59': {'num_ex': 15232, 'avg_loss': 11.980286157431722, 'avg_seq_perplexity': 164784}, 'layer_18_relative_l2_influence': 0.34673458337783813, 'layer_32_relative_l1_influence': 0.31685182452201843, 'layer_39_relative_l2_influence': 0.44625788927078247, 'eval_cosine_layers_pruned_32': {'avg_loss': 9.775117761948527, 'avg_seq_perplexity': 18824.997899159665, 'num_ex': 15232}, 'layer_26_relative_l1_influence': 0.36164242029190063, 'layer_60_relative_l2_influence': 0.16872631013393402, 'eval_relative_l2_layers_pruned_38': {'num_ex': 15232, 'avg_loss': 10.207152294511555, 'avg_seq_perplexity': 27699.71848739496}, 'mmlu_relative_l2_layers_pruned_21': {'weighted_acc': 23.757102272727273, 'total': 14080, 'correct': 3345}, 'mmlu_relative_l1_layers_pruned_2': {'total': 14080, 'correct': 8787, 'weighted_acc': 62.40767045454545}, 'mmlu_relative_l2_layers_pruned_12': {'correct': 8373, 'weighted_acc': 59.46732954545455, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_28': {'total': 14080, 'correct': 3222, 'weighted_acc': 22.883522727272727}, 'layer_37_l1_influence': 172.80203247070312, 'layer_47_l1_influence': 222.20736694335935, 'layer_47_cosine_influence': 0.03914356231689453, 'eval_cosine_layers_pruned_51': {'num_ex': 15232, 'avg_loss': 11.891550272452733, 'avg_seq_perplexity': 147354.57142857142}, 'eval_cosine_layers_pruned_56': {'num_ex': 15232, 'avg_loss': 11.771433084952733, 'avg_seq_perplexity': 132527.95798319328}, 'mmlu_relative_l2_layers_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_63': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'mmlu_cosine_layers_pruned_54': {'total': 14080, 'correct': 3261, 'weighted_acc': 23.160511363636363}, 'layer_21_relative_l1_influence': 0.4944199025630951, 'layer_35_relative_l2_influence': 0.43615275621414185, 'eval_relative_l2_layers_pruned_7': {'num_ex': 15232, 'avg_loss': 1.985310017561712, 'avg_seq_perplexity': 8.779870297728467}, 'mmlu_relative_l1_layers_pruned_10': {'weighted_acc': 53.08238636363637, 'total': 14080, 'correct': 7474}, 'eval_cosine_layers_pruned_13': {'num_ex': 15232, 'avg_loss': 2.4848412265296744, 'avg_seq_perplexity': 14.234469373686975}, 'eval_relative_l2_layers_pruned_62': {'avg_loss': 10.23008715204832, 'avg_seq_perplexity': 27816.186974789915, 'num_ex': 15232}, 'eval_relative_l1_layers_pruned_62': {'num_ex': 15232, 'avg_loss': 10.510209796809349, 'avg_seq_perplexity': 36907.50420168067}, 'mmlu_relative_l1_layers_pruned_34': {'total': 14080, 'correct': 3225, 'weighted_acc': 22.904829545454547}, 'layer_25_l2_influence': 1.4418742656707764, 'layer_38_l2_influence': 1.9945166110992432, 'mmlu_cosine_layers_pruned_48': {'total': 14080, 'correct': 3316, 'weighted_acc': 23.551136363636363}, 'layer_34_relative_l2_influence': 0.26474615931510925, 'layer_54_relative_l1_influence': 0.12915551662445068, 'eval_relative_l2_layers_pruned_16': {'num_ex': 15232, 'avg_loss': 2.717223351743041, 'avg_seq_perplexity': 18.198238084296214}, 'layer_7_l2_influence': 0.3808755278587342, 'eval_cosine_layers_pruned_18': {'num_ex': 15232, 'avg_loss': 3.479217785747111, 'avg_seq_perplexity': 34.19490628282563}, 'layer_41_relative_l1_influence': 0.43836015462875366, 'eval_relative_l1_layers_pruned_55': {'avg_loss': 9.983789267660187, 'avg_seq_perplexity': 21773.30462184874, 'num_ex': 15232}, 'eval_relative_l2_layers_pruned_11': {'avg_seq_perplexity': 10.462984998686975, 'num_ex': 15232, 'avg_loss': 2.1769570743336395}, 'eval_relative_l1_layers_pruned_11': {'num_ex': 15232, 'avg_loss': 2.2773086163176206, 'avg_seq_perplexity': 10.137633764443278}, 'eval_relative_l1_layers_pruned_16': {'num_ex': 15232, 'avg_loss': 3.112752706062894, 'avg_seq_perplexity': 23.535656840861343}, 'eval_relative_l2_layers_pruned_55': {'num_ex': 15232, 'avg_loss': 11.911317456670169, 'avg_seq_perplexity': 153203.0588235294}, 'layer_53_l1_influence': 260.59210205078125, 'mmlu_cosine_layers_pruned_6': {'total': 14080, 'correct': 8803, 'weighted_acc': 62.52130681818182}, 'eval_cosine_layers_pruned_33': {'avg_seq_perplexity': 30357.018907563022, 'num_ex': 15232, 'avg_loss': 10.2440298384979}, 'layer_31_relative_l1_influence': 0.4832746982574463, 'layer_40_relative_l2_influence': 0.1677148938179016, 'mmlu_relative_l2_layers_pruned_48': {'weighted_acc': 23.373579545454547, 'total': 14080, 'correct': 3291}, 'eval_relative_l1_layers_pruned_14': {'num_ex': 15232, 'avg_loss': 2.892156777261686, 'avg_seq_perplexity': 18.85970120470063}, 'layer_26_l2_influence': 1.1506389379501345, 'eval_cosine_layers_pruned_30': {'num_ex': 15232, 'avg_loss': 9.487748859309349, 'avg_seq_perplexity': 14068.883403361344}, 'layer_27_relative_l2_influence': 0.4046044647693634, 'layer_36_relative_l1_influence': 0.28360384702682495, 'mmlu_relative_l2_layers_pruned_5': {'total': 14080, 'correct': 8779, 'weighted_acc': 62.35085227272727}, 'mmlu_relative_l2_layers_pruned_61': {'total': 14080, 'correct': 3477, 'weighted_acc': 24.694602272727273}, 'layer_2_l2_influence': 0.13986870646476746, 'eval_cosine_layers_pruned_47': {'num_ex': 15232, 'avg_loss': 11.77890399323792, 'avg_seq_perplexity': 133780.88235294115}, 'layer_43_relative_l2_influence': 0.3460451662540436, 'eval_relative_l2_layers_pruned_14': {'num_ex': 15232, 'avg_loss': 2.5796421595982144, 'avg_seq_perplexity': 15.586702747505251}, 'mmlu_relative_l2_layers_pruned_36': {'total': 14080, 'correct': 3324, 'weighted_acc': 23.607954545454547}, 'eval_cosine_layers_pruned_7': {'num_ex': 15232, 'avg_loss': 1.985310017561712, 'avg_seq_perplexity': 8.779870297728467}, 'eval_cosine_layers_pruned_16': {'num_ex': 15232, 'avg_loss': 3.112752706062894, 'avg_seq_perplexity': 23.535656840861343}, 'layer_55_cosine_influence': 0.03454434871673584, 'mmlu_cosine_layers_pruned_35': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'layer_52_relative_l2_influence': 0.0954018011689186, 'layer_56_relative_l2_influence': 0.1249575987458229, 'mmlu_relative_l1_layers_pruned_57': {'total': 14080, 'correct': 3475, 'weighted_acc': 24.680397727272727}, 'layer_1_l1_influence': 7.448639869689941, 'eval_cosine_layers_pruned_45': {'num_ex': 15232, 'avg_loss': 11.4359243697479, 'avg_seq_perplexity': 94951.38655462184}, 'mmlu_cosine_layers_pruned_23': {'correct': 3255, 'weighted_acc': 23.117897727272727, 'total': 14080}, 'mmlu_cosine_layers_pruned_28': {'total': 14080, 'correct': 3222, 'weighted_acc': 22.883522727272727}, 'mmlu_cosine_layers_pruned_53': {'total': 14080, 'correct': 3219, 'weighted_acc': 22.86221590909091}, 'layer_30_cosine_influence': 0.04656398296356201, 'mmlu_relative_l2_layers_pruned_15': {'total': 14080, 'correct': 6351, 'weighted_acc': 45.10653409090909}, 'layer_12_l2_influence': 0.4697308838367462, 'layer_29_l1_influence': 92.0713348388672, 'layer_16_cosine_influence': 0.05513936281204224, 'layer_18_cosine_influence': 0.0540621280670166, 'layer_26_cosine_influence': 0.047027587890625, 'eval_relative_l1_layers_pruned_52': {'avg_loss': 9.737169281775213, 'avg_seq_perplexity': 17006.600840336134, 'num_ex': 15232}, 'mmlu_relative_l1_layers_pruned_27': {'total': 14080, 'correct': 3601, 'weighted_acc': 25.57528409090909}, 'layer_10_cosine_influence': 0.05831336975097656, 'mmlu_cosine_layers_pruned_15': {'total': 14080, 'correct': 5739, 'weighted_acc': 40.75994318181818}, 'layer_16_relative_l2_influence': 0.3501903712749481, 'mmlu_relative_l2_layers_pruned_6': {'total': 14080, 'correct': 8803, 'weighted_acc': 62.52130681818182}, 'eval_relative_l1_layers_pruned_26': {'num_ex': 15232, 'avg_loss': 8.100926503413865, 'avg_seq_perplexity': 3592.499737394958}, 'layer_12_relative_l2_influence': 0.3454267084598541, 'layer_50_relative_l2_influence': 0.09186404198408128, 'eval_relative_l2_layers_pruned_26': {'num_ex': 15232, 'avg_loss': 8.361159893644958, 'avg_seq_perplexity': 4683.408088235294}, 'eval_relative_l2_layers_pruned_52': {'num_ex': 15232, 'avg_loss': 12.083955652573527, 'avg_seq_perplexity': 181257.5462184874}, 'layer_36_cosine_influence': 0.0307542085647583, 'layer_49_relative_l1_influence': 0.310979425907135, 'mmlu_relative_l1_layers_pruned_58': {'total': 14080, 'correct': 3498, 'weighted_acc': 24.84375}, 'layer_55_l2_influence': 5.645135879516602, 'eval_cosine_layers_pruned_49': {'num_ex': 15232, 'avg_loss': 11.675002667082458, 'avg_seq_perplexity': 119376.80672268909}, 'layer_1_relative_l1_influence': 0.9895864725112916, 'layer_58_relative_l2_influence': 0.19196027517318728, 'mmlu_relative_l1_layers_pruned_19': {'total': 14080, 'correct': 5716, 'weighted_acc': 40.59659090909091}, 'layer_45_l2_influence': 4.230673313140869, 'layer_48_l1_influence': 85.95135498046875, 'layer_51_cosine_influence': 0.03485739231109619, 'layer_7_l1_influence': 18.88804817199707, 'layer_22_relative_l2_influence': 0.35252252221107483, 'mmlu_relative_l1_layers_pruned_45': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_layers_pruned_49': {'num_ex': 15232, 'avg_loss': 11.557814141281511, 'avg_seq_perplexity': 105790.86554621848}, 'mmlu_relative_l1_layers_pruned_24': {'total': 14080, 'correct': 3251, 'weighted_acc': 23.089488636363637}, 'mmlu_relative_l1_layers_pruned_25': {'total': 14080, 'correct': 3284, 'weighted_acc': 23.323863636363637}, 'layer_11_l1_influence': 34.91197204589844, 'layer_50_l2_influence': 1.5914089679718018, 'layer_24_cosine_influence': 0.05276745557785034, 'eval_cosine_layers_pruned_52': {'num_ex': 15232, 'avg_loss': 12.083955652573527, 'avg_seq_perplexity': 181257.5462184874}, 'layer_57_relative_l2_influence': 0.31264129281044006, 'eval_relative_l1_layers_pruned_9': {'num_ex': 15232, 'avg_loss': 2.0472617269564077, 'avg_seq_perplexity': 9.188642742253151}, 'eval_relative_l1_layers_pruned_49': {'num_ex': 15232, 'avg_loss': 10.082188197544642, 'avg_seq_perplexity': 24108.78151260504}, 'mmlu_relative_l2_layers_pruned_20': {'correct': 3680, 'weighted_acc': 26.136363636363637, 'total': 14080}, 'layer_34_cosine_influence': 0.032767415046691895, 'mmlu_cosine_layers_pruned_1': {'total': 14080, 'correct': 8792, 'weighted_acc': 62.44318181818182}, 'mmlu_cosine_layers_pruned_4': {'total': 14080, 'correct': 8775, 'weighted_acc': 62.32244318181818}, 'layer_9_relative_l2_influence': 0.580390989780426, 'layer_44_relative_l2_influence': 0.11319539695978165, 'layer_28_l2_influence': 1.2260104417800903, 'layer_44_l2_influence': 1.521351933479309, 'layer_33_relative_l1_influence': 0.5038213729858398, 'eval_relative_l1_layers_pruned_4': {'num_ex': 15232, 'avg_loss': 1.9360756753873425, 'avg_seq_perplexity': 8.584177738478203}, 'mmlu_relative_l1_layers_pruned_13': {'total': 14080, 'correct': 6838, 'weighted_acc': 48.56534090909091}, 'mmlu_relative_l1_layers_pruned_51': {'total': 14080, 'correct': 3377, 'weighted_acc': 23.984375}, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_cosine_layers_pruned_3': {'num_ex': 15232, 'avg_loss': 1.9280510910418855, 'avg_seq_perplexity': 8.653261841846113}, 'mmlu_cosine_layers_pruned_10': {'total': 14080, 'correct': 8788, 'weighted_acc': 62.41477272727273}, 'layer_4_relative_l1_influence': 0.4649311602115631, 'layer_53_relative_l2_influence': 0.2695726156234741, 'mmlu_relative_l1_layers_pruned_8': {'total': 14080, 'correct': 8781, 'weighted_acc': 62.36505681818182}, 'mmlu_relative_l1_layers_pruned_42': {'total': 14080, 'correct': 3325, 'weighted_acc': 23.615056818181817}, 'layer_58_cosine_influence': 0.01659327745437622, 'mmlu_cosine_layers_pruned_34': {'correct': 3225, 'weighted_acc': 22.904829545454547, 'total': 14080}, 'layer_51_relative_l2_influence': 0.2735665738582611, 'eval_relative_l1_layers_pruned_43': {'num_ex': 15232, 'avg_loss': 10.619923311121324, 'avg_seq_perplexity': 42086.142857142855}, 'mmlu_relative_l1_layers_pruned_40': {'total': 14080, 'correct': 3236, 'weighted_acc': 22.982954545454547}, 'mmlu_cosine_layers_pruned_58': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_relative_l2_layers_pruned_1': {'num_ex': 15232, 'avg_loss': 1.9154429716222428, 'avg_seq_perplexity': 8.562105579536501}, 'eval_relative_l2_layers_pruned_43': {'num_ex': 15232, 'avg_loss': 10.484163685005251, 'avg_seq_perplexity': 36459.878151260506}, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_61_cosine_influence': 0.05094641447067261, 'eval_relative_l1_layers_pruned_3': {'num_ex': 15232, 'avg_loss': 1.9280510910418855, 'avg_seq_perplexity': 8.653261841846113}, 'mmlu_relative_l2_layers_pruned_49': {'total': 14080, 'correct': 3539, 'weighted_acc': 25.134943181818183}, 'layer_51_l2_influence': 4.855771541595459, 'layer_60_l1_influence': 181.1128387451172, 'layer_38_cosine_influence': 0.024851977825164795, 'mmlu_relative_l1_layers_pruned_6': {'total': 14080, 'correct': 8789, 'weighted_acc': 62.421875}, 'eval_relative_l1_layers_pruned_20': {'num_ex': 15232, 'avg_loss': 3.9110810095522583, 'avg_seq_perplexity': 52.88837644432773}, 'eval_relative_l2_layers_pruned_20': {'num_ex': 15232, 'avg_loss': 3.9110810095522583, 'avg_seq_perplexity': 52.88837644432773}, 'mmlu_relative_l1_layers_pruned_18': {'total': 14080, 'correct': 5562, 'weighted_acc': 39.50284090909091}, 'layer_18_relative_l1_influence': 0.3657892048358917, 'layer_32_relative_l2_influence': 0.29007017612457275, 'layer_39_relative_l1_influence': 0.5004614591598511, 'layer_0_l1_influence': 4.355503559112549, 'layer_8_l2_influence': 0.30925673246383667, 'layer_28_l1_influence': 60.76607894897461, 'layer_35_l2_influence': 2.8047850131988525, 'mmlu_cosine_layers_pruned_9': {'total': 14080, 'correct': 8777, 'weighted_acc': 62.33664772727273}, 'eval_relative_l1_layers_pruned_32': {'avg_seq_perplexity': 28082.222689075632, 'num_ex': 15232, 'avg_loss': 10.170775341386555}, 'layer_61_l2_influence': 9.978768348693848, 'layer_50_cosine_influence': 0.0046710968017578125, 'layer_26_relative_l2_influence': 0.32648590207099915, 'layer_60_relative_l1_influence': 0.14765168726444244, 'eval_relative_l2_layers_pruned_32': {'avg_loss': 9.775117761948527, 'avg_seq_perplexity': 18824.997899159665, 'num_ex': 15232}, 'layer_3_l2_influence': 0.7451227903366089, 'layer_44_cosine_influence': 0.006992220878601074, 'eval_cosine_layers_pruned_20': {'num_ex': 15232, 'avg_loss': 3.9110810095522583, 'avg_seq_perplexity': 52.88837644432773}, 'eval_cosine_layers_pruned_37': {'num_ex': 15232, 'avg_loss': 10.09622936088498, 'avg_seq_perplexity': 24771.92226890756}, 'layer_48_cosine_influence': 0.005629241466522217, 'mmlu_relative_l2_layers_pruned_43': {'total': 14080, 'correct': 3565, 'weighted_acc': 25.319602272727273}, '_step': 394, 'layer_59_cosine_influence': 0.04372125864028931, 'eval_cosine_layers_pruned_6': {'avg_seq_perplexity': 8.726080373555673, 'num_ex': 15232, 'avg_loss': 1.963782430696888}, 'mmlu_cosine_layers_pruned_55': {'total': 14080, 'correct': 3221, 'weighted_acc': 22.876420454545453}, 'mmlu_cosine_layers_pruned_19': {'total': 14080, 'correct': 5716, 'weighted_acc': 40.59659090909091}, 'layer_34_relative_l1_influence': 0.29553747177124023, 'layer_54_relative_l2_influence': 0.1170382797718048, 'mmlu_relative_l1_layers_pruned_47': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_relative_l1_layers_pruned_54': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_23_l2_influence': 1.3222229480743408, 'layer_57_l1_influence': 347.9016418457031, 'layer_59_l1_influence': 395.9866943359375, 'eval_relative_l1_layers_pruned_15': {'avg_seq_perplexity': 21.129874606092436, 'num_ex': 15232, 'avg_loss': 3.0036095370765494}, 'mmlu_relative_l2_layers_pruned_8': {'total': 14080, 'correct': 8736, 'weighted_acc': 62.04545454545455}, 'eval_relative_l2_layers_pruned_15': {'num_ex': 15232, 'avg_loss': 2.6377245478269433, 'avg_seq_perplexity': 16.645690405068276}, 'layer_17_l1_influence': 53.34184646606445, 'layer_19_cosine_influence': 0.1098482608795166, 'mmlu_cosine_layers_pruned_29': {'correct': 3212, 'weighted_acc': 22.8125, 'total': 14080}, 'layer_21_relative_l2_influence': 0.4441305994987488, 'layer_35_relative_l1_influence': 0.4915322959423065, 'layer_0_relative_l1_influence': 0.7593657970428467, 'layer_27_relative_l1_influence': 0.4552932977676392, 'layer_36_relative_l2_influence': 0.2578340470790863, 'eval_relative_l1_layers_pruned_7': {'avg_seq_perplexity': 8.779870297728467, 'num_ex': 15232, 'avg_loss': 1.985310017561712}, 'mmlu_relative_l2_layers_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_52': {'correct': 3333, 'weighted_acc': 23.671875, 'total': 14080}, 'layer_54_l1_influence': 117.87527465820312, 'layer_57_l2_influence': 7.100384712219238, 'layer_62_l1_influence': 256.5379943847656, 'eval_cosine_layers_pruned_60': {'num_ex': 15232, 'avg_loss': 11.794573102678571, 'avg_seq_perplexity': 139596.52100840336}, 'layer_43_relative_l1_influence': 0.38437503576278687, 'layer_41_relative_l2_influence': 0.3916425704956054, 'layer_14_l1_influence': 30.6063175201416, 'layer_44_l1_influence': 75.2409896850586, 'layer_45_l1_influence': 213.41290283203125, 'layer_0_cosine_influence': 0.26520925760269165, 'mmlu_cosine_layers_pruned_14': {'total': 14080, 'correct': 6623, 'weighted_acc': 47.03835227272727}, 'layer_13_l1_influence': 41.40541458129883, 'layer_2_relative_l1_influence': 0.5889666080474854, 'layer_31_relative_l2_influence': 0.42839163541793823, 'layer_40_relative_l1_influence': 0.1834173798561096, 'mmlu_relative_l1_layers_pruned_53': {'total': 14080, 'correct': 3617, 'weighted_acc': 25.688920454545453}, 'eval_relative_l1_layers_pruned_63': {'num_ex': 15232, 'avg_loss': 10.319875508797267, 'avg_seq_perplexity': 30495.420168067227}, 'eval_relative_l2_layers_pruned_12': {'avg_seq_perplexity': 11.460351767660187, 'num_ex': 15232, 'avg_loss': 2.2678063657103467}, 'eval_relative_l2_layers_pruned_28': {'avg_loss': 8.762116760766807, 'avg_seq_perplexity': 6867.023109243697, 'num_ex': 15232}, 'layer_55_l1_influence': 283.5865478515625, 'layer_63_l1_influence': 692.525634765625, 'layer_3_relative_l2_influence': 0.9558939337730408, 'layer_56_relative_l1_influence': 0.13688498735427856, 'eval_relative_l1_layers_pruned_29': {'num_ex': 15232, 'avg_loss': 8.898210797991071, 'avg_seq_perplexity': 7858.54306722689}, 'eval_relative_l1_layers_pruned_28': {'avg_loss': 8.762116760766807, 'avg_seq_perplexity': 6867.023109243697, 'num_ex': 15232}, 'eval_relative_l2_layers_pruned_29': {'num_ex': 15232, 'avg_loss': 9.285823020614496, 'avg_seq_perplexity': 11506.54411764706}, 'eval_relative_l2_layers_pruned_63': {'num_ex': 15232, 'avg_loss': 10.319875508797267, 'avg_seq_perplexity': 30495.420168067227}, 'layer_22_l2_influence': 1.0001287460327148, 'eval_cosine_layers_pruned_43': {'num_ex': 15232, 'avg_loss': 10.638367212119222, 'avg_seq_perplexity': 43165.773109243695}, 'eval_cosine_layers_pruned_46': {'num_ex': 15232, 'avg_loss': 11.390714244682249, 'avg_seq_perplexity': 90990.71428571428}, 'mmlu_cosine_layers_pruned_42': {'total': 14080, 'correct': 3320, 'weighted_acc': 23.579545454545453}, 'eval_relative_l1_layers_pruned_12': {'num_ex': 15232, 'avg_loss': 2.4664021980862656, 'avg_seq_perplexity': 12.245282341452208}, 'layer_35_l1_influence': 141.4864501953125, 'layer_52_l2_influence': 1.7978925704956057, 'eval_cosine_layers_pruned_39': {'num_ex': 15232, 'avg_loss': 10.270768365940128, 'avg_seq_perplexity': 29463.550420168067}, 'mmlu_relative_l1_layers_pruned_31': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'mmlu_relative_l2_layers_pruned_62': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'layer_45_cosine_influence': 0.043411314487457275, 'layer_52_relative_l1_influence': 0.10864386707544328, 'mmlu_relative_l1_layers_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'eval_relative_l1_layers_pruned_48': {'num_ex': 15232, 'avg_loss': 10.06007398076418, 'avg_seq_perplexity': 23543.436974789915}, 'mmlu_relative_l2_layers_pruned_11': {'total': 14080, 'correct': 8728, 'weighted_acc': 61.98863636363637}, 'mmlu_relative_l2_layers_pruned_16': {'total': 14080, 'correct': 6601, 'weighted_acc': 46.88210227272727}, 'layer_49_l2_influence': 4.599277496337891, 'layer_21_cosine_influence': 0.0952589511871338, 'layer_25_cosine_influence': 0.08524292707443237, 'layer_54_cosine_influence': 0.007582485675811768, 'layer_49_relative_l2_influence': 0.2793344259262085, 'mmlu_cosine_layers_pruned_7': {'total': 14080, 'correct': 8812, 'weighted_acc': 62.58522727272727}, 'eval_cosine_layers_pruned_41': {'num_ex': 15232, 'avg_loss': 10.494681222098214, 'avg_seq_perplexity': 36925.98319327731}, 'layer_58_relative_l1_influence': 0.19239576160907745, 'eval_relative_l2_layers_pruned_48': {'num_ex': 15232, 'avg_loss': 11.369154986213236, 'avg_seq_perplexity': 88226.65546218488}, 'mmlu_relative_l2_layers_pruned_55': {'total': 14080, 'correct': 3258, 'weighted_acc': 23.139204545454547}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence', 'pruning_scheme': 'both', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both
2,"{'eval_cosine_layers_pruned_29': {'num_ex': 15232, 'avg_loss': 5.8021183815323, 'avg_seq_perplexity': 372.617318802521}, 'eval_relative_l1_layers_pruned_6': {'num_ex': 15232, 'avg_loss': 1.9629593536633403, 'avg_seq_perplexity': 8.659680278361344}, 'mmlu_relative_l2_layers_pruned_9': {'total': 14080, 'correct': 8741, 'weighted_acc': 62.08096590909091}, 'layer_0_l2_influence': 0.10824017226696014, 'layer_46_relative_l2_influence': 0.12365255504846571, 'layer_35_relative_l1_influence': 0.4915322959423065, 'mmlu_relative_l2_layers_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_20_cosine_influence': 0.06210684776306152, 'eval_cosine_layers_pruned_7': {'num_ex': 15232, 'avg_loss': 1.985310017561712, 'avg_seq_perplexity': 8.779870297728467}, 'layer_16_relative_l2_influence': 0.3501903712749481, 'eval_relative_l1_layers_pruned_20': {'avg_seq_perplexity': 64.29217272846638, 'num_ex': 15232, 'avg_loss': 4.1083707408744745}, 'layer_0_cosine_influence': 0.26520925760269165, 'layer_16_relative_l1_influence': 0.377434104681015, 'layer_35_relative_l2_influence': 0.43615275621414185, 'eval_relative_l2_layers_pruned_19': {'num_ex': 15232, 'avg_loss': 4.047207359506302, 'avg_seq_perplexity': 60.56013245141807}, 'layer_30_l2_influence': 1.4500428438186646, 'layer_53_cosine_influence': 0.03408569097518921, 'layer_46_relative_l1_influence': 0.13856355845928192, 'layer_8_l2_influence': 0.30925673246383667, 'layer_16_l1_influence': 33.47279739379883, 'layer_30_relative_l1_influence': 0.36279627680778503, 'layer_58_relative_l1_influence': 0.19239576160907745, 'eval_cosine_layers_pruned_24': {'avg_loss': 4.805659446395746, 'avg_seq_perplexity': 130.00086987920167, 'num_ex': 15232}, 'mmlu_cosine_layers_pruned_27': {'total': 14080, 'correct': 3257, 'weighted_acc': 23.132102272727273}, 'layer_21_relative_l1_influence': 0.4944199025630951, 'layer_58_relative_l2_influence': 0.19196027517318728, 'layer_48_cosine_influence': 0.005629241466522217, 'layer_21_relative_l2_influence': 0.4441305994987488, 'layer_30_relative_l2_influence': 0.32494863867759705, 'eval_relative_l1_layers_pruned_28': {'num_ex': 15232, 'avg_loss': 5.587999872800682, 'avg_seq_perplexity': 301.36964942226894}, 'eval_relative_l2_layers_pruned_10': {'num_ex': 15232, 'avg_loss': 2.090829929383863, 'avg_seq_perplexity': 9.502936868106618}, 'layer_32_l2_influence': 1.5026849508285522, 'layer_37_l1_influence': 172.80203247070312, 'eval_relative_l1_layers_pruned_22': {'num_ex': 15232, 'avg_loss': 4.452241272485557, 'avg_seq_perplexity': 90.15509289653362}, 'layer_55_relative_l1_influence': 0.30376774072647095, 'eval_relative_l2_layers_pruned_8': {'avg_loss': 2.011020820681789, 'avg_seq_perplexity': 8.929175625328256, 'num_ex': 15232}, 'layer_11_l1_influence': 34.91197204589844, 'layer_29_l2_influence': 1.8350003957748413, 'layer_43_l2_influence': 4.242822170257568, 'mmlu_cosine_layers_pruned_12': {'total': 14080, 'correct': 8373, 'weighted_acc': 59.46732954545455}, 'layer_6_relative_l1_influence': 0.4674777090549469, 'eval_relative_l1_layers_pruned_21': {'num_ex': 15232, 'avg_loss': 4.416710092240021, 'avg_seq_perplexity': 87.44249770220588}, 'eval_relative_l2_layers_pruned_24': {'num_ex': 15232, 'avg_loss': 4.805659446395746, 'avg_seq_perplexity': 130.00086987920167}, 'layer_6_l2_influence': 0.25241780281066895, 'layer_32_l1_influence': 73.82137298583984, 'eval_cosine_layers_pruned_1': {'num_ex': 15232, 'avg_loss': 1.9152969232126444, 'avg_seq_perplexity': 8.66358960576418}, 'layer_28_cosine_influence': 0.04482990503311157, 'eval_cosine_layers_pruned_8': {'num_ex': 15232, 'avg_loss': 2.011020820681789, 'avg_seq_perplexity': 8.929175625328256}, 'layer_55_relative_l2_influence': 0.27018648386001587, 'eval_cosine_layers_pruned_17': {'num_ex': 15232, 'avg_loss': 3.3092941155954567, 'avg_seq_perplexity': 28.94927004004727}, 'mmlu_relative_l1_layers_pruned_25': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'layer_1_l1_influence': 7.448639869689941, 'layer_54_relative_l1_influence': 0.12915551662445068, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 8791, 'weighted_acc': 62.43607954545455}, 'layer_54_relative_l2_influence': 0.1170382797718048, 'layer_50_l2_influence': 1.5914089679718018, 'layer_54_l1_influence': 117.87527465820312, 'layer_7_cosine_influence': 0.11933386325836182, 'layer_2_cosine_influence': 0.12315160036087036, 'eval_relative_l2_layers_pruned_17': {'num_ex': 15232, 'avg_loss': 3.3092941155954567, 'avg_seq_perplexity': 28.94927004004727}, 'layer_13_l2_influence': 0.8223159909248352, 'layer_52_cosine_influence': 0.004449367523193359, 'eval_relative_l2_layers_pruned_18': {'num_ex': 15232, 'avg_loss': 3.791101535829175, 'avg_seq_perplexity': 47.06864249606093}, 'mmlu_relative_l2_layers_pruned_14': {'total': 14080, 'correct': 6623, 'weighted_acc': 47.03835227272727}, 'layer_15_l1_influence': 49.05146408081055, 'layer_36_cosine_influence': 0.0307542085647583, 'layer_5_relative_l2_influence': 0.6784128546714783, 'layer_12_l2_influence': 0.4697308838367462, 'layer_27_l1_influence': 78.2805404663086, 'mmlu_cosine_layers_pruned_14': {'total': 14080, 'correct': 6623, 'weighted_acc': 47.03835227272727}, 'mmlu_relative_l1_layers_pruned_12': {'total': 14080, 'correct': 6612, 'weighted_acc': 46.96022727272727}, 'layer_11_cosine_influence': 0.13470607995986938, 'layer_49_cosine_influence': 0.03630936145782471, 'mmlu_relative_l1_layers_pruned_8': {'correct': 8781, 'weighted_acc': 62.36505681818182, 'total': 14080}, 'eval_cosine_layers_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'layer_22_relative_l2_influence': 0.35252252221107483, 'layer_26_relative_l1_influence': 0.36164242029190063, 'layer_31_l1_influence': 105.38761901855467, 'layer_61_l2_influence': 9.978768348693848, 'layer_41_cosine_influence': 0.06411826610565186, 'eval_relative_l2_layers_pruned_31': {'num_ex': 15232, 'avg_loss': 6.3407659450498945, 'avg_seq_perplexity': 622.2989101890756}, '_runtime': 4187.338018894196, 'layer_53_l1_influence': 260.59210205078125, 'layer_45_relative_l1_influence': 0.345630943775177, 'layer_51_l1_influence': 243.41490173339844, 'layer_45_relative_l2_influence': 0.3097829520702362, 'layer_26_relative_l2_influence': 0.32648590207099915, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15232, 'avg_loss': 1.9154429716222428, 'avg_seq_perplexity': 8.562105579536501}, 'mmlu_relative_l1_layers_pruned_9': {'total': 14080, 'correct': 8777, 'weighted_acc': 62.33664772727273}, 'layer_11_l2_influence': 0.6898346543312073, 'layer_25_l1_influence': 72.89749145507812, 'layer_22_relative_l1_influence': 0.385593444108963, 'layer_15_relative_l1_influence': 0.5988457202911377, 'eval_relative_l2_layers_pruned_2': {'num_ex': 15232, 'avg_loss': 1.9208794601825103, 'avg_seq_perplexity': 8.593529965697217}, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'layer_44_cosine_influence': 0.006992220878601074, 'layer_59_cosine_influence': 0.04372125864028931, 'eval_cosine_layers_pruned_11': {'num_ex': 15232, 'avg_loss': 2.1769570743336395, 'avg_seq_perplexity': 10.462984998686975}, 'eval_cosine_layers_pruned_19': {'avg_seq_perplexity': 60.56013245141807, 'num_ex': 15232, 'avg_loss': 4.047207359506302}, 'layer_4_relative_l2_influence': 0.45345786213874817, 'layer_9_relative_l1_influence': 0.6780157089233398, 'layer_40_relative_l1_influence': 0.1834173798561096, 'eval_relative_l1_layers_pruned_0': {'num_ex': 15232, 'avg_loss': 1.9101939481847428, 'avg_seq_perplexity': 8.642184217436975}, 'layer_43_l1_influence': 213.51858520507812, 'layer_61_cosine_influence': 0.05094641447067261, 'eval_cosine_layers_pruned_10': {'num_ex': 15232, 'avg_loss': 2.090829929383863, 'avg_seq_perplexity': 9.502936868106618}, 'eval_relative_l2_layers_pruned_16': {'avg_loss': 3.1919701840697217, 'avg_seq_perplexity': 25.551784483324575, 'num_ex': 15232}, 'mmlu_relative_l1_layers_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_layers_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_40_relative_l2_influence': 0.1677148938179016, 'eval_relative_l1_layers_pruned_26': {'num_ex': 15232, 'avg_loss': 5.2823819713432245, 'avg_seq_perplexity': 219.16058298319328}, 'layer_12_l1_influence': 23.020483016967773, 'eval_cosine_layers_pruned_28': {'num_ex': 15232, 'avg_loss': 5.587999872800682, 'avg_seq_perplexity': 301.36964942226894}, 'layer_7_relative_l1_influence': 0.6584877967834473, 'layer_37_cosine_influence': 0.08690404891967773, 'layer_15_relative_l2_influence': 0.5353884100914001, 'layer_48_relative_l2_influence': 0.1056269034743309, 'eval_relative_l2_layers_pruned_9': {'num_ex': 15232, 'avg_loss': 2.0475306150292147, 'avg_seq_perplexity': 9.156012014180671}, 'eval_relative_l1_layers_pruned_32': {'num_ex': 15232, 'avg_loss': 7.141287154510241, 'avg_seq_perplexity': 1312.9812237394958}, 'mmlu_relative_l2_layers_pruned_13': {'total': 14080, 'correct': 7415, 'weighted_acc': 52.66335227272727}, 'layer_44_l1_influence': 75.2409896850586, 'layer_0_relative_l2_influence': 0.8722582459449768, 'layer_3_relative_l1_influence': 0.7602511644363403, 'layer_50_cosine_influence': 0.0046710968017578125, 'eval_relative_l1_layers_pruned_11': {'avg_seq_perplexity': 10.137633764443278, 'num_ex': 15232, 'avg_loss': 2.2773086163176206}, 'layer_36_l2_influence': 1.818441152572632, 'eval_relative_l2_layers_pruned_15': {'avg_seq_perplexity': 21.129874606092436, 'num_ex': 15232, 'avg_loss': 3.0036095370765494}, 'layer_30_cosine_influence': 0.04656398296356201, 'layer_48_relative_l1_influence': 0.12012804299592972, 'layer_63_l2_influence': 22.27606201171875, 'mmlu_cosine_layers_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l1_layers_pruned_30': {'num_ex': 15232, 'avg_loss': 5.9889382755055145, 'avg_seq_perplexity': 443.9775144432773}, 'layer_14_l1_influence': 30.6063175201416, 'layer_19_l2_influence': 1.1694716215133667, 'layer_54_l2_influence': 2.4125380516052246, 'eval_cosine_layers_pruned_13': {'num_ex': 15232, 'avg_loss': 2.4848412265296744, 'avg_seq_perplexity': 14.234469373686975}, 'layer_25_l2_influence': 1.4418742656707764, 'layer_57_l1_influence': 347.9016418457031, 'layer_56_cosine_influence': 0.008136868476867676, 'layer_28_l2_influence': 1.2260104417800903, 'layer_32_cosine_influence': 0.03744024038314819, 'eval_cosine_layers_pruned_18': {'num_ex': 15232, 'avg_loss': 3.791101535829175, 'avg_seq_perplexity': 47.06864249606093}, 'mmlu_relative_l1_layers_pruned_2': {'total': 14080, 'correct': 8787, 'weighted_acc': 62.40767045454545}, 'mmlu_relative_l1_layers_pruned_19': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'mmlu_relative_l2_layers_pruned_20': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'layer_40_l1_influence': 84.37584686279297, 'layer_59_l1_influence': 395.9866943359375, 'eval_relative_l1_layers_pruned_4': {'num_ex': 15232, 'avg_loss': 1.9360756753873425, 'avg_seq_perplexity': 8.584177738478203}, 'layer_33_relative_l2_influence': 0.44804760813713074, 'layer_43_relative_l2_influence': 0.3460451662540436, 'eval_relative_l1_layers_pruned_5': {'num_ex': 15232, 'avg_loss': 1.9468446619370403, 'avg_seq_perplexity': 8.602954511882878}, 'layer_39_cosine_influence': 0.07933366298675537, 'layer_57_cosine_influence': 0.045375823974609375, 'eval_cosine_layers_pruned_5': {'num_ex': 15232, 'avg_loss': 1.9468446619370403, 'avg_seq_perplexity': 8.602954511882878}, 'layer_2_relative_l2_influence': 0.5391861796379089, 'mmlu_relative_l1_layers_pruned_3': {'total': 14080, 'correct': 8791, 'weighted_acc': 62.43607954545455}, 'layer_44_l2_influence': 1.521351933479309, 'layer_58_l1_influence': 207.02120971679688, 'layer_38_cosine_influence': 0.024851977825164795, 'mmlu_relative_l2_layers_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_21_l2_influence': 1.2271761894226074, 'layer_42_l2_influence': 1.6551706790924072, 'eval_cosine_layers_pruned_12': {'num_ex': 15232, 'avg_loss': 2.2678063657103467, 'avg_seq_perplexity': 11.460351767660187}, 'layer_31_cosine_influence': 0.0853840708732605, 'layer_33_relative_l1_influence': 0.5038213729858398, 'layer_43_relative_l1_influence': 0.38437503576278687, 'mmlu_relative_l1_layers_pruned_10': {'correct': 7474, 'weighted_acc': 53.08238636363637, 'total': 14080}, 'layer_17_l1_influence': 53.34184646606445, 'layer_48_l1_influence': 85.95135498046875, 'layer_27_cosine_influence': 0.07938849925994873, 'layer_8_relative_l1_influence': 0.42716872692108154, 'layer_57_relative_l2_influence': 0.31264129281044006, 'mmlu_relative_l2_layers_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_12_relative_l2_influence': 0.3454267084598541, 'layer_26_cosine_influence': 0.047027587890625, 'eval_cosine_layers_pruned_27': {'num_ex': 15232, 'avg_loss': 5.315895401129202, 'avg_seq_perplexity': 231.26674107142856}, 'mmlu_cosine_layers_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_12_relative_l1_influence': 0.3815732002258301, 'mmlu_relative_l1_layers_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_20_l2_influence': 0.9499136209487916, 'layer_35_l1_influence': 141.4864501953125, 'layer_51_l2_influence': 4.855771541595459, 'mmlu_relative_l2_layers_pruned_8': {'total': 14080, 'correct': 8736, 'weighted_acc': 62.04545454545455}, 'layer_21_l1_influence': 61.715782165527344, 'layer_4_cosine_influence': 0.0836145281791687, 'layer_57_relative_l1_influence': 0.34410032629966736, 'layer_25_cosine_influence': 0.08524292707443237, 'layer_62_relative_l1_influence': 0.1820554286241531, 'eval_relative_l2_layers_pruned_25': {'num_ex': 15232, 'avg_loss': 4.981307855173319, 'avg_seq_perplexity': 154.6730074842437}, 'layer_27_relative_l1_influence': 0.4552932977676392, 'layer_60_relative_l2_influence': 0.16872631013393402, 'layer_29_cosine_influence': 0.08742386102676392, 'mmlu_cosine_layers_pruned_3': {'total': 14080, 'correct': 8791, 'weighted_acc': 62.43607954545455}, 'eval_cosine_layers_pruned_14': {'avg_loss': 2.5796421595982144, 'avg_seq_perplexity': 15.586702747505251, 'num_ex': 15232}, 'layer_60_relative_l1_influence': 0.14765168726444244, 'eval_relative_l2_layers_pruned_3': {'avg_seq_perplexity': 8.653261841846113, 'num_ex': 15232, 'avg_loss': 1.9280510910418855}, 'layer_33_l2_influence': 2.497668743133545, 'layer_48_l2_influence': 1.7087600231170654, 'layer_27_relative_l2_influence': 0.4046044647693634, 'layer_62_relative_l2_influence': 0.28434446454048157, 'mmlu_relative_l1_layers_pruned_17': {'total': 14080, 'correct': 3577, 'weighted_acc': 25.404829545454547}, 'eval_relative_l1_layers_pruned_14': {'num_ex': 15232, 'avg_loss': 2.892156777261686, 'avg_seq_perplexity': 18.85970120470063}, 'mmlu_relative_l1_layers_pruned_18': {'total': 14080, 'correct': 3391, 'weighted_acc': 24.083806818181817}, '_step': 202, 'layer_3_l2_influence': 0.7451227903366089, 'layer_58_l2_influence': 4.630796909332275, 'layer_44_relative_l1_influence': 0.12534169852733612, 'layer_59_relative_l1_influence': 0.34519651532173157, 'eval_relative_l1_layers_pruned_7': {'num_ex': 15232, 'avg_loss': 1.985310017561712, 'avg_seq_perplexity': 8.779870297728467}, 'layer_46_l2_influence': 1.844409227371216, 'layer_47_l1_influence': 222.20736694335935, 'mmlu_cosine_layers_pruned_4': {'total': 14080, 'correct': 8775, 'weighted_acc': 62.32244318181818}, 'layer_59_relative_l2_influence': 0.3131203055381775, 'layer_60_l1_influence': 181.1128387451172, 'mmlu_cosine_layers_pruned_2': {'total': 14080, 'correct': 8787, 'weighted_acc': 62.40767045454545}, 'layer_44_relative_l2_influence': 0.11319539695978165, 'eval_relative_l2_layers_pruned_12': {'num_ex': 15232, 'avg_loss': 2.2678063657103467, 'avg_seq_perplexity': 11.460351767660187}, 'layer_1_l2_influence': 0.1736997365951538, 'layer_52_l1_influence': 89.98237609863281, 'mmlu_cosine_layers_pruned_17': {'total': 14080, 'correct': 3577, 'weighted_acc': 25.404829545454547}, 'layer_62_l2_influence': 9.384254455566406, 'layer_29_relative_l2_influence': 0.43538060784339905, 'mmlu_relative_l2_layers_pruned_7': {'total': 14080, 'correct': 8812, 'weighted_acc': 62.58522727272727}, 'mmlu_relative_l2_layers_pruned_12': {'correct': 8373, 'weighted_acc': 59.46732954545455, 'total': 14080}, 'mmlu_cosine_layers_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_0_relative_l1_influence': 0.7593657970428467, 'layer_3_relative_l2_influence': 0.9558939337730408, 'layer_38_l1_influence': 98.10577392578124, 'eval_cosine_layers_pruned_3': {'avg_seq_perplexity': 8.653261841846113, 'num_ex': 15232, 'avg_loss': 1.9280510910418855}, 'eval_cosine_layers_pruned_15': {'num_ex': 15232, 'avg_loss': 3.0036095370765494, 'avg_seq_perplexity': 21.129874606092436}, 'mmlu_relative_l1_layers_pruned_14': {'total': 14080, 'correct': 6513, 'weighted_acc': 46.25710227272727}, 'layer_40_l2_influence': 1.7245776653289795, 'layer_29_relative_l1_influence': 0.490291029214859, 'eval_relative_l1_layers_pruned_18': {'num_ex': 15232, 'avg_loss': 3.4624741498161766, 'avg_seq_perplexity': 33.58888770351891}, 'layer_24_l1_influence': 53.734493255615234, 'eval_relative_l1_layers_pruned_17': {'num_ex': 15232, 'avg_loss': 3.3092941155954567, 'avg_seq_perplexity': 28.94927004004727}, 'mmlu_cosine_layers_pruned_23': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'layer_11_relative_l2_influence': 0.5745759606361389, 'layer_22_l1_influence': 49.707725524902344, 'layer_39_l1_influence': 202.7581024169922, 'eval_cosine_layers_pruned_2': {'num_ex': 15232, 'avg_loss': 1.9208794601825103, 'avg_seq_perplexity': 8.593529965697217}, 'eval_cosine_layers_pruned_4': {'num_ex': 15232, 'avg_loss': 1.9360756753873425, 'avg_seq_perplexity': 8.584177738478203}, 'eval_cosine_layers_pruned_22': {'num_ex': 15232, 'avg_loss': 4.499915371422007, 'avg_seq_perplexity': 95.28385143119748}, 'layer_11_relative_l1_influence': 0.6555793285369873, 'mmlu_relative_l2_layers_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_3_l1_influence': 11.25590991973877, 'layer_14_l2_influence': 0.6303509473800659, 'layer_24_l2_influence': 1.089629888534546, 'layer_33_cosine_influence': 0.08849358558654785, 'layer_19_relative_l1_influence': 0.5390159487724304, 'layer_25_relative_l1_influence': 0.467229962348938, 'layer_42_relative_l2_influence': 0.13934537768363953, 'eval_cosine_layers_pruned_30': {'num_ex': 15232, 'avg_loss': 5.9889382755055145, 'avg_seq_perplexity': 443.9775144432773}, 'layer_38_relative_l2_influence': 0.23736724257469177, 'eval_relative_l1_layers_pruned_24': {'num_ex': 15232, 'avg_loss': 4.805659446395746, 'avg_seq_perplexity': 130.00086987920167}, 'eval_relative_l2_layers_pruned_21': {'avg_seq_perplexity': 90.26504234506302, 'num_ex': 15232, 'avg_loss': 4.444558536305147}, 'layer_9_l2_influence': 0.5305914878845215, 'mmlu_cosine_layers_pruned_5': {'total': 14080, 'correct': 8779, 'weighted_acc': 62.35085227272727}, 'layer_38_relative_l1_influence': 0.2620026171207428, 'eval_relative_l1_layers_pruned_8': {'num_ex': 15232, 'avg_loss': 2.017936129529937, 'avg_seq_perplexity': 9.047905929950105}, 'layer_19_relative_l2_influence': 0.4843670129776001, 'layer_25_relative_l2_influence': 0.41680291295051575, 'layer_42_relative_l1_influence': 0.15347671508789062, 'layer_9_relative_l2_influence': 0.580390989780426, 'mmlu_relative_l2_layers_pruned_5': {'total': 14080, 'correct': 8779, 'weighted_acc': 62.35085227272727}, 'eval_relative_l1_layers_pruned_10': {'num_ex': 15232, 'avg_loss': 2.219707328732274, 'avg_seq_perplexity': 9.583704331341911}, 'eval_relative_l2_layers_pruned_22': {'num_ex': 15232, 'avg_loss': 4.499915371422007, 'avg_seq_perplexity': 95.28385143119748}, 'eval_relative_l2_layers_pruned_28': {'avg_loss': 5.587999872800682, 'avg_seq_perplexity': 301.36964942226894, 'num_ex': 15232}, 'layer_18_l2_influence': 0.759820818901062, 'layer_54_cosine_influence': 0.007582485675811768, 'layer_4_relative_l1_influence': 0.4649311602115631, 'layer_45_cosine_influence': 0.043411314487457275, 'layer_24_relative_l1_influence': 0.3712735176086426, 'layer_34_relative_l1_influence': 0.29553747177124023, 'layer_24_relative_l2_influence': 0.3415765166282654, 'layer_34_relative_l2_influence': 0.26474615931510925, 'layer_49_l1_influence': 231.7649688720703, 'layer_61_l1_influence': 453.2690734863281, 'mmlu_cosine_layers_pruned_31': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'layer_30_l1_influence': 72.10406494140625, 'layer_14_cosine_influence': 0.06412476301193237, 'layer_7_relative_l2_influence': 0.5512937307357788, 'eval_relative_l1_layers_pruned_19': {'num_ex': 15232, 'avg_loss': 4.047207359506302, 'avg_seq_perplexity': 60.56013245141807}, 'layer_36_relative_l2_influence': 0.2578340470790863, 'eval_relative_l2_layers_pruned_20': {'avg_seq_perplexity': 82.85181689863445, 'num_ex': 15232, 'avg_loss': 4.3602648823201156}, 'layer_17_l2_influence': 1.075273871421814, 'layer_55_l1_influence': 283.5865478515625, 'eval_cosine_layers_pruned_32': {'avg_loss': 7.141287154510241, 'avg_seq_perplexity': 1312.9812237394958, 'num_ex': 15232}, 'layer_36_relative_l1_influence': 0.28360384702682495, 'mmlu_relative_l1_layers_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_55_l2_influence': 5.645135879516602, 'mmlu_cosine_layers_pruned_20': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'mmlu_relative_l2_layers_pruned_4': {'total': 14080, 'correct': 8775, 'weighted_acc': 62.32244318181818}, 'mmlu_relative_l2_layers_pruned_15': {'total': 14080, 'correct': 5739, 'weighted_acc': 40.75994318181818}, 'layer_23_relative_l2_influence': 0.4285503625869751, 'layer_52_relative_l1_influence': 0.10864386707544328, 'eval_relative_l2_layers_pruned_6': {'num_ex': 15232, 'avg_loss': 1.963782430696888, 'avg_seq_perplexity': 8.726080373555673}, 'layer_42_cosine_influence': 0.009446859359741213, 'layer_10_relative_l2_influence': 0.3724425733089447, 'layer_13_relative_l1_influence': 0.6187999248504639, 'layer_50_relative_l2_influence': 0.09186404198408128, 'layer_20_l1_influence': 47.18311309814453, 'layer_45_l2_influence': 4.230673313140869, 'layer_8_cosine_influence': 0.060181260108947754, 'layer_10_relative_l1_influence': 0.42383959889411926, 'layer_13_relative_l2_influence': 0.5495381951332092, 'layer_50_relative_l1_influence': 0.1053440123796463, 'eval_relative_l2_layers_pruned_13': {'avg_loss': 2.4848412265296744, 'avg_seq_perplexity': 14.234469373686975, 'num_ex': 15232}, 'mmlu_relative_l1_layers_pruned_11': {'correct': 7711, 'weighted_acc': 54.765625, 'total': 14080}, 'layer_23_l2_influence': 1.3222229480743408, 'layer_13_cosine_influence': 0.12945115566253662, 'mmlu_cosine_layers_pruned_26': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'layer_23_relative_l1_influence': 0.4770897924900055, 'layer_52_relative_l2_influence': 0.0954018011689186, 'mmlu_relative_l1_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_29_l1_influence': 92.0713348388672, 'layer_37_l2_influence': 3.4254558086395264, 'layer_1_cosine_influence': 0.20278924703598025, 'layer_23_cosine_influence': 0.08843076229095459, 'layer_2_relative_l1_influence': 0.5889666080474854, 'mmlu_relative_l1_layers_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_15_l2_influence': 0.9761607050895692, 'layer_14_relative_l2_influence': 0.3846260905265808, 'mmlu_relative_l2_layers_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'layer_14_relative_l1_influence': 0.4163406491279602, 'eval_relative_l1_layers_pruned_27': {'num_ex': 15232, 'avg_loss': 5.42183499376313, 'avg_seq_perplexity': 252.5853466386555}, 'eval_relative_l1_layers_pruned_29': {'num_ex': 15232, 'avg_loss': 5.701549369747899, 'avg_seq_perplexity': 330.4562762605042}, 'mmlu_relative_l2_layers_pruned_16': {'total': 14080, 'correct': 3506, 'weighted_acc': 24.900568181818183}, 'mmlu_cosine_layers_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'eval_cosine_layers_pruned_21': {'avg_loss': 4.444558536305147, 'avg_seq_perplexity': 90.26504234506302, 'num_ex': 15232}, 'eval_relative_l1_layers_pruned_23': {'num_ex': 15232, 'avg_loss': 4.522639426864496, 'avg_seq_perplexity': 96.88724396008404}, 'layer_17_relative_l1_influence': 0.5587623119354248, 'eval_cosine_layers_pruned_16': {'num_ex': 15232, 'avg_loss': 3.1919701840697217, 'avg_seq_perplexity': 25.551784483324575}, 'layer_8_relative_l2_influence': 0.3933408260345459, 'layer_4_l1_influence': 7.540837287902832, 'layer_16_l2_influence': 0.6878260374069214, 'layer_22_l2_influence': 1.0001287460327148, 'layer_47_cosine_influence': 0.03914356231689453, 'layer_17_relative_l2_influence': 0.5055680274963379, 'mmlu_relative_l1_layers_pruned_6': {'total': 14080, 'correct': 8789, 'weighted_acc': 62.421875}, 'mmlu_relative_l2_layers_pruned_1': {'total': 14080, 'correct': 8825, 'weighted_acc': 62.67755681818182}, 'mmlu_relative_l2_layers_pruned_31': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'layer_23_l1_influence': 66.79180145263672, 'layer_28_l1_influence': 60.76607894897461, 'layer_38_l2_influence': 1.9945166110992432, 'layer_5_l2_influence': 0.30080005526542664, 'eval_relative_l1_layers_pruned_12': {'avg_seq_perplexity': 12.245282341452208, 'num_ex': 15232, 'avg_loss': 2.4664021980862656}, 'layer_19_cosine_influence': 0.1098482608795166, 'mmlu_cosine_layers_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_31_relative_l1_influence': 0.4832746982574463, 'eval_cosine_layers_pruned_23': {'num_ex': 15232, 'avg_loss': 4.522639426864496, 'avg_seq_perplexity': 96.88724396008404}, 'layer_31_relative_l2_influence': 0.42839163541793823, 'eval_relative_l2_layers_pruned_7': {'num_ex': 15232, 'avg_loss': 1.985310017561712, 'avg_seq_perplexity': 8.779870297728467}, 'mmlu_relative_l2_layers_pruned_18': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'layer_2_l2_influence': 0.13986870646476746, 'layer_7_l2_influence': 0.3808755278587342, 'layer_47_l2_influence': 4.402087211608887, 'layer_34_l2_influence': 1.6160905361175537, 'eval_relative_l2_layers_pruned_14': {'avg_seq_perplexity': 15.586702747505251, 'num_ex': 15232, 'avg_loss': 2.5796421595982144}, 'layer_35_l2_influence': 2.8047850131988525, 'layer_52_l2_influence': 1.7978925704956057, 'mmlu_relative_l1_layers_pruned_5': {'total': 14080, 'correct': 8779, 'weighted_acc': 62.35085227272727}, 'layer_18_relative_l2_influence': 0.34673458337783813, 'layer_39_relative_l1_influence': 0.5004614591598511, 'layer_56_relative_l1_influence': 0.13688498735427856, 'eval_relative_l1_layers_pruned_3': {'avg_seq_perplexity': 8.653261841846113, 'num_ex': 15232, 'avg_loss': 1.9280510910418855}, 'mmlu_relative_l2_layers_pruned_17': {'total': 14080, 'correct': 3577, 'weighted_acc': 25.404829545454547}, '_wandb': {'runtime': 4186}, 'layer_10_l2_influence': 0.3964846730232239, 'mmlu_cosine_layers_pruned_15': {'weighted_acc': 40.75994318181818, 'total': 14080, 'correct': 5739}, 'layer_39_relative_l2_influence': 0.44625788927078247, 'layer_56_relative_l2_influence': 0.1249575987458229, 'layer_41_l2_influence': 4.182018756866455, 'eval_cosine_layers_pruned_25': {'num_ex': 15232, 'avg_loss': 4.981307855173319, 'avg_seq_perplexity': 154.6730074842437}, 'layer_18_relative_l1_influence': 0.3657892048358917, 'layer_41_l1_influence': 211.08462524414065, 'layer_60_l2_influence': 4.699803352355957, 'eval_relative_l1_layers_pruned_25': {'num_ex': 15232, 'avg_loss': 5.120127445509453, 'avg_seq_perplexity': 182.99878545168067}, 'layer_1_relative_l2_influence': 1.0355620384216309, 'layer_41_relative_l1_influence': 0.43836015462875366, 'mmlu_relative_l2_layers_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_33_l1_influence': 126.3698501586914, 'eval_cosine_layers_pruned_31': {'avg_loss': 6.3407659450498945, 'avg_seq_perplexity': 622.2989101890756, 'num_ex': 15232}, 'mmlu_relative_l1_layers_pruned_7': {'correct': 8812, 'weighted_acc': 62.58522727272727, 'total': 14080}, 'layer_43_cosine_influence': 0.05295312404632568, 'mmlu_relative_l1_layers_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_17_cosine_influence': 0.12083137035369872, 'layer_51_cosine_influence': 0.03485739231109619, 'layer_62_cosine_influence': 0.033142268657684326, 'layer_63_cosine_influence': 0.18474119901657104, 'layer_41_relative_l2_influence': 0.3916425704956054, 'layer_7_l1_influence': 18.88804817199707, 'layer_36_l1_influence': 89.0604019165039, 'layer_10_cosine_influence': 0.05831336975097656, 'mmlu_relative_l1_layers_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_layers_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_63_l1_influence': 692.525634765625, 'mmlu_cosine_layers_pruned_8': {'weighted_acc': 62.04545454545455, 'total': 14080, 'correct': 8736}, 'layer_49_relative_l1_influence': 0.310979425907135, 'mmlu_relative_l2_layers_pruned_10': {'total': 14080, 'correct': 8788, 'weighted_acc': 62.41477272727273}, 'layer_59_l2_influence': 8.060256958007812, 'layer_60_cosine_influence': 0.013281583786010742, 'mmlu_cosine_layers_pruned_1': {'weighted_acc': 62.44318181818182, 'total': 14080, 'correct': 8792}, 'layer_9_cosine_influence': 0.12770426273345947, 'mmlu_cosine_layers_pruned_30': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'layer_49_relative_l2_influence': 0.2793344259262085, 'eval_relative_l2_layers_pruned_5': {'avg_seq_perplexity': 8.602954511882878, 'num_ex': 15232, 'avg_loss': 1.9468446619370403}, 'eval_relative_l2_layers_pruned_4': {'num_ex': 15232, 'avg_loss': 1.9360756753873425, 'avg_seq_perplexity': 8.584177738478203}, 'layer_4_l2_influence': 0.17341071367263794, 'layer_40_cosine_influence': 0.013787925243377686, 'layer_20_relative_l2_influence': 0.3746122419834137, 'eval_cosine_layers_pruned_26': {'num_ex': 15232, 'avg_loss': 5.2564820361738445, 'avg_seq_perplexity': 204.01299894957984}, 'layer_37_relative_l2_influence': 0.45960408449172974, 'mmlu_relative_l1_layers_pruned_0': {'total': 14080, 'correct': 8793, 'weighted_acc': 62.45028409090909}, 'mmlu_relative_l1_layers_pruned_20': {'weighted_acc': 22.961647727272727, 'total': 14080, 'correct': 3233}, 'mmlu_relative_l2_layers_pruned_19': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'layer_13_l1_influence': 41.40541458129883, 'layer_18_l1_influence': 36.47142028808594, 'layer_31_l2_influence': 2.082604169845581, 'layer_24_cosine_influence': 0.05276745557785034, 'layer_34_cosine_influence': 0.032767415046691895, 'layer_37_relative_l1_influence': 0.5191972255706787, 'eval_relative_l2_layers_pruned_30': {'avg_loss': 5.9889382755055145, 'avg_seq_perplexity': 443.9775144432773, 'num_ex': 15232}, 'layer_26_l1_influence': 57.29776763916016, 'layer_42_l1_influence': 81.92337036132812, 'layer_20_relative_l1_influence': 0.4093180298805237, 'layer_5_relative_l1_influence': 0.7726064324378967, 'layer_9_l1_influence': 26.681072235107425, 'layer_18_cosine_influence': 0.0540621280670166, 'eval_cosine_layers_pruned_20': {'num_ex': 15232, 'avg_loss': 4.132172400210084, 'avg_seq_perplexity': 66.00647485556723}, 'layer_27_l2_influence': 1.5513147115707395, 'layer_62_l1_influence': 256.5379943847656, 'eval_relative_l1_layers_pruned_15': {'avg_seq_perplexity': 21.129874606092436, 'num_ex': 15232, 'avg_loss': 3.0036095370765494}, 'mmlu_cosine_layers_pruned_32': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_relative_l2_layers_pruned_11': {'avg_loss': 2.1769570743336395, 'avg_seq_perplexity': 10.462984998686975, 'num_ex': 15232}, 'mmlu_relative_l1_layers_pruned_13': {'total': 14080, 'correct': 6838, 'weighted_acc': 48.56534090909091}, 'layer_5_l1_influence': 14.693047523498535, 'layer_22_cosine_influence': 0.05609714984893799, 'mmlu_cosine_layers_pruned_7': {'total': 14080, 'correct': 8812, 'weighted_acc': 62.58522727272727}, 'mmlu_relative_l2_layers_pruned_6': {'total': 14080, 'correct': 8803, 'weighted_acc': 62.52130681818182}, 'eval_relative_l2_layers_pruned_32': {'avg_loss': 7.141287154510241, 'avg_seq_perplexity': 1312.9812237394958, 'num_ex': 15232}, 'layer_49_l2_influence': 4.599277496337891, 'eval_relative_l1_layers_pruned_9': {'num_ex': 15232, 'avg_loss': 2.0472617269564077, 'avg_seq_perplexity': 9.188642742253151}, 'mmlu_relative_l1_layers_pruned_1': {'total': 14080, 'correct': 8825, 'weighted_acc': 62.67755681818182}, 'layer_57_l2_influence': 7.100384712219238, 'layer_21_cosine_influence': 0.0952589511871338, 'mmlu_cosine_layers_pruned_9': {'correct': 8777, 'weighted_acc': 62.33664772727273, 'total': 14080}, 'layer_19_l1_influence': 58.80944061279297, 'layer_56_l1_influence': 132.7456817626953, 'eval_relative_l2_layers_pruned_26': {'num_ex': 15232, 'avg_loss': 5.208044741334033, 'avg_seq_perplexity': 201.17650341386553}, 'eval_relative_l1_layers_pruned_16': {'num_ex': 15232, 'avg_loss': 3.1919701840697217, 'avg_seq_perplexity': 25.551784483324575}, 'mmlu_relative_l2_layers_pruned_23': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'layer_5_cosine_influence': 0.1279846429824829, 'mmlu_cosine_layers_pruned_16': {'total': 14080, 'correct': 3506, 'weighted_acc': 24.900568181818183}, 'eval_relative_l2_layers_pruned_0': {'avg_seq_perplexity': 8.642184217436975, 'num_ex': 15232, 'avg_loss': 1.9101939481847428}, 'layer_6_cosine_influence': 0.07050985097885132, 'eval_relative_l1_layers_pruned_2': {'avg_loss': 1.9208794601825103, 'avg_seq_perplexity': 8.593529965697217, 'num_ex': 15232}, 'mmlu_relative_l1_layers_pruned_4': {'total': 14080, 'correct': 8775, 'weighted_acc': 62.32244318181818}, 'mmlu_relative_l2_layers_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_29': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'layer_10_l1_influence': 19.574304580688477, 'layer_34_l1_influence': 80.88988494873047, 'layer_56_l2_influence': 2.754744529724121, 'layer_53_relative_l2_influence': 0.2695726156234741, 'eval_relative_l2_layers_pruned_1': {'num_ex': 15232, 'avg_loss': 1.9154429716222428, 'avg_seq_perplexity': 8.562105579536501}, 'mmlu_cosine_layers_pruned_6': {'correct': 8803, 'weighted_acc': 62.52130681818182, 'total': 14080}, 'mmlu_cosine_layers_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_6_relative_l2_influence': 0.43640968203544617, 'layer_16_cosine_influence': 0.05513936281204224, 'layer_28_relative_l2_influence': 0.31128668785095215, 'layer_51_relative_l2_influence': 0.2735665738582611, 'layer_51_relative_l1_influence': 0.3035816252231598, 'eval_relative_l1_layers_pruned_31': {'avg_loss': 6.3407659450498945, 'avg_seq_perplexity': 622.2989101890756, 'num_ex': 15232}, 'layer_46_l1_influence': 91.6750717163086, 'layer_55_cosine_influence': 0.03454434871673584, 'layer_28_relative_l1_influence': 0.34319472312927246, 'layer_0_l1_influence': 4.355503559112549, 'layer_53_relative_l1_influence': 0.3020574748516083, 'layer_2_l1_influence': 6.1596221923828125, 'layer_50_l1_influence': 80.14954376220703, 'layer_46_cosine_influence': 0.008055806159973145, 'mmlu_cosine_layers_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_1_relative_l1_influence': 0.9895864725112916, 'layer_32_relative_l1_influence': 0.31685182452201843, 'layer_61_relative_l1_influence': 0.35352906584739685, 'layer_6_l1_influence': 11.167387008666992, 'layer_45_l1_influence': 213.41290283203125, 'layer_12_cosine_influence': 0.05228930711746216, 'mmlu_relative_l1_layers_pruned_31': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'layer_32_relative_l2_influence': 0.29007017612457275, 'layer_61_relative_l2_influence': 0.33199021220207214, 'layer_39_l2_influence': 4.0295586585998535, 'mmlu_cosine_layers_pruned_10': {'total': 14080, 'correct': 8788, 'weighted_acc': 62.41477272727273}, 'mmlu_cosine_layers_pruned_19': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'layer_35_cosine_influence': 0.08279335498809814, 'eval_cosine_layers_pruned_9': {'num_ex': 15232, 'avg_loss': 2.0472617269564077, 'avg_seq_perplexity': 9.188642742253151}, 'mmlu_cosine_layers_pruned_11': {'correct': 8728, 'weighted_acc': 61.98863636363637, 'total': 14080}, 'layer_47_relative_l2_influence': 0.2916932702064514, 'eval_relative_l2_layers_pruned_23': {'avg_seq_perplexity': 96.88724396008404, 'num_ex': 15232, 'avg_loss': 4.522639426864496}, 'mmlu_relative_l1_layers_pruned_16': {'total': 14080, 'correct': 3506, 'weighted_acc': 24.900568181818183}, 'layer_63_relative_l2_influence': 0.6284819841384888, 'eval_relative_l2_layers_pruned_27': {'num_ex': 15232, 'avg_loss': 5.42183499376313, 'avg_seq_perplexity': 252.5853466386555}, 'eval_relative_l2_layers_pruned_29': {'num_ex': 15232, 'avg_loss': 5.8021183815323, 'avg_seq_perplexity': 372.617318802521}, 'layer_8_l1_influence': 14.27259922027588, 'layer_58_cosine_influence': 0.01659327745437622, 'layer_63_relative_l1_influence': 0.476791650056839, 'mmlu_relative_l2_layers_pruned_26': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'eval_cosine_layers_pruned_6': {'avg_loss': 1.963782430696888, 'avg_seq_perplexity': 8.726080373555673, 'num_ex': 15232}, 'layer_47_relative_l1_influence': 0.32616540789604187, 'mmlu_relative_l2_layers_pruned_2': {'correct': 8787, 'weighted_acc': 62.40767045454545, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_11': {'total': 14080, 'correct': 8728, 'weighted_acc': 61.98863636363637}, 'layer_53_l2_influence': 5.171452522277832, 'layer_3_cosine_influence': 0.1377859115600586, 'layer_15_cosine_influence': 0.12824136018753052, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, '_timestamp': 1712906579.260959, 'mmlu_cosine_layers_pruned_18': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'eval_relative_l1_layers_pruned_13': {'num_ex': 15232, 'avg_loss': 2.609709924008666, 'avg_seq_perplexity': 14.119256540506829}, 'layer_26_l2_influence': 1.1506389379501345, 'mmlu_cosine_layers_pruned_13': {'weighted_acc': 52.66335227272727, 'total': 14080, 'correct': 7415}, 'mmlu_relative_l1_layers_pruned_15': {'total': 14080, 'correct': 5739, 'weighted_acc': 40.75994318181818}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence', 'pruning_scheme': 'mhsa', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa
3,"{'layer_56_l1_influence': 600.076416015625, 'layer_33_cosine_influence': 0.0754510760307312, 'mmlu_cosine_layers_pruned_30': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'layer_4_relative_l1_influence': 0.5092307925224304, 'layer_1_l2_influence': 0.765566885471344, 'layer_7_l1_influence': 116.51677703857422, 'layer_33_l1_influence': 631.0161743164062, 'mmlu_cosine_layers_pruned_21': {'total': 14080, 'correct': 3533, 'weighted_acc': 25.092329545454547}, 'layer_60_relative_l1_influence': 0.1270669549703598, 'mmlu_cosine_layers_pruned_18': {'total': 14080, 'correct': 4347, 'weighted_acc': 30.873579545454547}, 'layer_25_relative_l1_influence': 0.4498288631439209, 'layer_12_l1_influence': 145.51463317871094, 'layer_48_l2_influence': 10.853487968444824, 'layer_16_cosine_influence': 0.05872488021850586, 'layer_28_relative_l2_influence': 0.3038126528263092, 'mmlu_relative_l1_layers_pruned_8': {'total': 14080, 'correct': 4060, 'weighted_acc': 28.835227272727273}, 'layer_20_l1_influence': 277.55120849609375, 'layer_61_l1_influence': 1996.2210693359375, 'mmlu_cosine_layers_pruned_28': {'total': 14080, 'correct': 3579, 'weighted_acc': 25.41903409090909}, 'eval_cosine_layers_pruned_21': {'avg_seq_perplexity': 2033.9613217213112, 'num_ex': 15616, 'avg_loss': 7.074706530961834}, 'mmlu_relative_l1_layers_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'eval_relative_l1_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 6.293444023757685, 'avg_seq_perplexity': 580.5763960040983}, 'eval_relative_l1_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 9.704495789574796, 'avg_seq_perplexity': 34696.102459016394}, 'mmlu_relative_l1_layers_pruned_27': {'correct': 3466, 'weighted_acc': 24.616477272727273, 'total': 14080}, '_wandb': {'runtime': 5100}, 'layer_52_l2_influence': 13.25619411468506, 'layer_63_l1_influence': 5452.734375, 'eval_relative_l2_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 3.055445436571465, 'avg_seq_perplexity': 22.27780601626537}, '_runtime': 5101.270314455032, 'eval_cosine_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 11.62149498110912, 'avg_seq_perplexity': 212012.49180327868}, 'layer_26_relative_l1_influence': 0.35103753209114075, 'layer_5_l1_influence': 79.80436706542969, 'eval_cosine_layers_pruned_28': {'avg_loss': 10.622978835809429, 'avg_seq_perplexity': 76009.45901639345, 'num_ex': 15616}, 'eval_relative_l1_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 3.599489055696081, 'avg_seq_perplexity': 60.10004562628074}, 'eval_cosine_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 6.243933005411117, 'avg_seq_perplexity': 806.9046490778688}, 'layer_11_relative_l2_influence': 0.5062707662582397, 'layer_20_relative_l2_influence': 0.3915901482105255, 'layer_45_l2_influence': 17.844804763793945, 'layer_56_l2_influence': 12.806403160095217, 'mmlu_cosine_layers_pruned_8': {'weighted_acc': 28.835227272727273, 'total': 14080, 'correct': 4060}, 'layer_54_l2_influence': 10.31833267211914, 'layer_58_relative_l2_influence': 0.11845440417528152, 'layer_62_relative_l1_influence': 0.1484772115945816, 'layer_50_relative_l1_influence': 0.10616215318441392, 'layer_2_l2_influence': 1.0346767902374268, 'layer_30_relative_l1_influence': 0.32317888736724854, 'layer_38_relative_l2_influence': 0.17562824487686157, 'layer_23_cosine_influence': 0.09089785814285278, 'mmlu_cosine_layers_pruned_32': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_cosine_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'layer_17_relative_l2_influence': 0.48111942410469055, 'layer_27_relative_l1_influence': 0.45114821195602417, 'layer_37_relative_l1_influence': 0.3888024091720581, 'mmlu_relative_l1_layers_pruned_5': {'total': 14080, 'correct': 6482, 'weighted_acc': 46.03693181818182}, 'layer_18_l2_influence': 4.737434387207031, 'layer_48_l1_influence': 484.4686584472656, 'layer_56_cosine_influence': 0.008224070072174072, 'mmlu_relative_l1_layers_pruned_31': {'total': 14080, 'correct': 3753, 'weighted_acc': 26.654829545454547}, 'layer_40_relative_l1_influence': 0.19770970940589905, 'eval_relative_l1_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 5.232402864049693, 'avg_seq_perplexity': 206.0348840932377}, 'layer_24_l2_influence': 5.847779750823975, 'layer_28_cosine_influence': 0.04364585876464844, 'layer_15_relative_l1_influence': 0.5610914826393127, 'layer_11_cosine_influence': 0.11758416891098022, 'layer_19_relative_l2_influence': 0.4566211402416229, 'layer_43_relative_l2_influence': 0.29260632395744324, 'layer_55_relative_l2_influence': 0.22005939483642575, 'eval_relative_l2_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 6.591793372982838, 'avg_seq_perplexity': 776.2840035860655}, 'layer_32_l1_influence': 452.3272705078125, 'eval_cosine_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.720490502529457, 'avg_seq_perplexity': 15.799146308273563}, 'mmlu_relative_l1_layers_pruned_13': {'total': 14080, 'correct': 5363, 'weighted_acc': 38.08948863636363}, 'eval_cosine_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 11.007834512679302, 'avg_seq_perplexity': 139210.50819672132}, 'layer_36_l1_influence': 392.6715698242187, 'layer_40_cosine_influence': 0.016847670078277588, 'eval_cosine_layers_pruned_27': {'avg_loss': 10.571302069992315, 'avg_seq_perplexity': 66574.8237704918, 'num_ex': 15616}, 'layer_51_cosine_influence': 0.025647997856140137, 'mmlu_relative_l1_layers_pruned_24': {'total': 14080, 'correct': 3392, 'weighted_acc': 24.09090909090909}, 'layer_40_l1_influence': 456.0510559082031, 'layer_53_l1_influence': 1013.2360229492188, 'layer_59_l2_influence': 27.407726287841797, 'layer_3_cosine_influence': 0.1206510066986084, 'mmlu_cosine_layers_pruned_12': {'total': 14080, 'correct': 5365, 'weighted_acc': 38.10369318181818}, 'mmlu_relative_l1_layers_pruned_6': {'total': 14080, 'correct': 6114, 'weighted_acc': 43.42329545454545}, 'layer_42_cosine_influence': 0.00978851318359375, 'mmlu_cosine_layers_pruned_0': {'weighted_acc': 45.67471590909091, 'total': 14080, 'correct': 6431}, 'mmlu_relative_l1_layers_pruned_18': {'total': 14080, 'correct': 4434, 'weighted_acc': 31.491477272727273}, 'layer_47_l2_influence': 18.005504608154297, 'layer_57_l1_influence': 1218.7659912109375, 'eval_cosine_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 5.926242515689037, 'avg_seq_perplexity': 597.5124231557377}, 'layer_35_relative_l2_influence': 0.384464830160141, 'eval_relative_l2_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'eval_relative_l2_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 8.889706470927255, 'avg_seq_perplexity': 10491.220286885246}, 'layer_60_l2_influence': 14.924118041992188, 'layer_60_cosine_influence': 0.008489847183227539, 'eval_cosine_layers_pruned_6': {'avg_seq_perplexity': 12.121787149398052, 'num_ex': 15616, 'avg_loss': 2.45772940213563}, 'eval_cosine_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 3.214172613425333, 'avg_seq_perplexity': 26.78617883901127}, 'layer_52_relative_l1_influence': 0.13511750102043152, 'eval_relative_l1_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 3.806385728179431, 'avg_seq_perplexity': 727.240906762295}, 'layer_13_cosine_influence': 0.12203574180603027, 'layer_47_relative_l1_influence': 0.26866623759269714, 'eval_relative_l2_layers_pruned_5': {'avg_loss': 2.2875233634573515, 'avg_seq_perplexity': 10.2160894675333, 'num_ex': 15616}, 'eval_relative_l1_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 7.873754282466701, 'avg_seq_perplexity': 3363.01818647541}, 'layer_58_l2_influence': 12.891983032226562, 'layer_47_cosine_influence': 0.02947753667831421, 'layer_36_relative_l2_influence': 0.2146155834197998, 'layer_6_l2_influence': 1.6795281171798706, 'layer_17_l2_influence': 5.991340637207031, 'layer_28_l2_influence': 6.60377836227417, 'layer_25_l1_influence': 404.71392822265625, 'layer_2_cosine_influence': 0.14639627933502197, 'mmlu_relative_l2_layers_pruned_16': {'total': 14080, 'correct': 4691, 'weighted_acc': 33.31676136363637}, 'eval_relative_l1_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 10.655357485911884, 'avg_seq_perplexity': 80513.47540983607}, 'mmlu_relative_l1_layers_pruned_21': {'total': 14080, 'correct': 3344, 'weighted_acc': 23.75}, 'mmlu_relative_l1_layers_pruned_26': {'total': 14080, 'correct': 3518, 'weighted_acc': 24.985795454545453}, 'layer_18_l1_influence': 234.00518798828125, 'layer_37_l1_influence': 724.2137451171875, 'eval_relative_l1_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.8901552294121413, 'avg_seq_perplexity': 18.758777055584016}, 'layer_57_l2_influence': 24.15291404724121, 'layer_21_relative_l1_influence': 0.4739983677864074, 'layer_24_cosine_influence': 0.0493239164352417, 'layer_52_cosine_influence': 0.010252654552459717, 'mmlu_cosine_layers_pruned_6': {'total': 14080, 'correct': 6114, 'weighted_acc': 43.42329545454545}, 'mmlu_cosine_layers_pruned_20': {'total': 14080, 'correct': 3853, 'weighted_acc': 27.365056818181817}, 'eval_relative_l2_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 4.324422367283555, 'avg_seq_perplexity': 448.93327356557376}, 'layer_15_l1_influence': 271.1224060058594, 'layer_17_l1_influence': 299.72381591796875, 'layer_14_cosine_influence': 0.05761367082595825, 'mmlu_relative_l1_layers_pruned_12': {'total': 14080, 'correct': 5365, 'weighted_acc': 38.10369318181818}, 'layer_44_relative_l1_influence': 0.14800989627838135, 'mmlu_relative_l2_layers_pruned_9': {'total': 14080, 'correct': 4848, 'weighted_acc': 34.43181818181818}, 'mmlu_relative_l2_layers_pruned_14': {'total': 14080, 'correct': 5321, 'weighted_acc': 37.79119318181818}, 'layer_23_l1_influence': 376.7882080078125, 'layer_44_cosine_influence': 0.012051105499267578, 'eval_cosine_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 3.055445436571465, 'avg_seq_perplexity': 22.27780601626537}, 'layer_36_l2_influence': 7.833204746246338, 'eval_relative_l2_layers_pruned_6': {'avg_seq_perplexity': 12.121787149398052, 'num_ex': 15616, 'avg_loss': 2.45772940213563}, 'mmlu_relative_l2_layers_pruned_25': {'total': 14080, 'correct': 3515, 'weighted_acc': 24.964488636363637}, 'eval_cosine_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 5.609182889344262, 'avg_seq_perplexity': 411.9646836577869}, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 6329, 'weighted_acc': 44.95028409090909}, 'eval_relative_l1_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 2.066352969310323, 'avg_seq_perplexity': 8.18656946401127}, 'eval_relative_l2_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 5.016895231653432, 'avg_seq_perplexity': 165.99884733606558}, 'layer_32_l2_influence': 8.983319282531738, 'eval_cosine_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 3.806385728179431, 'avg_seq_perplexity': 727.240906762295}, 'layer_54_relative_l2_influence': 0.11029347032308578, 'layer_41_relative_l1_influence': 0.34697940945625305, 'layer_45_relative_l2_influence': 0.2729174792766571, 'layer_48_relative_l2_influence': 0.1421503871679306, 'eval_relative_l1_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 11.196327084400616, 'avg_seq_perplexity': 102689.9262295082}, 'eval_relative_l2_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 10.475965155929815, 'avg_seq_perplexity': 54997.95491803279}, 'layer_0_l1_influence': 16.417232513427734, 'layer_11_l1_influence': 191.82339477539065, 'eval_cosine_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 7.605465748271004, 'avg_seq_perplexity': 3663.3091700819673}, 'mmlu_cosine_layers_pruned_16': {'total': 14080, 'correct': 4340, 'weighted_acc': 30.823863636363637}, 'layer_53_relative_l1_influence': 0.23648840188980105, 'layer_63_relative_l2_influence': 0.945912778377533, 'mmlu_relative_l2_layers_pruned_30': {'total': 14080, 'correct': 3775, 'weighted_acc': 26.811079545454547}, 'layer_10_l2_influence': 2.692541122436523, 'layer_55_l2_influence': 21.41812515258789, 'mmlu_cosine_layers_pruned_7': {'total': 14080, 'correct': 5846, 'weighted_acc': 41.51988636363637}, 'layer_33_relative_l1_influence': 0.4361429810523987, 'mmlu_relative_l2_layers_pruned_11': {'total': 14080, 'correct': 5554, 'weighted_acc': 39.44602272727273}, 'layer_46_l1_influence': 412.7528381347656, 'layer_59_l1_influence': 1374.5008544921875, 'layer_16_relative_l1_influence': 0.39260828495025635, 'eval_relative_l2_layers_pruned_1': {'avg_seq_perplexity': 7.3503903248271, 'num_ex': 15616, 'avg_loss': 1.956585493244109}, 'eval_relative_l1_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 10.37626672963627, 'avg_seq_perplexity': 57977.70491803279}, 'mmlu_relative_l1_layers_pruned_22': {'total': 14080, 'correct': 3282, 'weighted_acc': 23.30965909090909}, 'layer_7_l2_influence': 2.338228702545166, 'layer_14_l1_influence': 167.8852996826172, 'mmlu_cosine_layers_pruned_23': {'total': 14080, 'correct': 3303, 'weighted_acc': 23.458806818181817}, 'mmlu_cosine_layers_pruned_13': {'correct': 5363, 'weighted_acc': 38.08948863636363, 'total': 14080}, 'layer_29_relative_l1_influence': 0.4435041844844818, 'eval_relative_l2_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 3.806385728179431, 'avg_seq_perplexity': 727.240906762295}, 'layer_38_l1_influence': 367.3739318847656, 'layer_55_l1_influence': 1087.3460693359375, 'layer_63_cosine_influence': 0.2816888689994812, 'layer_4_relative_l2_influence': 0.40507981181144714, 'layer_8_l2_influence': 2.1365716457366943, 'layer_20_l2_influence': 5.630589485168457, 'layer_31_l2_influence': 10.727365493774414, 'layer_57_relative_l2_influence': 0.2322184145450592, 'eval_relative_l2_layers_pruned_24': {'avg_seq_perplexity': 3363.01818647541, 'num_ex': 15616, 'avg_loss': 7.873754282466701}, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_38_l2_influence': 7.368281841278076, 'layer_29_cosine_influence': 0.08163142204284668, 'mmlu_cosine_layers_pruned_10': {'correct': 4516, 'weighted_acc': 32.07386363636363, 'total': 14080}, 'layer_13_relative_l2_influence': 0.5112909078598022, 'layer_4_l1_influence': 49.406036376953125, 'layer_16_l1_influence': 200.1047821044922, 'eval_cosine_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 7.079382724449283, 'avg_seq_perplexity': 2029.232069672131}, 'eval_cosine_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.584896400326588, 'avg_seq_perplexity': 13.76986244076588}, 'layer_7_relative_l2_influence': 0.5267553925514221, 'layer_8_relative_l2_influence': 0.43254098296165466, 'layer_18_relative_l2_influence': 0.3723626434803009, 'eval_relative_l2_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 9.554471375512296, 'avg_seq_perplexity': 27824.13524590164}, 'layer_19_l1_influence': 323.8090515136719, 'layer_27_l2_influence': 8.895549774169922, 'layer_62_cosine_influence': 0.012003958225250244, 'mmlu_relative_l2_layers_pruned_19': {'total': 14080, 'correct': 4475, 'weighted_acc': 31.782670454545453}, 'mmlu_relative_l1_layers_pruned_10': {'total': 14080, 'correct': 4516, 'weighted_acc': 32.07386363636363}, 'eval_relative_l1_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 4.324422367283555, 'avg_seq_perplexity': 448.93327356557376}, 'layer_8_l1_influence': 95.61775970458984, 'layer_49_l2_influence': 18.43683624267578, 'layer_1_relative_l2_influence': 0.618891179561615, 'layer_35_l1_influence': 662.5325927734375, 'layer_53_cosine_influence': 0.023239970207214355, 'layer_27_l1_influence': 448.9019775390625, 'mmlu_relative_l2_layers_pruned_4': {'weighted_acc': 45.49005681818182, 'total': 14080, 'correct': 6405}, 'layer_43_cosine_influence': 0.03800743818283081, 'mmlu_cosine_layers_pruned_17': {'correct': 4403, 'weighted_acc': 31.271306818181817, 'total': 14080}, 'layer_14_relative_l2_influence': 0.37069764733314514, 'layer_32_relative_l2_influence': 0.3269561231136322, 'eval_relative_l2_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.720490502529457, 'avg_seq_perplexity': 15.799146308273563}, 'layer_30_l2_influence': 7.323512554168701, 'layer_22_cosine_influence': 0.0547027587890625, 'layer_41_cosine_influence': 0.04691874980926514, 'layer_6_relative_l1_influence': 0.4728577733039856, 'eval_relative_l1_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 5.016895231653432, 'avg_seq_perplexity': 165.99884733606558}, '_timestamp': 1712887619.8065534, 'mmlu_cosine_layers_pruned_11': {'weighted_acc': 28.196022727272727, 'total': 14080, 'correct': 3970}, 'layer_3_relative_l2_influence': 1.3676656484603882, 'eval_relative_l1_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 2.1905024794281505, 'avg_seq_perplexity': 9.270888031506148}, 'eval_relative_l1_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 10.475965155929815, 'avg_seq_perplexity': 54997.95491803279}, 'eval_relative_l2_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 11.196327084400616, 'avg_seq_perplexity': 102689.9262295082}, 'layer_23_l2_influence': 7.476009368896484, 'layer_58_cosine_influence': 0.007003843784332275, 'layer_42_relative_l1_influence': 0.13976214826107025, 'layer_22_l1_influence': 272.4124755859375, 'layer_2_relative_l1_influence': 0.7014003992080688, 'mmlu_relative_l2_layers_pruned_6': {'total': 14080, 'correct': 6114, 'weighted_acc': 43.42329545454545}, 'mmlu_cosine_layers_pruned_31': {'total': 14080, 'correct': 3258, 'weighted_acc': 23.139204545454547}, 'layer_29_relative_l2_influence': 0.4127957820892334, 'eval_relative_l2_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 2.066352969310323, 'avg_seq_perplexity': 8.18656946401127}, 'eval_relative_l2_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 4.579102062788166, 'avg_seq_perplexity': 127.9283107069672}, 'layer_61_l2_influence': 45.28624725341797, 'eval_cosine_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 2.066352969310323, 'avg_seq_perplexity': 8.18656946401127}, 'eval_cosine_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.8901552294121413, 'avg_seq_perplexity': 18.758777055584016}, 'layer_53_relative_l2_influence': 0.2180461436510086, 'layer_63_relative_l1_influence': 0.8563986420631409, 'layer_41_l1_influence': 851.8507080078125, 'layer_43_l2_influence': 16.867156982421875, 'layer_38_cosine_influence': 0.01569420099258423, 'mmlu_cosine_layers_pruned_26': {'total': 14080, 'correct': 3779, 'weighted_acc': 26.839488636363637}, 'layer_16_relative_l2_influence': 0.36984071135520935, 'layer_33_relative_l2_influence': 0.4104312062263489, 'eval_relative_l1_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.45772940213563, 'avg_seq_perplexity': 12.121787149398052}, 'eval_relative_l1_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 12.563773733670594, 'avg_seq_perplexity': 446018.5573770492}, '_step': 202, 'layer_54_l1_influence': 504.8612365722656, 'layer_54_cosine_influence': 0.007053673267364502, 'layer_40_l2_influence': 9.378488540649414, 'layer_42_l1_influence': 370.5245666503906, 'mmlu_relative_l2_layers_pruned_28': {'total': 14080, 'correct': 3429, 'weighted_acc': 24.353693181818183}, 'layer_17_cosine_influence': 0.11119025945663452, 'layer_13_relative_l1_influence': 0.5736011266708374, 'layer_4_cosine_influence': 0.06533318758010864, 'eval_relative_l1_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 10.524990394467212, 'avg_seq_perplexity': 63999.32377049181}, 'eval_relative_l1_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 3.477866501104636, 'avg_seq_perplexity': 61.37287877817623}, 'layer_20_cosine_influence': 0.06514847278594971, 'layer_57_relative_l1_influence': 0.2512025535106659, 'eval_relative_l2_layers_pruned_9': {'avg_loss': 2.8901552294121413, 'avg_seq_perplexity': 18.758777055584016, 'num_ex': 15616}, 'layer_47_l1_influence': 917.01220703125, 'mmlu_relative_l2_layers_pruned_17': {'total': 14080, 'correct': 4569, 'weighted_acc': 32.45028409090909}, 'mmlu_relative_l2_layers_pruned_5': {'total': 14080, 'correct': 6482, 'weighted_acc': 46.03693181818182}, 'mmlu_relative_l1_layers_pruned_20': {'weighted_acc': 26.61221590909091, 'total': 14080, 'correct': 3747}, 'mmlu_relative_l2_layers_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'layer_39_l2_influence': 15.244550704956056, 'mmlu_cosine_layers_pruned_3': {'total': 14080, 'correct': 6329, 'weighted_acc': 44.95028409090909}, 'mmlu_cosine_layers_pruned_9': {'total': 14080, 'correct': 4848, 'weighted_acc': 34.43181818181818}, 'eval_relative_l1_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 2.2875233634573515, 'avg_seq_perplexity': 10.2160894675333}, 'eval_relative_l2_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 7.890753073770492, 'avg_seq_perplexity': 3012.0704405737706}, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 3234, 'weighted_acc': 22.96875}, 'layer_21_cosine_influence': 0.09748882055282591, 'mmlu_cosine_layers_pruned_22': {'total': 14080, 'correct': 3352, 'weighted_acc': 23.806818181818183}, 'layer_18_relative_l1_influence': 0.3995320498943329, 'layer_36_cosine_influence': 0.021081387996673584, 'mmlu_relative_l2_layers_pruned_15': {'weighted_acc': 35.26278409090909, 'total': 14080, 'correct': 4965}, 'layer_22_l2_influence': 5.562995910644531, 'layer_62_l2_influence': 20.297122955322266, 'layer_32_cosine_influence': 0.04473006725311279, 'layer_42_relative_l2_influence': 0.13953658938407898, 'eval_relative_l1_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'eval_relative_l2_layers_pruned_14': {'avg_loss': 4.04071295065958, 'avg_seq_perplexity': 18266.766393442624, 'num_ex': 15616}, 'layer_11_l2_influence': 3.871309995651245, 'layer_31_l1_influence': 543.259765625, 'layer_51_l2_influence': 19.267135620117188, 'layer_5_relative_l2_influence': 0.5207408666610718, 'mmlu_relative_l2_layers_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'eval_relative_l1_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 5.700508492891906, 'avg_seq_perplexity': 324.73299820696724}, 'layer_32_relative_l1_influence': 0.34771525859832764, 'layer_25_l2_influence': 8.008111000061035, 'layer_31_cosine_influence': 0.08002936840057373, 'layer_14_relative_l1_influence': 0.3856014013290405, 'layer_35_relative_l1_influence': 0.4087263941764831, 'eval_relative_l2_layers_pruned_4': {'avg_loss': 2.1905024794281505, 'avg_seq_perplexity': 9.270888031506148, 'num_ex': 15616}, 'layer_13_l2_influence': 4.698244571685791, 'layer_5_cosine_influence': 0.1033673882484436, 'layer_50_cosine_influence': 0.005516946315765381, 'mmlu_relative_l2_layers_pruned_8': {'total': 14080, 'correct': 4060, 'weighted_acc': 28.835227272727273}, 'eval_relative_l1_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 4.579102062788166, 'avg_seq_perplexity': 127.9283107069672}, 'layer_7_cosine_influence': 0.11376827955245972, 'layer_0_relative_l2_influence': 1.5170245170593262, 'layer_52_relative_l2_influence': 0.1514325588941574, 'eval_relative_l1_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.720490502529457, 'avg_seq_perplexity': 15.799146308273563}, 'layer_26_l1_influence': 320.1653747558594, 'eval_relative_l2_layers_pruned_32': {'avg_seq_perplexity': 446018.5573770492, 'num_ex': 15616, 'avg_loss': 12.563773733670594}, 'mmlu_relative_l2_layers_pruned_24': {'total': 14080, 'correct': 3392, 'weighted_acc': 24.09090909090909}, 'layer_43_l1_influence': 857.063720703125, 'mmlu_relative_l2_layers_pruned_13': {'total': 14080, 'correct': 5363, 'weighted_acc': 38.08948863636363}, 'layer_61_cosine_influence': 0.05337041616439819, 'mmlu_cosine_layers_pruned_4': {'total': 14080, 'correct': 6405, 'weighted_acc': 45.49005681818182}, 'eval_relative_l2_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 10.524990394467212, 'avg_seq_perplexity': 63999.32377049181}, 'eval_cosine_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 7.302010958311988, 'avg_seq_perplexity': 2694.1711065573772}, 'layer_36_relative_l1_influence': 0.22513535618782043, 'layer_47_relative_l2_influence': 0.25137853622436523, 'eval_relative_l2_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 3.477866501104636, 'avg_seq_perplexity': 61.37287877817623}, 'layer_39_l1_influence': 772.7188720703125, 'layer_42_l2_influence': 7.746740818023682, 'layer_60_l1_influence': 677.9965209960938, 'layer_2_l1_influence': 39.31193923950195, 'layer_1_cosine_influence': 0.06641018390655518, 'layer_9_relative_l1_influence': 0.6526021361351013, 'layer_44_relative_l2_influence': 0.15932944416999817, 'mmlu_relative_l2_layers_pruned_31': {'total': 14080, 'correct': 3753, 'weighted_acc': 26.654829545454547}, 'eval_relative_l1_layers_pruned_25': {'avg_loss': 8.977266905737705, 'avg_seq_perplexity': 14402.274590163934, 'num_ex': 15616}, 'layer_45_l1_influence': 908.5966186523438, 'layer_21_relative_l2_influence': 0.4426935911178589, 'mmlu_relative_l1_layers_pruned_2': {'total': 14080, 'correct': 6340, 'weighted_acc': 45.02840909090909}, 'mmlu_relative_l1_layers_pruned_7': {'total': 14080, 'correct': 5846, 'weighted_acc': 41.51988636363637}, 'layer_63_l2_influence': 130.44827270507812, 'eval_cosine_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 12.122928806992828, 'avg_seq_perplexity': 302468.65573770495}, 'layer_54_relative_l1_influence': 0.116445392370224, 'layer_9_cosine_influence': 0.12702560424804688, 'layer_41_relative_l2_influence': 0.3305395841598511, 'layer_45_relative_l1_influence': 0.2908429503440857, 'layer_48_relative_l1_influence': 0.1347617357969284, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.956585493244109, 'avg_seq_perplexity': 7.3503903248271}, 'layer_12_l2_influence': 3.1092827320098877, 'layer_58_l1_influence': 559.9176635742188, 'layer_6_cosine_influence': 0.07061409950256348, 'eval_relative_l1_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 4.04071295065958, 'avg_seq_perplexity': 18266.766393442624}, 'mmlu_relative_l2_layers_pruned_1': {'weighted_acc': 46.07954545454545, 'total': 14080, 'correct': 6488}, 'eval_relative_l2_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 5.700508492891906, 'avg_seq_perplexity': 324.73299820696724}, 'mmlu_relative_l2_layers_pruned_27': {'total': 14080, 'correct': 3450, 'weighted_acc': 24.50284090909091}, 'layer_45_cosine_influence': 0.03331881761550903, 'eval_cosine_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 2.1905024794281505, 'avg_seq_perplexity': 9.270888031506148}, 'eval_cosine_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 10.468975129674693, 'avg_seq_perplexity': 56066.30327868852}, 'layer_30_l1_influence': 368.4044494628906, 'layer_9_l2_influence': 3.2822556495666504, 'layer_16_l2_influence': 4.121683120727539, 'layer_29_l1_influence': 484.7862243652344, 'layer_9_l1_influence': 159.53875732421875, 'layer_34_l1_influence': 359.4623107910156, 'layer_11_relative_l1_influence': 0.5800329446792603, 'layer_20_relative_l1_influence': 0.4150019884109497, 'eval_relative_l2_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 5.987966568743596, 'avg_seq_perplexity': 430.6119684938525}, 'layer_37_l2_influence': 14.274415969848633, 'eval_cosine_layers_pruned_24': {'avg_loss': 9.780892794249487, 'avg_seq_perplexity': 31602.088114754097, 'num_ex': 15616}, 'layer_9_relative_l2_influence': 0.543310284614563, 'mmlu_relative_l1_layers_pruned_4': {'total': 14080, 'correct': 6405, 'weighted_acc': 45.49005681818182}, 'eval_relative_l2_layers_pruned_23': {'avg_seq_perplexity': 1353.186987704918, 'num_ex': 15616, 'avg_loss': 7.130835861456199}, 'mmlu_relative_l1_layers_pruned_25': {'total': 14080, 'correct': 3375, 'weighted_acc': 23.970170454545453}, 'layer_28_l1_influence': 329.3181457519531, 'layer_26_relative_l2_influence': 0.3323189616203308, 'mmlu_relative_l2_layers_pruned_12': {'total': 14080, 'correct': 5365, 'weighted_acc': 38.10369318181818}, 'layer_14_l2_influence': 3.5467026233673096, 'layer_26_l2_influence': 6.423330783843994, 'mmlu_cosine_layers_pruned_25': {'total': 14080, 'correct': 3557, 'weighted_acc': 25.26278409090909}, 'layer_37_relative_l2_influence': 0.3686165809631348, 'mmlu_relative_l1_layers_pruned_14': {'total': 14080, 'correct': 5321, 'weighted_acc': 37.79119318181818}, 'layer_15_l2_influence': 5.4181365966796875, 'layer_17_relative_l1_influence': 0.5302388072013855, 'layer_27_relative_l2_influence': 0.42109349370002747, 'layer_58_relative_l1_influence': 0.1119111031293869, 'layer_62_relative_l2_influence': 0.15457762777805328, 'mmlu_relative_l2_layers_pruned_21': {'total': 14080, 'correct': 3344, 'weighted_acc': 23.75}, 'mmlu_relative_l2_layers_pruned_26': {'weighted_acc': 24.985795454545453, 'total': 14080, 'correct': 3518}, 'layer_21_l1_influence': 352.8712463378906, 'layer_30_cosine_influence': 0.04198235273361206, 'eval_cosine_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0091322601818646, 'avg_seq_perplexity': 7.739646536404969}, 'layer_50_relative_l2_influence': 0.09869049489498138, 'layer_51_l1_influence': 968.5594482421876, 'layer_30_relative_l2_influence': 0.3038976788520813, 'layer_38_relative_l1_influence': 0.1826934665441513, 'layer_55_relative_l1_influence': 0.23873233795166016, 'layer_44_l1_influence': 434.2471618652344, 'mmlu_cosine_layers_pruned_14': {'total': 14080, 'correct': 4002, 'weighted_acc': 28.423295454545453}, 'layer_43_relative_l1_influence': 0.3092697858810425, 'mmlu_relative_l1_layers_pruned_16': {'total': 14080, 'correct': 4691, 'weighted_acc': 33.31676136363637}, 'layer_3_l2_influence': 6.416240215301514, 'mmlu_cosine_layers_pruned_15': {'total': 14080, 'correct': 4066, 'weighted_acc': 28.87784090909091}, 'layer_0_relative_l1_influence': 0.6563640832901001, 'layer_59_cosine_influence': 0.027909398078918457, 'layer_15_relative_l2_influence': 0.5035321116447449, 'layer_40_relative_l2_influence': 0.19496750831604004, 'layer_3_l1_influence': 75.4958724975586, 'layer_29_l2_influence': 9.542275428771973, 'layer_48_cosine_influence': 0.009034216403961182, 'layer_19_relative_l1_influence': 0.4995364844799042, 'layer_33_l2_influence': 12.43618392944336, 'layer_41_l2_influence': 16.845272064208984, 'mmlu_cosine_layers_pruned_19': {'total': 14080, 'correct': 3966, 'weighted_acc': 28.167613636363637}, 'layer_1_l1_influence': 29.4791259765625, 'layer_10_l1_influence': 129.03977966308594, 'layer_19_cosine_influence': 0.10193002223968506, 'mmlu_relative_l2_layers_pruned_18': {'total': 14080, 'correct': 4434, 'weighted_acc': 31.491477272727273}, 'mmlu_cosine_layers_pruned_2': {'weighted_acc': 45.02840909090909, 'total': 14080, 'correct': 6340}, 'eval_relative_l2_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0091322601818646, 'avg_seq_perplexity': 7.739646536404969}, 'eval_relative_l2_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.584896400326588, 'avg_seq_perplexity': 13.76986244076588}, 'layer_44_l2_influence': 9.861949920654297, 'layer_0_cosine_influence': 0.40978312492370605, 'layer_27_cosine_influence': 0.08614200353622437, 'layer_59_relative_l1_influence': 0.2644556760787964, 'layer_12_cosine_influence': 0.06126636266708374, 'layer_23_relative_l2_influence': 0.4283506572246551, 'eval_relative_l1_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 5.987966568743596, 'avg_seq_perplexity': 430.6119684938525}, 'eval_relative_l1_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 7.130835861456199, 'avg_seq_perplexity': 1353.186987704918}, 'layer_56_relative_l2_influence': 0.12683901190757751, 'mmlu_relative_l1_layers_pruned_3': {'total': 14080, 'correct': 6329, 'weighted_acc': 44.95028409090909}, 'layer_15_cosine_influence': 0.1190679669380188, 'eval_cosine_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 2.2875233634573515, 'avg_seq_perplexity': 10.2160894675333}, 'layer_22_relative_l1_influence': 0.3612303137779236, 'layer_39_relative_l1_influence': 0.3655094504356384, 'layer_46_relative_l2_influence': 0.12239573895931244, 'layer_13_l1_influence': 233.98895263671875, 'layer_19_l2_influence': 6.438872814178467, 'eval_cosine_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 5.261483114273822, 'avg_seq_perplexity': 258.4466252561475}, 'mmlu_relative_l1_layers_pruned_9': {'correct': 4848, 'weighted_acc': 34.43181818181818, 'total': 14080}, 'layer_49_cosine_influence': 0.02601855993270874, 'eval_cosine_layers_pruned_14': {'avg_loss': 5.023252893666752, 'avg_seq_perplexity': 202.9758580942623, 'num_ex': 15616}, 'layer_51_relative_l1_influence': 0.24333535134792328, 'layer_31_relative_l1_influence': 0.4444301724433899, 'layer_49_relative_l2_influence': 0.23390018939971924, 'mmlu_relative_l1_layers_pruned_19': {'total': 14080, 'correct': 4475, 'weighted_acc': 31.782670454545453}, 'layer_34_cosine_influence': 0.023606300354003903, 'eval_cosine_layers_pruned_19': {'avg_loss': 6.618433217533299, 'avg_seq_perplexity': 1235.2029969262296, 'num_ex': 15616}, 'layer_5_relative_l1_influence': 0.6746358871459961, 'mmlu_relative_l2_layers_pruned_10': {'weighted_acc': 32.07386363636363, 'total': 14080, 'correct': 4516}, 'layer_35_cosine_influence': 0.06664413213729858, 'layer_24_relative_l2_influence': 0.33126115798950195, 'layer_61_relative_l2_influence': 0.3365756869316101, 'layer_2_relative_l2_influence': 0.5958111882209778, 'layer_4_l2_influence': 1.057178258895874, 'layer_49_l1_influence': 939.0592651367188, 'layer_53_l2_influence': 19.90357208251953, 'layer_34_relative_l1_influence': 0.2313709855079651, 'layer_50_l2_influence': 7.992580413818359, 'eval_cosine_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 10.09103443583504, 'avg_seq_perplexity': 38425.76229508197}, 'layer_10_relative_l2_influence': 0.41429680585861206, 'layer_24_l1_influence': 290.59454345703125, 'mmlu_cosine_layers_pruned_5': {'total': 14080, 'correct': 6482, 'weighted_acc': 46.03693181818182}, 'layer_12_relative_l1_influence': 0.40552809834480286, 'mmlu_relative_l1_layers_pruned_32': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'layer_25_relative_l2_influence': 0.4179222881793976, 'mmlu_relative_l2_layers_pruned_22': {'total': 14080, 'correct': 3282, 'weighted_acc': 23.30965909090909}, 'layer_6_l1_influence': 68.18321228027344, 'layer_25_cosine_influence': 0.08732974529266357, 'mmlu_cosine_layers_pruned_24': {'total': 14080, 'correct': 3451, 'weighted_acc': 24.509943181818183}, 'layer_5_l2_influence': 1.5900962352752686, 'layer_28_relative_l1_influence': 0.32190296053886414, 'layer_50_l1_influence': 398.7380676269531, 'mmlu_relative_l1_layers_pruned_30': {'correct': 3775, 'weighted_acc': 26.811079545454547, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_11': {'weighted_acc': 39.44602272727273, 'total': 14080, 'correct': 5554}, 'layer_35_l2_influence': 13.023512840270996, 'layer_39_cosine_influence': 0.051620304584503174, 'layer_60_relative_l2_influence': 0.12794271111488342, 'layer_7_relative_l1_influence': 0.6776175498962402, 'layer_8_relative_l1_influence': 0.4759365320205689, 'mmlu_relative_l1_layers_pruned_1': {'total': 14080, 'correct': 6488, 'weighted_acc': 46.07954545454545}, 'eval_relative_l2_layers_pruned_21': {'avg_seq_perplexity': 580.5763960040983, 'num_ex': 15616, 'avg_loss': 6.293444023757685}, 'eval_relative_l2_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 9.704495789574796, 'avg_seq_perplexity': 34696.102459016394}, 'layer_52_l1_influence': 551.2284545898438, 'layer_18_cosine_influence': 0.0610274076461792, 'layer_46_cosine_influence': 0.008120536804199219, 'layer_22_relative_l2_influence': 0.34666040539741516, 'layer_56_relative_l1_influence': 0.12813575565814972, 'eval_relative_l1_layers_pruned_2': {'avg_seq_perplexity': 7.739646536404969, 'num_ex': 15616, 'avg_loss': 2.0091322601818646}, 'eval_relative_l1_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.584896400326588, 'avg_seq_perplexity': 13.76986244076588}, 'eval_relative_l1_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 3.055445436571465, 'avg_seq_perplexity': 22.27780601626537}, 'mmlu_cosine_layers_pruned_1': {'total': 14080, 'correct': 6488, 'weighted_acc': 46.07954545454545}, 'mmlu_cosine_layers_pruned_27': {'total': 14080, 'correct': 3640, 'weighted_acc': 25.852272727272727}, 'mmlu_cosine_layers_pruned_29': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'layer_59_relative_l2_influence': 0.24169133603572843, 'mmlu_relative_l2_layers_pruned_2': {'total': 14080, 'correct': 6340, 'weighted_acc': 45.02840909090909}, 'mmlu_relative_l2_layers_pruned_7': {'correct': 5846, 'weighted_acc': 41.51988636363637, 'total': 14080}, 'eval_relative_l2_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 3.599489055696081, 'avg_seq_perplexity': 60.10004562628074}, 'mmlu_relative_l1_layers_pruned_15': {'total': 14080, 'correct': 4965, 'weighted_acc': 35.26278409090909}, 'layer_46_l2_influence': 8.46118450164795, 'layer_62_l1_influence': 885.508056640625, 'layer_1_relative_l1_influence': 0.734287440776825, 'eval_cosine_layers_pruned_12': {'avg_seq_perplexity': 60.10004562628074, 'num_ex': 15616, 'avg_loss': 3.599489055696081}, 'layer_23_relative_l1_influence': 0.4618200361728668, 'layer_31_relative_l2_influence': 0.4159914553165436, 'layer_49_relative_l1_influence': 0.2513423562049866, 'mmlu_relative_l2_layers_pruned_23': {'correct': 3234, 'weighted_acc': 22.96875, 'total': 14080}, 'layer_10_cosine_influence': 0.06508737802505493, 'layer_37_cosine_influence': 0.05949193239212036, 'layer_55_cosine_influence': 0.02387380599975586, 'layer_24_relative_l1_influence': 0.3513790965080261, 'layer_61_relative_l1_influence': 0.3512744605541229, 'layer_39_relative_l2_influence': 0.347102552652359, 'layer_46_relative_l1_influence': 0.1263018548488617, 'mmlu_relative_l1_layers_pruned_17': {'total': 14080, 'correct': 4569, 'weighted_acc': 32.45028409090909}, 'layer_0_l2_influence': 0.9737563133239746, 'layer_3_relative_l1_influence': 0.9159587025642396, 'layer_6_relative_l2_influence': 0.468232661485672, 'mmlu_relative_l2_layers_pruned_20': {'total': 14080, 'correct': 3747, 'weighted_acc': 26.61221590909091}, 'layer_34_l2_influence': 7.200479030609131, 'layer_51_relative_l2_influence': 0.22901451587677, 'mmlu_relative_l1_layers_pruned_29': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'layer_8_cosine_influence': 0.06628340482711792, 'eval_relative_l2_layers_pruned_18': {'avg_loss': 5.232402864049693, 'avg_seq_perplexity': 206.0348840932377, 'num_ex': 15616}, 'layer_21_l2_influence': 7.09874153137207, 'eval_cosine_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.956585493244109, 'avg_seq_perplexity': 7.3503903248271}, 'layer_12_relative_l2_influence': 0.3882972002029419, 'eval_relative_l1_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 6.591793372982838, 'avg_seq_perplexity': 776.2840035860655}, 'mmlu_relative_l1_layers_pruned_28': {'total': 14080, 'correct': 3479, 'weighted_acc': 24.708806818181817}, 'layer_10_relative_l1_influence': 0.4632691144943238, 'layer_34_relative_l2_influence': 0.22019894421100616, 'layer_26_cosine_influence': 0.04819893836975098, 'layer_57_cosine_influence': 0.02566438913345337, 'eval_cosine_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 12.563773733670594, 'avg_seq_perplexity': 446018.5573770492}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence', 'pruning_scheme': 'mlp', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mlp
4,"{'eval_relative_l2_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 2.43310546875, 'avg_seq_perplexity': 11.825162293481045}, 'eval_relative_l2_layers_pruned_42': {'num_ex': 15616, 'avg_loss': 8.731738481365266, 'avg_seq_perplexity': 6481.920081967213}, 'mmlu_relative_l1_layers_pruned_61': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_cosine_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 2.2739750596343495, 'avg_seq_perplexity': 10.086513831967212}, 'mmlu_cosine_layers_pruned_45': {'total': 14080, 'correct': 3388, 'weighted_acc': 24.0625}, 'layer_41_relative_l1_influence': 0.34697940945625305, 'mmlu_relative_l2_layers_pruned_48': {'correct': 3305, 'weighted_acc': 23.473011363636363, 'total': 14080}, 'layer_37_cosine_influence': 0.05949193239212036, 'eval_cosine_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 6.18848656826332, 'avg_seq_perplexity': 531.1194608094262}, 'mmlu_relative_l1_layers_pruned_54': {'total': 14080, 'correct': 3404, 'weighted_acc': 24.176136363636363}, 'mmlu_relative_l2_layers_pruned_54': {'total': 14080, 'correct': 3404, 'weighted_acc': 24.176136363636363}, 'layer_6_relative_l1_influence': 0.4728577733039856, 'eval_relative_l2_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 5.734352487032531, 'avg_seq_perplexity': 336.14561987704917}, 'mmlu_relative_l1_layers_pruned_48': {'total': 14080, 'correct': 3242, 'weighted_acc': 23.025568181818183}, 'eval_cosine_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9549929509397412, 'avg_seq_perplexity': 7.336426281538166}, 'layer_60_relative_l1_influence': 0.1270669549703598, 'mmlu_relative_l2_layers_pruned_61': {'total': 14080, 'correct': 3273, 'weighted_acc': 23.245738636363637}, 'layer_33_relative_l2_influence': 0.4104312062263489, 'eval_relative_l1_layers_pruned_61': {'num_ex': 15616, 'avg_loss': 10.02752685546875, 'avg_seq_perplexity': 23784.73155737705}, 'layer_31_l1_influence': 543.259765625, 'mmlu_cosine_layers_pruned_4': {'total': 14080, 'correct': 6436, 'weighted_acc': 45.71022727272727}, 'layer_32_relative_l2_influence': 0.3269561231136322, 'eval_relative_l1_layers_pruned_54': {'num_ex': 15616, 'avg_loss': 10.258545922451331, 'avg_seq_perplexity': 29846.678278688523}, 'eval_relative_l2_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 2.6578129002305326, 'avg_seq_perplexity': 14.812468982133709}, 'layer_14_l1_influence': 167.8852996826172, 'eval_cosine_layers_pruned_35': {'avg_loss': 7.150363609439037, 'avg_seq_perplexity': 1343.1209016393443, 'num_ex': 15616}, 'layer_50_relative_l1_influence': 0.10616215318441392, 'layer_0_relative_l2_influence': 1.5170245170593262, 'mmlu_relative_l2_layers_pruned_39': {'total': 14080, 'correct': 3689, 'weighted_acc': 26.20028409090909}, 'mmlu_cosine_layers_pruned_15': {'weighted_acc': 41.93892045454545, 'total': 14080, 'correct': 5905}, 'mmlu_cosine_layers_pruned_38': {'correct': 3571, 'weighted_acc': 25.36221590909091, 'total': 14080}, 'mmlu_cosine_layers_pruned_64': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_cosine_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 4.021524648197362, 'avg_seq_perplexity': 57.62223840932377}, 'eval_relative_l2_layers_pruned_26': {'avg_seq_perplexity': 128.74950371413934, 'num_ex': 15616, 'avg_loss': 4.80608630571209}, 'eval_relative_l2_layers_pruned_63': {'num_ex': 15616, 'avg_loss': 10.44164538774334, 'avg_seq_perplexity': 35429.78278688525}, 'eval_cosine_layers_pruned_1': {'avg_loss': 1.9299091276575304, 'avg_seq_perplexity': 7.159410320344518, 'num_ex': 15616}, 'eval_cosine_layers_pruned_34': {'avg_seq_perplexity': 1317.311475409836, 'num_ex': 15616, 'avg_loss': 7.121695596663678}, 'mmlu_cosine_layers_pruned_10': {'total': 14080, 'correct': 5326, 'weighted_acc': 37.82670454545455}, 'mmlu_cosine_layers_pruned_56': {'total': 14080, 'correct': 3536, 'weighted_acc': 25.113636363636363}, 'layer_18_l1_influence': 234.00518798828125, 'layer_16_cosine_influence': 0.05872488021850586, 'layer_29_cosine_influence': 0.08163142204284668, 'mmlu_cosine_layers_pruned_40': {'total': 14080, 'correct': 3514, 'weighted_acc': 24.957386363636363}, 'layer_30_relative_l1_influence': 0.32317888736724854, 'eval_relative_l1_layers_pruned_39': {'num_ex': 15616, 'avg_loss': 8.715381059490266, 'avg_seq_perplexity': 6504.764856557377}, 'layer_26_l2_influence': 6.423330783843994, 'layer_23_cosine_influence': 0.09089785814285278, 'layer_28_cosine_influence': 0.04364585876464844, 'eval_cosine_layers_pruned_18': {'avg_loss': 2.8748238985655736, 'avg_seq_perplexity': 18.43506859951332, 'num_ex': 15616}, 'layer_9_relative_l2_influence': 0.543310284614563, 'mmlu_relative_l2_layers_pruned_9': {'total': 14080, 'correct': 6027, 'weighted_acc': 42.80539772727273}, 'layer_39_l1_influence': 772.7188720703125, 'mmlu_cosine_layers_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'eval_cosine_layers_pruned_60': {'avg_seq_perplexity': 5772.876024590164, 'num_ex': 15616, 'avg_loss': 8.615596583632172}, 'mmlu_relative_l1_layers_pruned_26': {'total': 14080, 'correct': 3717, 'weighted_acc': 26.399147727272727}, 'mmlu_relative_l1_layers_pruned_63': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_22_cosine_influence': 0.0547027587890625, 'mmlu_cosine_layers_pruned_21': {'total': 14080, 'correct': 4052, 'weighted_acc': 28.77840909090909}, 'layer_28_relative_l1_influence': 0.32190296053886414, 'mmlu_relative_l1_layers_pruned_6': {'total': 14080, 'correct': 6239, 'weighted_acc': 44.31107954545455}, 'layer_13_l2_influence': 4.698244571685791, 'layer_39_relative_l2_influence': 0.347102552652359, 'mmlu_relative_l1_layers_pruned_4': {'total': 14080, 'correct': 6436, 'weighted_acc': 45.71022727272727}, 'eval_cosine_layers_pruned_51': {'num_ex': 15616, 'avg_loss': 10.082460497246414, 'avg_seq_perplexity': 24630.305327868853}, 'layer_24_relative_l1_influence': 0.3513790965080261, 'layer_52_relative_l1_influence': 0.13511750102043152, 'mmlu_relative_l1_layers_pruned_16': {'total': 14080, 'correct': 5573, 'weighted_acc': 39.58096590909091}, 'mmlu_relative_l2_layers_pruned_64': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_11_l1_influence': 191.82339477539065, 'layer_44_l2_influence': 9.861949920654297, 'layer_24_cosine_influence': 0.0493239164352417, 'eval_relative_l1_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.103394555263832, 'avg_seq_perplexity': 8.505593221695698}, 'eval_relative_l1_layers_pruned_13': {'avg_loss': 2.43310546875, 'avg_seq_perplexity': 11.825162293481045, 'num_ex': 15616}, 'eval_relative_l1_layers_pruned_42': {'avg_seq_perplexity': 6660.943135245901, 'num_ex': 15616, 'avg_loss': 8.760833239946209}, 'mmlu_relative_l2_layers_pruned_51': {'correct': 3365, 'weighted_acc': 23.899147727272727, 'total': 14080}, 'layer_50_l2_influence': 7.992580413818359, 'layer_26_relative_l1_influence': 0.35103753209114075, 'layer_37_relative_l2_influence': 0.3686165809631348, 'layer_58_relative_l2_influence': 0.11845440417528152, 'eval_relative_l1_layers_pruned_51': {'avg_seq_perplexity': 18311.987704918032, 'num_ex': 15616, 'avg_loss': 9.76990746670082}, 'mmlu_relative_l2_layers_pruned_13': {'total': 14080, 'correct': 5975, 'weighted_acc': 42.43607954545455}, 'mmlu_relative_l2_layers_pruned_42': {'total': 14080, 'correct': 3422, 'weighted_acc': 24.303977272727273}, 'layer_53_cosine_influence': 0.023239970207214355, 'layer_14_relative_l2_influence': 0.37069764733314514, 'layer_48_relative_l2_influence': 0.1421503871679306, 'layer_61_relative_l2_influence': 0.3365756869316101, 'eval_relative_l1_layers_pruned_64': {'avg_seq_perplexity': 101227.08196721312, 'num_ex': 15616, 'avg_loss': 11.49994396772541}, 'eval_relative_l2_layers_pruned_48': {'num_ex': 15616, 'avg_loss': 9.321356101114242, 'avg_seq_perplexity': 11790.50512295082}, 'mmlu_relative_l1_layers_pruned_29': {'correct': 3687, 'weighted_acc': 26.186079545454547, 'total': 14080}, 'layer_19_l1_influence': 323.8090515136719, 'eval_cosine_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 1.983776780425525, 'avg_seq_perplexity': 7.547683965964396}, 'eval_cosine_layers_pruned_43': {'num_ex': 15616, 'avg_loss': 9.221922827548669, 'avg_seq_perplexity': 10694.196721311477}, 'layer_19_relative_l1_influence': 0.4995364844799042, 'layer_35_relative_l2_influence': 0.384464830160141, 'mmlu_relative_l2_layers_pruned_1': {'correct': 6430, 'weighted_acc': 45.66761363636363, 'total': 14080}, 'eval_relative_l2_layers_pruned_37': {'num_ex': 15616, 'avg_loss': 8.09716546730917, 'avg_seq_perplexity': 3478.137038934426}, 'mmlu_relative_l1_layers_pruned_44': {'total': 14080, 'correct': 3458, 'weighted_acc': 24.55965909090909}, 'layer_12_l1_influence': 145.51463317871094, 'layer_31_cosine_influence': 0.08002936840057373, 'mmlu_cosine_layers_pruned_7': {'total': 14080, 'correct': 6247, 'weighted_acc': 44.36789772727273}, 'layer_23_relative_l1_influence': 0.4618200361728668, 'layer_47_relative_l1_influence': 0.26866623759269714, 'layer_53_relative_l1_influence': 0.23648840188980105, 'layer_55_relative_l2_influence': 0.22005939483642575, 'eval_relative_l1_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.512790867539703, 'avg_seq_perplexity': 12.817314773309429}, 'layer_4_l1_influence': 49.406036376953125, 'layer_9_l1_influence': 159.53875732421875, 'eval_cosine_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.2940261090388065, 'avg_seq_perplexity': 27.933899926357583}, 'mmlu_cosine_layers_pruned_58': {'total': 14080, 'correct': 3479, 'weighted_acc': 24.708806818181817}, 'mmlu_cosine_layers_pruned_63': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'layer_3_relative_l1_influence': 0.9159587025642396, 'eval_relative_l2_layers_pruned_45': {'num_ex': 15616, 'avg_loss': 9.150313580622438, 'avg_seq_perplexity': 9809.857581967211}, 'mmlu_relative_l1_layers_pruned_17': {'total': 14080, 'correct': 5482, 'weighted_acc': 38.93465909090909}, 'layer_47_cosine_influence': 0.02947753667831421, 'layer_50_cosine_influence': 0.005516946315765381, 'mmlu_cosine_layers_pruned_17': {'total': 14080, 'correct': 5482, 'weighted_acc': 38.93465909090909}, 'mmlu_relative_l1_layers_pruned_46': {'weighted_acc': 22.954545454545453, 'total': 14080, 'correct': 3232}, 'mmlu_relative_l2_layers_pruned_14': {'correct': 5737, 'weighted_acc': 40.74573863636363, 'total': 14080}, 'layer_49_relative_l2_influence': 0.23390018939971924, 'eval_cosine_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 4.313286452996926, 'avg_seq_perplexity': 77.43875672387296}, 'eval_cosine_layers_pruned_41': {'num_ex': 15616, 'avg_loss': 8.597710281121927, 'avg_seq_perplexity': 5590.095799180328}, 'layer_46_relative_l1_influence': 0.1263018548488617, 'layer_55_cosine_influence': 0.02387380599975586, 'layer_8_relative_l1_influence': 0.4759365320205689, 'layer_22_relative_l2_influence': 0.34666040539741516, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9299091276575304, 'avg_seq_perplexity': 7.159410320344518}, 'layer_35_l2_influence': 13.023512840270996, 'layer_37_l2_influence': 14.274415969848633, 'layer_47_l1_influence': 917.01220703125, 'eval_cosine_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 6.519758380827357, 'avg_seq_perplexity': 734.8804431352459}, 'mmlu_cosine_layers_pruned_12': {'weighted_acc': 40.71732954545455, 'total': 14080, 'correct': 5733}, 'layer_44_relative_l2_influence': 0.15932944416999817, 'layer_28_l1_influence': 329.3181457519531, 'mmlu_cosine_layers_pruned_9': {'total': 14080, 'correct': 6027, 'weighted_acc': 42.80539772727273}, 'eval_cosine_layers_pruned_29': {'avg_loss': 5.970016229348104, 'avg_seq_perplexity': 418.0617955942623, 'num_ex': 15616}, 'layer_8_l1_influence': 95.61775970458984, 'eval_cosine_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.0515271796554817, 'avg_seq_perplexity': 8.074022136750768}, 'layer_40_relative_l2_influence': 0.19496750831604004, 'mmlu_relative_l1_layers_pruned_3': {'total': 14080, 'correct': 6391, 'weighted_acc': 45.390625}, 'eval_relative_l2_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.3326571104956453, 'avg_seq_perplexity': 10.694995317302766}, 'eval_relative_l2_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 2.8748238985655736, 'avg_seq_perplexity': 18.43506859951332}, 'eval_cosine_layers_pruned_42': {'num_ex': 15616, 'avg_loss': 8.778697529777151, 'avg_seq_perplexity': 6701.921106557377}, 'mmlu_cosine_layers_pruned_53': {'total': 14080, 'correct': 3477, 'weighted_acc': 24.694602272727273}, 'layer_4_relative_l2_influence': 0.40507981181144714, 'layer_25_l1_influence': 404.71392822265625, 'layer_59_l1_influence': 1374.5008544921875, 'eval_cosine_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 6.834036404969262, 'avg_seq_perplexity': 1009.1948642418032}, 'mmlu_relative_l2_layers_pruned_2': {'correct': 6445, 'weighted_acc': 45.77414772727273, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_12': {'total': 14080, 'correct': 5733, 'weighted_acc': 40.71732954545455}, 'layer_0_l1_influence': 16.417232513427734, 'layer_5_l2_influence': 1.5900962352752686, 'layer_7_l1_influence': 116.51677703857422, 'mmlu_relative_l1_layers_pruned_18': {'total': 14080, 'correct': 5257, 'weighted_acc': 37.33664772727273}, 'mmlu_relative_l2_layers_pruned_56': {'correct': 3229, 'weighted_acc': 22.933238636363637, 'total': 14080}, 'layer_63_l2_influence': 130.44827270507812, 'eval_relative_l1_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'eval_relative_l1_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.0290327228483607, 'avg_seq_perplexity': 7.894325631563781}, 'eval_cosine_layers_pruned_50': {'num_ex': 15616, 'avg_loss': 9.960772404905226, 'avg_seq_perplexity': 21786.59426229508}, 'eval_relative_l2_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 1.983776780425525, 'avg_seq_perplexity': 7.547683965964396}, 'layer_57_relative_l1_influence': 0.2512025535106659, 'eval_relative_l1_layers_pruned_56': {'num_ex': 15616, 'avg_loss': 9.367597736296108, 'avg_seq_perplexity': 12249.21106557377}, 'layer_19_l2_influence': 6.438872814178467, 'eval_cosine_layers_pruned_47': {'num_ex': 15616, 'avg_loss': 9.81656334048412, 'avg_seq_perplexity': 19003.561475409835}, 'mmlu_cosine_layers_pruned_26': {'total': 14080, 'correct': 3717, 'weighted_acc': 26.399147727272727}, 'layer_17_relative_l2_influence': 0.48111942410469055, 'eval_relative_l1_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9409883843093625, 'avg_seq_perplexity': 7.237064549180328}, 'eval_relative_l1_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 4.313286452996926, 'avg_seq_perplexity': 77.43875672387296}, 'eval_relative_l1_layers_pruned_60': {'num_ex': 15616, 'avg_loss': 9.241580150166495, 'avg_seq_perplexity': 10961.980532786883}, 'layer_41_cosine_influence': 0.04691874980926514, 'layer_52_cosine_influence': 0.010252654552459717, 'eval_cosine_layers_pruned_54': {'num_ex': 15616, 'avg_loss': 9.969882652407788, 'avg_seq_perplexity': 22082.53073770492}, 'mmlu_relative_l2_layers_pruned_7': {'total': 14080, 'correct': 6151, 'weighted_acc': 43.68607954545455}, 'eval_relative_l1_layers_pruned_35': {'num_ex': 15616, 'avg_loss': 7.657940974001025, 'avg_seq_perplexity': 2282.389600409836}, 'eval_relative_l2_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.7540033059042006, 'avg_seq_perplexity': 16.340666223744876}, 'eval_relative_l2_layers_pruned_46': {'num_ex': 15616, 'avg_loss': 9.23921678887039, 'avg_seq_perplexity': 10855.36987704918}, 'mmlu_relative_l1_layers_pruned_45': {'total': 14080, 'correct': 3216, 'weighted_acc': 22.84090909090909}, 'layer_7_l2_influence': 2.338228702545166, 'layer_32_cosine_influence': 0.04473006725311279, 'mmlu_relative_l2_layers_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'layer_53_l2_influence': 19.90357208251953, 'mmlu_relative_l2_layers_pruned_35': {'total': 14080, 'correct': 3584, 'weighted_acc': 25.454545454545453}, 'eval_relative_l2_layers_pruned_44': {'avg_loss': 9.04294273501537, 'avg_seq_perplexity': 8828.444672131147, 'num_ex': 15616}, 'mmlu_relative_l1_layers_pruned_37': {'total': 14080, 'correct': 3460, 'weighted_acc': 24.573863636363637}, 'mmlu_relative_l2_layers_pruned_23': {'total': 14080, 'correct': 4437, 'weighted_acc': 31.51278409090909}, 'mmlu_relative_l2_layers_pruned_60': {'total': 14080, 'correct': 3289, 'weighted_acc': 23.359375}, 'eval_cosine_layers_pruned_57': {'num_ex': 15616, 'avg_loss': 10.14353467597336, 'avg_seq_perplexity': 27067.06557377049}, 'layer_20_relative_l2_influence': 0.3915901482105255, 'layer_54_relative_l2_influence': 0.11029347032308578, 'eval_cosine_layers_pruned_46': {'num_ex': 15616, 'avg_loss': 10.011725754034323, 'avg_seq_perplexity': 23067.79098360656}, 'layer_12_relative_l2_influence': 0.3882972002029419, 'layer_43_relative_l1_influence': 0.3092697858810425, 'eval_relative_l1_layers_pruned_5': {'avg_seq_perplexity': 7.550389024077869, 'num_ex': 15616, 'avg_loss': 1.9844585481237191}, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 4437, 'weighted_acc': 31.51278409090909}, '_timestamp': 1712888089.8114033, 'layer_6_l2_influence': 1.6795281171798706, 'layer_48_l1_influence': 484.4686584472656, 'mmlu_relative_l1_layers_pruned_60': {'total': 14080, 'correct': 3402, 'weighted_acc': 24.161931818181817}, 'mmlu_relative_l2_layers_pruned_37': {'total': 14080, 'correct': 3460, 'weighted_acc': 24.573863636363637}, 'mmlu_relative_l1_layers_pruned_35': {'total': 14080, 'correct': 3604, 'weighted_acc': 25.59659090909091}, 'eval_cosine_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 4.685392285956711, 'avg_seq_perplexity': 113.16355020491804}, 'layer_16_relative_l2_influence': 0.36984071135520935, 'eval_relative_l1_layers_pruned_45': {'num_ex': 15616, 'avg_loss': 8.9364013671875, 'avg_seq_perplexity': 7990.079405737705}, 'eval_relative_l2_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.512790867539703, 'avg_seq_perplexity': 12.817314773309429}, 'mmlu_relative_l2_layers_pruned_45': {'total': 14080, 'correct': 3505, 'weighted_acc': 24.89346590909091}, 'layer_12_l2_influence': 3.1092827320098877, 'layer_23_l2_influence': 7.476009368896484, 'layer_32_l1_influence': 452.3272705078125, 'mmlu_cosine_layers_pruned_44': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'layer_10_relative_l2_influence': 0.41429680585861206, 'eval_relative_l2_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'eval_relative_l2_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.0233653334320567, 'avg_seq_perplexity': 7.846831274814293}, 'eval_relative_l1_layers_pruned_37': {'num_ex': 15616, 'avg_loss': 8.09716546730917, 'avg_seq_perplexity': 3478.137038934426}, 'layer_34_l2_influence': 7.200479030609131, 'layer_2_cosine_influence': 0.14639627933502197, 'mmlu_cosine_layers_pruned_37': {'total': 14080, 'correct': 3460, 'weighted_acc': 24.573863636363637}, 'mmlu_relative_l2_layers_pruned_5': {'total': 14080, 'correct': 6299, 'weighted_acc': 44.73721590909091}, 'eval_relative_l1_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.3326571104956453, 'avg_seq_perplexity': 10.694995317302766}, 'eval_relative_l1_layers_pruned_18': {'avg_loss': 2.8748238985655736, 'avg_seq_perplexity': 18.43506859951332, 'num_ex': 15616}, 'layer_41_l1_influence': 851.8507080078125, 'layer_48_l2_influence': 10.853487968444824, 'layer_25_relative_l2_influence': 0.4179222881793976, 'eval_cosine_layers_pruned_33': {'num_ex': 15616, 'avg_loss': 7.034705990650615, 'avg_seq_perplexity': 1212.962730532787}, 'eval_relative_l2_layers_pruned_2': {'avg_loss': 1.9417148027263704, 'avg_seq_perplexity': 7.242238029104764, 'num_ex': 15616}, '_wandb': {'runtime': 6322}, 'layer_1_l1_influence': 29.4791259765625, 'layer_16_l2_influence': 4.121683120727539, 'mmlu_relative_l2_layers_pruned_12': {'total': 14080, 'correct': 5733, 'weighted_acc': 40.71732954545455}, 'mmlu_relative_l2_layers_pruned_18': {'correct': 5257, 'weighted_acc': 37.33664772727273, 'total': 14080}, 'layer_61_cosine_influence': 0.05337041616439819, 'mmlu_cosine_layers_pruned_39': {'weighted_acc': 24.289772727272727, 'total': 14080, 'correct': 3420}, 'mmlu_relative_l1_layers_pruned_56': {'weighted_acc': 22.933238636363637, 'total': 14080, 'correct': 3229}, 'layer_57_l1_influence': 1218.7659912109375, 'eval_relative_l2_layers_pruned_56': {'avg_seq_perplexity': 12249.21106557377, 'num_ex': 15616, 'avg_loss': 9.367597736296108}, 'layer_8_relative_l2_influence': 0.43254098296165466, 'layer_10_l1_influence': 129.03977966308594, 'layer_55_l2_influence': 21.41812515258789, 'eval_cosine_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 2.43310546875, 'avg_seq_perplexity': 11.825162293481045}, 'layer_24_l2_influence': 5.847779750823975, 'layer_4_relative_l1_influence': 0.5092307925224304, 'layer_6_l1_influence': 68.18321228027344, 'layer_22_l1_influence': 272.4124755859375, 'eval_cosine_layers_pruned_49': {'avg_seq_perplexity': 33950.225409836065, 'num_ex': 15616, 'avg_loss': 10.404916231749487}, 'layer_8_cosine_influence': 0.06628340482711792, 'layer_11_relative_l1_influence': 0.5800329446792603, 'layer_56_relative_l1_influence': 0.12813575565814972, 'eval_relative_l1_layers_pruned_44': {'num_ex': 15616, 'avg_loss': 8.792707599577357, 'avg_seq_perplexity': 6983.481557377049}, '_step': 394, 'layer_18_l2_influence': 4.737434387207031, 'layer_32_l2_influence': 8.983319282531738, 'eval_cosine_layers_pruned_28': {'avg_loss': 5.616050845286885, 'avg_seq_perplexity': 294.0986808401639, 'num_ex': 15616}, 'mmlu_relative_l1_layers_pruned_14': {'total': 14080, 'correct': 5737, 'weighted_acc': 40.74573863636363}, 'mmlu_relative_l2_layers_pruned_17': {'correct': 5482, 'weighted_acc': 38.93465909090909, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_46': {'total': 14080, 'correct': 3460, 'weighted_acc': 24.573863636363637}, 'layer_62_l1_influence': 885.508056640625, 'layer_17_cosine_influence': 0.11119025945663452, 'eval_cosine_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 2.6647221299468495, 'avg_seq_perplexity': 14.949693023181352}, 'eval_cosine_layers_pruned_61': {'num_ex': 15616, 'avg_loss': 8.46007300204918, 'avg_seq_perplexity': 5132.5599385245905}, 'layer_62_relative_l1_influence': 0.1484772115945816, 'eval_relative_l2_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9299091276575304, 'avg_seq_perplexity': 7.159410320344518}, 'eval_relative_l1_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.7540033059042006, 'avg_seq_perplexity': 16.340666223744876}, 'eval_relative_l1_layers_pruned_46': {'num_ex': 15616, 'avg_loss': 8.806942799052255, 'avg_seq_perplexity': 7098.25512295082}, 'layer_10_l2_influence': 2.692541122436523, 'layer_51_l2_influence': 19.267135620117188, 'layer_42_cosine_influence': 0.00978851318359375, 'eval_relative_l2_layers_pruned_35': {'num_ex': 15616, 'avg_loss': 7.701927810418801, 'avg_seq_perplexity': 2374.8606557377047}, 'layer_3_relative_l2_influence': 1.3676656484603882, 'layer_45_relative_l2_influence': 0.2729174792766571, 'eval_relative_l2_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 4.313286452996926, 'avg_seq_perplexity': 77.43875672387296}, 'eval_relative_l2_layers_pruned_60': {'num_ex': 15616, 'avg_loss': 8.388317670978484, 'avg_seq_perplexity': 4643.365778688524}, 'mmlu_relative_l2_layers_pruned_44': {'total': 14080, 'correct': 3237, 'weighted_acc': 22.990056818181817}, 'layer_1_l2_influence': 0.765566885471344, 'eval_cosine_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 5.32129156394083, 'avg_seq_perplexity': 216.53592469262296}, 'mmlu_cosine_layers_pruned_52': {'weighted_acc': 24.651988636363637, 'total': 14080, 'correct': 3471}, 'layer_60_cosine_influence': 0.008489847183227539, 'mmlu_relative_l1_layers_pruned_19': {'total': 14080, 'correct': 5448, 'weighted_acc': 38.69318181818182}, 'layer_46_cosine_influence': 0.008120536804199219, 'mmlu_cosine_layers_pruned_55': {'total': 14080, 'correct': 3507, 'weighted_acc': 24.907670454545453}, 'layer_34_relative_l1_influence': 0.2313709855079651, 'layer_42_relative_l2_influence': 0.13953658938407898, 'eval_relative_l2_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9549929509397412, 'avg_seq_perplexity': 7.336426281538166}, 'layer_15_l2_influence': 5.4181365966796875, 'layer_37_l1_influence': 724.2137451171875, 'layer_40_cosine_influence': 0.016847670078277588, 'eval_relative_l1_layers_pruned_22': {'avg_loss': 4.021524648197362, 'avg_seq_perplexity': 57.62223840932377, 'num_ex': 15616}, 'layer_63_relative_l1_influence': 0.8563986420631409, 'eval_relative_l2_layers_pruned_11': {'avg_loss': 2.2739750596343495, 'avg_seq_perplexity': 10.086513831967212, 'num_ex': 15616}, 'eval_relative_l2_layers_pruned_53': {'avg_loss': 10.00809766425461, 'avg_seq_perplexity': 23359.57786885246, 'num_ex': 15616}, 'mmlu_relative_l2_layers_pruned_22': {'correct': 4240, 'weighted_acc': 30.113636363636363, 'total': 14080}, 'eval_cosine_layers_pruned_7': {'avg_loss': 2.0290327228483607, 'avg_seq_perplexity': 7.894325631563781, 'num_ex': 15616}, 'mmlu_cosine_layers_pruned_14': {'total': 14080, 'correct': 5737, 'weighted_acc': 40.74573863636363}, 'layer_51_relative_l1_influence': 0.24333535134792328, 'layer_63_l1_influence': 5452.734375, 'layer_39_cosine_influence': 0.051620304584503174, 'layer_54_cosine_influence': 0.007053673267364502, 'mmlu_relative_l1_layers_pruned_52': {'correct': 3306, 'weighted_acc': 23.480113636363637, 'total': 14080}, 'layer_17_l2_influence': 5.991340637207031, 'layer_20_l2_influence': 5.630589485168457, 'layer_38_l2_influence': 7.368281841278076, 'eval_cosine_layers_pruned_48': {'num_ex': 15616, 'avg_loss': 9.90096495581455, 'avg_seq_perplexity': 20697.89344262295}, 'layer_29_relative_l1_influence': 0.4435041844844818, 'eval_relative_l2_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 6.18848656826332, 'avg_seq_perplexity': 531.1194608094262}, 'mmlu_relative_l1_layers_pruned_59': {'total': 14080, 'correct': 3553, 'weighted_acc': 25.234375}, 'layer_45_l1_influence': 908.5966186523438, 'mmlu_cosine_layers_pruned_8': {'correct': 6180, 'weighted_acc': 43.89204545454545, 'total': 14080}, 'eval_cosine_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 4.53557599177126, 'avg_seq_perplexity': 97.1803038550205}, 'layer_24_l1_influence': 290.59454345703125, 'layer_49_l1_influence': 939.0592651367188, 'eval_cosine_layers_pruned_59': {'num_ex': 15616, 'avg_loss': 11.073960601306352, 'avg_seq_perplexity': 71488.54918032787}, 'layer_28_l2_influence': 6.60377836227417, 'layer_49_l2_influence': 18.43683624267578, 'eval_relative_l2_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 5.32129156394083, 'avg_seq_perplexity': 216.53592469262296}, 'layer_13_relative_l1_influence': 0.5736011266708374, 'eval_relative_l2_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 6.544255991451076, 'avg_seq_perplexity': 749.9315445696722}, 'eval_relative_l2_layers_pruned_32': {'avg_seq_perplexity': 920.387999487705, 'num_ex': 15616, 'avg_loss': 6.76493610319544}, 'eval_relative_l2_layers_pruned_36': {'num_ex': 15616, 'avg_loss': 7.758284271740522, 'avg_seq_perplexity': 2492.186475409836}, 'layer_16_l1_influence': 200.1047821044922, 'eval_cosine_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.103394555263832, 'avg_seq_perplexity': 8.505593221695698}, 'eval_cosine_layers_pruned_36': {'num_ex': 15616, 'avg_loss': 7.758284271740522, 'avg_seq_perplexity': 2492.186475409836}, 'mmlu_relative_l1_layers_pruned_32': {'total': 14080, 'correct': 3681, 'weighted_acc': 26.14346590909091}, 'mmlu_relative_l1_layers_pruned_36': {'total': 14080, 'correct': 3533, 'weighted_acc': 25.092329545454547}, 'layer_25_cosine_influence': 0.08732974529266357, 'mmlu_cosine_layers_pruned_62': {'total': 14080, 'correct': 3496, 'weighted_acc': 24.829545454545453}, 'mmlu_relative_l1_layers_pruned_31': {'total': 14080, 'correct': 3781, 'weighted_acc': 26.853693181818183}, 'layer_54_l2_influence': 10.31833267211914, 'layer_18_cosine_influence': 0.0610274076461792, 'eval_cosine_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 3.5489937203829407, 'avg_seq_perplexity': 36.07870533427254}, 'layer_41_relative_l2_influence': 0.3305395841598511, 'eval_relative_l1_layers_pruned_41': {'num_ex': 15616, 'avg_loss': 8.65870141201332, 'avg_seq_perplexity': 5998.436475409836}, 'layer_5_l1_influence': 79.80436706542969, 'layer_27_l2_influence': 8.895549774169922, 'layer_47_l2_influence': 18.005504608154297, 'mmlu_relative_l1_layers_pruned_27': {'total': 14080, 'correct': 3660, 'weighted_acc': 25.994318181818183}, 'mmlu_relative_l2_layers_pruned_20': {'weighted_acc': 38.47301136363637, 'total': 14080, 'correct': 5417}, 'mmlu_cosine_layers_pruned_11': {'total': 14080, 'correct': 5645, 'weighted_acc': 40.09232954545455}, 'eval_relative_l1_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 3.5489937203829407, 'avg_seq_perplexity': 36.07870533427254}, 'mmlu_relative_l2_layers_pruned_41': {'correct': 3276, 'weighted_acc': 23.267045454545453, 'total': 14080}, 'layer_13_l1_influence': 233.98895263671875, 'layer_35_cosine_influence': 0.06664413213729858, 'eval_cosine_layers_pruned_45': {'avg_loss': 9.819012751344774, 'avg_seq_perplexity': 19047.92213114754, 'num_ex': 15616}, 'layer_5_relative_l2_influence': 0.5207408666610718, 'eval_relative_l2_layers_pruned_59': {'num_ex': 15616, 'avg_loss': 7.848536757172131, 'avg_seq_perplexity': 2700.7377049180327}, 'mmlu_relative_l1_layers_pruned_30': {'total': 14080, 'correct': 3807, 'weighted_acc': 27.038352272727273}, 'layer_51_cosine_influence': 0.025647997856140137, 'mmlu_cosine_layers_pruned_30': {'total': 14080, 'correct': 3717, 'weighted_acc': 26.399147727272727}, 'layer_1_relative_l2_influence': 0.618891179561615, 'eval_relative_l1_layers_pruned_38': {'num_ex': 15616, 'avg_loss': 8.559719398373463, 'avg_seq_perplexity': 5549.700819672131}, 'eval_relative_l1_layers_pruned_40': {'num_ex': 15616, 'avg_loss': 8.455077124423669, 'avg_seq_perplexity': 4871.665983606557}, 'eval_relative_l2_layers_pruned_52': {'num_ex': 15616, 'avg_loss': 9.968638936027151, 'avg_seq_perplexity': 22284.94262295082}, 'layer_40_l1_influence': 456.0510559082031, 'layer_10_cosine_influence': 0.06508737802505493, 'mmlu_relative_l1_layers_pruned_5': {'total': 14080, 'correct': 6317, 'weighted_acc': 44.86505681818182}, 'layer_59_relative_l1_influence': 0.2644556760787964, 'mmlu_relative_l1_layers_pruned_11': {'total': 14080, 'correct': 5645, 'weighted_acc': 40.09232954545455}, 'mmlu_relative_l1_layers_pruned_53': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'layer_3_l2_influence': 6.416240215301514, 'layer_15_relative_l2_influence': 0.5035321116447449, 'layer_38_relative_l2_influence': 0.17562824487686157, 'layer_8_l2_influence': 2.1365716457366943, 'layer_27_relative_l1_influence': 0.45114821195602417, 'layer_36_relative_l2_influence': 0.2146155834197998, 'eval_relative_l2_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.2940261090388065, 'avg_seq_perplexity': 27.933899926357583}, 'mmlu_relative_l2_layers_pruned_38': {'weighted_acc': 25.490056818181817, 'total': 14080, 'correct': 3589}, 'mmlu_relative_l2_layers_pruned_40': {'total': 14080, 'correct': 3235, 'weighted_acc': 22.975852272727273}, 'layer_18_relative_l2_influence': 0.3723626434803009, 'layer_21_relative_l1_influence': 0.4739983677864074, 'layer_31_relative_l2_influence': 0.4159914553165436, 'eval_cosine_layers_pruned_64': {'avg_seq_perplexity': 101227.08196721312, 'num_ex': 15616, 'avg_loss': 11.49994396772541}, 'layer_30_relative_l2_influence': 0.3038976788520813, 'mmlu_relative_l1_layers_pruned_2': {'correct': 6415, 'weighted_acc': 45.56107954545455, 'total': 14080}, 'mmlu_relative_l1_layers_pruned_38': {'total': 14080, 'correct': 3571, 'weighted_acc': 25.36221590909091}, 'mmlu_relative_l1_layers_pruned_40': {'total': 14080, 'correct': 3235, 'weighted_acc': 22.975852272727273}, 'layer_43_l2_influence': 16.867156982421875, 'eval_cosine_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 2.5706852146836576, 'avg_seq_perplexity': 13.57798792104252}, 'eval_cosine_layers_pruned_38': {'num_ex': 15616, 'avg_loss': 8.559719398373463, 'avg_seq_perplexity': 5549.700819672131}, 'eval_relative_l1_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 2.2739750596343495, 'avg_seq_perplexity': 10.086513831967212}, 'eval_relative_l1_layers_pruned_53': {'num_ex': 15616, 'avg_loss': 10.00809766425461, 'avg_seq_perplexity': 23359.57786885246}, 'layer_55_l1_influence': 1087.3460693359375, 'layer_0_cosine_influence': 0.40978312492370605, 'mmlu_cosine_layers_pruned_22': {'total': 14080, 'correct': 4240, 'weighted_acc': 30.113636363636363}, 'eval_relative_l2_layers_pruned_22': {'avg_seq_perplexity': 57.62223840932377, 'num_ex': 15616, 'avg_loss': 4.021524648197362}, 'mmlu_relative_l2_layers_pruned_11': {'correct': 5645, 'weighted_acc': 40.09232954545455, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_53': {'total': 14080, 'correct': 3232, 'weighted_acc': 22.954545454545453}, 'eval_cosine_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 2.200988269243084, 'avg_seq_perplexity': 9.372084320568648}, 'eval_cosine_layers_pruned_56': {'avg_seq_perplexity': 63000.0368852459, 'num_ex': 15616, 'avg_loss': 10.986304111168034}, 'mmlu_cosine_layers_pruned_34': {'total': 14080, 'correct': 3689, 'weighted_acc': 26.20028409090909}, 'layer_60_l2_influence': 14.924118041992188, 'layer_1_cosine_influence': 0.06641018390655518, 'eval_cosine_layers_pruned_40': {'num_ex': 15616, 'avg_loss': 8.43812536020748, 'avg_seq_perplexity': 4757.4702868852455}, 'eval_relative_l1_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 6.76493610319544, 'avg_seq_perplexity': 920.387999487705}, 'eval_relative_l1_layers_pruned_36': {'avg_loss': 7.758284271740522, 'avg_seq_perplexity': 2492.186475409836, 'num_ex': 15616}, 'mmlu_relative_l2_layers_pruned_30': {'weighted_acc': 26.399147727272727, 'total': 14080, 'correct': 3717}, 'layer_52_l2_influence': 13.25619411468506, 'layer_50_relative_l2_influence': 0.09869049489498138, 'eval_relative_l1_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 6.544255991451076, 'avg_seq_perplexity': 749.9315445696722}, 'mmlu_relative_l1_layers_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'mmlu_relative_l1_layers_pruned_7': {'total': 14080, 'correct': 6247, 'weighted_acc': 44.36789772727273}, 'eval_relative_l1_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 5.132033051037397, 'avg_seq_perplexity': 182.08310386782787}, 'mmlu_relative_l1_layers_pruned_41': {'correct': 3522, 'weighted_acc': 25.014204545454547, 'total': 14080}, 'layer_39_l2_influence': 15.244550704956056, 'layer_32_relative_l1_influence': 0.34771525859832764, 'layer_33_relative_l1_influence': 0.4361429810523987, 'layer_5_relative_l1_influence': 0.6746358871459961, 'layer_60_relative_l2_influence': 0.12794271111488342, 'mmlu_relative_l1_layers_pruned_20': {'total': 14080, 'correct': 5417, 'weighted_acc': 38.47301136363637}, 'mmlu_relative_l2_layers_pruned_27': {'correct': 3684, 'weighted_acc': 26.164772727272727, 'total': 14080}, 'layer_45_l2_influence': 17.844804763793945, 'layer_57_cosine_influence': 0.02566438913345337, 'layer_1_relative_l1_influence': 0.734287440776825, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3681, 'weighted_acc': 26.14346590909091}, 'mmlu_relative_l2_layers_pruned_36': {'total': 14080, 'correct': 3533, 'weighted_acc': 25.092329545454547}, 'mmlu_cosine_layers_pruned_35': {'total': 14080, 'correct': 3562, 'weighted_acc': 25.298295454545453}, 'eval_relative_l1_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 6.3592529296875, 'avg_seq_perplexity': 628.1370389344262}, 'mmlu_relative_l2_layers_pruned_31': {'correct': 3781, 'weighted_acc': 26.853693181818183, 'total': 14080}, 'mmlu_cosine_layers_pruned_51': {'weighted_acc': 24.55965909090909, 'total': 14080, 'correct': 3458}, 'layer_61_relative_l1_influence': 0.3512744605541229, 'mmlu_relative_l1_layers_pruned_1': {'total': 14080, 'correct': 6430, 'weighted_acc': 45.66761363636363}, 'eval_relative_l1_layers_pruned_59': {'num_ex': 15616, 'avg_loss': 10.23161340932377, 'avg_seq_perplexity': 29649.93237704918}, 'layer_29_l1_influence': 484.7862243652344, 'layer_52_l1_influence': 551.2284545898438, 'layer_33_cosine_influence': 0.0754510760307312, 'layer_14_relative_l1_influence': 0.3856014013290405, 'layer_48_relative_l1_influence': 0.1347617357969284, 'layer_58_relative_l1_influence': 0.1119111031293869, 'eval_relative_l2_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 3.5489937203829407, 'avg_seq_perplexity': 36.07870533427254}, 'layer_46_l1_influence': 412.7528381347656, 'layer_59_l2_influence': 27.407726287841797, 'layer_44_cosine_influence': 0.012051105499267578, 'layer_37_relative_l1_influence': 0.3888024091720581, 'eval_relative_l2_layers_pruned_41': {'num_ex': 15616, 'avg_loss': 8.550884309362193, 'avg_seq_perplexity': 5375.627049180328}, 'layer_56_l1_influence': 600.076416015625, 'layer_36_cosine_influence': 0.021081387996673584, 'layer_26_relative_l2_influence': 0.3323189616203308, 'layer_52_relative_l2_influence': 0.1514325588941574, 'eval_relative_l1_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9549929509397412, 'avg_seq_perplexity': 7.336426281538166}, 'mmlu_relative_l2_layers_pruned_59': {'total': 14080, 'correct': 3235, 'weighted_acc': 22.975852272727273}, 'layer_13_cosine_influence': 0.12203574180603027, 'mmlu_cosine_layers_pruned_43': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'layer_24_relative_l2_influence': 0.33126115798950195, 'mmlu_relative_l2_layers_pruned_52': {'total': 14080, 'correct': 3306, 'weighted_acc': 23.480113636363637}, 'mmlu_cosine_layers_pruned_18': {'correct': 5257, 'weighted_acc': 37.33664772727273, 'total': 14080}, 'layer_39_relative_l1_influence': 0.3655094504356384, 'eval_relative_l1_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.2940261090388065, 'avg_seq_perplexity': 27.933899926357583}, 'layer_28_relative_l2_influence': 0.3038126528263092, 'mmlu_relative_l1_layers_pruned_22': {'total': 14080, 'correct': 4240, 'weighted_acc': 30.113636363636363}, 'layer_27_l1_influence': 448.9019775390625, 'layer_54_l1_influence': 504.8612365722656, 'mmlu_cosine_layers_pruned_60': {'total': 14080, 'correct': 3283, 'weighted_acc': 23.316761363636363}, 'layer_3_l1_influence': 75.4958724975586, 'layer_34_cosine_influence': 0.023606300354003903, 'eval_cosine_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 3.933137987480789, 'avg_seq_perplexity': 52.71392321977459}, 'eval_relative_l2_layers_pruned_38': {'avg_seq_perplexity': 3998.8501536885246, 'num_ex': 15616, 'avg_loss': 8.23510241899334}, 'eval_relative_l2_layers_pruned_40': {'num_ex': 15616, 'avg_loss': 8.455077124423669, 'avg_seq_perplexity': 4871.665983606557}, 'mmlu_relative_l2_layers_pruned_19': {'total': 14080, 'correct': 5448, 'weighted_acc': 38.69318181818182}, 'layer_0_l2_influence': 0.9737563133239746, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 6391, 'weighted_acc': 45.390625}, 'eval_relative_l1_layers_pruned_52': {'num_ex': 15616, 'avg_loss': 9.968638936027151, 'avg_seq_perplexity': 22284.94262295082}, 'layer_40_relative_l1_influence': 0.19770970940589905, 'mmlu_relative_l2_layers_pruned_62': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_36_l2_influence': 7.833204746246338, 'layer_42_l2_influence': 7.746740818023682, 'layer_2_relative_l1_influence': 0.7014003992080688, 'layer_63_cosine_influence': 0.2816888689994812, 'mmlu_cosine_layers_pruned_6': {'correct': 6239, 'weighted_acc': 44.31107954545455, 'total': 14080}, 'eval_cosine_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.3326571104956453, 'avg_seq_perplexity': 10.694995317302766}, 'mmlu_cosine_layers_pruned_29': {'total': 14080, 'correct': 3687, 'weighted_acc': 26.186079545454547}, 'mmlu_cosine_layers_pruned_31': {'total': 14080, 'correct': 3604, 'weighted_acc': 25.59659090909091}, 'layer_21_l2_influence': 7.09874153137207, 'layer_51_l1_influence': 968.5594482421876, 'layer_15_cosine_influence': 0.1190679669380188, 'mmlu_relative_l1_layers_pruned_43': {'total': 14080, 'correct': 3433, 'weighted_acc': 24.382102272727273}, 'mmlu_relative_l2_layers_pruned_10': {'total': 14080, 'correct': 5326, 'weighted_acc': 37.82670454545455}, 'mmlu_relative_l2_layers_pruned_50': {'total': 14080, 'correct': 3447, 'weighted_acc': 24.48153409090909}, 'mmlu_relative_l1_layers_pruned_9': {'total': 14080, 'correct': 6027, 'weighted_acc': 42.80539772727273}, 'eval_relative_l2_layers_pruned_57': {'num_ex': 15616, 'avg_loss': 9.231856549372438, 'avg_seq_perplexity': 10751.38012295082}, 'mmlu_relative_l1_layers_pruned_28': {'total': 14080, 'correct': 3619, 'weighted_acc': 25.703125}, 'layer_44_relative_l1_influence': 0.14800989627838135, 'eval_relative_l1_layers_pruned_10': {'avg_seq_perplexity': 9.033023021260243, 'num_ex': 15616, 'avg_loss': 2.1634381403688523}, 'eval_relative_l1_layers_pruned_50': {'num_ex': 15616, 'avg_loss': 9.88859583119877, 'avg_seq_perplexity': 20603.75204918033}, 'layer_56_l2_influence': 12.806403160095217, 'layer_3_cosine_influence': 0.1206510066986084, 'layer_59_cosine_influence': 0.027909398078918457, 'eval_cosine_layers_pruned_53': {'avg_seq_perplexity': 35569.54508196721, 'num_ex': 15616, 'avg_loss': 10.449648997822743}, 'mmlu_cosine_layers_pruned_42': {'total': 14080, 'correct': 3238, 'weighted_acc': 22.99715909090909}, 'layer_22_relative_l1_influence': 0.3612303137779236, 'mmlu_relative_l2_layers_pruned_4': {'total': 14080, 'correct': 6436, 'weighted_acc': 45.71022727272727}, 'mmlu_relative_l2_layers_pruned_6': {'total': 14080, 'correct': 6239, 'weighted_acc': 44.31107954545455}, 'layer_38_l1_influence': 367.3739318847656, 'layer_11_cosine_influence': 0.11758416891098022, 'layer_49_cosine_influence': 0.02601855993270874, 'eval_relative_l1_layers_pruned_62': {'num_ex': 15616, 'avg_loss': 9.991559138063524, 'avg_seq_perplexity': 22981.108606557376}, 'mmlu_relative_l1_layers_pruned_47': {'weighted_acc': 22.826704545454547, 'total': 14080, 'correct': 3214}, 'mmlu_relative_l1_layers_pruned_58': {'total': 14080, 'correct': 3586, 'weighted_acc': 25.46875}, 'eval_relative_l1_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 2.6073188156378073, 'avg_seq_perplexity': 14.12270667904713}, 'mmlu_relative_l1_layers_pruned_34': {'total': 14080, 'correct': 3689, 'weighted_acc': 26.20028409090909}, 'mmlu_relative_l2_layers_pruned_55': {'total': 14080, 'correct': 3254, 'weighted_acc': 23.110795454545453}, 'eval_cosine_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9409883843093625, 'avg_seq_perplexity': 7.237064549180328}, 'layer_46_relative_l2_influence': 0.12239573895931244, 'layer_49_relative_l1_influence': 0.2513423562049866, 'eval_relative_l2_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 3.933137987480789, 'avg_seq_perplexity': 52.71392321977459}, 'eval_relative_l2_layers_pruned_25': {'avg_seq_perplexity': 104.4876648949795, 'num_ex': 15616, 'avg_loss': 4.606583892321978}, 'mmlu_relative_l1_layers_pruned_33': {'total': 14080, 'correct': 3746, 'weighted_acc': 26.605113636363637}, 'mmlu_relative_l1_layers_pruned_49': {'total': 14080, 'correct': 3265, 'weighted_acc': 23.188920454545453}, 'layer_58_l1_influence': 559.9176635742188, 'layer_56_cosine_influence': 0.008224070072174072, 'mmlu_cosine_layers_pruned_19': {'weighted_acc': 38.69318181818182, 'total': 14080, 'correct': 5448}, 'layer_7_relative_l2_influence': 0.5267553925514221, 'layer_23_relative_l2_influence': 0.4283506572246551, 'layer_47_relative_l2_influence': 0.25137853622436523, 'layer_53_relative_l2_influence': 0.2180461436510086, 'layer_55_relative_l1_influence': 0.23873233795166016, 'eval_cosine_layers_pruned_17': {'avg_loss': 2.7540033059042006, 'avg_seq_perplexity': 16.340666223744876, 'num_ex': 15616}, 'eval_cosine_layers_pruned_58': {'num_ex': 15616, 'avg_loss': 11.136741763255635, 'avg_seq_perplexity': 77811.72950819672}, 'eval_cosine_layers_pruned_63': {'num_ex': 15616, 'avg_loss': 10.44164538774334, 'avg_seq_perplexity': 35429.78278688525}, 'layer_19_relative_l2_influence': 0.4566211402416229, 'layer_35_relative_l1_influence': 0.4087263941764831, 'eval_relative_l1_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.9666307793288935, 'avg_seq_perplexity': 7.420678810995133}, 'eval_relative_l1_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.0076620383340806, 'avg_seq_perplexity': 7.725246742123463}, 'eval_relative_l1_layers_pruned_55': {'num_ex': 15616, 'avg_loss': 9.807965388063524, 'avg_seq_perplexity': 19012.575819672133}, '_runtime': 6323.672626256943, 'mmlu_cosine_layers_pruned_23': {'total': 14080, 'correct': 4437, 'weighted_acc': 31.51278409090909}, 'mmlu_cosine_layers_pruned_41': {'total': 14080, 'correct': 3280, 'weighted_acc': 23.295454545454547}, 'mmlu_relative_l2_layers_pruned_15': {'total': 14080, 'correct': 5905, 'weighted_acc': 41.93892045454545}, 'mmlu_cosine_layers_pruned_54': {'total': 14080, 'correct': 3527, 'weighted_acc': 25.04971590909091}, 'layer_20_relative_l1_influence': 0.4150019884109497, 'layer_54_relative_l1_influence': 0.116445392370224, 'layer_44_l1_influence': 434.2471618652344, 'layer_60_l1_influence': 677.9965209960938, 'layer_9_cosine_influence': 0.12702560424804688, 'eval_relative_l2_layers_pruned_49': {'num_ex': 15616, 'avg_loss': 9.61412073354252, 'avg_seq_perplexity': 15845.9631147541}, 'mmlu_relative_l1_layers_pruned_21': {'weighted_acc': 28.77840909090909, 'total': 14080, 'correct': 4052}, 'mmlu_relative_l1_layers_pruned_25': {'total': 14080, 'correct': 3881, 'weighted_acc': 27.563920454545453}, 'layer_62_l2_influence': 20.297122955322266, 'eval_relative_l2_layers_pruned_8': {'avg_loss': 2.0515271796554817, 'avg_seq_perplexity': 8.074022136750768, 'num_ex': 15616}, 'eval_relative_l2_layers_pruned_33': {'num_ex': 15616, 'avg_loss': 7.034705990650615, 'avg_seq_perplexity': 1212.962730532787}, 'layer_17_relative_l1_influence': 0.5302388072013855, 'eval_relative_l2_layers_pruned_34': {'avg_seq_perplexity': 1960.197745901639, 'num_ex': 15616, 'avg_loss': 7.500928534836065}, 'layer_17_l1_influence': 299.72381591796875, 'layer_30_l2_influence': 7.323512554168701, 'mmlu_cosine_layers_pruned_57': {'correct': 3420, 'weighted_acc': 24.289772727272727, 'total': 14080}, 'mmlu_cosine_layers_pruned_32': {'total': 14080, 'correct': 3766, 'weighted_acc': 26.74715909090909}, 'layer_57_relative_l2_influence': 0.2322184145450592, 'eval_relative_l2_layers_pruned_47': {'num_ex': 15616, 'avg_loss': 9.343483846695698, 'avg_seq_perplexity': 11954.623975409835}, 'eval_relative_l2_layers_pruned_58': {'num_ex': 15616, 'avg_loss': 8.490622598616802, 'avg_seq_perplexity': 5090.515881147541}, 'layer_2_l2_influence': 1.0346767902374268, 'layer_35_l1_influence': 662.5325927734375, 'layer_41_l2_influence': 16.845272064208984, 'layer_5_cosine_influence': 0.1033673882484436, 'mmlu_relative_l2_layers_pruned_24': {'total': 14080, 'correct': 4874, 'weighted_acc': 34.61647727272727}, 'mmlu_cosine_layers_pruned_50': {'correct': 3556, 'weighted_acc': 25.255681818181817, 'total': 14080}, 'eval_relative_l1_layers_pruned_24': {'avg_seq_perplexity': 97.1803038550205, 'num_ex': 15616, 'avg_loss': 4.53557599177126}, 'eval_relative_l2_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 5.616050845286885, 'avg_seq_perplexity': 294.0986808401639}, 'eval_relative_l2_layers_pruned_43': {'num_ex': 15616, 'avg_loss': 8.884696585233094, 'avg_seq_perplexity': 7559.949795081967}, 'mmlu_relative_l1_layers_pruned_57': {'total': 14080, 'correct': 3358, 'weighted_acc': 23.849431818181817}, 'layer_14_l2_influence': 3.5467026233673096, 'layer_57_l2_influence': 24.15291404724121, 'layer_7_cosine_influence': 0.11376827955245972, 'mmlu_cosine_layers_pruned_47': {'correct': 3415, 'weighted_acc': 24.254261363636363, 'total': 14080}, 'layer_21_cosine_influence': 0.09748882055282591, 'layer_27_cosine_influence': 0.08614200353622437, 'eval_cosine_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 4.80608630571209, 'avg_seq_perplexity': 128.74950371413934}, 'eval_cosine_layers_pruned_4': {'avg_loss': 1.9666307793288935, 'avg_seq_perplexity': 7.420678810995133, 'num_ex': 15616}, 'eval_relative_l1_layers_pruned_8': {'avg_loss': 2.0732940923972207, 'avg_seq_perplexity': 8.254002805616034, 'num_ex': 15616}, 'eval_relative_l2_layers_pruned_62': {'avg_loss': 10.619916071657274, 'avg_seq_perplexity': 41795.565573770495, 'num_ex': 15616}, 'eval_relative_l2_layers_pruned_50': {'num_ex': 15616, 'avg_loss': 9.788958440061476, 'avg_seq_perplexity': 18824.069672131147}, 'mmlu_relative_l2_layers_pruned_57': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_20_l1_influence': 277.55120849609375, 'layer_58_l2_influence': 12.891983032226562, 'eval_relative_l2_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 2.200988269243084, 'avg_seq_perplexity': 9.372084320568648}, 'mmlu_relative_l1_layers_pruned_24': {'total': 14080, 'correct': 4874, 'weighted_acc': 34.61647727272727}, 'layer_34_l1_influence': 359.4623107910156, 'mmlu_cosine_layers_pruned_33': {'total': 14080, 'correct': 3746, 'weighted_acc': 26.605113636363637}, 'eval_relative_l1_layers_pruned_57': {'num_ex': 15616, 'avg_loss': 9.259921714907788, 'avg_seq_perplexity': 11178.004098360656}, 'layer_25_relative_l1_influence': 0.4498288631439209, 'layer_58_cosine_influence': 0.007003843784332275, 'mmlu_cosine_layers_pruned_3': {'total': 14080, 'correct': 6391, 'weighted_acc': 45.390625}, 'eval_cosine_layers_pruned_39': {'num_ex': 15616, 'avg_loss': 9.042923724065062, 'avg_seq_perplexity': 9155.451844262296}, 'layer_12_cosine_influence': 0.06126636266708374, 'layer_62_cosine_influence': 0.012003958225250244, 'mmlu_cosine_layers_pruned_1': {'correct': 6430, 'weighted_acc': 45.66761363636363, 'total': 14080}, 'mmlu_cosine_layers_pruned_46': {'correct': 3411, 'weighted_acc': 24.225852272727273, 'total': 14080}, 'layer_10_relative_l1_influence': 0.4632691144943238, 'layer_11_l2_influence': 3.871309995651245, 'layer_61_l2_influence': 45.28624725341797, 'layer_4_cosine_influence': 0.06533318758010864, 'mmlu_relative_l2_layers_pruned_8': {'weighted_acc': 43.89204545454545, 'total': 14080, 'correct': 6180}, 'eval_relative_l2_layers_pruned_55': {'avg_seq_perplexity': 39339.016393442624, 'num_ex': 15616, 'avg_loss': 10.514133140689037}, 'mmlu_cosine_layers_pruned_25': {'total': 14080, 'correct': 4745, 'weighted_acc': 33.70028409090909}, 'mmlu_relative_l2_layers_pruned_21': {'total': 14080, 'correct': 4052, 'weighted_acc': 28.77840909090909}, 'mmlu_relative_l2_layers_pruned_25': {'total': 14080, 'correct': 3881, 'weighted_acc': 27.563920454545453}, 'layer_16_relative_l1_influence': 0.39260828495025635, 'eval_relative_l1_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 3.933137987480789, 'avg_seq_perplexity': 52.71392321977459}, 'eval_relative_l1_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 4.606583892321978, 'avg_seq_perplexity': 104.4876648949795}, 'layer_12_relative_l1_influence': 0.40552809834480286, 'layer_43_relative_l2_influence': 0.29260632395744324, 'eval_relative_l2_layers_pruned_15': {'avg_seq_perplexity': 13.57798792104252, 'num_ex': 15616, 'avg_loss': 2.5706852146836576}, 'layer_33_l1_influence': 631.0161743164062, 'eval_cosine_layers_pruned_37': {'num_ex': 15616, 'avg_loss': 8.09716546730917, 'avg_seq_perplexity': 3478.137038934426}, 'eval_cosine_layers_pruned_44': {'num_ex': 15616, 'avg_loss': 9.491469086193648, 'avg_seq_perplexity': 14257.451844262296}, 'eval_relative_l1_layers_pruned_34': {'num_ex': 15616, 'avg_loss': 7.121695596663678, 'avg_seq_perplexity': 1317.311475409836}, 'mmlu_relative_l1_layers_pruned_15': {'correct': 5447, 'weighted_acc': 38.68607954545455, 'total': 14080}, 'layer_21_l1_influence': 352.8712463378906, 'layer_14_cosine_influence': 0.05761367082595825, 'layer_45_relative_l1_influence': 0.2908429503440857, 'layer_62_relative_l2_influence': 0.15457762777805328, 'eval_relative_l1_layers_pruned_33': {'avg_loss': 7.034705990650615, 'avg_seq_perplexity': 1212.962730532787, 'num_ex': 15616}, 'eval_relative_l1_layers_pruned_49': {'avg_seq_perplexity': 14608.344262295082, 'num_ex': 15616, 'avg_loss': 9.53670814389088}, 'layer_15_l1_influence': 271.1224060058594, 'mmlu_cosine_layers_pruned_16': {'correct': 5573, 'weighted_acc': 39.58096590909091, 'total': 14080}, 'mmlu_cosine_layers_pruned_28': {'total': 14080, 'correct': 3619, 'weighted_acc': 25.703125}, 'mmlu_relative_l2_layers_pruned_33': {'total': 14080, 'correct': 3746, 'weighted_acc': 26.605113636363637}, 'mmlu_relative_l2_layers_pruned_49': {'total': 14080, 'correct': 3493, 'weighted_acc': 24.808238636363637}, 'layer_22_l2_influence': 5.562995910644531, 'layer_40_l2_influence': 9.378488540649414, 'mmlu_cosine_layers_pruned_61': {'total': 14080, 'correct': 3393, 'weighted_acc': 24.098011363636363}, 'mmlu_cosine_layers_pruned_27': {'total': 14080, 'correct': 3684, 'weighted_acc': 26.164772727272727}, 'layer_7_relative_l1_influence': 0.6776175498962402, 'layer_11_relative_l2_influence': 0.5062707662582397, 'layer_56_relative_l2_influence': 0.12683901190757751, 'mmlu_relative_l1_layers_pruned_55': {'total': 14080, 'correct': 3514, 'weighted_acc': 24.957386363636363}, 'layer_48_cosine_influence': 0.009034216403961182, 'eval_cosine_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'eval_cosine_layers_pruned_52': {'num_ex': 15616, 'avg_loss': 10.3499255571209, 'avg_seq_perplexity': 32024.321721311477}, 'mmlu_relative_l2_layers_pruned_34': {'total': 14080, 'correct': 3630, 'weighted_acc': 25.78125}, 'mmlu_relative_l2_layers_pruned_47': {'correct': 3540, 'weighted_acc': 25.142045454545453, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_58': {'total': 14080, 'correct': 3233, 'weighted_acc': 22.961647727272727}, 'layer_31_l2_influence': 10.727365493774414, 'layer_43_cosine_influence': 0.03800743818283081, 'mmlu_cosine_layers_pruned_5': {'total': 14080, 'correct': 6299, 'weighted_acc': 44.73721590909091}, 'mmlu_cosine_layers_pruned_13': {'total': 14080, 'correct': 5975, 'weighted_acc': 42.43607954545455}, 'layer_2_relative_l2_influence': 0.5958111882209778, 'layer_4_l2_influence': 1.057178258895874, 'layer_25_l2_influence': 8.008111000061035, 'layer_30_l1_influence': 368.4044494628906, 'eval_relative_l1_layers_pruned_43': {'avg_loss': 8.808368620325307, 'avg_seq_perplexity': 7010.9651639344265, 'num_ex': 15616}, 'eval_relative_l2_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 4.53557599177126, 'avg_seq_perplexity': 97.1803038550205}, 'eval_relative_l2_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.9666307793288935, 'avg_seq_perplexity': 7.420678810995133}, 'eval_relative_l2_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.0076620383340806, 'avg_seq_perplexity': 7.725246742123463}, 'eval_relative_l1_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 5.616050845286885, 'avg_seq_perplexity': 294.0986808401639}, 'mmlu_relative_l2_layers_pruned_43': {'total': 14080, 'correct': 3299, 'weighted_acc': 23.430397727272727}, 'mmlu_relative_l1_layers_pruned_10': {'total': 14080, 'correct': 5831, 'weighted_acc': 41.41335227272727}, 'mmlu_relative_l1_layers_pruned_50': {'weighted_acc': 24.48153409090909, 'total': 14080, 'correct': 3447}, 'mmlu_relative_l2_layers_pruned_28': {'correct': 3619, 'weighted_acc': 25.703125, 'total': 14080}, 'eval_relative_l1_layers_pruned_58': {'num_ex': 15616, 'avg_loss': 10.492240530545594, 'avg_seq_perplexity': 38534.67213114754}, 'mmlu_relative_l1_layers_pruned_62': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'layer_43_l1_influence': 857.063720703125, 'mmlu_cosine_layers_pruned_49': {'correct': 3550, 'weighted_acc': 25.213068181818183, 'total': 14080}, 'eval_relative_l1_layers_pruned_47': {'avg_seq_perplexity': 9523.353483606556, 'num_ex': 15616, 'avg_loss': 9.109707191342212}, 'mmlu_cosine_layers_pruned_24': {'total': 14080, 'correct': 4874, 'weighted_acc': 34.61647727272727}, 'mmlu_cosine_layers_pruned_48': {'total': 14080, 'correct': 3503, 'weighted_acc': 24.879261363636363}, 'layer_13_relative_l2_influence': 0.5112909078598022, 'eval_relative_l1_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 2.6647221299468495, 'avg_seq_perplexity': 14.949693023181352}, 'eval_relative_l2_layers_pruned_54': {'num_ex': 15616, 'avg_loss': 10.258545922451331, 'avg_seq_perplexity': 29846.678278688523}, 'layer_42_l1_influence': 370.5245666503906, 'layer_38_cosine_influence': 0.01569420099258423, 'layer_45_cosine_influence': 0.03331881761550903, 'mmlu_relative_l2_layers_pruned_29': {'total': 14080, 'correct': 3642, 'weighted_acc': 25.866477272727273}, 'mmlu_cosine_layers_pruned_59': {'total': 14080, 'correct': 3759, 'weighted_acc': 26.697443181818183}, 'eval_relative_l2_layers_pruned_61': {'num_ex': 15616, 'avg_loss': 8.237637879418545, 'avg_seq_perplexity': 4026.8081454918033}, 'mmlu_relative_l1_layers_pruned_13': {'total': 14080, 'correct': 5975, 'weighted_acc': 42.43607954545455}, 'mmlu_relative_l1_layers_pruned_42': {'total': 14080, 'correct': 3408, 'weighted_acc': 24.204545454545453}, 'layer_36_l1_influence': 392.6715698242187, 'layer_20_cosine_influence': 0.06514847278594971, 'layer_26_cosine_influence': 0.04819893836975098, 'mmlu_relative_l1_layers_pruned_51': {'total': 14080, 'correct': 3262, 'weighted_acc': 23.167613636363637}, 'layer_29_relative_l2_influence': 0.4127957820892334, 'eval_relative_l1_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 5.970016229348104, 'avg_seq_perplexity': 418.0617955942623}, 'mmlu_relative_l1_layers_pruned_64': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_layers_pruned_16': {'total': 14080, 'correct': 5878, 'weighted_acc': 41.74715909090909}, 'layer_53_l1_influence': 1013.2360229492188, 'eval_cosine_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.0076620383340806, 'avg_seq_perplexity': 7.725246742123463}, 'mmlu_cosine_layers_pruned_36': {'total': 14080, 'correct': 3533, 'weighted_acc': 25.092329545454547}, 'eval_relative_l2_layers_pruned_39': {'num_ex': 15616, 'avg_loss': 8.715381059490266, 'avg_seq_perplexity': 6504.764856557377}, 'layer_9_l2_influence': 3.2822556495666504, 'layer_26_l1_influence': 320.1653747558594, 'layer_33_l2_influence': 12.43618392944336, 'layer_63_relative_l2_influence': 0.945912778377533, 'mmlu_relative_l2_layers_pruned_26': {'total': 14080, 'correct': 3717, 'weighted_acc': 26.399147727272727}, 'mmlu_relative_l2_layers_pruned_63': {'weighted_acc': 22.947443181818183, 'total': 14080, 'correct': 3231}, 'eval_cosine_layers_pruned_55': {'num_ex': 15616, 'avg_loss': 10.469005146964651, 'avg_seq_perplexity': 36818.35655737705}, 'layer_9_relative_l1_influence': 0.6526021361351013, 'layer_51_relative_l2_influence': 0.22901451587677, 'layer_42_relative_l1_influence': 0.13976214826107025, 'eval_relative_l1_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 4.80608630571209, 'avg_seq_perplexity': 128.74950371413934}, 'eval_relative_l1_layers_pruned_63': {'num_ex': 15616, 'avg_loss': 11.55484459048412, 'avg_seq_perplexity': 106543.9262295082}, 'mmlu_cosine_layers_pruned_2': {'total': 14080, 'correct': 6415, 'weighted_acc': 45.56107954545455}, 'eval_cosine_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.512790867539703, 'avg_seq_perplexity': 12.817314773309429}, 'layer_34_relative_l2_influence': 0.22019894421100616, 'eval_relative_l2_layers_pruned_9': {'avg_loss': 2.103394555263832, 'avg_seq_perplexity': 8.505593221695698, 'num_ex': 15616}, 'layer_23_l1_influence': 376.7882080078125, 'layer_50_l1_influence': 398.7380676269531, 'layer_6_cosine_influence': 0.07061409950256348, 'layer_31_relative_l1_influence': 0.4444301724433899, 'layer_36_relative_l1_influence': 0.22513535618782043, 'layer_29_l2_influence': 9.542275428771973, 'layer_18_relative_l1_influence': 0.3995320498943329, 'layer_21_relative_l2_influence': 0.4426935911178589, 'layer_0_relative_l1_influence': 0.6563640832901001, 'layer_27_relative_l2_influence': 0.42109349370002747, 'layer_15_relative_l1_influence': 0.5610914826393127, 'layer_38_relative_l1_influence': 0.1826934665441513, 'layer_59_relative_l2_influence': 0.24169133603572843, 'layer_30_cosine_influence': 0.04198235273361206, 'mmlu_relative_l1_layers_pruned_39': {'total': 14080, 'correct': 3689, 'weighted_acc': 26.20028409090909}, 'eval_relative_l1_layers_pruned_48': {'num_ex': 15616, 'avg_loss': 9.340910364369876, 'avg_seq_perplexity': 11976.72643442623}, 'eval_relative_l2_layers_pruned_64': {'num_ex': 15616, 'avg_loss': 11.49994396772541, 'avg_seq_perplexity': 101227.08196721312}, 'layer_19_cosine_influence': 0.10193002223968506, 'eval_cosine_layers_pruned_62': {'num_ex': 15616, 'avg_loss': 8.385821233030226, 'avg_seq_perplexity': 4682.9702868852455}, 'mmlu_relative_l1_layers_pruned_8': {'total': 14080, 'correct': 6125, 'weighted_acc': 43.50142045454545}, 'mmlu_cosine_layers_pruned_20': {'correct': 5417, 'weighted_acc': 38.47301136363637, 'total': 14080}, 'layer_6_relative_l2_influence': 0.468232661485672, 'eval_relative_l2_layers_pruned_51': {'avg_seq_perplexity': 16541.605532786885, 'num_ex': 15616, 'avg_loss': 9.656002857646005}, 'layer_2_l1_influence': 39.31193923950195, 'layer_46_l2_influence': 8.46118450164795, 'layer_61_l1_influence': 1996.2210693359375}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence', 'pruning_scheme': 'both', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_both
5,"{'layer_29_cosine_influence': 0.08163142204284668, 'layer_42_cosine_influence': 0.00978851318359375, 'layer_2_relative_l1_influence': 0.7014003992080688, 'layer_5_relative_l1_influence': 0.6746358871459961, 'layer_47_relative_l1_influence': 0.26866623759269714, 'mmlu_relative_l1_layers_pruned_4': {'total': 14080, 'correct': 6436, 'weighted_acc': 45.71022727272727}, 'layer_61_cosine_influence': 0.05337041616439819, 'layer_0_relative_l1_influence': 0.6563640832901001, 'layer_7_relative_l2_influence': 0.5267553925514221, 'layer_23_relative_l1_influence': 0.4618200361728668, 'mmlu_relative_l2_layers_pruned_1': {'total': 14080, 'correct': 6430, 'weighted_acc': 45.66761363636363}, 'eval_relative_l2_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 6.811591476690574, 'avg_seq_perplexity': 1159.9610655737704}, 'layer_23_cosine_influence': 0.09089785814285278, 'layer_56_cosine_influence': 0.008224070072174072, 'eval_relative_l2_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 5.292759629546619, 'avg_seq_perplexity': 261.3434618340164}, 'mmlu_relative_l1_layers_pruned_10': {'correct': 5831, 'weighted_acc': 41.41335227272727, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_5': {'total': 14080, 'correct': 6299, 'weighted_acc': 44.73721590909091}, 'eval_relative_l2_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.3326571104956453, 'avg_seq_perplexity': 10.694995317302766}, 'mmlu_relative_l1_layers_pruned_18': {'total': 14080, 'correct': 3461, 'weighted_acc': 24.58096590909091}, 'layer_11_l1_influence': 191.82339477539065, 'eval_cosine_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 2.43310546875, 'avg_seq_perplexity': 11.825162293481045}, 'eval_relative_l1_layers_pruned_27': {'avg_loss': 6.559177086001537, 'avg_seq_perplexity': 912.9638831967212, 'num_ex': 15616}, 'layer_31_l1_influence': 543.259765625, 'layer_48_cosine_influence': 0.009034216403961182, 'mmlu_relative_l2_layers_pruned_15': {'weighted_acc': 38.68607954545455, 'total': 14080, 'correct': 5447}, 'layer_9_l1_influence': 159.53875732421875, 'mmlu_cosine_layers_pruned_26': {'total': 14080, 'correct': 3253, 'weighted_acc': 23.103693181818183}, 'eval_relative_l1_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 4.940109503073771, 'avg_seq_perplexity': 180.4814293032787}, 'mmlu_relative_l1_layers_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_3_l1_influence': 75.4958724975586, 'layer_45_l1_influence': 908.5966186523438, 'layer_16_relative_l1_influence': 0.39260828495025635, 'layer_46_relative_l2_influence': 0.12239573895931244, 'layer_49_cosine_influence': 0.02601855993270874, 'mmlu_relative_l1_layers_pruned_26': {'total': 14080, 'correct': 3273, 'weighted_acc': 23.245738636363637}, 'layer_2_l1_influence': 39.31193923950195, 'layer_54_l1_influence': 504.8612365722656, 'layer_56_l2_influence': 12.806403160095217, 'layer_62_l2_influence': 20.297122955322266, 'mmlu_cosine_layers_pruned_8': {'total': 14080, 'correct': 6180, 'weighted_acc': 43.89204545454545}, 'layer_37_relative_l1_influence': 0.3888024091720581, 'mmlu_relative_l2_layers_pruned_24': {'total': 14080, 'correct': 3254, 'weighted_acc': 23.110795454545453}, 'layer_46_l2_influence': 8.46118450164795, 'layer_41_relative_l2_influence': 0.3305395841598511, 'layer_10_l1_influence': 129.03977966308594, 'eval_cosine_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.0515271796554817, 'avg_seq_perplexity': 8.074022136750768}, 'layer_17_relative_l2_influence': 0.48111942410469055, 'layer_24_relative_l2_influence': 0.33126115798950195, 'eval_relative_l2_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.9666307793288935, 'avg_seq_perplexity': 7.420678810995133}, 'layer_60_l2_influence': 14.924118041992188, 'layer_24_cosine_influence': 0.0493239164352417, 'layer_15_relative_l2_influence': 0.5035321116447449, 'layer_33_relative_l1_influence': 0.4361429810523987, 'eval_relative_l2_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 7.335838943231301, 'avg_seq_perplexity': 1996.547899590164}, 'layer_37_l2_influence': 14.274415969848633, 'eval_cosine_layers_pruned_0': {'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267, 'num_ex': 15616}, 'eval_cosine_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 4.354612256659836, 'avg_seq_perplexity': 102.74542136270492}, 'eval_relative_l1_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 5.83838390913166, 'avg_seq_perplexity': 479.3202804815574}, 'layer_26_l2_influence': 6.423330783843994, 'layer_31_l2_influence': 10.727365493774414, 'layer_55_l2_influence': 21.41812515258789, 'layer_43_cosine_influence': 0.03800743818283081, 'mmlu_cosine_layers_pruned_27': {'total': 14080, 'correct': 3383, 'weighted_acc': 24.026988636363637}, 'mmlu_cosine_layers_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'layer_30_relative_l1_influence': 0.32317888736724854, 'eval_cosine_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.9666307793288935, 'avg_seq_perplexity': 7.420678810995133}, 'mmlu_cosine_layers_pruned_2': {'total': 14080, 'correct': 6415, 'weighted_acc': 45.56107954545455}, 'layer_63_relative_l1_influence': 0.8563986420631409, 'mmlu_relative_l2_layers_pruned_17': {'total': 14080, 'correct': 3602, 'weighted_acc': 25.582386363636363}, 'layer_5_l2_influence': 1.5900962352752686, 'layer_22_l2_influence': 5.562995910644531, 'layer_20_l1_influence': 277.55120849609375, 'layer_55_cosine_influence': 0.02387380599975586, 'eval_cosine_layers_pruned_2': {'avg_loss': 1.9409883843093625, 'avg_seq_perplexity': 7.237064549180328, 'num_ex': 15616}, 'mmlu_cosine_layers_pruned_4': {'total': 14080, 'correct': 6436, 'weighted_acc': 45.71022727272727}, 'layer_27_relative_l1_influence': 0.45114821195602417, 'layer_54_cosine_influence': 0.007053673267364502, 'layer_36_l1_influence': 392.6715698242187, 'mmlu_cosine_layers_pruned_14': {'total': 14080, 'correct': 5737, 'weighted_acc': 40.74573863636363}, 'eval_relative_l1_layers_pruned_4': {'num_ex': 15616, 'avg_loss': 1.9666307793288935, 'avg_seq_perplexity': 7.420678810995133}, 'mmlu_relative_l1_layers_pruned_11': {'correct': 5645, 'weighted_acc': 40.09232954545455, 'total': 14080}, 'layer_27_l2_influence': 8.895549774169922, 'layer_6_cosine_influence': 0.07061409950256348, 'layer_52_relative_l2_influence': 0.1514325588941574, 'eval_relative_l1_layers_pruned_31': {'avg_seq_perplexity': 4422.254610655737, 'num_ex': 15616, 'avg_loss': 8.239968221695698}, 'layer_13_l1_influence': 233.98895263671875, 'layer_21_l1_influence': 352.8712463378906, 'layer_28_l2_influence': 6.60377836227417, 'layer_32_l2_influence': 8.983319282531738, 'layer_45_l2_influence': 17.844804763793945, 'layer_42_l1_influence': 370.5245666503906, 'layer_48_l1_influence': 484.4686584472656, 'layer_17_cosine_influence': 0.11119025945663452, 'layer_6_relative_l1_influence': 0.4728577733039856, 'layer_48_relative_l1_influence': 0.1347617357969284, 'mmlu_relative_l2_layers_pruned_29': {'total': 14080, 'correct': 3298, 'weighted_acc': 23.423295454545453}, 'layer_33_l2_influence': 12.43618392944336, 'layer_63_l1_influence': 5452.734375, 'eval_cosine_layers_pruned_22': {'num_ex': 15616, 'avg_loss': 4.940109503073771, 'avg_seq_perplexity': 180.4814293032787}, 'layer_40_relative_l1_influence': 0.19770970940589905, 'eval_relative_l1_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 4.354612256659836, 'avg_seq_perplexity': 102.74542136270492}, 'mmlu_relative_l1_layers_pruned_13': {'total': 14080, 'correct': 5975, 'weighted_acc': 42.43607954545455}, 'layer_49_l1_influence': 939.0592651367188, 'layer_53_cosine_influence': 0.023239970207214355, 'mmlu_cosine_layers_pruned_29': {'weighted_acc': 23.423295454545453, 'total': 14080, 'correct': 3298}, 'layer_18_relative_l1_influence': 0.3995320498943329, 'layer_29_relative_l2_influence': 0.4127957820892334, 'layer_60_relative_l1_influence': 0.1270669549703598, '_timestamp': 1712886181.9273958, 'layer_14_l2_influence': 3.5467026233673096, 'layer_50_l1_influence': 398.7380676269531, 'layer_21_cosine_influence': 0.09748882055282591, 'mmlu_cosine_layers_pruned_23': {'correct': 3361, 'weighted_acc': 23.870738636363637, 'total': 14080}, 'layer_13_relative_l1_influence': 0.5736011266708374, 'eval_relative_l2_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 4.770772965227971, 'avg_seq_perplexity': 154.3228419569672}, 'layer_16_relative_l2_influence': 0.36984071135520935, 'layer_46_relative_l1_influence': 0.1263018548488617, 'eval_relative_l1_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.0732940923972207, 'avg_seq_perplexity': 8.254002805616034}, 'layer_12_l2_influence': 3.1092827320098877, 'layer_24_l2_influence': 5.847779750823975, 'layer_9_cosine_influence': 0.12702560424804688, 'mmlu_relative_l2_layers_pruned_0': {'total': 14080, 'correct': 6431, 'weighted_acc': 45.67471590909091}, 'mmlu_relative_l1_layers_pruned_15': {'total': 14080, 'correct': 5447, 'weighted_acc': 38.68607954545455}, 'layer_50_cosine_influence': 0.005516946315765381, 'mmlu_relative_l2_layers_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_52_l1_influence': 551.2284545898438, 'eval_cosine_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.3326571104956453, 'avg_seq_perplexity': 10.694995317302766}, 'eval_relative_l1_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 2.662270217645364, 'avg_seq_perplexity': 14.94820616675205}, 'layer_22_cosine_influence': 0.0547027587890625, 'eval_cosine_layers_pruned_18': {'avg_loss': 3.4812807176933913, 'avg_seq_perplexity': 35.938600633965166, 'num_ex': 15616}, 'eval_cosine_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 5.412035332351435, 'avg_seq_perplexity': 318.38444544057376}, 'mmlu_cosine_layers_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'layer_17_relative_l1_influence': 0.5302388072013855, 'layer_24_relative_l1_influence': 0.3513790965080261, 'eval_relative_l2_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.0076620383340806, 'avg_seq_perplexity': 7.725246742123463}, 'mmlu_relative_l1_layers_pruned_7': {'total': 14080, 'correct': 6247, 'weighted_acc': 44.36789772727273}, 'eval_relative_l1_layers_pruned_12': {'num_ex': 15616, 'avg_loss': 2.3326571104956453, 'avg_seq_perplexity': 10.694995317302766}, 'mmlu_relative_l2_layers_pruned_26': {'total': 14080, 'correct': 3273, 'weighted_acc': 23.245738636363637}, 'layer_0_l1_influence': 16.417232513427734, 'layer_8_relative_l2_influence': 0.43254098296165466, 'layer_41_relative_l1_influence': 0.34697940945625305, 'mmlu_relative_l1_layers_pruned_24': {'total': 14080, 'correct': 3254, 'weighted_acc': 23.110795454545453}, 'eval_cosine_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.798189757300205, 'avg_seq_perplexity': 17.254956855148567}, 'eval_cosine_layers_pruned_25': {'avg_seq_perplexity': 479.3202804815574, 'num_ex': 15616, 'avg_loss': 5.83838390913166}, 'layer_1_relative_l1_influence': 0.734287440776825, 'layer_37_relative_l2_influence': 0.3686165809631348, 'eval_relative_l1_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 6.761915363249232, 'avg_seq_perplexity': 1110.8247950819673}, 'layer_23_l1_influence': 376.7882080078125, 'layer_62_cosine_influence': 0.012003958225250244, 'eval_relative_l1_layers_pruned_23': {'num_ex': 15616, 'avg_loss': 5.292759629546619, 'avg_seq_perplexity': 261.3434618340164}, 'layer_0_l2_influence': 0.9737563133239746, 'eval_cosine_layers_pruned_21': {'avg_seq_perplexity': 154.3228419569672, 'num_ex': 15616, 'avg_loss': 4.770772965227971}, 'layer_47_relative_l2_influence': 0.25137853622436523, 'eval_relative_l2_layers_pruned_7': {'avg_loss': 2.0233653334320567, 'avg_seq_perplexity': 7.846831274814293, 'num_ex': 15616}, 'mmlu_relative_l1_layers_pruned_6': {'total': 14080, 'correct': 6239, 'weighted_acc': 44.31107954545455}, 'eval_relative_l2_layers_pruned_22': {'avg_loss': 5.05003882236168, 'avg_seq_perplexity': 204.5919729764344, 'num_ex': 15616}, 'layer_20_relative_l1_influence': 0.4150019884109497, 'eval_relative_l1_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9409883843093625, 'avg_seq_perplexity': 7.237064549180328}, 'mmlu_relative_l1_layers_pruned_19': {'total': 14080, 'correct': 3465, 'weighted_acc': 24.609375}, 'eval_relative_l2_layers_pruned_27': {'avg_loss': 6.484475057633197, 'avg_seq_perplexity': 846.6327484631148, 'num_ex': 15616}, 'mmlu_relative_l1_layers_pruned_14': {'total': 14080, 'correct': 5737, 'weighted_acc': 40.74573863636363}, 'layer_58_cosine_influence': 0.007003843784332275, 'layer_36_relative_l1_influence': 0.22513535618782043, 'layer_7_cosine_influence': 0.11376827955245972, 'layer_3_relative_l1_influence': 0.9159587025642396, 'layer_38_cosine_influence': 0.01569420099258423, 'eval_cosine_layers_pruned_16': {'num_ex': 15616, 'avg_loss': 2.692451101834657, 'avg_seq_perplexity': 15.410697561795594}, 'eval_cosine_layers_pruned_28': {'num_ex': 15616, 'avg_loss': 6.811591476690574, 'avg_seq_perplexity': 1159.9610655737704}, 'mmlu_relative_l2_layers_pruned_10': {'total': 14080, 'correct': 5326, 'weighted_acc': 37.82670454545455}, 'layer_26_l1_influence': 320.1653747558594, 'layer_4_cosine_influence': 0.06533318758010864, 'layer_28_cosine_influence': 0.04364585876464844, 'mmlu_relative_l2_layers_pruned_3': {'total': 14080, 'correct': 6391, 'weighted_acc': 45.390625}, 'mmlu_relative_l2_layers_pruned_18': {'total': 14080, 'correct': 3461, 'weighted_acc': 24.58096590909091}, 'layer_13_l2_influence': 4.698244571685791, 'layer_45_cosine_influence': 0.03331881761550903, 'mmlu_cosine_layers_pruned_31': {'total': 14080, 'correct': 3509, 'weighted_acc': 24.921875}, 'layer_23_relative_l2_influence': 0.4283506572246551, 'eval_cosine_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 7.335838943231301, 'avg_seq_perplexity': 1996.547899590164}, 'layer_9_relative_l1_influence': 0.6526021361351013, 'layer_48_relative_l2_influence': 0.1421503871679306, 'mmlu_relative_l2_layers_pruned_11': {'total': 14080, 'correct': 5645, 'weighted_acc': 40.09232954545455}, 'layer_1_l1_influence': 29.4791259765625, 'layer_7_l2_influence': 2.338228702545166, 'layer_36_l2_influence': 7.833204746246338, 'layer_16_cosine_influence': 0.05872488021850586, 'layer_35_cosine_influence': 0.06664413213729858, 'layer_17_l1_influence': 299.72381591796875, 'layer_39_l1_influence': 772.7188720703125, 'layer_50_l2_influence': 7.992580413818359, 'layer_52_relative_l1_influence': 0.13511750102043152, 'mmlu_relative_l1_layers_pruned_2': {'total': 14080, 'correct': 6415, 'weighted_acc': 45.56107954545455}, 'eval_relative_l1_layers_pruned_30': {'num_ex': 15616, 'avg_loss': 7.335838943231301, 'avg_seq_perplexity': 1996.547899590164}, 'layer_47_l2_influence': 18.005504608154297, 'layer_58_l1_influence': 559.9176635742188, 'eval_relative_l1_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.0076620383340806, 'avg_seq_perplexity': 7.725246742123463}, 'eval_relative_l2_layers_pruned_25': {'num_ex': 15616, 'avg_loss': 5.83838390913166, 'avg_seq_perplexity': 479.3202804815574}, 'mmlu_relative_l1_layers_pruned_29': {'total': 14080, 'correct': 3242, 'weighted_acc': 23.025568181818183}, 'layer_60_cosine_influence': 0.008489847183227539, 'layer_13_relative_l2_influence': 0.5112909078598022, 'layer_29_l2_influence': 9.542275428771973, 'layer_5_cosine_influence': 0.1033673882484436, 'layer_8_cosine_influence': 0.06628340482711792, 'layer_18_relative_l2_influence': 0.3723626434803009, 'layer_29_relative_l1_influence': 0.4435041844844818, 'layer_60_relative_l2_influence': 0.12794271111488342, 'mmlu_relative_l2_layers_pruned_13': {'total': 14080, 'correct': 5975, 'weighted_acc': 42.43607954545455}, 'layer_21_l2_influence': 7.09874153137207, 'layer_29_l1_influence': 484.7862243652344, 'layer_47_l1_influence': 917.01220703125, 'layer_63_cosine_influence': 0.2816888689994812, 'eval_cosine_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 2.200988269243084, 'avg_seq_perplexity': 9.372084320568648}, 'layer_61_l1_influence': 1996.2210693359375, 'eval_cosine_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 2.6073188156378073, 'avg_seq_perplexity': 14.12270667904713}, 'layer_40_relative_l2_influence': 0.19496750831604004, 'eval_relative_l2_layers_pruned_8': {'num_ex': 15616, 'avg_loss': 2.0515271796554817, 'avg_seq_perplexity': 8.074022136750768}, 'layer_23_l2_influence': 7.476009368896484, 'layer_46_cosine_influence': 0.008120536804199219, 'layer_30_relative_l2_influence': 0.3038976788520813, 'layer_30_l1_influence': 368.4044494628906, 'layer_53_l1_influence': 1013.2360229492188, 'layer_20_cosine_influence': 0.06514847278594971, 'layer_20_l2_influence': 5.630589485168457, 'layer_25_cosine_influence': 0.08732974529266357, 'mmlu_relative_l2_layers_pruned_9': {'correct': 6027, 'weighted_acc': 42.80539772727273, 'total': 14080}, 'layer_38_l2_influence': 7.368281841278076, 'layer_15_relative_l1_influence': 0.5610914826393127, 'layer_33_relative_l2_influence': 0.4104312062263489, 'mmlu_relative_l1_layers_pruned_8': {'correct': 6125, 'weighted_acc': 43.50142045454545, 'total': 14080}, 'eval_relative_l2_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 8.026920506211578, 'avg_seq_perplexity': 3553.2266905737706}, 'layer_3_cosine_influence': 0.1206510066986084, 'eval_cosine_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.913814857357838, 'avg_seq_perplexity': 55.86626296746926}, 'mmlu_cosine_layers_pruned_11': {'total': 14080, 'correct': 5645, 'weighted_acc': 40.09232954545455}, 'mmlu_relative_l1_layers_pruned_17': {'total': 14080, 'correct': 3602, 'weighted_acc': 25.582386363636363}, 'layer_33_l1_influence': 631.0161743164062, 'layer_35_l1_influence': 662.5325927734375, 'eval_cosine_layers_pruned_9': {'avg_seq_perplexity': 8.505593221695698, 'num_ex': 15616, 'avg_loss': 2.103394555263832}, 'layer_27_relative_l2_influence': 0.42109349370002747, 'eval_relative_l1_layers_pruned_21': {'num_ex': 15616, 'avg_loss': 4.770772965227971, 'avg_seq_perplexity': 154.3228419569672}, 'eval_relative_l2_layers_pruned_2': {'num_ex': 15616, 'avg_loss': 1.9417148027263704, 'avg_seq_perplexity': 7.242238029104764}, 'layer_54_l2_influence': 10.31833267211914, 'mmlu_cosine_layers_pruned_9': {'total': 14080, 'correct': 6027, 'weighted_acc': 42.80539772727273}, 'layer_63_relative_l2_influence': 0.945912778377533, 'eval_relative_l1_layers_pruned_7': {'avg_loss': 2.0290327228483607, 'avg_seq_perplexity': 7.894325631563781, 'num_ex': 15616}, 'eval_relative_l2_layers_pruned_20': {'num_ex': 15616, 'avg_loss': 4.354612256659836, 'avg_seq_perplexity': 102.74542136270492}, 'layer_22_relative_l2_influence': 0.34666040539741516, 'layer_39_relative_l2_influence': 0.347102552652359, 'layer_54_relative_l2_influence': 0.11029347032308578, 'layer_55_relative_l2_influence': 0.22005939483642575, 'layer_57_relative_l1_influence': 0.2512025535106659, 'mmlu_relative_l2_layers_pruned_25': {'total': 14080, 'correct': 3207, 'weighted_acc': 22.776988636363637}, 'layer_3_l2_influence': 6.416240215301514, 'layer_56_l1_influence': 600.076416015625, 'layer_57_l1_influence': 1218.7659912109375, 'layer_60_l1_influence': 677.9965209960938, 'layer_51_cosine_influence': 0.025647997856140137, 'mmlu_cosine_layers_pruned_12': {'total': 14080, 'correct': 5733, 'weighted_acc': 40.71732954545455}, 'layer_8_relative_l1_influence': 0.4759365320205689, 'layer_31_relative_l2_influence': 0.4159914553165436, 'layer_42_relative_l2_influence': 0.13953658938407898, 'layer_17_l2_influence': 5.991340637207031, 'layer_37_l1_influence': 724.2137451171875, 'layer_51_l2_influence': 19.267135620117188, 'layer_40_cosine_influence': 0.016847670078277588, 'layer_1_relative_l2_influence': 0.618891179561615, 'layer_28_relative_l1_influence': 0.32190296053886414, 'layer_7_l1_influence': 116.51677703857422, 'layer_43_relative_l2_influence': 0.29260632395744324, 'layer_45_relative_l2_influence': 0.2729174792766571, 'eval_relative_l2_layers_pruned_11': {'num_ex': 15616, 'avg_loss': 2.2739750596343495, 'avg_seq_perplexity': 10.086513831967212}, 'eval_cosine_layers_pruned_7': {'num_ex': 15616, 'avg_loss': 2.0290327228483607, 'avg_seq_perplexity': 7.894325631563781}, 'mmlu_cosine_layers_pruned_17': {'total': 14080, 'correct': 3602, 'weighted_acc': 25.582386363636363}, 'mmlu_cosine_layers_pruned_25': {'total': 14080, 'correct': 3207, 'weighted_acc': 22.776988636363637}, 'mmlu_relative_l1_layers_pruned_21': {'total': 14080, 'correct': 3486, 'weighted_acc': 24.758522727272727}, 'layer_12_l1_influence': 145.51463317871094, 'layer_30_cosine_influence': 0.04198235273361206, 'layer_32_cosine_influence': 0.04473006725311279, 'mmlu_cosine_layers_pruned_5': {'total': 14080, 'correct': 6299, 'weighted_acc': 44.73721590909091}, 'eval_relative_l1_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.798189757300205, 'avg_seq_perplexity': 17.254956855148567}, 'layer_5_l1_influence': 79.80436706542969, 'layer_44_l2_influence': 9.861949920654297, 'layer_15_cosine_influence': 0.1190679669380188, 'mmlu_cosine_layers_pruned_7': {'total': 14080, 'correct': 6247, 'weighted_acc': 44.36789772727273}, 'eval_cosine_layers_pruned_32': {'avg_loss': 8.209672771516393, 'avg_seq_perplexity': 3944.289959016394, 'num_ex': 15616}, 'mmlu_cosine_layers_pruned_18': {'correct': 3461, 'weighted_acc': 24.58096590909091, 'total': 14080}, 'mmlu_cosine_layers_pruned_24': {'weighted_acc': 23.110795454545453, 'total': 14080, 'correct': 3254}, 'layer_49_relative_l1_influence': 0.2513423562049866, 'eval_relative_l2_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 2.43310546875, 'avg_seq_perplexity': 11.825162293481045}, 'eval_cosine_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 1.983776780425525, 'avg_seq_perplexity': 7.547683965964396}, 'layer_62_relative_l2_influence': 0.15457762777805328, 'layer_4_l1_influence': 49.406036376953125, 'layer_16_l1_influence': 200.1047821044922, 'layer_22_l1_influence': 272.4124755859375, 'layer_32_l1_influence': 452.3272705078125, 'layer_37_cosine_influence': 0.05949193239212036, 'layer_3_relative_l2_influence': 1.3676656484603882, 'layer_34_relative_l1_influence': 0.2313709855079651, 'mmlu_relative_l2_layers_pruned_31': {'correct': 3509, 'weighted_acc': 24.921875, 'total': 14080}, 'layer_34_l2_influence': 7.200479030609131, 'layer_4_l2_influence': 1.057178258895874, 'mmlu_cosine_layers_pruned_21': {'correct': 3486, 'weighted_acc': 24.758522727272727, 'total': 14080}, 'layer_53_relative_l1_influence': 0.23648840188980105, 'eval_relative_l1_layers_pruned_29': {'num_ex': 15616, 'avg_loss': 7.007164626825051, 'avg_seq_perplexity': 1424.4188012295083}, 'mmlu_relative_l1_layers_pruned_30': {'total': 14080, 'correct': 3303, 'weighted_acc': 23.458806818181817}, 'layer_63_l2_influence': 130.44827270507812, 'mmlu_relative_l2_layers_pruned_20': {'total': 14080, 'correct': 3601, 'weighted_acc': 25.57528409090909}, 'layer_25_l1_influence': 404.71392822265625, 'eval_cosine_layers_pruned_31': {'num_ex': 15616, 'avg_loss': 8.026920506211578, 'avg_seq_perplexity': 3553.2266905737706}, 'layer_50_relative_l1_influence': 0.10616215318441392, 'layer_59_relative_l1_influence': 0.2644556760787964, 'eval_relative_l1_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9299091276575304, 'avg_seq_perplexity': 7.159410320344518}, 'layer_35_l2_influence': 13.023512840270996, 'layer_62_l1_influence': 885.508056640625, 'layer_19_relative_l2_influence': 0.4566211402416229, 'layer_19_l1_influence': 323.8090515136719, 'mmlu_cosine_layers_pruned_16': {'total': 14080, 'correct': 5409, 'weighted_acc': 38.41619318181818}, 'mmlu_cosine_layers_pruned_28': {'correct': 3313, 'weighted_acc': 23.529829545454547, 'total': 14080}, 'layer_44_relative_l2_influence': 0.15932944416999817, 'eval_relative_l1_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 1.9844585481237191, 'avg_seq_perplexity': 7.550389024077869}, 'layer_39_l2_influence': 15.244550704956056, 'layer_42_l2_influence': 7.746740818023682, 'eval_relative_l1_layers_pruned_19': {'num_ex': 15616, 'avg_loss': 3.913814857357838, 'avg_seq_perplexity': 55.86626296746926}, 'layer_21_relative_l1_influence': 0.4739983677864074, 'layer_61_relative_l2_influence': 0.3365756869316101, 'mmlu_relative_l2_layers_pruned_4': {'total': 14080, 'correct': 6436, 'weighted_acc': 45.71022727272727}, 'eval_relative_l2_layers_pruned_32': {'avg_seq_perplexity': 3944.289959016394, 'num_ex': 15616, 'avg_loss': 8.209672771516393}, '_runtime': 4416.397409915924, 'mmlu_cosine_layers_pruned_30': {'weighted_acc': 23.458806818181817, 'total': 14080, 'correct': 3303}, 'layer_32_relative_l1_influence': 0.34771525859832764, 'layer_11_relative_l2_influence': 0.5062707662582397, 'layer_14_relative_l1_influence': 0.3856014013290405, 'layer_51_relative_l1_influence': 0.24333535134792328, 'eval_relative_l1_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.512790867539703, 'avg_seq_perplexity': 12.817314773309429}, 'layer_19_cosine_influence': 0.10193002223968506, 'layer_26_cosine_influence': 0.04819893836975098, 'mmlu_cosine_layers_pruned_10': {'weighted_acc': 37.82670454545455, 'total': 14080, 'correct': 5326}, 'layer_9_relative_l2_influence': 0.543310284614563, 'layer_25_relative_l2_influence': 0.4179222881793976, 'mmlu_relative_l1_layers_pruned_5': {'total': 14080, 'correct': 6317, 'weighted_acc': 44.86505681818182}, 'layer_57_cosine_influence': 0.02566438913345337, 'mmlu_cosine_layers_pruned_15': {'total': 14080, 'correct': 5447, 'weighted_acc': 38.68607954545455}, 'layer_51_l1_influence': 968.5594482421876, 'layer_2_cosine_influence': 0.14639627933502197, 'layer_38_relative_l1_influence': 0.1826934665441513, 'mmlu_relative_l1_layers_pruned_1': {'total': 14080, 'correct': 6430, 'weighted_acc': 45.66761363636363}, 'layer_8_l1_influence': 95.61775970458984, 'layer_40_l2_influence': 9.378488540649414, 'layer_44_l1_influence': 434.2471618652344, 'eval_relative_l2_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 6.262787365522541, 'avg_seq_perplexity': 701.2063268442623}, 'layer_34_l1_influence': 359.4623107910156, 'mmlu_cosine_layers_pruned_1': {'correct': 6430, 'weighted_acc': 45.66761363636363, 'total': 14080}, 'eval_relative_l2_layers_pruned_5': {'num_ex': 15616, 'avg_loss': 1.983776780425525, 'avg_seq_perplexity': 7.547683965964396}, 'eval_relative_l1_layers_pruned_15': {'avg_seq_perplexity': 14.12270667904713, 'num_ex': 15616, 'avg_loss': 2.6073188156378073}, 'layer_10_relative_l2_influence': 0.41429680585861206, 'layer_35_relative_l1_influence': 0.4087263941764831, 'mmlu_relative_l2_layers_pruned_27': {'total': 14080, 'correct': 3338, 'weighted_acc': 23.707386363636363}, 'layer_49_l2_influence': 18.43683624267578, 'layer_10_cosine_influence': 0.06508737802505493, 'eval_cosine_layers_pruned_1': {'avg_seq_perplexity': 7.159410320344518, 'num_ex': 15616, 'avg_loss': 1.9299091276575304}, 'eval_relative_l2_layers_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9299091276575304, 'avg_seq_perplexity': 7.159410320344518}, 'mmlu_relative_l1_layers_pruned_16': {'total': 14080, 'correct': 3939, 'weighted_acc': 27.975852272727273}, 'layer_6_l2_influence': 1.6795281171798706, 'layer_61_l2_influence': 45.28624725341797, 'mmlu_relative_l2_layers_pruned_22': {'total': 14080, 'correct': 3514, 'weighted_acc': 24.957386363636363}, 'layer_55_l1_influence': 1087.3460693359375, 'layer_12_relative_l2_influence': 0.3882972002029419, 'eval_relative_l1_layers_pruned_24': {'avg_seq_perplexity': 318.38444544057376, 'num_ex': 15616, 'avg_loss': 5.412035332351435}, 'layer_41_l1_influence': 851.8507080078125, 'eval_cosine_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9549929509397412, 'avg_seq_perplexity': 7.336426281538166}, 'layer_58_relative_l1_influence': 0.1119111031293869, 'eval_relative_l2_layers_pruned_18': {'num_ex': 15616, 'avg_loss': 3.4812807176933913, 'avg_seq_perplexity': 35.938600633965166}, 'mmlu_relative_l1_layers_pruned_12': {'total': 14080, 'correct': 5733, 'weighted_acc': 40.71732954545455}, 'layer_53_l2_influence': 19.90357208251953, 'eval_cosine_layers_pruned_11': {'avg_loss': 2.2739750596343495, 'avg_seq_perplexity': 10.086513831967212, 'num_ex': 15616}, 'mmlu_cosine_layers_pruned_19': {'total': 14080, 'correct': 3465, 'weighted_acc': 24.609375}, 'layer_26_relative_l2_influence': 0.3323189616203308, 'layer_56_relative_l2_influence': 0.12683901190757751, 'eval_relative_l2_layers_pruned_10': {'avg_loss': 2.200988269243084, 'avg_seq_perplexity': 9.372084320568648, 'num_ex': 15616}, 'mmlu_relative_l1_layers_pruned_23': {'total': 14080, 'correct': 3361, 'weighted_acc': 23.870738636363637}, 'layer_31_cosine_influence': 0.08002936840057373, 'mmlu_cosine_layers_pruned_3': {'total': 14080, 'correct': 6391, 'weighted_acc': 45.390625}, 'mmlu_relative_l1_layers_pruned_28': {'total': 14080, 'correct': 3298, 'weighted_acc': 23.423295454545453}, 'layer_40_l1_influence': 456.0510559082031, 'layer_0_relative_l2_influence': 1.5170245170593262, 'layer_7_relative_l1_influence': 0.6776175498962402, 'mmlu_relative_l2_layers_pruned_2': {'total': 14080, 'correct': 6445, 'weighted_acc': 45.77414772727273}, 'mmlu_relative_l1_layers_pruned_31': {'total': 14080, 'correct': 3269, 'weighted_acc': 23.217329545454547}, 'layer_11_l2_influence': 3.871309995651245, 'layer_53_relative_l2_influence': 0.2180461436510086, 'eval_relative_l1_layers_pruned_11': {'avg_loss': 2.2739750596343495, 'avg_seq_perplexity': 10.086513831967212, 'num_ex': 15616}, 'layer_1_l2_influence': 0.765566885471344, 'layer_9_l2_influence': 3.2822556495666504, 'layer_28_l1_influence': 329.3181457519531, 'layer_38_l1_influence': 367.3739318847656, 'layer_19_l2_influence': 6.438872814178467, 'layer_58_l2_influence': 12.891983032226562, 'layer_11_cosine_influence': 0.11758416891098022, 'layer_34_relative_l2_influence': 0.22019894421100616, 'mmlu_relative_l2_layers_pruned_30': {'total': 14080, 'correct': 3303, 'weighted_acc': 23.458806818181817}, 'layer_15_l1_influence': 271.1224060058594, 'layer_41_l2_influence': 16.845272064208984, 'layer_44_relative_l1_influence': 0.14800989627838135, 'eval_relative_l2_layers_pruned_9': {'num_ex': 15616, 'avg_loss': 2.103394555263832, 'avg_seq_perplexity': 8.505593221695698}, 'eval_relative_l1_layers_pruned_13': {'num_ex': 15616, 'avg_loss': 2.43310546875, 'avg_seq_perplexity': 11.825162293481045}, 'mmlu_relative_l1_layers_pruned_20': {'correct': 3601, 'weighted_acc': 25.57528409090909, 'total': 14080}, 'layer_25_l2_influence': 8.008111000061035, 'mmlu_cosine_layers_pruned_13': {'total': 14080, 'correct': 5975, 'weighted_acc': 42.43607954545455}, 'layer_4_relative_l1_influence': 0.5092307925224304, 'layer_19_relative_l1_influence': 0.4995364844799042, 'layer_57_l2_influence': 24.15291404724121, 'layer_50_relative_l2_influence': 0.09869049489498138, 'layer_59_relative_l2_influence': 0.24169133603572843, 'layer_15_l2_influence': 5.4181365966796875, 'layer_2_relative_l2_influence': 0.5958111882209778, 'layer_5_relative_l2_influence': 0.5207408666610718, 'eval_relative_l1_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9549929509397412, 'avg_seq_perplexity': 7.336426281538166}, 'eval_relative_l2_layers_pruned_17': {'num_ex': 15616, 'avg_loss': 2.798189757300205, 'avg_seq_perplexity': 17.254956855148567}, 'layer_16_l2_influence': 4.121683120727539, 'layer_52_l2_influence': 13.25619411468506, 'eval_cosine_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 6.311964691662397, 'avg_seq_perplexity': 732.7792648565573}, 'layer_43_relative_l1_influence': 0.3092697858810425, 'layer_45_relative_l1_influence': 0.2908429503440857, 'eval_relative_l1_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'mmlu_relative_l1_layers_pruned_9': {'correct': 6027, 'weighted_acc': 42.80539772727273, 'total': 14080}, 'eval_relative_l2_layers_pruned_29': {'avg_loss': 7.004683697809939, 'avg_seq_perplexity': 1430.6725153688524, 'num_ex': 15616}, 'mmlu_relative_l1_layers_pruned_25': {'total': 14080, 'correct': 3207, 'weighted_acc': 22.776988636363637}, 'layer_41_cosine_influence': 0.04691874980926514, 'layer_28_relative_l2_influence': 0.3038126528263092, 'mmlu_relative_l2_layers_pruned_8': {'total': 14080, 'correct': 6180, 'weighted_acc': 43.89204545454545}, 'layer_46_l1_influence': 412.7528381347656, 'layer_31_relative_l1_influence': 0.4444301724433899, 'layer_42_relative_l1_influence': 0.13976214826107025, 'layer_2_l2_influence': 1.0346767902374268, 'layer_22_relative_l1_influence': 0.3612303137779236, 'layer_39_relative_l1_influence': 0.3655094504356384, 'layer_54_relative_l1_influence': 0.116445392370224, 'layer_55_relative_l1_influence': 0.23873233795166016, 'layer_57_relative_l2_influence': 0.2322184145450592, 'layer_6_l1_influence': 68.18321228027344, 'layer_48_l2_influence': 10.853487968444824, 'layer_27_cosine_influence': 0.08614200353622437, 'layer_59_cosine_influence': 0.027909398078918457, 'mmlu_cosine_layers_pruned_6': {'total': 14080, 'correct': 6239, 'weighted_acc': 44.31107954545455}, 'layer_62_relative_l1_influence': 0.1484772115945816, 'mmlu_relative_l2_layers_pruned_21': {'total': 14080, 'correct': 3486, 'weighted_acc': 24.758522727272727}, 'layer_43_l2_influence': 16.867156982421875, 'layer_12_cosine_influence': 0.06126636266708374, 'layer_49_relative_l2_influence': 0.23390018939971924, 'eval_cosine_layers_pruned_6': {'num_ex': 15616, 'avg_loss': 2.0076620383340806, 'avg_seq_perplexity': 7.725246742123463}, 'layer_24_l1_influence': 290.59454345703125, 'layer_33_cosine_influence': 0.0754510760307312, 'layer_44_cosine_influence': 0.012051105499267578, 'eval_cosine_layers_pruned_27': {'num_ex': 15616, 'avg_loss': 6.559177086001537, 'avg_seq_perplexity': 912.9638831967212}, 'eval_relative_l2_layers_pruned_3': {'num_ex': 15616, 'avg_loss': 1.9549929509397412, 'avg_seq_perplexity': 7.336426281538166}, 'layer_8_l2_influence': 2.1365716457366943, 'layer_43_l1_influence': 857.063720703125, 'layer_18_cosine_influence': 0.0610274076461792, 'eval_relative_l2_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.512790867539703, 'avg_seq_perplexity': 12.817314773309429}, 'mmlu_relative_l1_layers_pruned_27': {'total': 14080, 'correct': 3383, 'weighted_acc': 24.026988636363637}, '_wandb': {'runtime': 4415}, 'layer_10_relative_l1_influence': 0.4632691144943238, 'layer_35_relative_l2_influence': 0.384464830160141, 'eval_relative_l2_layers_pruned_19': {'avg_loss': 3.696905667664575, 'avg_seq_perplexity': 50.85640929175205, 'num_ex': 15616}, 'mmlu_relative_l2_layers_pruned_16': {'total': 14080, 'correct': 3939, 'weighted_acc': 27.975852272727273}, 'layer_13_cosine_influence': 0.12203574180603027, 'layer_39_cosine_influence': 0.051620304584503174, 'mmlu_cosine_layers_pruned_20': {'total': 14080, 'correct': 3601, 'weighted_acc': 25.57528409090909}, 'eval_relative_l1_layers_pruned_9': {'avg_seq_perplexity': 8.505593221695698, 'num_ex': 15616, 'avg_loss': 2.103394555263832}, 'mmlu_relative_l1_layers_pruned_0': {'weighted_acc': 45.67471590909091, 'total': 14080, 'correct': 6431}, 'eval_relative_l1_layers_pruned_32': {'num_ex': 15616, 'avg_loss': 8.209672771516393, 'avg_seq_perplexity': 3944.289959016394}, 'mmlu_relative_l1_layers_pruned_22': {'total': 14080, 'correct': 3564, 'weighted_acc': 25.3125}, 'layer_27_l1_influence': 448.9019775390625, 'layer_30_l2_influence': 7.323512554168701, 'layer_18_l1_influence': 234.00518798828125, 'layer_26_relative_l1_influence': 0.35103753209114075, 'layer_56_relative_l1_influence': 0.12813575565814972, 'eval_relative_l1_layers_pruned_26': {'num_ex': 15616, 'avg_loss': 6.262787365522541, 'avg_seq_perplexity': 701.2063268442623}, 'mmlu_relative_l2_layers_pruned_12': {'total': 14080, 'correct': 5733, 'weighted_acc': 40.71732954545455}, 'layer_14_cosine_influence': 0.05761367082595825, 'layer_52_cosine_influence': 0.010252654552459717, 'layer_58_relative_l2_influence': 0.11845440417528152, 'mmlu_relative_l2_layers_pruned_7': {'correct': 6151, 'weighted_acc': 43.68607954545455, 'total': 14080}, 'mmlu_relative_l2_layers_pruned_23': {'total': 14080, 'correct': 3361, 'weighted_acc': 23.870738636363637}, 'layer_12_relative_l1_influence': 0.40552809834480286, 'mmlu_relative_l2_layers_pruned_28': {'correct': 3313, 'weighted_acc': 23.529829545454547, 'total': 14080}, 'layer_10_l2_influence': 2.692541122436523, 'layer_11_relative_l1_influence': 0.5800329446792603, 'layer_14_relative_l2_influence': 0.37069764733314514, 'layer_51_relative_l2_influence': 0.22901451587677, 'layer_32_relative_l2_influence': 0.3269561231136322, 'layer_59_l1_influence': 1374.5008544921875, 'eval_cosine_layers_pruned_14': {'num_ex': 15616, 'avg_loss': 2.512790867539703, 'avg_seq_perplexity': 12.817314773309429}, 'layer_21_relative_l2_influence': 0.4426935911178589, 'layer_61_relative_l1_influence': 0.3512744605541229, 'mmlu_relative_l2_layers_pruned_6': {'total': 14080, 'correct': 6239, 'weighted_acc': 44.31107954545455}, 'eval_relative_l2_layers_pruned_15': {'num_ex': 15616, 'avg_loss': 2.6073188156378073, 'avg_seq_perplexity': 14.12270667904713}, 'layer_14_l1_influence': 167.8852996826172, 'layer_18_l2_influence': 4.737434387207031, 'eval_cosine_layers_pruned_29': {'avg_seq_perplexity': 1430.6725153688524, 'num_ex': 15616, 'avg_loss': 7.004683697809939}, 'mmlu_relative_l1_layers_pruned_3': {'total': 14080, 'correct': 6391, 'weighted_acc': 45.390625}, 'eval_relative_l1_layers_pruned_10': {'num_ex': 15616, 'avg_loss': 2.1634381403688523, 'avg_seq_perplexity': 9.033023021260243}, 'layer_59_l2_influence': 27.407726287841797, 'layer_0_cosine_influence': 0.40978312492370605, 'layer_36_cosine_influence': 0.021081387996673584, 'eval_cosine_layers_pruned_23': {'avg_loss': 5.292759629546619, 'avg_seq_perplexity': 261.3434618340164, 'num_ex': 15616}, 'layer_38_relative_l2_influence': 0.17562824487686157, 'mmlu_cosine_layers_pruned_22': {'total': 14080, 'correct': 3564, 'weighted_acc': 25.3125}, 'eval_relative_l2_layers_pruned_24': {'num_ex': 15616, 'avg_loss': 5.412035332351435, 'avg_seq_perplexity': 318.38444544057376}, 'layer_1_cosine_influence': 0.06641018390655518, 'layer_47_cosine_influence': 0.02947753667831421, 'layer_6_relative_l2_influence': 0.468232661485672, 'layer_25_relative_l1_influence': 0.4498288631439209, 'eval_relative_l2_layers_pruned_0': {'num_ex': 15616, 'avg_loss': 1.921314552182057, 'avg_seq_perplexity': 7.099658403240267}, 'eval_relative_l1_layers_pruned_18': {'avg_loss': 3.4812807176933913, 'avg_seq_perplexity': 35.938600633965166, 'num_ex': 15616}, 'layer_34_cosine_influence': 0.023606300354003903, 'layer_36_relative_l2_influence': 0.2146155834197998, 'layer_4_relative_l2_influence': 0.40507981181144714, 'eval_relative_l2_layers_pruned_16': {'avg_seq_perplexity': 14.94820616675205, 'num_ex': 15616, 'avg_loss': 2.662270217645364}, 'mmlu_relative_l2_layers_pruned_19': {'total': 14080, 'correct': 3465, 'weighted_acc': 24.609375}, '_step': 202, 'layer_20_relative_l2_influence': 0.3915901482105255, 'mmlu_relative_l2_layers_pruned_14': {'total': 14080, 'correct': 5737, 'weighted_acc': 40.74573863636363}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'wandb_project': 'layer_influence', 'pruning_scheme': 'mhsa', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa', 'checkpoint_file': 'checkpoints/checkpoint_openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa.pth', 'sequence_length': 2048, 'test_batch_size': 1, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_layer_pruning_mhsa


==> figures/old_imgs/metrics_comparison_05_04_24/stochastic_depth_eval_metrics.csv <==
,summary,config,name
0,"{'block_4_l2_influence': 3.587404727935791, 'block_26_l2_influence': 24.85858726501465, 'block_2_relative_l2_influence': 0.7215847373008728, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 19.920398149334016, 'avg_seq_perplexity': 3663558147021.639}, 'mmlu_relative_l1_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 6375, 'weighted_acc': 45.27698863636363}, 'mmlu_cosine_blocks_pruned_10': {'correct': 5755, 'weighted_acc': 40.87357954545455, 'total': 14080}, 'mmlu_shapley_blocks_pruned_14': {'total': 14080, 'correct': 3657, 'weighted_acc': 25.973011363636363}, 'eval_cosine_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 3.4806095811187245, 'avg_seq_perplexity': 37.21507188140369}, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 5755, 'weighted_acc': 40.87357954545455}, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 20.02500040023053, 'avg_seq_perplexity': 3993590188938.492}, 'block_26_shapley_influence': -80.4635354098083, 'mmlu_cosine_blocks_pruned_15': {'weighted_acc': 29.019886363636363, 'total': 14080, 'correct': 4086}, 'block_23_relative_l2_influence': 0.2882755994796753, 'block_27_l2_influence': 24.068021774291992, 'eval_shapley_blocks_pruned_10': {'avg_loss': 2.792152529857198, 'avg_seq_perplexity': 20.190221567622952, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_18': {'avg_loss': 6.95521020107582, 'avg_seq_perplexity': 1232.754354508197, 'num_ex': 15616}, 'block_16_relative_l2_influence': 0.5378350615501404, 'block_7_shapley_influence': -70.19046848766132, 'block_10_shapley_influence': -74.53971844702588, 'block_22_l2_influence': 21.116064071655273, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 6.768281530161373, 'avg_seq_perplexity': 1028.4285988729507}, 'block_9_cosine_influence': 0.128817617893219, 'eval_relative_l1_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 7.936543449026639, 'avg_seq_perplexity': 3181.513575819672}, 'block_10_l1_influence': 396.1690979003906, 'block_21_relative_l1_influence': 0.35441216826438904, 'block_29_cosine_influence': 0.03388798236846924, 'block_16_l1_influence': 749.4442749023438, 'block_16_avg_update': {'_type': 'histogram', 'bins': [-0.1123046875, -0.1054840087890625, -0.098663330078125, -0.0918426513671875, -0.08502197265625, -0.0782012939453125, -0.071380615234375, -0.0645599365234375, -0.0577392578125, -0.0509185791015625, -0.044097900390625, -0.0372772216796875, -0.03045654296875, -0.0236358642578125, -0.016815185546875, -0.0099945068359375, -0.003173828125, 0.0036468505859375, 0.010467529296875, 0.0172882080078125, 0.02410888671875, 0.0309295654296875, 0.037750244140625, 0.0445709228515625, 0.0513916015625, 0.0582122802734375, 0.065032958984375, 0.0718536376953125, 0.07867431640625, 0.0854949951171875, 0.092315673828125, 0.0991363525390625, 0.10595703125, 0.1127777099609375, 0.119598388671875, 0.1264190673828125, 0.13323974609375, 0.1400604248046875, 0.146881103515625, 0.1537017822265625, 0.1605224609375, 0.1673431396484375, 0.174163818359375, 0.1809844970703125, 0.18780517578125, 0.1946258544921875, 0.201446533203125, 0.2082672119140625, 0.215087890625, 0.2219085693359375, 0.228729248046875, 0.2355499267578125, 0.24237060546875, 0.2491912841796875, 0.256011962890625, 0.2628326416015625, 0.2696533203125, 0.2764739990234375, 0.283294677734375, 0.2901153564453125, 0.29693603515625, 0.3037567138671875, 0.310577392578125, 0.3173980712890625, 0.32421875], 'values': [4, 2, 0, 0, 1, 0, 1, 0, 26, 21, 43, 161, 415, 357, 380, 407, 441, 418, 391, 363, 425, 138, 43, 18, 27, 3, 0, 0, 1, 3, 0, 1, 1, 0, 1, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 8.514319247886784, 'avg_seq_perplexity': 5497.16649590164}, 'block_0_l2_influence': 1.4092068672180176, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3779, 'weighted_acc': 26.839488636363637}, 'block_0_avg_update': {'_type': 'histogram', 'bins': [-0.052490234375, -0.048252105712890625, -0.04401397705078125, -0.039775848388671875, -0.0355377197265625, -0.031299591064453125, -0.02706146240234375, -0.022823333740234375, -0.018585205078125, -0.014347076416015625, -0.01010894775390625, -0.005870819091796875, -0.0016326904296875, 0.002605438232421875, 0.00684356689453125, 0.011081695556640625, 0.01531982421875, 0.019557952880859375, 0.02379608154296875, 0.028034210205078125, 0.0322723388671875, 0.036510467529296875, 0.04074859619140625, 0.044986724853515625, 0.049224853515625, 0.053462982177734375, 0.05770111083984375, 0.061939239501953125, 0.0661773681640625, 0.07041549682617188, 0.07465362548828125, 0.07889175415039062, 0.0831298828125, 0.08736801147460938, 0.09160614013671875, 0.09584426879882812, 0.1000823974609375, 0.10432052612304688, 0.10855865478515625, 0.11279678344726562, 0.117034912109375, 0.12127304077148438, 0.12551116943359375, 0.12974929809570312, 0.1339874267578125, 0.13822555541992188, 0.14246368408203125, 0.14670181274414062, 0.15093994140625, 0.15517807006835938, 0.15941619873046875, 0.16365432739257812, 0.1678924560546875, 0.17213058471679688, 0.17636871337890625, 0.18060684204101562, 0.184844970703125, 0.18908309936523438, 0.19332122802734375, 0.19755935668945312, 0.2017974853515625, 0.20603561401367188, 0.21027374267578125, 0.21451187133789062, 0.21875], 'values': [1, 0, 0, 0, 0, 0, 2, 0, 2, 9, 8, 153, 3877, 25, 4, 8, 1, 1, 2, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1]}, 'eval_shapley_blocks_pruned_13': {'avg_loss': 3.197323158139088, 'avg_seq_perplexity': 26.470659099641395, 'num_ex': 15616}, 'block_17_l2_influence': 14.62705421447754, 'block_14_l2_influence': 10.72826099395752, 'mmlu_relative_l1_blocks_pruned_16': {'correct': 3935, 'weighted_acc': 27.947443181818183, 'total': 14080}, 'eval_cosine_blocks_pruned_8': {'avg_loss': 3.997843507860527, 'avg_seq_perplexity': 62.54847191982582, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_4': {'weighted_acc': 44.51704545454545, 'total': 14080, 'correct': 6268}, '_runtime': 8889.614381313324, 'block_12_l2_influence': 8.752748489379883, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 7.378074771068135, 'avg_seq_perplexity': 1867.6290983606557}, 'block_17_relative_l1_influence': 0.4743431508541107, 'eval_shapley_blocks_pruned_16': {'avg_seq_perplexity': 96.92650166495902, 'num_ex': 15616, 'avg_loss': 4.242923924180328}, 'block_13_relative_l1_influence': 0.5478932857513428, 'mmlu_relative_l2_blocks_pruned_31': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_9_l2_influence': 7.055303573608398, 'block_11_l1_influence': 413.3260803222656, 'eval_shapley_blocks_pruned_0': {'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616, 'avg_loss': 1.9205412317494877}, 'eval_cosine_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0238189697265625, 'avg_seq_perplexity': 7.855516277375768}, 'eval_cosine_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 20.161210857453895, 'avg_seq_perplexity': 4374589762845.377}, 'eval_shapley_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 9.717530297451331, 'avg_seq_perplexity': 16850.84118852459}, 'mmlu_shapley_blocks_pruned_11': {'total': 14080, 'correct': 3828, 'weighted_acc': 27.1875}, 'eval_relative_l2_blocks_pruned_0': {'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616, 'avg_loss': 1.9205412317494877}, 'block_20_relative_l2_influence': 0.4098089933395386, 'eval_cosine_blocks_pruned_31': {'avg_seq_perplexity': 3795958985039.738, 'num_ex': 15616, 'avg_loss': 20.075249343621927}, 'block_28_l1_influence': 1383.08984375, 'mmlu_relative_l2_blocks_pruned_8': {'correct': 5461, 'weighted_acc': 38.78551136363637, 'total': 14080}, 'block_31_shapley_influence': 310.7389171185605, 'mmlu_relative_l1_blocks_pruned_0': {'correct': 6448, 'weighted_acc': 45.79545454545455, 'total': 14080}, 'block_19_l1_influence': 858.4620971679688, 'block_31_relative_l2_influence': 1.0167038440704346, 'block_7_relative_l2_influence': 0.5988365411758423, 'mmlu_shapley_blocks_pruned_9': {'weighted_acc': 27.68465909090909, 'total': 14080, 'correct': 3898}, 'block_16_cosine_influence': 0.1062297821044922, 'mmlu_relative_l2_blocks_pruned_5': {'correct': 6082, 'weighted_acc': 43.19602272727273, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 5882, 'weighted_acc': 41.77556818181818}, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 3.4806095811187245, 'avg_seq_perplexity': 37.21507188140369}, 'eval_relative_l2_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 20.075249343621927, 'avg_seq_perplexity': 3795958985039.738}, 'block_29_relative_l1_influence': 0.2949555516242981, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, '_wandb': {'runtime': 8889}, 'mmlu_relative_l1_blocks_pruned_23': {'total': 14080, 'correct': 3770, 'weighted_acc': 26.775568181818183}, 'eval_shapley_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 8.280846767738216, 'avg_seq_perplexity': 20769.42008196721}, 'block_15_relative_l1_influence': 0.5436901450157166, 'block_5_relative_l1_influence': 0.7556303143501282, 'block_12_relative_l1_influence': 0.536065399646759, 'block_23_l1_influence': 1021.535888671875, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_18_l1_influence': 822.3768310546875, 'block_28_l2_influence': 28.022443771362305, 'block_27_cosine_influence': 0.029951035976409912, 'eval_cosine_blocks_pruned_6': {'avg_loss': 2.9814345563044315, 'avg_seq_perplexity': 21.975283763447745, 'num_ex': 15616}, 'block_26_relative_l2_influence': 0.2846655249595642, 'block_12_avg_update': {'_type': 'histogram', 'bins': [-0.0556640625, -0.0539398193359375, -0.052215576171875, -0.0504913330078125, -0.04876708984375, -0.0470428466796875, -0.045318603515625, -0.0435943603515625, -0.0418701171875, -0.0401458740234375, -0.038421630859375, -0.0366973876953125, -0.03497314453125, -0.0332489013671875, -0.031524658203125, -0.0298004150390625, -0.028076171875, -0.0263519287109375, -0.024627685546875, -0.0229034423828125, -0.02117919921875, -0.0194549560546875, -0.017730712890625, -0.0160064697265625, -0.0142822265625, -0.0125579833984375, -0.010833740234375, -0.0091094970703125, -0.00738525390625, -0.0056610107421875, -0.003936767578125, -0.0022125244140625, -0.00048828125, 0.0012359619140625, 0.002960205078125, 0.0046844482421875, 0.00640869140625, 0.0081329345703125, 0.009857177734375, 0.0115814208984375, 0.0133056640625, 0.0150299072265625, 0.016754150390625, 0.0184783935546875, 0.02020263671875, 0.0219268798828125, 0.023651123046875, 0.0253753662109375, 0.027099609375, 0.0288238525390625, 0.030548095703125, 0.0322723388671875, 0.03399658203125, 0.0357208251953125, 0.037445068359375, 0.0391693115234375, 0.0408935546875, 0.0426177978515625, 0.044342041015625, 0.0460662841796875, 0.04779052734375, 0.0495147705078125, 0.051239013671875, 0.0529632568359375, 0.0546875], 'values': [2, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 3, 1, 5, 4, 3, 5, 5, 19, 30, 115, 355, 147, 191, 245, 210, 216, 218, 213, 218, 234, 241, 224, 264, 177, 173, 169, 269, 69, 25, 10, 6, 3, 2, 11, 2, 2, 1, 0, 0, 0, 2, 0, 0, 0, 0, 1, 0, 1, 1, 3]}, 'eval_shapley_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.098339018274526, 'avg_seq_perplexity': 8.466751849065062}, 'block_1_cosine_influence': 0.2501358985900879, 'eval_relative_l1_blocks_pruned_8': {'avg_seq_perplexity': 62.54847191982582, 'num_ex': 15616, 'avg_loss': 3.997843507860527}, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.9814345563044315, 'avg_seq_perplexity': 21.975283763447745}, 'mmlu_relative_l2_blocks_pruned_7': {'weighted_acc': 45.30539772727273, 'total': 14080, 'correct': 6379}, 'eval_cosine_blocks_pruned_23': {'avg_seq_perplexity': 3836.9569672131142, 'num_ex': 15616, 'avg_loss': 8.132615886750768}, 'mmlu_relative_l1_blocks_pruned_15': {'total': 14080, 'correct': 4086, 'weighted_acc': 29.019886363636363}, 'block_3_l1_influence': 132.65280151367188, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.5991055848168547, 'avg_seq_perplexity': 14.41275574731045}, 'block_14_cosine_influence': 0.10573846101760864, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 8.367378610079406, 'avg_seq_perplexity': 4793.224897540984}, 'mmlu_relative_l2_blocks_pruned_10': {'weighted_acc': 40.87357954545455, 'total': 14080, 'correct': 5755}, 'eval_shapley_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 20.161210857453895, 'avg_seq_perplexity': 4374589762845.377}, 'eval_cosine_blocks_pruned_14': {'avg_seq_perplexity': 444.45251664959017, 'num_ex': 15616, 'avg_loss': 5.889181168352971}, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 6295, 'weighted_acc': 44.70880681818182}, 'block_23_l2_influence': 20.16440200805664, 'eval_cosine_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.119754978867828, 'avg_seq_perplexity': 8.64197277631916}, 'block_29_avg_update': {'_type': 'histogram', 'bins': [-0.447265625, -0.407318115234375, -0.36737060546875, -0.327423095703125, -0.2874755859375, -0.247528076171875, -0.20758056640625, -0.167633056640625, -0.127685546875, -0.087738037109375, -0.04779052734375, -0.007843017578125, 0.0321044921875, 0.072052001953125, 0.11199951171875, 0.151947021484375, 0.19189453125, 0.231842041015625, 0.27178955078125, 0.311737060546875, 0.3516845703125, 0.391632080078125, 0.43157958984375, 0.471527099609375, 0.511474609375, 0.551422119140625, 0.59136962890625, 0.631317138671875, 0.6712646484375, 0.711212158203125, 0.75115966796875, 0.791107177734375, 0.8310546875, 0.871002197265625, 0.91094970703125, 0.950897216796875, 0.9908447265625, 1.030792236328125, 1.07073974609375, 1.110687255859375, 1.150634765625, 1.190582275390625, 1.23052978515625, 1.270477294921875, 1.3104248046875, 1.350372314453125, 1.39031982421875, 1.430267333984375, 1.47021484375, 1.510162353515625, 1.55010986328125, 1.590057373046875, 1.6300048828125, 1.669952392578125, 1.70989990234375, 1.749847412109375, 1.789794921875, 1.829742431640625, 1.86968994140625, 1.909637451171875, 1.9495849609375, 1.989532470703125, 2.02947998046875, 2.069427490234375, 2.109375], 'values': [8, 0, 0, 1, 0, 13, 5, 9, 333, 896, 676, 613, 1033, 462, 23, 6, 9, 2, 1, 2, 0, 2, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'eval_relative_l2_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 4.382174632588371, 'avg_seq_perplexity': 98.40353643698772}, 'block_1_shapley_influence': 499.832143758422, 'block_31_relative_l1_influence': 0.9233931303024292, 'eval_shapley_blocks_pruned_15': {'avg_loss': 3.6649840308017416, 'avg_seq_perplexity': 49.3070288486168, 'num_ex': 15616}, 'block_27_l1_influence': 1221.0548095703125, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 5.889181168352971, 'avg_seq_perplexity': 444.45251664959017}, 'eval_relative_l2_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 7.820999895940061, 'avg_seq_perplexity': 2872.2174692622953}, 'mmlu_shapley_blocks_pruned_17': {'weighted_acc': 25.75284090909091, 'total': 14080, 'correct': 3626}, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_8_l1_influence': 325.3686218261719, 'block_11_l2_influence': 8.142398834228516, 'block_7_avg_update': {'_type': 'histogram', 'bins': [-0.10498046875, -0.10005950927734375, -0.0951385498046875, -0.09021759033203125, -0.085296630859375, -0.08037567138671875, -0.0754547119140625, -0.07053375244140625, -0.06561279296875, -0.06069183349609375, -0.0557708740234375, -0.05084991455078125, -0.045928955078125, -0.04100799560546875, -0.0360870361328125, -0.03116607666015625, -0.0262451171875, -0.02132415771484375, -0.0164031982421875, -0.01148223876953125, -0.006561279296875, -0.00164031982421875, 0.0032806396484375, 0.00820159912109375, 0.01312255859375, 0.01804351806640625, 0.0229644775390625, 0.02788543701171875, 0.032806396484375, 0.03772735595703125, 0.0426483154296875, 0.04756927490234375, 0.052490234375, 0.05741119384765625, 0.0623321533203125, 0.06725311279296875, 0.072174072265625, 0.07709503173828125, 0.0820159912109375, 0.08693695068359375, 0.09185791015625, 0.09677886962890625, 0.1016998291015625, 0.10662078857421875, 0.111541748046875, 0.11646270751953125, 0.1213836669921875, 0.12630462646484375, 0.1312255859375, 0.13614654541015625, 0.1410675048828125, 0.14598846435546875, 0.150909423828125, 0.15583038330078125, 0.1607513427734375, 0.16567230224609375, 0.17059326171875, 0.17551422119140625, 0.1804351806640625, 0.18535614013671875, 0.190277099609375, 0.19519805908203125, 0.2001190185546875, 0.20503997802734375, 0.2099609375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 1, 0, 0, 6, 1, 2, 121, 753, 836, 904, 1059, 322, 71, 2, 6, 0, 1, 1, 1, 2, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'eval_cosine_blocks_pruned_12': {'avg_seq_perplexity': 166.78792584528688, 'num_ex': 15616, 'avg_loss': 4.87812029729124}, 'block_4_l1_influence': 178.8604736328125, 'block_17_relative_l2_influence': 0.44725266098976135, 'block_13_relative_l2_influence': 0.5115258693695068, 'block_7_l1_influence': 292.6295471191406, 'block_9_relative_l1_influence': 0.6046764850616455, 'eval_cosine_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 8.021290263191599, 'avg_seq_perplexity': 3450.4782274590166}, 'block_1_relative_l1_influence': 1.3041073083877563, 'block_31_l2_influence': 135.42071533203125, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3779, 'weighted_acc': 26.839488636363637}, 'block_20_relative_l1_influence': 0.4247533082962036, 'mmlu_cosine_blocks_pruned_5': {'total': 14080, 'correct': 6082, 'weighted_acc': 43.19602272727273}, 'eval_relative_l2_blocks_pruned_32': {'avg_seq_perplexity': 4374589762845.377, 'num_ex': 15616, 'avg_loss': 20.161210857453895}, 'block_21_l1_influence': 954.6445922851562, 'mmlu_relative_l2_blocks_pruned_16': {'correct': 3935, 'weighted_acc': 27.947443181818183, 'total': 14080}, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3790, 'weighted_acc': 26.917613636363637}, 'eval_shapley_blocks_pruned_24': {'avg_seq_perplexity': 5035.452356557377, 'num_ex': 15616, 'avg_loss': 8.489386886846823}, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 5846, 'weighted_acc': 41.51988636363637}, 'block_26_relative_l1_influence': 0.28666070103645325, 'block_6_relative_l1_influence': 0.6861485838890076, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_blocks_pruned_20': {'weighted_acc': 26.399147727272727, 'total': 14080, 'correct': 3717}, 'block_19_shapley_influence': -58.747489136709305, 'eval_shapley_blocks_pruned_6': {'avg_loss': 2.245762309090036, 'avg_seq_perplexity': 9.81095911244877, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_10': {'avg_loss': 4.023501286741163, 'avg_seq_perplexity': 64.8384949731045, 'num_ex': 15616}, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0238189697265625, 'avg_seq_perplexity': 7.855516277375768}, 'block_24_avg_update': {'bins': [-0.419921875, -0.386505126953125, -0.35308837890625, -0.319671630859375, -0.2862548828125, -0.252838134765625, -0.21942138671875, -0.186004638671875, -0.152587890625, -0.119171142578125, -0.08575439453125, -0.052337646484375, -0.0189208984375, 0.014495849609375, 0.04791259765625, 0.081329345703125, 0.11474609375, 0.148162841796875, 0.18157958984375, 0.214996337890625, 0.2484130859375, 0.281829833984375, 0.31524658203125, 0.348663330078125, 0.382080078125, 0.415496826171875, 0.44891357421875, 0.482330322265625, 0.5157470703125, 0.549163818359375, 0.58258056640625, 0.615997314453125, 0.6494140625, 0.682830810546875, 0.71624755859375, 0.749664306640625, 0.7830810546875, 0.816497802734375, 0.84991455078125, 0.883331298828125, 0.916748046875, 0.950164794921875, 0.98358154296875, 1.016998291015625, 1.0504150390625, 1.083831787109375, 1.11724853515625, 1.150665283203125, 1.18408203125, 1.217498779296875, 1.25091552734375, 1.284332275390625, 1.3177490234375, 1.351165771484375, 1.38458251953125, 1.417999267578125, 1.451416015625, 1.484832763671875, 1.51824951171875, 1.551666259765625, 1.5850830078125, 1.618499755859375, 1.65191650390625, 1.685333251953125, 1.71875], 'values': [1, 0, 0, 0, 0, 0, 3, 1, 0, 10, 277, 1018, 1204, 1136, 428, 10, 1, 1, 1, 2, 1, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram'}, 'mmlu_relative_l2_blocks_pruned_20': {'weighted_acc': 26.399147727272727, 'total': 14080, 'correct': 3717}, 'mmlu_shapley_blocks_pruned_5': {'correct': 4118, 'weighted_acc': 29.24715909090909, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_18': {'weighted_acc': 26.477272727272727, 'total': 14080, 'correct': 3728}, 'block_0_relative_l2_influence': 2.288300037384033, 'block_2_cosine_influence': 0.1454983949661255, 'block_2_avg_update': {'_type': 'histogram', 'bins': [-0.0269775390625, -0.025659561157226562, -0.024341583251953125, -0.023023605346679688, -0.02170562744140625, -0.020387649536132812, -0.019069671630859375, -0.017751693725585938, -0.0164337158203125, -0.015115737915039062, -0.013797760009765625, -0.012479782104492188, -0.01116180419921875, -0.009843826293945312, -0.008525848388671875, -0.0072078704833984375, -0.005889892578125, -0.0045719146728515625, -0.003253936767578125, -0.0019359588623046875, -0.00061798095703125, 0.0006999969482421875, 0.002017974853515625, 0.0033359527587890625, 0.0046539306640625, 0.0059719085693359375, 0.007289886474609375, 0.008607864379882812, 0.00992584228515625, 0.011243820190429688, 0.012561798095703125, 0.013879776000976562, 0.01519775390625, 0.016515731811523438, 0.017833709716796875, 0.019151687622070312, 0.02046966552734375, 0.021787643432617188, 0.023105621337890625, 0.024423599243164062, 0.0257415771484375, 0.027059555053710938, 0.028377532958984375, 0.029695510864257812, 0.03101348876953125, 0.03233146667480469, 0.033649444580078125, 0.03496742248535156, 0.036285400390625, 0.03760337829589844, 0.038921356201171875, 0.04023933410644531, 0.04155731201171875, 0.04287528991699219, 0.044193267822265625, 0.04551124572753906, 0.0468292236328125, 0.04814720153808594, 0.049465179443359375, 0.05078315734863281, 0.05210113525390625, 0.05341911315917969, 0.054737091064453125, 0.05605506896972656, 0.057373046875], 'values': [4, 0, 0, 0, 0, 0, 0, 1, 0, 1, 5, 1, 0, 0, 2, 6, 4, 84, 357, 1147, 923, 1167, 341, 27, 2, 3, 1, 0, 1, 1, 4, 1, 0, 1, 2, 0, 1, 0, 0, 0, 6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 0, 0, 1]}, 'mmlu_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3271, 'weighted_acc': 23.23153409090909}, 'eval_shapley_blocks_pruned_25': {'avg_seq_perplexity': 5261.604508196721, 'num_ex': 15616, 'avg_loss': 8.536055768122438}, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3781, 'weighted_acc': 26.853693181818183}, 'block_29_relative_l2_influence': 0.278962105512619, 'block_22_shapley_influence': -75.84344860416499, 'block_4_shapley_influence': -14.93633961107068, 'mmlu_shapley_blocks_pruned_19': {'correct': 3564, 'weighted_acc': 25.3125, 'total': 14080}, 'block_15_relative_l2_influence': 0.5085791349411011, 'block_12_relative_l2_influence': 0.4948393404483795, 'mmlu_cosine_blocks_pruned_26': {'correct': 3784, 'weighted_acc': 26.875, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_blocks_pruned_30': {'avg_seq_perplexity': 3993590188938.492, 'num_ex': 15616, 'avg_loss': 20.02500040023053}, 'eval_relative_l2_blocks_pruned_16': {'avg_loss': 6.275675789254611, 'avg_seq_perplexity': 636.81640625, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_1': {'total': 14080, 'correct': 5863, 'weighted_acc': 41.640625}, 'block_22_cosine_influence': 0.044055402278900146, 'block_23_cosine_influence': 0.036542296409606934, 'block_4_relative_l1_influence': 0.8512150049209595, 'eval_cosine_blocks_pruned_30': {'avg_loss': 10.609114850153688, 'avg_seq_perplexity': 40974.97131147541, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_27': {'avg_seq_perplexity': 5071.577356557377, 'num_ex': 15616, 'avg_loss': 8.429205222207992}, 'mmlu_relative_l1_blocks_pruned_24': {'correct': 3787, 'weighted_acc': 26.896306818181817, 'total': 14080}, 'mmlu_shapley_blocks_pruned_13': {'total': 14080, 'correct': 3770, 'weighted_acc': 26.775568181818183}, 'eval_relative_l1_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 4.382174632588371, 'avg_seq_perplexity': 98.40353643698772}, 'block_20_shapley_influence': -60.47472529463681, 'block_6_avg_update': {'bins': [-0.0546875, -0.05219268798828125, -0.0496978759765625, -0.04720306396484375, -0.044708251953125, -0.04221343994140625, -0.0397186279296875, -0.03722381591796875, -0.03472900390625, -0.03223419189453125, -0.0297393798828125, -0.02724456787109375, -0.024749755859375, -0.02225494384765625, -0.0197601318359375, -0.01726531982421875, -0.0147705078125, -0.01227569580078125, -0.0097808837890625, -0.00728607177734375, -0.004791259765625, -0.00229644775390625, 0.0001983642578125, 0.00269317626953125, 0.00518798828125, 0.00768280029296875, 0.0101776123046875, 0.01267242431640625, 0.015167236328125, 0.01766204833984375, 0.0201568603515625, 0.02265167236328125, 0.025146484375, 0.02764129638671875, 0.0301361083984375, 0.03263092041015625, 0.035125732421875, 0.03762054443359375, 0.0401153564453125, 0.04261016845703125, 0.04510498046875, 0.04759979248046875, 0.0500946044921875, 0.05258941650390625, 0.055084228515625, 0.05757904052734375, 0.0600738525390625, 0.06256866455078125, 0.0650634765625, 0.06755828857421875, 0.0700531005859375, 0.07254791259765625, 0.075042724609375, 0.07753753662109375, 0.0800323486328125, 0.08252716064453125, 0.08502197265625, 0.08751678466796875, 0.0900115966796875, 0.09250640869140625, 0.095001220703125, 0.09749603271484375, 0.0999908447265625, 0.10248565673828125, 0.10498046875], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 3, 0, 0, 1, 3, 48, 61, 316, 631, 486, 565, 506, 547, 576, 248, 47, 39, 2, 0, 0, 0, 4, 2, 0, 0, 0, 1, 0, 1, 0, 0, 2, 2, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram'}, 'block_11_relative_l1_influence': 0.5442355871200562, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3781, 'weighted_acc': 26.853693181818183}, 'block_5_l2_influence': 4.297894477844238, 'block_19_relative_l2_influence': 0.402516633272171, 'eval_cosine_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.5991055848168547, 'avg_seq_perplexity': 14.41275574731045}, 'eval_relative_l1_blocks_pruned_20': {'avg_seq_perplexity': 2872.2174692622953, 'num_ex': 15616, 'avg_loss': 7.820999895940061}, 'mmlu_relative_l1_blocks_pruned_22': {'correct': 3762, 'weighted_acc': 26.71875, 'total': 14080}, 'block_15_l2_influence': 12.254308700561523, 'block_10_avg_update': {'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 2, 2, 0, 0, 0, 1, 0, 3, 6, 1, 9, 54, 394, 397, 488, 539, 490, 490, 482, 316, 370, 27, 4, 3, 2, 4, 2, 1, 0, 0, 2, 0, 2, 1, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram', 'bins': [-0.107421875, -0.10410308837890625, -0.1007843017578125, -0.09746551513671875, -0.094146728515625, -0.09082794189453125, -0.0875091552734375, -0.08419036865234375, -0.08087158203125, -0.07755279541015625, -0.0742340087890625, -0.07091522216796875, -0.067596435546875, -0.06427764892578125, -0.0609588623046875, -0.05764007568359375, -0.0543212890625, -0.05100250244140625, -0.0476837158203125, -0.04436492919921875, -0.041046142578125, -0.03772735595703125, -0.0344085693359375, -0.03108978271484375, -0.02777099609375, -0.02445220947265625, -0.0211334228515625, -0.01781463623046875, -0.014495849609375, -0.01117706298828125, -0.0078582763671875, -0.00453948974609375, -0.001220703125, 0.00209808349609375, 0.0054168701171875, 0.00873565673828125, 0.012054443359375, 0.01537322998046875, 0.0186920166015625, 0.02201080322265625, 0.02532958984375, 0.02864837646484375, 0.0319671630859375, 0.03528594970703125, 0.038604736328125, 0.04192352294921875, 0.0452423095703125, 0.04856109619140625, 0.0518798828125, 0.05519866943359375, 0.0585174560546875, 0.06183624267578125, 0.065155029296875, 0.06847381591796875, 0.0717926025390625, 0.07511138916015625, 0.07843017578125, 0.08174896240234375, 0.0850677490234375, 0.08838653564453125, 0.091705322265625, 0.09502410888671875, 0.0983428955078125, 0.10166168212890625, 0.10498046875]}, 'eval_shapley_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 2.660668044793802, 'avg_seq_perplexity': 17.54558825883709}, 'eval_relative_l2_blocks_pruned_14': {'avg_seq_perplexity': 444.45251664959017, 'num_ex': 15616, 'avg_loss': 5.889181168352971}, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 3856, 'weighted_acc': 27.386363636363637}, 'block_5_avg_update': {'bins': [-0.0537109375, -0.051998138427734375, -0.05028533935546875, -0.048572540283203125, -0.0468597412109375, -0.045146942138671875, -0.04343414306640625, -0.041721343994140625, -0.040008544921875, -0.038295745849609375, -0.03658294677734375, -0.034870147705078125, -0.0331573486328125, -0.031444549560546875, -0.02973175048828125, -0.028018951416015625, -0.02630615234375, -0.024593353271484375, -0.02288055419921875, -0.021167755126953125, -0.0194549560546875, -0.017742156982421875, -0.01602935791015625, -0.014316558837890625, -0.012603759765625, -0.010890960693359375, -0.00917816162109375, -0.007465362548828125, -0.0057525634765625, -0.004039764404296875, -0.00232696533203125, -0.000614166259765625, 0.0010986328125, 0.002811431884765625, 0.00452423095703125, 0.006237030029296875, 0.0079498291015625, 0.009662628173828125, 0.01137542724609375, 0.013088226318359375, 0.014801025390625, 0.016513824462890625, 0.01822662353515625, 0.019939422607421875, 0.0216522216796875, 0.023365020751953125, 0.02507781982421875, 0.026790618896484375, 0.02850341796875, 0.030216217041015625, 0.03192901611328125, 0.033641815185546875, 0.0353546142578125, 0.037067413330078125, 0.03878021240234375, 0.040493011474609375, 0.042205810546875, 0.043918609619140625, 0.04563140869140625, 0.047344207763671875, 0.0490570068359375, 0.050769805908203125, 0.05248260498046875, 0.054195404052734375, 0.055908203125], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 1, 3, 0, 0, 0, 0, 2, 0, 1, 13, 8, 20, 98, 502, 345, 467, 437, 449, 382, 477, 335, 454, 53, 14, 6, 11, 0, 2, 2, 0, 0, 1, 4, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 1, 0, 1], '_type': 'histogram'}, 'block_7_cosine_influence': 0.14214438199996948, 'block_28_cosine_influence': 0.03331071138381958, 'mmlu_relative_l1_blocks_pruned_29': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_relative_l2_blocks_pruned_4': {'correct': 6254, 'weighted_acc': 44.41761363636363, 'total': 14080}, 'block_27_shapley_influence': -76.61287914533126, 'eval_relative_l1_blocks_pruned_32': {'avg_loss': 20.161210857453895, 'avg_seq_perplexity': 4374589762845.377, 'num_ex': 15616}, 'block_18_l2_influence': 16.233057022094727, 'eval_relative_l1_blocks_pruned_9': {'avg_loss': 4.480536288902408, 'avg_seq_perplexity': 101.82300204918032, 'num_ex': 15616}, 'block_20_l1_influence': 983.1239624023438, 'mmlu_shapley_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 6281, 'weighted_acc': 44.609375}, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 4.023501286741163, 'avg_seq_perplexity': 64.8384949731045}, 'block_1_l2_influence': 6.887134552001953, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3782, 'weighted_acc': 26.860795454545453}, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 4790, 'weighted_acc': 34.01988636363637}, 'block_18_relative_l2_influence': 0.44405996799468994, 'eval_cosine_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 7.364535972720287, 'avg_seq_perplexity': 1833.2145235655737}, 'block_9_avg_update': {'_type': 'histogram', 'bins': [-0.05322265625, -0.05135345458984375, -0.0494842529296875, -0.04761505126953125, -0.045745849609375, -0.04387664794921875, -0.0420074462890625, -0.04013824462890625, -0.03826904296875, -0.03639984130859375, -0.0345306396484375, -0.03266143798828125, -0.030792236328125, -0.02892303466796875, -0.0270538330078125, -0.02518463134765625, -0.0233154296875, -0.02144622802734375, -0.0195770263671875, -0.01770782470703125, -0.015838623046875, -0.01396942138671875, -0.0121002197265625, -0.01023101806640625, -0.00836181640625, -0.00649261474609375, -0.0046234130859375, -0.00275421142578125, -0.000885009765625, 0.00098419189453125, 0.0028533935546875, 0.00472259521484375, 0.006591796875, 0.00846099853515625, 0.0103302001953125, 0.01219940185546875, 0.014068603515625, 0.01593780517578125, 0.0178070068359375, 0.01967620849609375, 0.02154541015625, 0.02341461181640625, 0.0252838134765625, 0.02715301513671875, 0.029022216796875, 0.03089141845703125, 0.0327606201171875, 0.03462982177734375, 0.0364990234375, 0.03836822509765625, 0.0402374267578125, 0.04210662841796875, 0.043975830078125, 0.04584503173828125, 0.0477142333984375, 0.04958343505859375, 0.05145263671875, 0.05332183837890625, 0.0551910400390625, 0.05706024169921875, 0.058929443359375, 0.06079864501953125, 0.0626678466796875, 0.06453704833984375, 0.06640625], 'values': [2, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 4, 1, 1, 0, 1, 5, 26, 207, 122, 240, 399, 302, 296, 301, 289, 304, 280, 290, 410, 231, 137, 203, 25, 4, 1, 1, 0, 0, 3, 2, 2, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 1, 0, 0, 0, 0, 1]}, 'eval_shapley_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 3.3534625944544056, 'avg_seq_perplexity': 31.73605796939037}, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 5005, 'weighted_acc': 35.546875}, 'mmlu_cosine_blocks_pruned_25': {'total': 14080, 'correct': 3781, 'weighted_acc': 26.853693181818183}, 'block_6_shapley_influence': -59.870529649271006, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.119754978867828, 'avg_seq_perplexity': 8.64197277631916}, 'eval_shapley_blocks_pruned_23': {'avg_seq_perplexity': 23800.444672131147, 'num_ex': 15616, 'avg_loss': 10.075018210489242}, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3778, 'weighted_acc': 26.832386363636363}, 'mmlu_relative_l1_blocks_pruned_17': {'correct': 3850, 'weighted_acc': 27.34375, 'total': 14080}, 'block_24_l1_influence': 1078.9007568359375, 'mmlu_relative_l1_blocks_pruned_3': {'correct': 6324, 'weighted_acc': 44.91477272727273, 'total': 14080}, 'block_8_relative_l2_influence': 0.5692906379699707, 'block_26_cosine_influence': 0.03331249952316284, 'block_20_l2_influence': 19.695819854736328, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_cosine_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 8.226321361103995, 'avg_seq_perplexity': 4186.580430327869}, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3782, 'weighted_acc': 26.860795454545453}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 8.429205222207992, 'avg_seq_perplexity': 5071.577356557377}, 'block_7_l2_influence': 5.795175552368164, 'block_31_l1_influence': 5721.15966796875, 'eval_relative_l1_blocks_pruned_4': {'avg_seq_perplexity': 9.578025942943135, 'num_ex': 15616, 'avg_loss': 2.223108260357966}, 'block_20_cosine_influence': 0.06151849031448364, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 6.275675789254611, 'avg_seq_perplexity': 636.81640625}, 'mmlu_relative_l2_blocks_pruned_9': {'correct': 6100, 'weighted_acc': 43.32386363636363, 'total': 14080}, 'block_2_relative_l1_influence': 0.9285622239112854, 'eval_cosine_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 6.095523021260246, 'avg_seq_perplexity': 541.0370133196722}, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 7.378074771068135, 'avg_seq_perplexity': 1867.6290983606557}, 'block_3_avg_update': {'_type': 'histogram', 'values': [2, 0, 0, 1, 0, 0, 2, 0, 1, 7, 2, 221, 2292, 1540, 8, 3, 6, 2, 0, 3, 0, 0, 0, 1, 1, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], 'bins': [-0.052490234375, -0.048389434814453125, -0.04428863525390625, -0.040187835693359375, -0.0360870361328125, -0.031986236572265625, -0.02788543701171875, -0.023784637451171875, -0.019683837890625, -0.015583038330078125, -0.01148223876953125, -0.007381439208984375, -0.0032806396484375, 0.000820159912109375, 0.00492095947265625, 0.009021759033203125, 0.01312255859375, 0.017223358154296875, 0.02132415771484375, 0.025424957275390625, 0.0295257568359375, 0.033626556396484375, 0.03772735595703125, 0.041828155517578125, 0.045928955078125, 0.050029754638671875, 0.05413055419921875, 0.058231353759765625, 0.0623321533203125, 0.06643295288085938, 0.07053375244140625, 0.07463455200195312, 0.0787353515625, 0.08283615112304688, 0.08693695068359375, 0.09103775024414062, 0.0951385498046875, 0.09923934936523438, 0.10334014892578125, 0.10744094848632812, 0.111541748046875, 0.11564254760742188, 0.11974334716796875, 0.12384414672851562, 0.1279449462890625, 0.13204574584960938, 0.13614654541015625, 0.14024734497070312, 0.14434814453125, 0.14844894409179688, 0.15254974365234375, 0.15665054321289062, 0.1607513427734375, 0.16485214233398438, 0.16895294189453125, 0.17305374145507812, 0.177154541015625, 0.18125534057617188, 0.18535614013671875, 0.18945693969726562, 0.1935577392578125, 0.19765853881835938, 0.20175933837890625, 0.20586013793945312, 0.2099609375]}, 'mmlu_relative_l1_blocks_pruned_12': {'correct': 5287, 'weighted_acc': 37.54971590909091, 'total': 14080}, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 6295, 'weighted_acc': 44.70880681818182}, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 6356, 'weighted_acc': 45.14204545454545}, 'eval_shapley_blocks_pruned_20': {'avg_loss': 7.495946164991035, 'avg_seq_perplexity': 4652.910348360656, 'num_ex': 15616}, 'block_21_shapley_influence': -77.95514994587565, 'block_16_l2_influence': 14.785382270812988, 'block_19_relative_l1_influence': 0.4215724170207978, 'block_11_relative_l2_influence': 0.5047059655189514, 'eval_shapley_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 3.11968743996542, 'avg_seq_perplexity': 29.134163278048156}, 'block_13_shapley_influence': -75.62876262504241, 'eval_cosine_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.223108260357966, 'avg_seq_perplexity': 9.578025942943135}, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 5461, 'weighted_acc': 38.78551136363637}, 'block_5_cosine_influence': 0.1501924991607666, 'block_21_cosine_influence': 0.04663509130477905, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3782, 'weighted_acc': 26.860795454545453}, 'block_17_l1_influence': 741.5315551757812, 'block_2_l2_influence': 1.898875713348389, 'mmlu_relative_l2_blocks_pruned_19': {'correct': 3733, 'weighted_acc': 26.51278409090909, 'total': 14080}, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 20.18999343621926, 'avg_seq_perplexity': 4760429426050.099}, 'block_30_avg_update': {'_type': 'histogram', 'bins': [-2.21875, -2.168701171875, -2.11865234375, -2.068603515625, -2.0185546875, -1.968505859375, -1.91845703125, -1.868408203125, -1.818359375, -1.768310546875, -1.71826171875, -1.668212890625, -1.6181640625, -1.568115234375, -1.51806640625, -1.468017578125, -1.41796875, -1.367919921875, -1.31787109375, -1.267822265625, -1.2177734375, -1.167724609375, -1.11767578125, -1.067626953125, -1.017578125, -0.967529296875, -0.91748046875, -0.867431640625, -0.8173828125, -0.767333984375, -0.71728515625, -0.667236328125, -0.6171875, -0.567138671875, -0.51708984375, -0.467041015625, -0.4169921875, -0.366943359375, -0.31689453125, -0.266845703125, -0.216796875, -0.166748046875, -0.11669921875, -0.066650390625, -0.0166015625, 0.033447265625, 0.08349609375, 0.133544921875, 0.18359375, 0.233642578125, 0.28369140625, 0.333740234375, 0.3837890625, 0.433837890625, 0.48388671875, 0.533935546875, 0.583984375, 0.634033203125, 0.68408203125, 0.734130859375, 0.7841796875, 0.834228515625, 0.88427734375, 0.934326171875, 0.984375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 5, 0, 0, 0, 0, 2, 0, 3, 7, 2, 2, 4, 14, 292, 383, 733, 448, 330, 502, 857, 201, 273, 11, 5, 2, 9, 0, 1, 0, 1, 0, 0, 1, 0, 4, 1, 1]}, 'block_3_relative_l2_influence': 0.7463300824165344, 'block_8_avg_update': {'_type': 'histogram', 'bins': [-0.10498046875, -0.1016845703125, -0.098388671875, -0.0950927734375, -0.091796875, -0.0885009765625, -0.085205078125, -0.0819091796875, -0.07861328125, -0.0753173828125, -0.072021484375, -0.0687255859375, -0.0654296875, -0.0621337890625, -0.058837890625, -0.0555419921875, -0.05224609375, -0.0489501953125, -0.045654296875, -0.0423583984375, -0.0390625, -0.0357666015625, -0.032470703125, -0.0291748046875, -0.02587890625, -0.0225830078125, -0.019287109375, -0.0159912109375, -0.0126953125, -0.0093994140625, -0.006103515625, -0.0028076171875, 0.00048828125, 0.0037841796875, 0.007080078125, 0.0103759765625, 0.013671875, 0.0169677734375, 0.020263671875, 0.0235595703125, 0.02685546875, 0.0301513671875, 0.033447265625, 0.0367431640625, 0.0400390625, 0.0433349609375, 0.046630859375, 0.0499267578125, 0.05322265625, 0.0565185546875, 0.059814453125, 0.0631103515625, 0.06640625, 0.0697021484375, 0.072998046875, 0.0762939453125, 0.07958984375, 0.0828857421875, 0.086181640625, 0.0894775390625, 0.0927734375, 0.0960693359375, 0.099365234375, 0.1026611328125, 0.10595703125], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 2, 0, 0, 3, 1, 0, 1, 129, 194, 649, 554, 563, 570, 651, 516, 226, 19, 0, 1, 3, 3, 0, 2, 0, 0, 0, 0, 5, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'eval_shapley_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9590713000688396, 'avg_seq_perplexity': 7.377030169377561}, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 5162, 'weighted_acc': 36.66193181818182}, 'eval_cosine_blocks_pruned_11': {'avg_loss': 4.44434344182249, 'avg_seq_perplexity': 107.89630026895492, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 4016, 'weighted_acc': 28.522727272727273}, 'block_23_shapley_influence': -81.75804804549901, 'block_29_shapley_influence': -18.663955553794068, 'block_18_relative_l1_influence': 0.46822184324264526, 'block_2_shapley_influence': 214.01493191296913, 'block_6_cosine_influence': 0.14377838373184204, 'eval_relative_l1_blocks_pruned_1': {'avg_seq_perplexity': 7.389866062852203, 'num_ex': 15616, 'avg_loss': 1.9616177668336965}, 'block_30_cosine_influence': 0.06042414903640747, 'mmlu_cosine_blocks_pruned_17': {'weighted_acc': 26.725852272727273, 'total': 14080, 'correct': 3763}, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 6388, 'weighted_acc': 45.36931818181818}, 'eval_cosine_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 5.423731069095799, 'avg_seq_perplexity': 288.7179495389344}, 'eval_shapley_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.1788184994556863, 'avg_seq_perplexity': 9.181532562756148}, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 8.367378610079406, 'avg_seq_perplexity': 4793.224897540984}, 'mmlu_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3779, 'weighted_acc': 26.839488636363637}, 'eval_cosine_blocks_pruned_10': {'avg_seq_perplexity': 64.8384949731045, 'num_ex': 15616, 'avg_loss': 4.023501286741163}, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 8.317686987704919, 'avg_seq_perplexity': 4580.066598360656}, 'block_18_shapley_influence': -67.57401701483593, 'block_30_l2_influence': 47.73377990722656, 'block_25_l2_influence': 21.089130401611328, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.997843507860527, 'avg_seq_perplexity': 62.54847191982582}, 'block_17_shapley_influence': -69.42039459628074, 'eval_shapley_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.3788622246413933, 'avg_seq_perplexity': 12.020023533555328}, 'mmlu_shapley_blocks_pruned_30': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_6_relative_l2_influence': 0.61346834897995, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 6379, 'weighted_acc': 45.30539772727273}, 'block_30_relative_l1_influence': 0.38664719462394714, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 8.226321361103995, 'avg_seq_perplexity': 4186.580430327869}, 'block_10_l2_influence': 7.797490119934082, 'mmlu_relative_l1_blocks_pruned_14': {'total': 14080, 'correct': 5005, 'weighted_acc': 35.546875}, 'eval_relative_l2_blocks_pruned_5': {'avg_loss': 2.5991055848168547, 'avg_seq_perplexity': 14.41275574731045, 'num_ex': 15616}, 'block_0_shapley_influence': 520.247888957373, 'block_4_cosine_influence': 0.15160441398620603, 'eval_cosine_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 8.559426229508198, 'avg_seq_perplexity': 5735.548155737705}, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 8.021290263191599, 'avg_seq_perplexity': 3450.4782274590166}, 'block_0_relative_l1_influence': 1.198839545249939, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 3833, 'weighted_acc': 27.223011363636363}, 'eval_shapley_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 7.136850325787654, 'avg_seq_perplexity': 3573.2548668032787}, 'eval_relative_l2_blocks_pruned_6': {'avg_loss': 2.9474975085649335, 'avg_seq_perplexity': 21.05482758068647, 'num_ex': 15616}, 'block_3_l2_influence': 2.720334529876709, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 6388, 'weighted_acc': 45.36931818181818}, 'mmlu_relative_l2_blocks_pruned_17': {'correct': 3864, 'weighted_acc': 27.443181818181817, 'total': 14080}, 'mmlu_cosine_blocks_pruned_9': {'correct': 6100, 'weighted_acc': 43.32386363636363, 'total': 14080}, 'eval_cosine_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 8.55344678534836, 'avg_seq_perplexity': 5731.2505122950815}, 'block_12_l1_influence': 445.1312561035156, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3782, 'weighted_acc': 26.860795454545453}, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 6082, 'weighted_acc': 43.19602272727273}, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'eval_shapley_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 6.546157586769979, 'avg_seq_perplexity': 1750.346183401639}, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_14_relative_l1_influence': 0.5309671759605408, 'block_1_l1_influence': 87.24056243896484, 'block_28_relative_l1_influence': 0.2919364869594574, 'mmlu_shapley_blocks_pruned_24': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'block_4_relative_l2_influence': 0.707423985004425, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 8.559426229508198, 'avg_seq_perplexity': 5735.548155737705}, 'mmlu_relative_l2_blocks_pruned_0': {'correct': 6448, 'weighted_acc': 45.79545454545455, 'total': 14080}, 'block_26_l1_influence': 1186.259765625, 'mmlu_relative_l1_blocks_pruned_8': {'total': 14080, 'correct': 5461, 'weighted_acc': 38.78551136363637}, 'block_6_l2_influence': 4.99418830871582, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3770, 'weighted_acc': 26.775568181818183}, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3787, 'weighted_acc': 26.896306818181817}, 'block_12_shapley_influence': -85.97947219521075, 'block_18_avg_update': {'_type': 'histogram', 'bins': [-0.10888671875, -0.10059356689453125, -0.0923004150390625, -0.08400726318359375, -0.075714111328125, -0.06742095947265625, -0.0591278076171875, -0.05083465576171875, -0.04254150390625, -0.03424835205078125, -0.0259552001953125, -0.01766204833984375, -0.009368896484375, -0.00107574462890625, 0.0072174072265625, 0.01551055908203125, 0.0238037109375, 0.03209686279296875, 0.0403900146484375, 0.04868316650390625, 0.056976318359375, 0.06526947021484375, 0.0735626220703125, 0.08185577392578125, 0.09014892578125, 0.09844207763671875, 0.1067352294921875, 0.11502838134765625, 0.123321533203125, 0.13161468505859375, 0.1399078369140625, 0.14820098876953125, 0.156494140625, 0.16478729248046875, 0.1730804443359375, 0.18137359619140625, 0.189666748046875, 0.19795989990234375, 0.2062530517578125, 0.21454620361328125, 0.22283935546875, 0.23113250732421875, 0.2394256591796875, 0.24771881103515625, 0.256011962890625, 0.26430511474609375, 0.2725982666015625, 0.28089141845703125, 0.2891845703125, 0.29747772216796875, 0.3057708740234375, 0.31406402587890625, 0.322357177734375, 0.33065032958984375, 0.3389434814453125, 0.34723663330078125, 0.35552978515625, 0.36382293701171875, 0.3721160888671875, 0.38040924072265625, 0.388702392578125, 0.39699554443359375, 0.4052886962890625, 0.41358184814453125, 0.421875], 'values': [6, 1, 0, 0, 0, 2, 10, 15, 51, 465, 386, 487, 492, 521, 512, 438, 565, 89, 27, 15, 1, 1, 2, 0, 1, 2, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'eval_relative_l1_blocks_pruned_30': {'avg_seq_perplexity': 3993590188938.492, 'num_ex': 15616, 'avg_loss': 20.02500040023053}, 'mmlu_relative_l2_blocks_pruned_25': {'correct': 3781, 'weighted_acc': 26.853693181818183, 'total': 14080}, 'block_5_shapley_influence': -17.905319108041425, 'block_24_cosine_influence': 0.03478497266769409, 'block_17_cosine_influence': 0.08392369747161865, 'block_22_relative_l2_influence': 0.33816373348236084, 'block_9_shapley_influence': -79.4479864782795, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_7': {'avg_seq_perplexity': 37.21507188140369, 'num_ex': 15616, 'avg_loss': 3.4806095811187245}, 'block_30_shapley_influence': 61.07043620145396, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 6.95521020107582, 'avg_seq_perplexity': 1232.754354508197}, 'block_14_avg_update': {'_type': 'histogram', 'bins': [-0.05712890625, -0.05376434326171875, -0.0503997802734375, -0.04703521728515625, -0.043670654296875, -0.04030609130859375, -0.0369415283203125, -0.03357696533203125, -0.03021240234375, -0.02684783935546875, -0.0234832763671875, -0.02011871337890625, -0.016754150390625, -0.01338958740234375, -0.0100250244140625, -0.00666046142578125, -0.0032958984375, 6.866455078125e-05, 0.0034332275390625, 0.00679779052734375, 0.010162353515625, 0.01352691650390625, 0.0168914794921875, 0.02025604248046875, 0.02362060546875, 0.02698516845703125, 0.0303497314453125, 0.03371429443359375, 0.037078857421875, 0.04044342041015625, 0.0438079833984375, 0.04717254638671875, 0.050537109375, 0.05390167236328125, 0.0572662353515625, 0.06063079833984375, 0.063995361328125, 0.06735992431640625, 0.0707244873046875, 0.07408905029296875, 0.07745361328125, 0.08081817626953125, 0.0841827392578125, 0.08754730224609375, 0.090911865234375, 0.09427642822265625, 0.0976409912109375, 0.10100555419921875, 0.1043701171875, 0.10773468017578125, 0.1110992431640625, 0.11446380615234375, 0.117828369140625, 0.12119293212890625, 0.1245574951171875, 0.12792205810546875, 0.13128662109375, 0.13465118408203125, 0.1380157470703125, 0.14138031005859375, 0.144744873046875, 0.14810943603515625, 0.1514739990234375, 0.15483856201171875, 0.158203125], 'values': [2, 4, 0, 1, 1, 0, 0, 2, 6, 48, 45, 130, 369, 341, 339, 387, 386, 379, 376, 323, 357, 384, 115, 56, 28, 2, 1, 2, 1, 2, 0, 1, 2, 1, 1, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'mmlu_relative_l2_blocks_pruned_22': {'weighted_acc': 26.71875, 'total': 14080, 'correct': 3762}, 'eval_relative_l2_blocks_pruned_21': {'avg_seq_perplexity': 3181.513575819672, 'num_ex': 15616, 'avg_loss': 7.936543449026639}, 'block_29_l2_influence': 30.61115074157715, 'block_24_relative_l2_influence': 0.29034122824668884, 'block_25_relative_l1_influence': 0.2738480865955353, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 8.524201940317623, 'avg_seq_perplexity': 5554.950819672131}, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3614, 'weighted_acc': 25.667613636363637}, 'block_28_shapley_influence': -53.94836625759445, 'eval_shapley_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 8.559426229508198, 'avg_seq_perplexity': 5735.548155737705}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 6.43280029296875, 'avg_seq_perplexity': 734.2722207991803}, 'block_13_l2_influence': 9.899110794067385, 'eval_shapley_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 4.949012631275615, 'avg_seq_perplexity': 390.25659579918033}, 'block_9_l1_influence': 358.3560791015625, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 6379, 'weighted_acc': 45.30539772727273}, 'mmlu_cosine_blocks_pruned_31': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_25_shapley_influence': -83.7288239110616, 'block_10_cosine_influence': 0.124822735786438, 'mmlu_shapley_blocks_pruned_2': {'correct': 4739, 'weighted_acc': 33.65767045454545, 'total': 14080}, 'block_25_avg_update': {'_type': 'histogram', 'bins': [-0.421875, -0.411895751953125, -0.40191650390625, -0.391937255859375, -0.3819580078125, -0.371978759765625, -0.36199951171875, -0.352020263671875, -0.342041015625, -0.332061767578125, -0.32208251953125, -0.312103271484375, -0.3021240234375, -0.292144775390625, -0.28216552734375, -0.272186279296875, -0.26220703125, -0.252227783203125, -0.24224853515625, -0.232269287109375, -0.2222900390625, -0.212310791015625, -0.20233154296875, -0.192352294921875, -0.182373046875, -0.172393798828125, -0.16241455078125, -0.152435302734375, -0.1424560546875, -0.132476806640625, -0.12249755859375, -0.112518310546875, -0.1025390625, -0.092559814453125, -0.08258056640625, -0.072601318359375, -0.0626220703125, -0.052642822265625, -0.04266357421875, -0.032684326171875, -0.022705078125, -0.012725830078125, -0.00274658203125, 0.007232666015625, 0.0172119140625, 0.027191162109375, 0.03717041015625, 0.047149658203125, 0.05712890625, 0.067108154296875, 0.07708740234375, 0.087066650390625, 0.0970458984375, 0.107025146484375, 0.11700439453125, 0.126983642578125, 0.136962890625, 0.146942138671875, 0.15692138671875, 0.166900634765625, 0.1768798828125, 0.186859130859375, 0.19683837890625, 0.206817626953125, 0.216796875], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 10, 0, 0, 4, 9, 195, 202, 336, 482, 347, 351, 356, 329, 380, 508, 220, 304, 39, 8, 4, 0, 4, 1, 2, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'block_11_avg_update': {'_type': 'histogram', 'bins': [-0.10302734375, -0.09813690185546875, -0.0932464599609375, -0.08835601806640625, -0.083465576171875, -0.07857513427734375, -0.0736846923828125, -0.06879425048828125, -0.06390380859375, -0.05901336669921875, -0.0541229248046875, -0.04923248291015625, -0.044342041015625, -0.03945159912109375, -0.0345611572265625, -0.02967071533203125, -0.0247802734375, -0.01988983154296875, -0.0149993896484375, -0.01010894775390625, -0.005218505859375, -0.00032806396484375, 0.0045623779296875, 0.00945281982421875, 0.01434326171875, 0.01923370361328125, 0.0241241455078125, 0.02901458740234375, 0.033905029296875, 0.03879547119140625, 0.0436859130859375, 0.04857635498046875, 0.053466796875, 0.05835723876953125, 0.0632476806640625, 0.06813812255859375, 0.073028564453125, 0.07791900634765625, 0.0828094482421875, 0.08769989013671875, 0.09259033203125, 0.09748077392578125, 0.1023712158203125, 0.10726165771484375, 0.112152099609375, 0.11704254150390625, 0.1219329833984375, 0.12682342529296875, 0.1317138671875, 0.13660430908203125, 0.1414947509765625, 0.14638519287109375, 0.151275634765625, 0.15616607666015625, 0.1610565185546875, 0.16594696044921875, 0.17083740234375, 0.17572784423828125, 0.1806182861328125, 0.18550872802734375, 0.190399169921875, 0.19528961181640625, 0.2001800537109375, 0.20507049560546875, 0.2099609375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 2, 1, 0, 0, 1, 1, 8, 5, 57, 578, 660, 700, 704, 621, 569, 147, 17, 10, 1, 2, 0, 1, 6, 1, 0, 0, 0, 0, 1, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'mmlu_shapley_blocks_pruned_32': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_relative_l2_blocks_pruned_29': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'block_11_shapley_influence': -87.93942489395272, 'mmlu_shapley_blocks_pruned_3': {'weighted_acc': 32.92613636363637, 'total': 14080, 'correct': 4636}, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'block_24_shapley_influence': -82.97458858002604, 'block_21_avg_update': {'_type': 'histogram', 'values': [1, 0, 0, 0, 0, 2, 0, 0, 0, 0, 3, 0, 2, 130, 400, 917, 772, 753, 799, 298, 7, 1, 5, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], 'bins': [-0.30078125, -0.28289794921875, -0.2650146484375, -0.24713134765625, -0.229248046875, -0.21136474609375, -0.1934814453125, -0.17559814453125, -0.15771484375, -0.13983154296875, -0.1219482421875, -0.10406494140625, -0.086181640625, -0.06829833984375, -0.0504150390625, -0.03253173828125, -0.0146484375, 0.00323486328125, 0.0211181640625, 0.03900146484375, 0.056884765625, 0.07476806640625, 0.0926513671875, 0.11053466796875, 0.12841796875, 0.14630126953125, 0.1641845703125, 0.18206787109375, 0.199951171875, 0.21783447265625, 0.2357177734375, 0.25360107421875, 0.271484375, 0.28936767578125, 0.3072509765625, 0.32513427734375, 0.343017578125, 0.36090087890625, 0.3787841796875, 0.39666748046875, 0.41455078125, 0.43243408203125, 0.4503173828125, 0.46820068359375, 0.486083984375, 0.50396728515625, 0.5218505859375, 0.53973388671875, 0.5576171875, 0.57550048828125, 0.5933837890625, 0.61126708984375, 0.629150390625, 0.64703369140625, 0.6649169921875, 0.68280029296875, 0.70068359375, 0.71856689453125, 0.7364501953125, 0.75433349609375, 0.772216796875, 0.79010009765625, 0.8079833984375, 0.82586669921875, 0.84375]}, 'block_3_cosine_influence': 0.14631986618041992, 'block_9_relative_l2_influence': 0.5496350526809692, 'block_1_relative_l2_influence': 1.7154526710510254, 'block_19_cosine_influence': 0.06366980075836182, 'block_10_relative_l2_influence': 0.5394776463508606, 'block_8_l2_influence': 6.41993522644043, 'eval_cosine_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 7.820999895940061, 'avg_seq_perplexity': 2872.2174692622953}, 'block_19_l2_influence': 17.010658264160156, 'block_15_cosine_influence': 0.10584920644760132, 'mmlu_relative_l1_blocks_pruned_19': {'correct': 3733, 'weighted_acc': 26.51278409090909, 'total': 14080}, 'eval_cosine_blocks_pruned_19': {'avg_seq_perplexity': 2442.09631147541, 'num_ex': 15616, 'avg_loss': 7.655843766009221}, 'block_28_relative_l2_influence': 0.27732375264167786, 'block_14_relative_l2_influence': 0.49279531836509705, 'mmlu_relative_l1_blocks_pruned_2': {'weighted_acc': 44.70880681818182, 'total': 14080, 'correct': 6295}, 'block_3_shapley_influence': 112.7737271936301, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 5162, 'weighted_acc': 36.66193181818182}, 'block_0_cosine_influence': 0.4067174792289734, 'block_11_cosine_influence': 0.1132473349571228, 'block_5_relative_l2_influence': 0.6493698358535767, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 4.87812029729124, 'avg_seq_perplexity': 166.78792584528688}, 'block_30_l1_influence': 2135.267822265625, 'block_0_l1_influence': 32.94081115722656, 'mmlu_shapley_blocks_pruned_21': {'weighted_acc': 25.035511363636363, 'total': 14080, 'correct': 3525}, 'eval_relative_l2_blocks_pruned_2': {'avg_seq_perplexity': 7.855516277375768, 'num_ex': 15616, 'avg_loss': 2.0238189697265625}, 'block_30_relative_l2_influence': 0.37149354815483093, 'eval_cosine_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 8.477043777215677, 'avg_seq_perplexity': 5336.80225409836}, '_step': 301, 'mmlu_cosine_blocks_pruned_30': {'total': 14080, 'correct': 3784, 'weighted_acc': 26.875}, 'eval_shapley_blocks_pruned_26': {'avg_seq_perplexity': 6251.3765368852455, 'num_ex': 15616, 'avg_loss': 8.715401071016906}, 'block_29_l1_influence': 1505.0252685546875, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 6356, 'weighted_acc': 45.14204545454545}, 'block_24_l2_influence': 22.095346450805664, 'block_12_cosine_influence': 0.10924452543258668, 'eval_cosine_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 8.44391869716957, 'avg_seq_perplexity': 5147.098360655737}, 'block_31_avg_update': {'_type': 'histogram', 'bins': [-9.625, -9.42041015625, -9.2158203125, -9.01123046875, -8.806640625, -8.60205078125, -8.3974609375, -8.19287109375, -7.98828125, -7.78369140625, -7.5791015625, -7.37451171875, -7.169921875, -6.96533203125, -6.7607421875, -6.55615234375, -6.3515625, -6.14697265625, -5.9423828125, -5.73779296875, -5.533203125, -5.32861328125, -5.1240234375, -4.91943359375, -4.71484375, -4.51025390625, -4.3056640625, -4.10107421875, -3.896484375, -3.69189453125, -3.4873046875, -3.28271484375, -3.078125, -2.87353515625, -2.6689453125, -2.46435546875, -2.259765625, -2.05517578125, -1.8505859375, -1.64599609375, -1.44140625, -1.23681640625, -1.0322265625, -0.82763671875, -0.623046875, -0.41845703125, -0.2138671875, -0.00927734375, 0.1953125, 0.39990234375, 0.6044921875, 0.80908203125, 1.013671875, 1.21826171875, 1.4228515625, 1.62744140625, 1.83203125, 2.03662109375, 2.2412109375, 2.44580078125, 2.650390625, 2.85498046875, 3.0595703125, 3.26416015625, 3.46875], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 9, 0, 0, 1, 1, 0, 0, 2, 12, 3, 4, 2, 65, 48, 584, 756, 514, 437, 791, 710, 45, 82, 5, 3, 0, 11, 4, 3, 1, 0, 0, 0, 0, 2]}, 'block_25_relative_l2_influence': 0.25528034567832947, 'block_24_relative_l1_influence': 0.29699382185935974, 'block_20_avg_update': {'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 1, 6, 4, 173, 572, 865, 858, 841, 556, 201, 5, 3, 1, 1, 0, 0, 2, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram', 'bins': [-0.419921875, -0.399444580078125, -0.37896728515625, -0.358489990234375, -0.3380126953125, -0.317535400390625, -0.29705810546875, -0.276580810546875, -0.256103515625, -0.235626220703125, -0.21514892578125, -0.194671630859375, -0.1741943359375, -0.153717041015625, -0.13323974609375, -0.112762451171875, -0.09228515625, -0.071807861328125, -0.05133056640625, -0.030853271484375, -0.0103759765625, 0.010101318359375, 0.03057861328125, 0.051055908203125, 0.071533203125, 0.092010498046875, 0.11248779296875, 0.132965087890625, 0.1534423828125, 0.173919677734375, 0.19439697265625, 0.214874267578125, 0.2353515625, 0.255828857421875, 0.27630615234375, 0.296783447265625, 0.3172607421875, 0.337738037109375, 0.35821533203125, 0.378692626953125, 0.399169921875, 0.419647216796875, 0.44012451171875, 0.460601806640625, 0.4810791015625, 0.501556396484375, 0.52203369140625, 0.542510986328125, 0.56298828125, 0.583465576171875, 0.60394287109375, 0.624420166015625, 0.6448974609375, 0.665374755859375, 0.68585205078125, 0.706329345703125, 0.726806640625, 0.747283935546875, 0.76776123046875, 0.788238525390625, 0.8087158203125, 0.829193115234375, 0.84967041015625, 0.870147705078125, 0.890625]}, 'block_14_l1_influence': 545.277587890625, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 5005, 'weighted_acc': 35.546875}, 'eval_relative_l1_blocks_pruned_23': {'avg_loss': 8.132615886750768, 'avg_seq_perplexity': 3836.9569672131142, 'num_ex': 15616}, 'mmlu_relative_l2_blocks_pruned_12': {'total': 14080, 'correct': 5287, 'weighted_acc': 37.54971590909091}, 'eval_relative_l2_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 5.423731069095799, 'avg_seq_perplexity': 288.7179495389344}, 'block_18_cosine_influence': 0.07557201385498047, 'block_10_relative_l1_influence': 0.58807772397995, 'block_15_l1_influence': 621.2645263671875, 'block_8_shapley_influence': -81.22036346872285, 'block_17_avg_update': {'values': [2, 0, 0, 6, 5, 11, 21, 253, 385, 357, 410, 427, 418, 442, 400, 343, 427, 144, 26, 6, 4, 4, 1, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram', 'bins': [-0.076171875, -0.070037841796875, -0.06390380859375, -0.057769775390625, -0.0516357421875, -0.045501708984375, -0.03936767578125, -0.033233642578125, -0.027099609375, -0.020965576171875, -0.01483154296875, -0.008697509765625, -0.0025634765625, 0.003570556640625, 0.00970458984375, 0.015838623046875, 0.02197265625, 0.028106689453125, 0.03424072265625, 0.040374755859375, 0.0465087890625, 0.052642822265625, 0.05877685546875, 0.064910888671875, 0.071044921875, 0.077178955078125, 0.08331298828125, 0.089447021484375, 0.0955810546875, 0.101715087890625, 0.10784912109375, 0.113983154296875, 0.1201171875, 0.126251220703125, 0.13238525390625, 0.138519287109375, 0.1446533203125, 0.150787353515625, 0.15692138671875, 0.163055419921875, 0.169189453125, 0.175323486328125, 0.18145751953125, 0.187591552734375, 0.1937255859375, 0.199859619140625, 0.20599365234375, 0.212127685546875, 0.21826171875, 0.224395751953125, 0.23052978515625, 0.236663818359375, 0.2427978515625, 0.248931884765625, 0.25506591796875, 0.261199951171875, 0.267333984375, 0.273468017578125, 0.27960205078125, 0.285736083984375, 0.2918701171875, 0.298004150390625, 0.30413818359375, 0.310272216796875, 0.31640625]}, 'block_15_avg_update': {'bins': [-0.08837890625, -0.08322906494140625, -0.0780792236328125, -0.07292938232421875, -0.067779541015625, -0.06262969970703125, -0.0574798583984375, -0.05233001708984375, -0.04718017578125, -0.04203033447265625, -0.0368804931640625, -0.03173065185546875, -0.026580810546875, -0.02143096923828125, -0.0162811279296875, -0.01113128662109375, -0.0059814453125, -0.00083160400390625, 0.0043182373046875, 0.00946807861328125, 0.014617919921875, 0.01976776123046875, 0.0249176025390625, 0.03006744384765625, 0.03521728515625, 0.04036712646484375, 0.0455169677734375, 0.05066680908203125, 0.055816650390625, 0.06096649169921875, 0.0661163330078125, 0.07126617431640625, 0.076416015625, 0.08156585693359375, 0.0867156982421875, 0.09186553955078125, 0.097015380859375, 0.10216522216796875, 0.1073150634765625, 0.11246490478515625, 0.11761474609375, 0.12276458740234375, 0.1279144287109375, 0.13306427001953125, 0.138214111328125, 0.14336395263671875, 0.1485137939453125, 0.15366363525390625, 0.1588134765625, 0.16396331787109375, 0.1691131591796875, 0.17426300048828125, 0.179412841796875, 0.18456268310546875, 0.1897125244140625, 0.19486236572265625, 0.20001220703125, 0.20516204833984375, 0.2103118896484375, 0.21546173095703125, 0.220611572265625, 0.22576141357421875, 0.2309112548828125, 0.23606109619140625, 0.2412109375], 'values': [1, 0, 2, 0, 0, 1, 4, 1, 1, 1, 3, 65, 114, 283, 539, 452, 520, 500, 477, 496, 358, 146, 111, 4, 2, 0, 2, 3, 2, 3, 0, 0, 1, 0, 0, 0, 0, 1, 0, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram'}, 'block_7_relative_l1_influence': 0.6601037383079529, 'block_31_cosine_influence': 0.3075296878814697, 'mmlu_shapley_blocks_pruned_22': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 5287, 'weighted_acc': 37.54971590909091}, 'eval_shapley_blocks_pruned_11': {'avg_seq_perplexity': 23.822139552382172, 'num_ex': 15616, 'avg_loss': 2.9307123403080175}, 'block_22_l1_influence': 1036.4525146484375, '_timestamp': 1712000191.4246764, 'mmlu_cosine_blocks_pruned_0': {'correct': 6448, 'weighted_acc': 45.79545454545455, 'total': 14080}, 'eval_relative_l1_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 6.095523021260246, 'avg_seq_perplexity': 541.0370133196722}, 'block_22_relative_l1_influence': 0.34519198536872864, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3762, 'weighted_acc': 26.71875}, 'block_13_l1_influence': 500.4615478515625, 'mmlu_shapley_blocks_pruned_16': {'total': 14080, 'correct': 3592, 'weighted_acc': 25.511363636363637}, 'mmlu_relative_l1_blocks_pruned_26': {'weighted_acc': 26.860795454545453, 'total': 14080, 'correct': 3782}, 'eval_cosine_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9707908005010888, 'avg_seq_perplexity': 7.458552626312756}, 'block_23_avg_update': {'_type': 'histogram', 'bins': [-0.2109375, -0.19451904296875, -0.1781005859375, -0.16168212890625, -0.145263671875, -0.12884521484375, -0.1124267578125, -0.09600830078125, -0.07958984375, -0.06317138671875, -0.0467529296875, -0.03033447265625, -0.013916015625, 0.00250244140625, 0.0189208984375, 0.03533935546875, 0.0517578125, 0.06817626953125, 0.0845947265625, 0.10101318359375, 0.117431640625, 0.13385009765625, 0.1502685546875, 0.16668701171875, 0.18310546875, 0.19952392578125, 0.2159423828125, 0.23236083984375, 0.248779296875, 0.26519775390625, 0.2816162109375, 0.29803466796875, 0.314453125, 0.33087158203125, 0.3472900390625, 0.36370849609375, 0.380126953125, 0.39654541015625, 0.4129638671875, 0.42938232421875, 0.44580078125, 0.46221923828125, 0.4786376953125, 0.49505615234375, 0.511474609375, 0.52789306640625, 0.5443115234375, 0.56072998046875, 0.5771484375, 0.59356689453125, 0.6099853515625, 0.62640380859375, 0.642822265625, 0.65924072265625, 0.6756591796875, 0.69207763671875, 0.70849609375, 0.72491455078125, 0.7413330078125, 0.75775146484375, 0.774169921875, 0.79058837890625, 0.8070068359375, 0.82342529296875, 0.83984375], 'values': [1, 0, 0, 0, 0, 2, 3, 0, 3, 89, 424, 842, 839, 785, 811, 225, 61, 1, 1, 4, 0, 0, 1, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'eval_shapley_blocks_pruned_27': {'avg_seq_perplexity': 5071.577356557377, 'num_ex': 15616, 'avg_loss': 8.429205222207992}, 'eval_cosine_blocks_pruned_21': {'avg_loss': 7.936543449026639, 'avg_seq_perplexity': 3181.513575819672, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_18': {'total': 14080, 'correct': 3756, 'weighted_acc': 26.676136363636363}, 'eval_shapley_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 8.514319247886784, 'avg_seq_perplexity': 5497.16649590164}, 'mmlu_relative_l2_blocks_pruned_23': {'correct': 3770, 'weighted_acc': 26.775568181818183, 'total': 14080}, 'eval_relative_l1_blocks_pruned_12': {'avg_loss': 4.87812029729124, 'avg_seq_perplexity': 166.78792584528688, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.3259637551229506, 'avg_seq_perplexity': 10.744576876280735}, 'block_14_shapley_influence': -82.69517037816932, 'eval_cosine_blocks_pruned_25': {'avg_seq_perplexity': 4580.066598360656, 'num_ex': 15616, 'avg_loss': 8.317686987704919}, 'block_3_relative_l1_influence': 0.8830476403236389, 'block_25_l1_influence': 1068.2303466796875, 'block_2_l1_influence': 93.31401824951172, 'mmlu_cosine_blocks_pruned_24': {'weighted_acc': 26.896306818181817, 'total': 14080, 'correct': 3787}, 'block_27_relative_l1_influence': 0.2746049165725708, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 6268, 'weighted_acc': 44.51704545454545}, 'mmlu_shapley_blocks_pruned_7': {'total': 14080, 'correct': 3838, 'weighted_acc': 27.258522727272727}, 'eval_cosine_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 6.60646282258581, 'avg_seq_perplexity': 874.3055840163935}, 'eval_shapley_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 20.075249343621927, 'avg_seq_perplexity': 3795958985039.738}, 'eval_shapley_blocks_pruned_8': {'avg_seq_perplexity': 12.988279248847336, 'num_ex': 15616, 'avg_loss': 2.461068325355405}, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.087681504546619, 'avg_seq_perplexity': 8.36734308961962}, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 4086, 'weighted_acc': 29.019886363636363}, 'block_15_shapley_influence': -66.81498391231175, 'eval_relative_l2_blocks_pruned_23': {'avg_loss': 8.132615886750768, 'avg_seq_perplexity': 3836.9569672131142, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_12': {'weighted_acc': 27.095170454545453, 'total': 14080, 'correct': 3815}, 'eval_shapley_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0033044033363216, 'avg_seq_perplexity': 7.712291279777151}, 'block_21_relative_l2_influence': 0.33956632018089294, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_26_avg_update': {'bins': [-0.44140625, -0.38201904296875, -0.3226318359375, -0.26324462890625, -0.203857421875, -0.14447021484375, -0.0850830078125, -0.02569580078125, 0.03369140625, 0.09307861328125, 0.1524658203125, 0.21185302734375, 0.271240234375, 0.33062744140625, 0.3900146484375, 0.44940185546875, 0.5087890625, 0.56817626953125, 0.6275634765625, 0.68695068359375, 0.746337890625, 0.80572509765625, 0.8651123046875, 0.92449951171875, 0.98388671875, 1.04327392578125, 1.1026611328125, 1.16204833984375, 1.221435546875, 1.28082275390625, 1.3402099609375, 1.39959716796875, 1.458984375, 1.51837158203125, 1.5777587890625, 1.63714599609375, 1.696533203125, 1.75592041015625, 1.8153076171875, 1.87469482421875, 1.93408203125, 1.99346923828125, 2.0528564453125, 2.11224365234375, 2.171630859375, 2.23101806640625, 2.2904052734375, 2.34979248046875, 2.4091796875, 2.46856689453125, 2.5279541015625, 2.58734130859375, 2.646728515625, 2.70611572265625, 2.7655029296875, 2.82489013671875, 2.88427734375, 2.94366455078125, 3.0030517578125, 3.06243896484375, 3.121826171875, 3.18121337890625, 3.2406005859375, 3.29998779296875, 3.359375], 'values': [1, 0, 1, 5, 2, 74, 1408, 1355, 1182, 62, 3, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram'}, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3549, 'weighted_acc': 25.20596590909091}, 'block_22_avg_update': {'_type': 'histogram', 'values': [1, 0, 0, 0, 0, 0, 2, 1, 0, 2, 5, 473, 1496, 1517, 584, 4, 3, 0, 1, 3, 1, 0, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], 'bins': [-0.4296875, -0.396728515625, -0.36376953125, -0.330810546875, -0.2978515625, -0.264892578125, -0.23193359375, -0.198974609375, -0.166015625, -0.133056640625, -0.10009765625, -0.067138671875, -0.0341796875, -0.001220703125, 0.03173828125, 0.064697265625, 0.09765625, 0.130615234375, 0.16357421875, 0.196533203125, 0.2294921875, 0.262451171875, 0.29541015625, 0.328369140625, 0.361328125, 0.394287109375, 0.42724609375, 0.460205078125, 0.4931640625, 0.526123046875, 0.55908203125, 0.592041015625, 0.625, 0.657958984375, 0.69091796875, 0.723876953125, 0.7568359375, 0.789794921875, 0.82275390625, 0.855712890625, 0.888671875, 0.921630859375, 0.95458984375, 0.987548828125, 1.0205078125, 1.053466796875, 1.08642578125, 1.119384765625, 1.15234375, 1.185302734375, 1.21826171875, 1.251220703125, 1.2841796875, 1.317138671875, 1.35009765625, 1.383056640625, 1.416015625, 1.448974609375, 1.48193359375, 1.514892578125, 1.5478515625, 1.580810546875, 1.61376953125, 1.646728515625, 1.6796875]}, 'block_27_avg_update': {'bins': [-0.375, -0.36248779296875, -0.3499755859375, -0.33746337890625, -0.324951171875, -0.31243896484375, -0.2999267578125, -0.28741455078125, -0.27490234375, -0.26239013671875, -0.2498779296875, -0.23736572265625, -0.224853515625, -0.21234130859375, -0.1998291015625, -0.18731689453125, -0.1748046875, -0.16229248046875, -0.1497802734375, -0.13726806640625, -0.124755859375, -0.11224365234375, -0.0997314453125, -0.08721923828125, -0.07470703125, -0.06219482421875, -0.0496826171875, -0.03717041015625, -0.024658203125, -0.01214599609375, 0.0003662109375, 0.01287841796875, 0.025390625, 0.03790283203125, 0.0504150390625, 0.06292724609375, 0.075439453125, 0.08795166015625, 0.1004638671875, 0.11297607421875, 0.12548828125, 0.13800048828125, 0.1505126953125, 0.16302490234375, 0.175537109375, 0.18804931640625, 0.2005615234375, 0.21307373046875, 0.2255859375, 0.23809814453125, 0.2506103515625, 0.26312255859375, 0.275634765625, 0.28814697265625, 0.3006591796875, 0.31317138671875, 0.32568359375, 0.33819580078125, 0.3507080078125, 0.36322021484375, 0.375732421875, 0.38824462890625, 0.4007568359375, 0.41326904296875, 0.42578125], 'values': [1, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 5, 0, 0, 1, 0, 2, 0, 2, 18, 3, 14, 51, 479, 262, 527, 334, 344, 333, 353, 524, 284, 489, 34, 9, 6, 13, 1, 0, 0, 1, 0, 1, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram'}, 'eval_relative_l2_blocks_pruned_9': {'avg_loss': 4.480536288902408, 'avg_seq_perplexity': 101.82300204918032, 'num_ex': 15616}, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 5.423731069095799, 'avg_seq_perplexity': 288.7179495389344}, 'eval_cosine_blocks_pruned_0': {'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616}, 'eval_shapley_blocks_pruned_3': {'avg_loss': 2.0472838605036503, 'avg_seq_perplexity': 8.051365086289703, 'num_ex': 15616}, 'block_6_l1_influence': 252.8533935546875, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 6100, 'weighted_acc': 43.32386363636363}, 'block_23_relative_l1_influence': 0.3055446147918701, 'block_16_relative_l1_influence': 0.5747866630554199, 'block_21_l2_influence': 18.971025466918945, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 6.095523021260246, 'avg_seq_perplexity': 541.0370133196722}, 'block_1_avg_update': {'_type': 'histogram', 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 18, 4065, 8, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], 'bins': [-1.6875, -1.62548828125, -1.5634765625, -1.50146484375, -1.439453125, -1.37744140625, -1.3154296875, -1.25341796875, -1.19140625, -1.12939453125, -1.0673828125, -1.00537109375, -0.943359375, -0.88134765625, -0.8193359375, -0.75732421875, -0.6953125, -0.63330078125, -0.5712890625, -0.50927734375, -0.447265625, -0.38525390625, -0.3232421875, -0.26123046875, -0.19921875, -0.13720703125, -0.0751953125, -0.01318359375, 0.048828125, 0.11083984375, 0.1728515625, 0.23486328125, 0.296875, 0.35888671875, 0.4208984375, 0.48291015625, 0.544921875, 0.60693359375, 0.6689453125, 0.73095703125, 0.79296875, 0.85498046875, 0.9169921875, 0.97900390625, 1.041015625, 1.10302734375, 1.1650390625, 1.22705078125, 1.2890625, 1.35107421875, 1.4130859375, 1.47509765625, 1.537109375, 1.59912109375, 1.6611328125, 1.72314453125, 1.78515625, 1.84716796875, 1.9091796875, 1.97119140625, 2.033203125, 2.09521484375, 2.1572265625, 2.21923828125, 2.28125]}, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 6281, 'weighted_acc': 44.609375}, 'block_27_relative_l2_influence': 0.2536278963088989, 'eval_relative_l1_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 8.226321361103995, 'avg_seq_perplexity': 4186.580430327869}, 'block_25_cosine_influence': 0.0308610200881958, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 5846, 'weighted_acc': 41.51988636363637}, 'block_5_l1_influence': 217.2722015380859, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9707908005010888, 'avg_seq_perplexity': 7.458552626312756}, 'block_28_avg_update': {'values': [2, 1, 0, 0, 1, 1, 0, 7, 2, 4, 197, 444, 977, 600, 670, 871, 289, 14, 1, 2, 9, 1, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram', 'bins': [-0.458984375, -0.425567626953125, -0.39215087890625, -0.358734130859375, -0.3253173828125, -0.291900634765625, -0.25848388671875, -0.225067138671875, -0.191650390625, -0.158233642578125, -0.12481689453125, -0.091400146484375, -0.0579833984375, -0.024566650390625, 0.00885009765625, 0.042266845703125, 0.07568359375, 0.109100341796875, 0.14251708984375, 0.175933837890625, 0.2093505859375, 0.242767333984375, 0.27618408203125, 0.309600830078125, 0.343017578125, 0.376434326171875, 0.40985107421875, 0.443267822265625, 0.4766845703125, 0.510101318359375, 0.54351806640625, 0.576934814453125, 0.6103515625, 0.643768310546875, 0.67718505859375, 0.710601806640625, 0.7440185546875, 0.777435302734375, 0.81085205078125, 0.844268798828125, 0.877685546875, 0.911102294921875, 0.94451904296875, 0.977935791015625, 1.0113525390625, 1.044769287109375, 1.07818603515625, 1.111602783203125, 1.14501953125, 1.178436279296875, 1.21185302734375, 1.245269775390625, 1.2786865234375, 1.312103271484375, 1.34552001953125, 1.378936767578125, 1.412353515625, 1.445770263671875, 1.47918701171875, 1.512603759765625, 1.5460205078125, 1.579437255859375, 1.61285400390625, 1.646270751953125, 1.6796875]}, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 8.317686987704919, 'avg_seq_perplexity': 4580.066598360656}, 'mmlu_relative_l2_blocks_pruned_30': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_4_avg_update': {'_type': 'histogram', 'bins': [-0.0546875, -0.05242156982421875, -0.0501556396484375, -0.04788970947265625, -0.045623779296875, -0.04335784912109375, -0.0410919189453125, -0.03882598876953125, -0.03656005859375, -0.03429412841796875, -0.0320281982421875, -0.02976226806640625, -0.027496337890625, -0.02523040771484375, -0.0229644775390625, -0.02069854736328125, -0.0184326171875, -0.01616668701171875, -0.0139007568359375, -0.01163482666015625, -0.009368896484375, -0.00710296630859375, -0.0048370361328125, -0.00257110595703125, -0.00030517578125, 0.00196075439453125, 0.0042266845703125, 0.00649261474609375, 0.008758544921875, 0.01102447509765625, 0.0132904052734375, 0.01555633544921875, 0.017822265625, 0.02008819580078125, 0.0223541259765625, 0.02462005615234375, 0.026885986328125, 0.02915191650390625, 0.0314178466796875, 0.03368377685546875, 0.03594970703125, 0.03821563720703125, 0.0404815673828125, 0.04274749755859375, 0.045013427734375, 0.04727935791015625, 0.0495452880859375, 0.05181121826171875, 0.0540771484375, 0.05634307861328125, 0.0586090087890625, 0.06087493896484375, 0.063140869140625, 0.06540679931640625, 0.0676727294921875, 0.06993865966796875, 0.07220458984375, 0.07447052001953125, 0.0767364501953125, 0.07900238037109375, 0.081268310546875, 0.08353424072265625, 0.0858001708984375, 0.08806610107421875, 0.09033203125], 'values': [3, 0, 0, 0, 0, 0, 1, 0, 1, 0, 0, 1, 3, 0, 0, 1, 0, 3, 10, 3, 28, 383, 827, 681, 691, 858, 382, 186, 8, 5, 3, 0, 1, 1, 0, 3, 0, 0, 0, 1, 1, 0, 1, 0, 0, 0, 0, 7, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'mmlu_shapley_blocks_pruned_23': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_13_avg_update': {'_type': 'histogram', 'values': [1, 0, 0, 0, 0, 0, 0, 2, 3, 1, 1, 12, 42, 510, 682, 761, 758, 716, 529, 50, 13, 1, 3, 1, 4, 1, 0, 0, 0, 1, 1, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], 'bins': [-0.10498046875, -0.09842681884765625, -0.0918731689453125, -0.08531951904296875, -0.078765869140625, -0.07221221923828125, -0.0656585693359375, -0.05910491943359375, -0.05255126953125, -0.04599761962890625, -0.0394439697265625, -0.03289031982421875, -0.026336669921875, -0.01978302001953125, -0.0132293701171875, -0.00667572021484375, -0.0001220703125, 0.00643157958984375, 0.0129852294921875, 0.01953887939453125, 0.026092529296875, 0.03264617919921875, 0.0391998291015625, 0.04575347900390625, 0.05230712890625, 0.05886077880859375, 0.0654144287109375, 0.07196807861328125, 0.078521728515625, 0.08507537841796875, 0.0916290283203125, 0.09818267822265625, 0.104736328125, 0.11128997802734375, 0.1178436279296875, 0.12439727783203125, 0.130950927734375, 0.13750457763671875, 0.1440582275390625, 0.15061187744140625, 0.15716552734375, 0.16371917724609375, 0.1702728271484375, 0.17682647705078125, 0.183380126953125, 0.18993377685546875, 0.1964874267578125, 0.20304107666015625, 0.2095947265625, 0.21614837646484375, 0.2227020263671875, 0.22925567626953125, 0.235809326171875, 0.24236297607421875, 0.2489166259765625, 0.25547027587890625, 0.26202392578125, 0.26857757568359375, 0.2751312255859375, 0.28168487548828125, 0.288238525390625, 0.29479217529296875, 0.3013458251953125, 0.30789947509765625, 0.314453125]}, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 6040, 'weighted_acc': 42.89772727272727}, 'block_13_cosine_influence': 0.10998404026031494, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3717, 'weighted_acc': 26.399147727272727}, 'eval_cosine_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 4.480536288902408, 'avg_seq_perplexity': 101.82300204918032}, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 8.021290263191599, 'avg_seq_perplexity': 3450.4782274590166}, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3728, 'weighted_acc': 26.477272727272727}, 'block_8_cosine_influence': 0.13408488035202026, 'block_16_shapley_influence': -33.344084392030965, 'block_19_avg_update': {'values': [1, 0, 1, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 26, 126, 723, 724, 722, 719, 682, 312, 29, 15, 1, 1, 0, 4, 0, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram', 'bins': [-0.2099609375, -0.1980743408203125, -0.186187744140625, -0.1743011474609375, -0.16241455078125, -0.1505279541015625, -0.138641357421875, -0.1267547607421875, -0.1148681640625, -0.1029815673828125, -0.091094970703125, -0.0792083740234375, -0.06732177734375, -0.0554351806640625, -0.043548583984375, -0.0316619873046875, -0.019775390625, -0.0078887939453125, 0.003997802734375, 0.0158843994140625, 0.02777099609375, 0.0396575927734375, 0.051544189453125, 0.0634307861328125, 0.0753173828125, 0.0872039794921875, 0.099090576171875, 0.1109771728515625, 0.12286376953125, 0.1347503662109375, 0.146636962890625, 0.1585235595703125, 0.17041015625, 0.1822967529296875, 0.194183349609375, 0.2060699462890625, 0.21795654296875, 0.2298431396484375, 0.241729736328125, 0.2536163330078125, 0.2655029296875, 0.2773895263671875, 0.289276123046875, 0.3011627197265625, 0.31304931640625, 0.3249359130859375, 0.336822509765625, 0.3487091064453125, 0.360595703125, 0.3724822998046875, 0.384368896484375, 0.3962554931640625, 0.40814208984375, 0.4200286865234375, 0.431915283203125, 0.4438018798828125, 0.4556884765625, 0.4675750732421875, 0.479461669921875, 0.4913482666015625, 0.50323486328125, 0.5151214599609375, 0.527008056640625, 0.5388946533203125, 0.55078125]}, 'eval_cosine_blocks_pruned_17': {'avg_loss': 7.203756363665471, 'avg_seq_perplexity': 1557.3108350409836, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_13': {'correct': 5162, 'weighted_acc': 36.66193181818182, 'total': 14080}, 'block_8_relative_l1_influence': 0.6286010146141052}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'use_ddp': False, 'use_lora': False, 'amp_dtype': None, 'lora_rank': 8, 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 5000, 'weight_decay': 0, 'compile_model': False, 'learning_rate': 0.0001, 'no_final_eval': True, 'wandb_project': 'stochastic_depth_eval_metrics', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_pretrained_emulate_update', 'block_drop_prob': 0.5, 'checkpoint_file': None, 'sequence_length': 2048, 'test_batch_size': 1, 'use_grad_scaler': False, 'eval_after_steps': 25000, 'no_baseline_eval': True, 'validate_dataset': False, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128, 'emulate_block_update': True, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'stochastic_depth_policy': None, 'evaluate_pretrained_model': True, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_pretrained_emulate_update
1,"{'block_25_shapley_influence': -29.897436015746425, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3698, 'weighted_acc': 26.264204545454547}, 'block_10_relative_l2_influence': 0.5431956648826599, 'block_10_l2_influence': 1.3821907043457031, 'mmlu_shapley_blocks_pruned_18': {'weighted_acc': 25.475852272727273, 'total': 14080, 'correct': 3587}, 'eval_cosine_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 2.3157245183395125, 'avg_seq_perplexity': 12.421379477290785}, 'eval_relative_l1_blocks_pruned_21': {'avg_loss': 19.73841159626589, 'avg_seq_perplexity': 1446865401682.441, 'num_ex': 15104}, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 8.42880973169359, 'avg_seq_perplexity': 146591.57627118644}, 'block_26_relative_l2_influence': 0.2953007221221924, 'block_0_relative_l1_influence': 1.4421809911727903, 'block_6_shapley_influence': -30.071443465548768, 'block_1_cosine_influence': 0.22294455766677856, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 27.107537738347457, 'avg_seq_perplexity': 7.786098879038995e+16}, 'block_16_l1_influence': 139.7761688232422, 'block_27_shapley_influence': -24.99709296192124, 'block_4_avg_update': {'_type': 'histogram', 'bins': [-0.018310546875, -0.017810821533203125, -0.01731109619140625, -0.016811370849609375, -0.0163116455078125, -0.015811920166015625, -0.01531219482421875, -0.014812469482421875, -0.014312744140625, -0.013813018798828125, -0.01331329345703125, -0.012813568115234375, -0.0123138427734375, -0.011814117431640625, -0.01131439208984375, -0.010814666748046875, -0.01031494140625, -0.009815216064453125, -0.00931549072265625, -0.008815765380859375, -0.0083160400390625, -0.007816314697265625, -0.00731658935546875, -0.006816864013671875, -0.006317138671875, -0.005817413330078125, -0.00531768798828125, -0.004817962646484375, -0.0043182373046875, -0.003818511962890625, -0.00331878662109375, -0.002819061279296875, -0.0023193359375, -0.001819610595703125, -0.00131988525390625, -0.000820159912109375, -0.0003204345703125, 0.000179290771484375, 0.00067901611328125, 0.001178741455078125, 0.001678466796875, 0.002178192138671875, 0.00267791748046875, 0.003177642822265625, 0.0036773681640625, 0.004177093505859375, 0.00467681884765625, 0.005176544189453125, 0.00567626953125, 0.006175994873046875, 0.00667572021484375, 0.007175445556640625, 0.0076751708984375, 0.008174896240234375, 0.00867462158203125, 0.009174346923828125, 0.009674072265625, 0.010173797607421875, 0.01067352294921875, 0.011173248291015625, 0.0116729736328125, 0.012172698974609375, 0.01267242431640625, 0.013172149658203125, 0.013671875], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 3, 3, 1, 1, 2, 0, 0, 10, 5, 3, 11, 84, 625, 782, 845, 809, 744, 91, 39, 4, 5, 10, 0, 3, 1, 1, 1, 0, 6, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2]}, 'block_15_l2_influence': 2.3565738201141357, 'mmlu_cosine_blocks_pruned_14': {'weighted_acc': 28.494318181818183, 'total': 14080, 'correct': 4012}, 'eval_cosine_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 9.99523408534163, 'avg_seq_perplexity': 25631.381355932204}, '_step': 301, 'mmlu_cosine_blocks_pruned_3': {'correct': 8749, 'weighted_acc': 62.13778409090909, 'total': 14080}, 'mmlu_shapley_blocks_pruned_17': {'weighted_acc': 26.186079545454547, 'total': 14080, 'correct': 3687}, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 16.720421742584747, 'avg_seq_perplexity': 7898577555.525424}, 'block_27_l1_influence': 311.27801513671875, 'block_24_relative_l1_influence': 0.3444015383720398, 'block_7_shapley_influence': -32.89869457984241, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_8_l2_influence': 1.1437650918960571, 'block_20_l1_influence': 228.29544067382812, 'eval_cosine_blocks_pruned_10': {'avg_seq_perplexity': 284.8354409427966, 'num_ex': 15104, 'avg_loss': 4.919748079978813}, 'mmlu_shapley_blocks_pruned_3': {'weighted_acc': 29.417613636363637, 'total': 14080, 'correct': 4142}, 'block_22_relative_l1_influence': 0.37703049182891846, 'mmlu_cosine_blocks_pruned_12': {'weighted_acc': 40.3125, 'total': 14080, 'correct': 5676}, 'eval_relative_l1_blocks_pruned_22': {'avg_loss': 22.81743039923199, 'avg_seq_perplexity': 244914686369930.84, 'num_ex': 15104}, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.16864841267214, 'avg_seq_perplexity': 28779.52966101695}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 7.385098214876854, 'avg_seq_perplexity': 2134.2852224576272}, 'block_12_l1_influence': 81.4221420288086, 'block_21_l1_influence': 229.7406768798828, 'block_9_avg_update': {'bins': [-0.029296875, -0.02861499786376953, -0.027933120727539062, -0.027251243591308594, -0.026569366455078125, -0.025887489318847656, -0.025205612182617188, -0.02452373504638672, -0.02384185791015625, -0.02315998077392578, -0.022478103637695312, -0.021796226501464844, -0.021114349365234375, -0.020432472229003906, -0.019750595092773438, -0.01906871795654297, -0.0183868408203125, -0.01770496368408203, -0.017023086547851562, -0.016341209411621094, -0.015659332275390625, -0.014977455139160156, -0.014295578002929688, -0.013613700866699219, -0.01293182373046875, -0.012249946594238281, -0.011568069458007812, -0.010886192321777344, -0.010204315185546875, -0.009522438049316406, -0.008840560913085938, -0.008158683776855469, -0.007476806640625, -0.006794929504394531, -0.0061130523681640625, -0.005431175231933594, -0.004749298095703125, -0.004067420959472656, -0.0033855438232421875, -0.0027036666870117188, -0.00202178955078125, -0.0013399124145507812, -0.0006580352783203125, 2.384185791015625e-05, 0.000705718994140625, 0.0013875961303710938, 0.0020694732666015625, 0.0027513504028320312, 0.0034332275390625, 0.004115104675292969, 0.0047969818115234375, 0.005478858947753906, 0.006160736083984375, 0.006842613220214844, 0.0075244903564453125, 0.008206367492675781, 0.00888824462890625, 0.009570121765136719, 0.010251998901367188, 0.010933876037597656, 0.011615753173828125, 0.012297630310058594, 0.012979507446289062, 0.013661384582519531, 0.01434326171875], 'values': [1, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 1, 1, 0, 2, 5, 4, 5, 6, 11, 236, 129, 341, 591, 394, 344, 343, 389, 541, 305, 287, 114, 10, 1, 5, 11, 3, 0, 0, 1, 0, 1, 1, 0, 0, 4, 5], '_type': 'histogram'}, 'block_13_relative_l1_influence': 0.5605783462524414, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 3265, 'weighted_acc': 23.188920454545453}, 'mmlu_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_cosine_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.188970792091499, 'avg_seq_perplexity': 10.937115168167374}, 'eval_cosine_blocks_pruned_31': {'avg_seq_perplexity': 7.782704835730373e+16, 'num_ex': 15104, 'avg_loss': 27.04628740730932}, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 23.455071918034957, 'avg_seq_perplexity': 631937465235004.8}, 'block_7_relative_l1_influence': 0.7128912806510925, 'block_30_avg_update': {'_type': 'histogram', 'bins': [-0.87109375, -0.84381103515625, -0.8165283203125, -0.78924560546875, -0.761962890625, -0.73468017578125, -0.7073974609375, -0.68011474609375, -0.65283203125, -0.62554931640625, -0.5982666015625, -0.57098388671875, -0.543701171875, -0.51641845703125, -0.4891357421875, -0.46185302734375, -0.4345703125, -0.40728759765625, -0.3800048828125, -0.35272216796875, -0.325439453125, -0.29815673828125, -0.2708740234375, -0.24359130859375, -0.21630859375, -0.18902587890625, -0.1617431640625, -0.13446044921875, -0.107177734375, -0.07989501953125, -0.0526123046875, -0.02532958984375, 0.001953125, 0.02923583984375, 0.0565185546875, 0.08380126953125, 0.111083984375, 0.13836669921875, 0.1656494140625, 0.19293212890625, 0.22021484375, 0.24749755859375, 0.2747802734375, 0.30206298828125, 0.329345703125, 0.35662841796875, 0.3839111328125, 0.41119384765625, 0.4384765625, 0.46575927734375, 0.4930419921875, 0.52032470703125, 0.547607421875, 0.57489013671875, 0.6021728515625, 0.62945556640625, 0.65673828125, 0.68402099609375, 0.7113037109375, 0.73858642578125, 0.765869140625, 0.79315185546875, 0.8204345703125, 0.84771728515625, 0.875], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 3, 1, 1, 1, 8, 6, 38, 559, 1536, 1708, 212, 8, 4, 5, 1, 0, 2, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'block_4_shapley_influence': -20.139543047852182, 'block_1_l1_influence': 13.24166488647461, 'eval_shapley_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 9.416658045881883, 'avg_seq_perplexity': 14451.707627118643}, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 25.33299126059322, 'avg_seq_perplexity': 6813084782828041.0}, 'block_8_relative_l1_influence': 0.64280766248703, 'mmlu_relative_l2_blocks_pruned_30': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_2_relative_l2_influence': 0.9229852557182312, 'eval_shapley_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 7.548206911248676, 'avg_seq_perplexity': 3784.532309322034}, 'mmlu_relative_l2_blocks_pruned_1': {'weighted_acc': 62.41477272727273, 'total': 14080, 'correct': 8788}, 'block_27_avg_update': {'_type': 'histogram', 'bins': [-0.240234375, -0.2346038818359375, -0.228973388671875, -0.2233428955078125, -0.21771240234375, -0.2120819091796875, -0.206451416015625, -0.2008209228515625, -0.1951904296875, -0.1895599365234375, -0.183929443359375, -0.1782989501953125, -0.17266845703125, -0.1670379638671875, -0.161407470703125, -0.1557769775390625, -0.150146484375, -0.1445159912109375, -0.138885498046875, -0.1332550048828125, -0.12762451171875, -0.1219940185546875, -0.116363525390625, -0.1107330322265625, -0.1051025390625, -0.0994720458984375, -0.093841552734375, -0.0882110595703125, -0.08258056640625, -0.0769500732421875, -0.071319580078125, -0.0656890869140625, -0.06005859375, -0.0544281005859375, -0.048797607421875, -0.0431671142578125, -0.03753662109375, -0.0319061279296875, -0.026275634765625, -0.0206451416015625, -0.0150146484375, -0.0093841552734375, -0.003753662109375, 0.0018768310546875, 0.00750732421875, 0.0131378173828125, 0.018768310546875, 0.0243988037109375, 0.030029296875, 0.0356597900390625, 0.041290283203125, 0.0469207763671875, 0.05255126953125, 0.0581817626953125, 0.063812255859375, 0.0694427490234375, 0.0750732421875, 0.0807037353515625, 0.086334228515625, 0.0919647216796875, 0.09759521484375, 0.1032257080078125, 0.108856201171875, 0.1144866943359375, 0.1201171875], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 1, 1, 0, 0, 0, 1, 0, 0, 0, 0, 8, 2, 2, 0, 4, 103, 62, 276, 780, 541, 384, 450, 507, 737, 100, 115, 7, 2, 2, 1, 5, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 2]}, 'block_31_relative_l2_influence': 0.6457271575927734, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 26.61281779661017, 'avg_seq_perplexity': 3.874726031653134e+16}, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 2.468566377284163, 'avg_seq_perplexity': 14.380164194915254}, 'eval_shapley_blocks_pruned_25': {'avg_loss': 8.869570974576272, 'avg_seq_perplexity': 9704.075211864409, 'num_ex': 15104}, 'mmlu_relative_l1_blocks_pruned_23': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_26': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, '_timestamp': 1711996672.0498407, 'block_21_avg_update': {'_type': 'histogram', 'bins': [-0.21875, -0.2144775390625, -0.210205078125, -0.2059326171875, -0.20166015625, -0.1973876953125, -0.193115234375, -0.1888427734375, -0.1845703125, -0.1802978515625, -0.176025390625, -0.1717529296875, -0.16748046875, -0.1632080078125, -0.158935546875, -0.1546630859375, -0.150390625, -0.1461181640625, -0.141845703125, -0.1375732421875, -0.13330078125, -0.1290283203125, -0.124755859375, -0.1204833984375, -0.1162109375, -0.1119384765625, -0.107666015625, -0.1033935546875, -0.09912109375, -0.0948486328125, -0.090576171875, -0.0863037109375, -0.08203125, -0.0777587890625, -0.073486328125, -0.0692138671875, -0.06494140625, -0.0606689453125, -0.056396484375, -0.0521240234375, -0.0478515625, -0.0435791015625, -0.039306640625, -0.0350341796875, -0.03076171875, -0.0264892578125, -0.022216796875, -0.0179443359375, -0.013671875, -0.0093994140625, -0.005126953125, -0.0008544921875, 0.00341796875, 0.0076904296875, 0.011962890625, 0.0162353515625, 0.0205078125, 0.0247802734375, 0.029052734375, 0.0333251953125, 0.03759765625, 0.0418701171875, 0.046142578125, 0.0504150390625, 0.0546875], 'values': [2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 2, 10, 2, 4, 86, 317, 825, 666, 716, 765, 494, 181, 7, 2, 5, 1, 1, 1, 1, 1, 3]}, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 8749, 'weighted_acc': 62.13778409090909}, 'block_10_relative_l1_influence': 0.6037847995758057, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.188970792091499, 'avg_seq_perplexity': 10.937115168167374}, 'mmlu_relative_l1_blocks_pruned_2': {'total': 14080, 'correct': 8789, 'weighted_acc': 62.421875}, 'block_30_l1_influence': 491.8204956054687, '_runtime': 5447.883329629898, 'eval_shapley_blocks_pruned_11': {'avg_seq_perplexity': 3980.701006355932, 'num_ex': 15104, 'avg_loss': 7.947635973914195}, 'block_26_relative_l1_influence': 0.3297420144081116, 'block_16_shapley_influence': -34.37939163216707, 'eval_shapley_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.1194244643389166, 'avg_seq_perplexity': 10.03974216267214}, 'block_3_relative_l1_influence': 0.8714520931243896, 'eval_shapley_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 7.385314424159163, 'avg_seq_perplexity': 3139.8485169491523}, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 2.3157245183395125, 'avg_seq_perplexity': 12.421379477290785}, 'block_3_cosine_influence': 0.15420573949813843, 'block_1_relative_l2_influence': 1.4524646997451782, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_19_l1_influence': 224.92823791503903, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l2_blocks_pruned_17': {'weighted_acc': 23.259943181818183, 'total': 14080, 'correct': 3275}, 'eval_relative_l2_blocks_pruned_31': {'avg_seq_perplexity': 7.782704835730373e+16, 'num_ex': 15104, 'avg_loss': 27.04628740730932}, 'eval_cosine_blocks_pruned_20': {'avg_seq_perplexity': 27788.080508474577, 'num_ex': 15104, 'avg_loss': 10.09401896848517}, 'mmlu_cosine_blocks_pruned_30': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_27_cosine_influence': 0.04082536697387695, 'block_20_cosine_influence': 0.07509088516235352, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 8788, 'weighted_acc': 62.41477272727273}, 'mmlu_relative_l1_blocks_pruned_22': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_shapley_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 6.399994930978549, 'avg_seq_perplexity': 1605.2738347457628}, 'eval_shapley_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 27.04628740730932, 'avg_seq_perplexity': 7.782704835730373e+16}, 'block_24_relative_l2_influence': 0.3090258240699768, 'mmlu_relative_l1_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_cosine_blocks_pruned_23': {'avg_seq_perplexity': 29105.83686440678, 'num_ex': 15104, 'avg_loss': 10.178284725900424}, 'block_22_relative_l2_influence': 0.34081655740737915, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_cosine_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 9.040630793167374, 'avg_seq_perplexity': 10609.818855932202}, 'block_13_cosine_influence': 0.10623729228973389, 'eval_cosine_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 2.468566377284163, 'avg_seq_perplexity': 14.380164194915254}, 'eval_relative_l2_blocks_pruned_9': {'avg_loss': 3.764326192564884, 'avg_seq_perplexity': 50.438294491525426, 'num_ex': 15104}, 'block_9_relative_l1_influence': 0.627655029296875, 'block_7_l2_influence': 1.0574811697006226, 'block_13_relative_l2_influence': 0.499140352010727, 'block_26_cosine_influence': 0.03860604763031006, 'block_27_l2_influence': 6.233545780181885, 'mmlu_relative_l1_blocks_pruned_25': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l1_blocks_pruned_8': {'total': 14080, 'correct': 6408, 'weighted_acc': 45.51136363636363}, 'block_6_relative_l1_influence': 0.7311972975730896, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 5874, 'weighted_acc': 41.71875}, 'block_10_l1_influence': 69.92584228515625, 'block_8_shapley_influence': -41.73967024646879, 'block_25_cosine_influence': 0.039582252502441406, 'block_1_shapley_influence': 242.46797878239403, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 2.7987722623146185, 'avg_seq_perplexity': 17.47756389036017}, 'block_21_cosine_influence': 0.061314284801483154, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 26.27940446239407, 'avg_seq_perplexity': 2.398601388204615e+16}, 'block_9_l2_influence': 1.2580745220184326, 'block_4_cosine_influence': 0.15797024965286255, 'eval_shapley_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 8.705936755164196, 'avg_seq_perplexity': 9024.90466101695}, 'block_5_cosine_influence': 0.16186672449111938, 'block_5_relative_l2_influence': 0.6987913250923157, 'block_31_l1_influence': 752.0183715820312, 'block_31_cosine_influence': 0.17495238780975342, 'block_24_avg_update': {'bins': [-0.2177734375, -0.2126617431640625, -0.207550048828125, -0.2024383544921875, -0.19732666015625, -0.1922149658203125, -0.187103271484375, -0.1819915771484375, -0.1768798828125, -0.1717681884765625, -0.166656494140625, -0.1615447998046875, -0.15643310546875, -0.1513214111328125, -0.146209716796875, -0.1410980224609375, -0.135986328125, -0.1308746337890625, -0.125762939453125, -0.1206512451171875, -0.11553955078125, -0.1104278564453125, -0.105316162109375, -0.1002044677734375, -0.0950927734375, -0.0899810791015625, -0.084869384765625, -0.0797576904296875, -0.07464599609375, -0.0695343017578125, -0.064422607421875, -0.0593109130859375, -0.05419921875, -0.0490875244140625, -0.043975830078125, -0.0388641357421875, -0.03375244140625, -0.0286407470703125, -0.023529052734375, -0.0184173583984375, -0.0133056640625, -0.0081939697265625, -0.003082275390625, 0.0020294189453125, 0.00714111328125, 0.0122528076171875, 0.017364501953125, 0.0224761962890625, 0.027587890625, 0.0326995849609375, 0.037811279296875, 0.0429229736328125, 0.04803466796875, 0.0531463623046875, 0.058258056640625, 0.0633697509765625, 0.0684814453125, 0.0735931396484375, 0.078704833984375, 0.0838165283203125, 0.08892822265625, 0.0940399169921875, 0.099151611328125, 0.1042633056640625, 0.109375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 5, 11, 7, 240, 497, 875, 725, 713, 689, 314, 4, 3, 4, 2, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram'}, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l1_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 8.725245588916843, 'avg_seq_perplexity': 253325.91525423728}, 'block_30_cosine_influence': 0.06166493892669678, 'block_11_shapley_influence': -41.145269239876306, 'block_5_l2_influence': 0.7535498738288879, 'eval_relative_l1_blocks_pruned_20': {'avg_loss': 19.403854111493644, 'avg_seq_perplexity': 1128256046166.7795, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 8677, 'weighted_acc': 61.62642045454545}, 'block_20_shapley_influence': -19.18295554158766, 'block_0_shapley_influence': 308.36807561590234, 'block_15_cosine_influence': 0.11080324649810792, 'eval_shapley_blocks_pruned_13': {'avg_seq_perplexity': 4630.201271186441, 'num_ex': 15104, 'avg_loss': 7.991947497351695}, 'mmlu_relative_l2_blocks_pruned_16': {'total': 14080, 'correct': 3500, 'weighted_acc': 24.857954545454547}, 'block_8_cosine_influence': 0.14205163717269895, 'block_10_shapley_influence': -42.697641423915734, 'block_6_cosine_influence': 0.15589243173599243, 'mmlu_relative_l2_blocks_pruned_29': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_9_cosine_influence': 0.13170182704925537, 'block_4_l2_influence': 0.5930313467979431, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3606, 'weighted_acc': 25.610795454545453}, 'block_11_relative_l2_influence': 0.5241920948028564, 'eval_cosine_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.0980359093617587, 'avg_seq_perplexity': 9.982040146649894}, 'block_14_relative_l1_influence': 0.5803967714309692, 'mmlu_cosine_blocks_pruned_25': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_cosine_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 8.83886201502913, 'avg_seq_perplexity': 9296.009533898305}, 'block_25_avg_update': {'_type': 'histogram', 'bins': [-0.220703125, -0.21546173095703125, -0.2102203369140625, -0.20497894287109375, -0.199737548828125, -0.19449615478515625, -0.1892547607421875, -0.18401336669921875, -0.17877197265625, -0.17353057861328125, -0.1682891845703125, -0.16304779052734375, -0.157806396484375, -0.15256500244140625, -0.1473236083984375, -0.14208221435546875, -0.1368408203125, -0.13159942626953125, -0.1263580322265625, -0.12111663818359375, -0.115875244140625, -0.11063385009765625, -0.1053924560546875, -0.10015106201171875, -0.09490966796875, -0.08966827392578125, -0.0844268798828125, -0.07918548583984375, -0.073944091796875, -0.06870269775390625, -0.0634613037109375, -0.05821990966796875, -0.052978515625, -0.04773712158203125, -0.0424957275390625, -0.03725433349609375, -0.032012939453125, -0.02677154541015625, -0.0215301513671875, -0.01628875732421875, -0.01104736328125, -0.00580596923828125, -0.0005645751953125, 0.00467681884765625, 0.009918212890625, 0.01515960693359375, 0.0204010009765625, 0.02564239501953125, 0.0308837890625, 0.03612518310546875, 0.0413665771484375, 0.04660797119140625, 0.051849365234375, 0.05709075927734375, 0.0623321533203125, 0.06757354736328125, 0.07281494140625, 0.07805633544921875, 0.0832977294921875, 0.08853912353515625, 0.093780517578125, 0.09902191162109375, 0.1042633056640625, 0.10950469970703125, 0.11474609375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 1, 0, 0, 3, 10, 3, 9, 426, 855, 590, 684, 924, 542, 28, 8, 3, 2, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_blocks_pruned_5': {'weighted_acc': 61.09375, 'total': 14080, 'correct': 8602}, 'block_23_shapley_influence': -27.919353824895836, 'mmlu_relative_l2_blocks_pruned_11': {'correct': 6564, 'weighted_acc': 46.61931818181818, 'total': 14080}, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 8.254373324119438, 'avg_seq_perplexity': 101429.90677966102}, 'block_12_shapley_influence': -43.93683056123685, 'block_2_avg_update': {'_type': 'histogram', 'bins': [-0.027099609375, -0.026464462280273438, -0.025829315185546875, -0.025194168090820312, -0.02455902099609375, -0.023923873901367188, -0.023288726806640625, -0.022653579711914062, -0.0220184326171875, -0.021383285522460938, -0.020748138427734375, -0.020112991333007812, -0.01947784423828125, -0.018842697143554688, -0.018207550048828125, -0.017572402954101562, -0.016937255859375, -0.016302108764648438, -0.015666961669921875, -0.015031814575195312, -0.01439666748046875, -0.013761520385742188, -0.013126373291015625, -0.012491226196289062, -0.0118560791015625, -0.011220932006835938, -0.010585784912109375, -0.009950637817382812, -0.00931549072265625, -0.008680343627929688, -0.008045196533203125, -0.0074100494384765625, -0.00677490234375, -0.0061397552490234375, -0.005504608154296875, -0.0048694610595703125, -0.00423431396484375, -0.0035991668701171875, -0.002964019775390625, -0.0023288726806640625, -0.0016937255859375, -0.0010585784912109375, -0.000423431396484375, 0.0002117156982421875, 0.00084686279296875, 0.0014820098876953125, 0.002117156982421875, 0.0027523040771484375, 0.003387451171875, 0.0040225982666015625, 0.004657745361328125, 0.0052928924560546875, 0.00592803955078125, 0.0065631866455078125, 0.007198333740234375, 0.007833480834960938, 0.0084686279296875, 0.009103775024414062, 0.009738922119140625, 0.010374069213867188, 0.01100921630859375, 0.011644363403320312, 0.012279510498046875, 0.012914657592773438, 0.0135498046875], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 2, 4, 0, 0, 0, 3, 3, 2, 13, 17, 760, 1845, 1295, 115, 15, 3, 1, 9, 0, 0, 0, 0, 3, 0, 1, 1, 0, 0, 0, 0, 0, 0, 2]}, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 4.919748079978813, 'avg_seq_perplexity': 284.8354409427966}, 'mmlu_shapley_blocks_pruned_16': {'weighted_acc': 26.867897727272727, 'total': 14080, 'correct': 3783}, 'mmlu_relative_l1_blocks_pruned_27': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_19_relative_l2_influence': 0.5338369607925415, 'mmlu_relative_l2_blocks_pruned_18': {'weighted_acc': 22.954545454545453, 'total': 14080, 'correct': 3232}, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 6.7093045509467695, 'avg_seq_perplexity': 1260.1044756355932}, 'mmlu_shapley_blocks_pruned_2': {'weighted_acc': 44.21164772727273, 'total': 14080, 'correct': 6225}, 'eval_shapley_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.237609346034163, 'avg_seq_perplexity': 11.2022901632018}, 'block_5_l1_influence': 38.106101989746094, 'mmlu_shapley_blocks_pruned_7': {'correct': 3696, 'weighted_acc': 26.25, 'total': 14080}, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.0980359093617587, 'avg_seq_perplexity': 9.982040146649894}, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.0224761962890625, 'avg_seq_perplexity': 9.226422843286546}, 'mmlu_relative_l1_blocks_pruned_12': {'weighted_acc': 51.44176136363637, 'total': 14080, 'correct': 7243}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 25.8941650390625, 'avg_seq_perplexity': 1.5274406215169042e+16}, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 6537, 'weighted_acc': 46.42755681818182}, 'block_15_avg_update': {'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 1, 0, 1, 0, 0, 1, 3, 4, 1, 1, 3, 8, 44, 68, 210, 561, 535, 579, 535, 531, 608, 256, 73, 50, 4, 0, 5, 1, 4, 1, 0, 0, 0, 2, 0, 0, 1, 1, 0, 2], '_type': 'histogram', 'bins': [-0.0546875, -0.053386688232421875, -0.05208587646484375, -0.050785064697265625, -0.0494842529296875, -0.048183441162109375, -0.04688262939453125, -0.045581817626953125, -0.044281005859375, -0.042980194091796875, -0.04167938232421875, -0.040378570556640625, -0.0390777587890625, -0.037776947021484375, -0.03647613525390625, -0.035175323486328125, -0.03387451171875, -0.032573699951171875, -0.03127288818359375, -0.029972076416015625, -0.0286712646484375, -0.027370452880859375, -0.02606964111328125, -0.024768829345703125, -0.023468017578125, -0.022167205810546875, -0.02086639404296875, -0.019565582275390625, -0.0182647705078125, -0.016963958740234375, -0.01566314697265625, -0.014362335205078125, -0.0130615234375, -0.011760711669921875, -0.01045989990234375, -0.009159088134765625, -0.0078582763671875, -0.006557464599609375, -0.00525665283203125, -0.003955841064453125, -0.002655029296875, -0.001354217529296875, -5.340576171875e-05, 0.001247406005859375, 0.0025482177734375, 0.003849029541015625, 0.00514984130859375, 0.006450653076171875, 0.00775146484375, 0.009052276611328125, 0.01035308837890625, 0.011653900146484375, 0.0129547119140625, 0.014255523681640625, 0.01555633544921875, 0.016857147216796875, 0.018157958984375, 0.019458770751953125, 0.02075958251953125, 0.022060394287109375, 0.0233612060546875, 0.024662017822265625, 0.02596282958984375, 0.027263641357421875, 0.028564453125]}, 'block_17_l2_influence': 3.158239364624023, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 8.468348099013506, 'avg_seq_perplexity': 5902.214512711865}, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3596, 'weighted_acc': 25.539772727272727}, 'block_16_cosine_influence': 0.1095556616783142, 'block_5_shapley_influence': -21.013555771434028, 'block_14_l1_influence': 102.98343658447266, 'eval_shapley_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 2.6689709162308, 'avg_seq_perplexity': 16.92949094610699}, 'eval_relative_l2_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 5.588111489506091, 'avg_seq_perplexity': 514.8290519067797}, 'block_2_shapley_influence': 96.50607193026728, 'mmlu_shapley_blocks_pruned_4': {'correct': 3768, 'weighted_acc': 26.761363636363637, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 8602, 'weighted_acc': 61.09375}, 'mmlu_shapley_blocks_pruned_21': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'eval_shapley_blocks_pruned_2': {'avg_loss': 2.016835099559719, 'avg_seq_perplexity': 9.06223103151483, 'num_ex': 15104}, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 8598, 'weighted_acc': 61.06534090909091}, 'block_17_shapley_influence': -25.1404668796404, 'mmlu_cosine_blocks_pruned_22': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_cosine_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_31_avg_update': {'values': [1, 0, 0, 1, 0, 1, 4, 4, 2, 2, 14, 4, 84, 1247, 1557, 1071, 62, 7, 22, 1, 0, 7, 1, 1, 0, 0, 0, 0, 0, 0, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram', 'bins': [-0.859375, -0.800048828125, -0.74072265625, -0.681396484375, -0.6220703125, -0.562744140625, -0.50341796875, -0.444091796875, -0.384765625, -0.325439453125, -0.26611328125, -0.206787109375, -0.1474609375, -0.088134765625, -0.02880859375, 0.030517578125, 0.08984375, 0.149169921875, 0.20849609375, 0.267822265625, 0.3271484375, 0.386474609375, 0.44580078125, 0.505126953125, 0.564453125, 0.623779296875, 0.68310546875, 0.742431640625, 0.8017578125, 0.861083984375, 0.92041015625, 0.979736328125, 1.0390625, 1.098388671875, 1.15771484375, 1.217041015625, 1.2763671875, 1.335693359375, 1.39501953125, 1.454345703125, 1.513671875, 1.572998046875, 1.63232421875, 1.691650390625, 1.7509765625, 1.810302734375, 1.86962890625, 1.928955078125, 1.98828125, 2.047607421875, 2.10693359375, 2.166259765625, 2.2255859375, 2.284912109375, 2.34423828125, 2.403564453125, 2.462890625, 2.522216796875, 2.58154296875, 2.640869140625, 2.7001953125, 2.759521484375, 2.81884765625, 2.878173828125, 2.9375]}, 'block_8_avg_update': {'_type': 'histogram', 'bins': [-0.027099609375, -0.02625274658203125, -0.0254058837890625, -0.02455902099609375, -0.023712158203125, -0.02286529541015625, -0.0220184326171875, -0.02117156982421875, -0.02032470703125, -0.01947784423828125, -0.0186309814453125, -0.01778411865234375, -0.016937255859375, -0.01609039306640625, -0.0152435302734375, -0.01439666748046875, -0.0135498046875, -0.01270294189453125, -0.0118560791015625, -0.01100921630859375, -0.010162353515625, -0.00931549072265625, -0.0084686279296875, -0.00762176513671875, -0.00677490234375, -0.00592803955078125, -0.0050811767578125, -0.00423431396484375, -0.003387451171875, -0.00254058837890625, -0.0016937255859375, -0.00084686279296875, 0, 0.00084686279296875, 0.0016937255859375, 0.00254058837890625, 0.003387451171875, 0.00423431396484375, 0.0050811767578125, 0.00592803955078125, 0.00677490234375, 0.00762176513671875, 0.0084686279296875, 0.00931549072265625, 0.010162353515625, 0.01100921630859375, 0.0118560791015625, 0.01270294189453125, 0.0135498046875, 0.01439666748046875, 0.0152435302734375, 0.01609039306640625, 0.016937255859375, 0.01778411865234375, 0.0186309814453125, 0.01947784423828125, 0.02032470703125, 0.02117156982421875, 0.0220184326171875, 0.02286529541015625, 0.023712158203125, 0.02455902099609375, 0.0254058837890625, 0.02625274658203125, 0.027099609375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 4, 0, 0, 1, 0, 1, 0, 4, 6, 5, 5, 157, 176, 642, 530, 491, 492, 522, 700, 157, 172, 1, 6, 3, 10, 0, 1, 1, 1, 2, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 8677, 'weighted_acc': 61.62642045454545}, 'block_29_l1_influence': 458.3070373535156, 'eval_cosine_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 5.588111489506091, 'avg_seq_perplexity': 514.8290519067797}, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 8598, 'weighted_acc': 61.06534090909091}, 'eval_relative_l2_blocks_pruned_1': {'avg_seq_perplexity': 8.651148909229343, 'num_ex': 15104, 'avg_loss': 1.958955150539592}, 'mmlu_shapley_blocks_pruned_13': {'total': 14080, 'correct': 3581, 'weighted_acc': 25.433238636363637}, 'eval_cosine_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 7.076862399860964, 'avg_seq_perplexity': 2291.3297139830506}, 'block_10_avg_update': {'values': [1, 0, 1, 4, 2, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 3, 0, 2, 11, 2, 4, 5, 9, 10, 26, 316, 110, 171, 260, 395, 226, 218, 211, 233, 218, 222, 274, 386, 223, 124, 304, 67, 13, 5, 7, 6, 2, 7, 8, 1, 1, 0, 1, 0, 0, 0, 1, 0, 0, 1, 0, 0, 2, 2], '_type': 'histogram', 'bins': [-0.01544189453125, -0.014977455139160156, -0.014513015747070312, -0.014048576354980469, -0.013584136962890625, -0.013119697570800781, -0.012655258178710938, -0.012190818786621094, -0.01172637939453125, -0.011261940002441406, -0.010797500610351562, -0.010333061218261719, -0.009868621826171875, -0.009404182434082031, -0.008939743041992188, -0.008475303649902344, -0.0080108642578125, -0.007546424865722656, -0.0070819854736328125, -0.006617546081542969, -0.006153106689453125, -0.005688667297363281, -0.0052242279052734375, -0.004759788513183594, -0.00429534912109375, -0.0038309097290039062, -0.0033664703369140625, -0.0029020309448242188, -0.002437591552734375, -0.0019731521606445312, -0.0015087127685546875, -0.0010442733764648438, -0.000579833984375, -0.00011539459228515625, 0.0003490447998046875, 0.0008134841918945312, 0.001277923583984375, 0.0017423629760742188, 0.0022068023681640625, 0.0026712417602539062, 0.00313568115234375, 0.0036001205444335938, 0.0040645599365234375, 0.004528999328613281, 0.004993438720703125, 0.005457878112792969, 0.0059223175048828125, 0.006386756896972656, 0.0068511962890625, 0.007315635681152344, 0.0077800750732421875, 0.008244514465332031, 0.008708953857421875, 0.009173393249511719, 0.009637832641601562, 0.010102272033691406, 0.01056671142578125, 0.011031150817871094, 0.011495590209960938, 0.011960029602050781, 0.012424468994140625, 0.012888908386230469, 0.013353347778320312, 0.013817787170410156, 0.0142822265625]}, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_cosine_blocks_pruned_28': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_cosine_blocks_pruned_18': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_cosine_blocks_pruned_1': {'avg_seq_perplexity': 8.651148909229343, 'num_ex': 15104, 'avg_loss': 1.958955150539592}, 'block_22_l1_influence': 228.232421875, 'block_4_relative_l2_influence': 0.7396148443222046, 'mmlu_cosine_blocks_pruned_15': {'correct': 3425, 'weighted_acc': 24.32528409090909, 'total': 14080}, 'block_14_relative_l2_influence': 0.518645167350769, 'block_11_relative_l1_influence': 0.584148645401001, 'mmlu_relative_l2_blocks_pruned_7': {'weighted_acc': 58.54403409090909, 'total': 14080, 'correct': 8243}, 'mmlu_relative_l1_blocks_pruned_20': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 26.5300686076536, 'avg_seq_perplexity': 3.4820289312663308e+16}, 'eval_relative_l2_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 6.9471378649695446, 'avg_seq_perplexity': 1549.5387976694915}, 'eval_shapley_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 8.533718820345603, 'avg_seq_perplexity': 9356.30720338983}, 'block_15_l1_influence': 119.42102813720705, 'block_18_l2_influence': 3.801361083984375, 'block_11_l2_influence': 1.4943279027938845, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 7001, 'weighted_acc': 49.72301136363637}, 'block_19_avg_update': {'_type': 'histogram', 'bins': [-0.1162109375, -0.11344528198242188, -0.11067962646484375, -0.10791397094726562, -0.1051483154296875, -0.10238265991210938, -0.09961700439453125, -0.09685134887695312, -0.094085693359375, -0.09132003784179688, -0.08855438232421875, -0.08578872680664062, -0.0830230712890625, -0.08025741577148438, -0.07749176025390625, -0.07472610473632812, -0.07196044921875, -0.06919479370117188, -0.06642913818359375, -0.06366348266601562, -0.0608978271484375, -0.058132171630859375, -0.05536651611328125, -0.052600860595703125, -0.049835205078125, -0.047069549560546875, -0.04430389404296875, -0.041538238525390625, -0.0387725830078125, -0.036006927490234375, -0.03324127197265625, -0.030475616455078125, -0.0277099609375, -0.024944305419921875, -0.02217864990234375, -0.019412994384765625, -0.0166473388671875, -0.013881683349609375, -0.01111602783203125, -0.008350372314453125, -0.005584716796875, -0.002819061279296875, -5.340576171875e-05, 0.002712249755859375, 0.0054779052734375, 0.008243560791015625, 0.01100921630859375, 0.013774871826171875, 0.01654052734375, 0.019306182861328125, 0.02207183837890625, 0.024837493896484375, 0.0276031494140625, 0.030368804931640625, 0.03313446044921875, 0.035900115966796875, 0.038665771484375, 0.041431427001953125, 0.04419708251953125, 0.046962738037109375, 0.0497283935546875, 0.052494049072265625, 0.05525970458984375, 0.058025360107421875, 0.060791015625], 'values': [2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 5, 1, 0, 0, 0, 3, 1, 0, 0, 8, 9, 3, 2, 4, 23, 101, 244, 522, 525, 553, 603, 519, 564, 248, 110, 16, 1, 3, 1, 6, 5, 2, 2, 1, 0, 0, 1, 1, 1, 3, 1, 1]}, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_26_avg_update': {'_type': 'histogram', 'bins': [-0.228515625, -0.22315216064453125, -0.2177886962890625, -0.21242523193359375, -0.207061767578125, -0.20169830322265625, -0.1963348388671875, -0.19097137451171875, -0.18560791015625, -0.18024444580078125, -0.1748809814453125, -0.16951751708984375, -0.164154052734375, -0.15879058837890625, -0.1534271240234375, -0.14806365966796875, -0.1427001953125, -0.13733673095703125, -0.1319732666015625, -0.12660980224609375, -0.121246337890625, -0.11588287353515625, -0.1105194091796875, -0.10515594482421875, -0.09979248046875, -0.09442901611328125, -0.0890655517578125, -0.08370208740234375, -0.078338623046875, -0.07297515869140625, -0.0676116943359375, -0.06224822998046875, -0.056884765625, -0.05152130126953125, -0.0461578369140625, -0.04079437255859375, -0.035430908203125, -0.03006744384765625, -0.0247039794921875, -0.01934051513671875, -0.01397705078125, -0.00861358642578125, -0.0032501220703125, 0.00211334228515625, 0.007476806640625, 0.01284027099609375, 0.0182037353515625, 0.02356719970703125, 0.0289306640625, 0.03429412841796875, 0.0396575927734375, 0.04502105712890625, 0.050384521484375, 0.05574798583984375, 0.0611114501953125, 0.06647491455078125, 0.07183837890625, 0.07720184326171875, 0.0825653076171875, 0.08792877197265625, 0.093292236328125, 0.09865570068359375, 0.1040191650390625, 0.10938262939453125, 0.11474609375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 3, 32, 28, 248, 697, 709, 476, 586, 628, 620, 32, 25, 2, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'block_19_relative_l1_influence': 0.5970667600631714, 'block_17_cosine_influence': 0.10533523559570312, 'block_6_l1_influence': 45.10020446777344, 'eval_shapley_blocks_pruned_16': {'avg_seq_perplexity': 11104.219279661016, 'num_ex': 15104, 'avg_loss': 8.80559475139036}, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_14': {'correct': 3830, 'weighted_acc': 27.201704545454547, 'total': 14080}, 'eval_relative_l1_blocks_pruned_8': {'avg_seq_perplexity': 33.07925052966102, 'num_ex': 15104, 'avg_loss': 3.393959174721928}, 'block_22_avg_update': {'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 5, 0, 0, 0, 1, 9, 3, 29, 436, 990, 782, 747, 827, 242, 5, 3, 7, 3, 1, 1, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram', 'bins': [-0.21875, -0.2136383056640625, -0.208526611328125, -0.2034149169921875, -0.19830322265625, -0.1931915283203125, -0.188079833984375, -0.1829681396484375, -0.1778564453125, -0.1727447509765625, -0.167633056640625, -0.1625213623046875, -0.15740966796875, -0.1522979736328125, -0.147186279296875, -0.1420745849609375, -0.136962890625, -0.1318511962890625, -0.126739501953125, -0.1216278076171875, -0.11651611328125, -0.1114044189453125, -0.106292724609375, -0.1011810302734375, -0.0960693359375, -0.0909576416015625, -0.085845947265625, -0.0807342529296875, -0.07562255859375, -0.0705108642578125, -0.065399169921875, -0.0602874755859375, -0.05517578125, -0.0500640869140625, -0.044952392578125, -0.0398406982421875, -0.03472900390625, -0.0296173095703125, -0.024505615234375, -0.0193939208984375, -0.0142822265625, -0.0091705322265625, -0.004058837890625, 0.0010528564453125, 0.00616455078125, 0.0112762451171875, 0.016387939453125, 0.0214996337890625, 0.026611328125, 0.0317230224609375, 0.036834716796875, 0.0419464111328125, 0.04705810546875, 0.0521697998046875, 0.057281494140625, 0.0623931884765625, 0.0675048828125, 0.0726165771484375, 0.077728271484375, 0.0828399658203125, 0.08795166015625, 0.0930633544921875, 0.098175048828125, 0.1032867431640625, 0.1083984375]}, 'block_18_cosine_influence': 0.10629814863204956, 'block_3_shapley_influence': 1.5266462040225264, 'block_28_l1_influence': 373.02777099609375, 'eval_shapley_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 4.863900394762977, 'avg_seq_perplexity': 267.85998742055085}, 'block_30_shapley_influence': -2.9910770336383337, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 8631, 'weighted_acc': 61.29971590909091}, 'eval_shapley_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 7.858572749768273, 'avg_seq_perplexity': 5023.143538135593}, 'mmlu_relative_l1_blocks_pruned_16': {'correct': 3285, 'weighted_acc': 23.33096590909091, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 10.09401896848517, 'avg_seq_perplexity': 27788.080508474577}, 'block_12_cosine_influence': 0.11026370525360107, 'block_1_avg_update': {'bins': [-0.220703125, -0.21683120727539062, -0.21295928955078125, -0.20908737182617188, -0.2052154541015625, -0.20134353637695312, -0.19747161865234375, -0.19359970092773438, -0.189727783203125, -0.18585586547851562, -0.18198394775390625, -0.17811203002929688, -0.1742401123046875, -0.17036819458007812, -0.16649627685546875, -0.16262435913085938, -0.15875244140625, -0.15488052368164062, -0.15100860595703125, -0.14713668823242188, -0.1432647705078125, -0.13939285278320312, -0.13552093505859375, -0.13164901733398438, -0.127777099609375, -0.12390518188476562, -0.12003326416015625, -0.11616134643554688, -0.1122894287109375, -0.10841751098632812, -0.10454559326171875, -0.10067367553710938, -0.0968017578125, -0.09292984008789062, -0.08905792236328125, -0.08518600463867188, -0.0813140869140625, -0.07744216918945312, -0.07357025146484375, -0.06969833374023438, -0.065826416015625, -0.061954498291015625, -0.05808258056640625, -0.054210662841796875, -0.0503387451171875, -0.046466827392578125, -0.04259490966796875, -0.038722991943359375, -0.03485107421875, -0.030979156494140625, -0.02710723876953125, -0.023235321044921875, -0.0193634033203125, -0.015491485595703125, -0.01161956787109375, -0.007747650146484375, -0.003875732421875, -3.814697265625e-06, 0.00386810302734375, 0.007740020751953125, 0.0116119384765625, 0.015483856201171875, 0.01935577392578125, 0.023227691650390625, 0.027099609375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 7, 2009, 2074, 3, 0, 0, 0, 0, 1], '_type': 'histogram'}, 'eval_cosine_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 7.1733144986427435, 'avg_seq_perplexity': 2252.5664724576272}, 'block_24_shapley_influence': -29.449227077042764, 'block_22_cosine_influence': 0.04935646057128906, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 6.345845885195975, 'avg_seq_perplexity': 932.7861493644068}, 'block_18_avg_update': {'_type': 'histogram', 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 0, 0, 0, 0, 1, 1, 1, 1, 0, 4, 7, 8, 3, 1, 4, 38, 49, 166, 673, 548, 533, 538, 583, 662, 151, 48, 42, 7, 1, 4, 1, 8, 5, 1, 0, 1, 0, 0, 1, 0, 1, 0, 1], 'bins': [-0.109375, -0.10676956176757812, -0.10416412353515625, -0.10155868530273438, -0.0989532470703125, -0.09634780883789062, -0.09374237060546875, -0.09113693237304688, -0.088531494140625, -0.08592605590820312, -0.08332061767578125, -0.08071517944335938, -0.0781097412109375, -0.07550430297851562, -0.07289886474609375, -0.07029342651367188, -0.06768798828125, -0.06508255004882812, -0.06247711181640625, -0.059871673583984375, -0.0572662353515625, -0.054660797119140625, -0.05205535888671875, -0.049449920654296875, -0.046844482421875, -0.044239044189453125, -0.04163360595703125, -0.039028167724609375, -0.0364227294921875, -0.033817291259765625, -0.03121185302734375, -0.028606414794921875, -0.0260009765625, -0.023395538330078125, -0.02079010009765625, -0.018184661865234375, -0.0155792236328125, -0.012973785400390625, -0.01036834716796875, -0.007762908935546875, -0.005157470703125, -0.002552032470703125, 5.340576171875e-05, 0.002658843994140625, 0.0052642822265625, 0.007869720458984375, 0.01047515869140625, 0.013080596923828125, 0.01568603515625, 0.018291473388671875, 0.02089691162109375, 0.023502349853515625, 0.0261077880859375, 0.028713226318359375, 0.03131866455078125, 0.033924102783203125, 0.036529541015625, 0.039134979248046875, 0.04174041748046875, 0.044345855712890625, 0.0469512939453125, 0.049556732177734375, 0.05216217041015625, 0.054767608642578125, 0.057373046875]}, 'block_22_l2_influence': 4.55768346786499, 'block_17_relative_l1_influence': 0.5806313753128052, 'block_5_relative_l1_influence': 0.8043078184127808, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 26.27940446239407, 'avg_seq_perplexity': 2.398601388204615e+16}, '_wandb': {'runtime': 5447}, 'block_27_relative_l2_influence': 0.3059185743331909, 'block_16_avg_update': {'_type': 'histogram', 'bins': [-0.109375, -0.10703277587890625, -0.1046905517578125, -0.10234832763671875, -0.100006103515625, -0.09766387939453125, -0.0953216552734375, -0.09297943115234375, -0.09063720703125, -0.08829498291015625, -0.0859527587890625, -0.08361053466796875, -0.081268310546875, -0.07892608642578125, -0.0765838623046875, -0.07424163818359375, -0.0718994140625, -0.06955718994140625, -0.0672149658203125, -0.06487274169921875, -0.062530517578125, -0.06018829345703125, -0.0578460693359375, -0.05550384521484375, -0.05316162109375, -0.05081939697265625, -0.0484771728515625, -0.04613494873046875, -0.043792724609375, -0.04145050048828125, -0.0391082763671875, -0.03676605224609375, -0.034423828125, -0.03208160400390625, -0.0297393798828125, -0.02739715576171875, -0.025054931640625, -0.02271270751953125, -0.0203704833984375, -0.01802825927734375, -0.01568603515625, -0.01334381103515625, -0.0110015869140625, -0.00865936279296875, -0.006317138671875, -0.00397491455078125, -0.0016326904296875, 0.00070953369140625, 0.0030517578125, 0.00539398193359375, 0.0077362060546875, 0.01007843017578125, 0.012420654296875, 0.01476287841796875, 0.0171051025390625, 0.01944732666015625, 0.02178955078125, 0.02413177490234375, 0.0264739990234375, 0.02881622314453125, 0.031158447265625, 0.03350067138671875, 0.0358428955078125, 0.03818511962890625, 0.04052734375], 'values': [2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 4, 5, 2, 1, 0, 3, 17, 11, 16, 278, 497, 735, 650, 648, 766, 392, 26, 4, 18, 7, 1, 0, 1, 0, 7, 3, 0, 0, 0, 1]}, 'mmlu_shapley_blocks_pruned_5': {'total': 14080, 'correct': 3527, 'weighted_acc': 25.04971590909091}, 'block_20_relative_l2_influence': 0.44386088848114014, 'block_15_relative_l1_influence': 0.5998882055282593, 'eval_cosine_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 2.7987722623146185, 'avg_seq_perplexity': 17.47756389036017}, 'block_20_l2_influence': 4.5660319328308105, 'eval_relative_l1_blocks_pruned_15': {'avg_seq_perplexity': 685406.779661017, 'num_ex': 15104, 'avg_loss': 9.442397295418433}, 'mmlu_relative_l2_blocks_pruned_27': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_shapley_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 26.61281779661017, 'avg_seq_perplexity': 3.874726031653134e+16}, 'block_1_l2_influence': 0.7911360859870911, 'mmlu_relative_l1_blocks_pruned_11': {'weighted_acc': 46.61931818181818, 'total': 14080, 'correct': 6564}, 'mmlu_relative_l1_blocks_pruned_18': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_25_l1_influence': 259.87945556640625, 'block_14_avg_update': {'_type': 'histogram', 'bins': [-0.058349609375, -0.057010650634765625, -0.05567169189453125, -0.054332733154296875, -0.0529937744140625, -0.051654815673828125, -0.05031585693359375, -0.048976898193359375, -0.047637939453125, -0.046298980712890625, -0.04496002197265625, -0.043621063232421875, -0.0422821044921875, -0.040943145751953125, -0.03960418701171875, -0.038265228271484375, -0.03692626953125, -0.035587310791015625, -0.03424835205078125, -0.032909393310546875, -0.0315704345703125, -0.030231475830078125, -0.02889251708984375, -0.027553558349609375, -0.026214599609375, -0.024875640869140625, -0.02353668212890625, -0.022197723388671875, -0.0208587646484375, -0.019519805908203125, -0.01818084716796875, -0.016841888427734375, -0.0155029296875, -0.014163970947265625, -0.01282501220703125, -0.011486053466796875, -0.0101470947265625, -0.008808135986328125, -0.00746917724609375, -0.006130218505859375, -0.004791259765625, -0.003452301025390625, -0.00211334228515625, -0.000774383544921875, 0.0005645751953125, 0.001903533935546875, 0.00324249267578125, 0.004581451416015625, 0.00592041015625, 0.007259368896484375, 0.00859832763671875, 0.009937286376953125, 0.0112762451171875, 0.012615203857421875, 0.01395416259765625, 0.015293121337890625, 0.016632080078125, 0.017971038818359375, 0.01930999755859375, 0.020648956298828125, 0.0219879150390625, 0.023326873779296875, 0.02466583251953125, 0.026004791259765625, 0.02734375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 1, 0, 0, 0, 4, 12, 1, 5, 2, 11, 38, 65, 441, 556, 604, 565, 555, 550, 558, 55, 36, 11, 3, 2, 2, 9, 2, 1, 1, 1, 0, 1, 0, 1, 0, 1]}, 'block_30_relative_l2_influence': 0.39205995202064514, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 4.919748079978813, 'avg_seq_perplexity': 284.8354409427966}, 'block_11_cosine_influence': 0.11712527275085448, 'mmlu_cosine_blocks_pruned_10': {'total': 14080, 'correct': 6537, 'weighted_acc': 46.42755681818182}, 'eval_cosine_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 6.501841916876324, 'avg_seq_perplexity': 1252.4602754237287}, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 5.631986973649364, 'avg_seq_perplexity': 526.0662076271186}, 'block_28_relative_l1_influence': 0.37784501910209656, 'block_21_shapley_influence': -23.321746626347675, 'block_23_relative_l2_influence': 0.3290492594242096, 'mmlu_shapley_blocks_pruned_12': {'weighted_acc': 25.490056818181817, 'total': 14080, 'correct': 3589}, 'block_9_shapley_influence': -42.41008879902306, 'block_26_l1_influence': 278.9413146972656, 'block_18_l1_influence': 191.0208740234375, 'block_2_l2_influence': 0.35869675874710083, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_16_relative_l1_influence': 0.6015039086341858, 'eval_shapley_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 27.107537738347457, 'avg_seq_perplexity': 7.786098879038995e+16}, 'block_31_l2_influence': 20.97136688232422, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 8363, 'weighted_acc': 59.39630681818182}, 'block_17_l1_influence': 158.97177124023438, 'block_13_shapley_influence': -45.63617403466909, 'mmlu_shapley_blocks_pruned_19': {'weighted_acc': 25.511363636363637, 'total': 14080, 'correct': 3592}, 'block_5_avg_update': {'_type': 'histogram', 'bins': [-0.013671875, -0.013245582580566406, -0.012819290161132812, -0.012392997741699219, -0.011966705322265625, -0.011540412902832031, -0.011114120483398438, -0.010687828063964844, -0.01026153564453125, -0.009835243225097656, -0.009408950805664062, -0.008982658386230469, -0.008556365966796875, -0.008130073547363281, -0.0077037811279296875, -0.007277488708496094, -0.0068511962890625, -0.006424903869628906, -0.0059986114501953125, -0.005572319030761719, -0.005146026611328125, -0.004719734191894531, -0.0042934417724609375, -0.0038671493530273438, -0.00344085693359375, -0.0030145645141601562, -0.0025882720947265625, -0.0021619796752929688, -0.001735687255859375, -0.0013093948364257812, -0.0008831024169921875, -0.00045680999755859375, -3.0517578125e-05, 0.00039577484130859375, 0.0008220672607421875, 0.0012483596801757812, 0.001674652099609375, 0.0021009445190429688, 0.0025272369384765625, 0.0029535293579101562, 0.00337982177734375, 0.0038061141967773438, 0.0042324066162109375, 0.004658699035644531, 0.005084991455078125, 0.005511283874511719, 0.0059375762939453125, 0.006363868713378906, 0.0067901611328125, 0.007216453552246094, 0.0076427459716796875, 0.008069038391113281, 0.008495330810546875, 0.008921623229980469, 0.009347915649414062, 0.009774208068847656, 0.01020050048828125, 0.010626792907714844, 0.011053085327148438, 0.011479377746582031, 0.011905670166015625, 0.012331962585449219, 0.012758255004882812, 0.013184547424316406, 0.01361083984375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 3, 2, 1, 1, 1, 2, 0, 0, 2, 3, 17, 10, 9, 188, 384, 510, 451, 424, 427, 451, 534, 266, 343, 25, 6, 10, 9, 4, 2, 0, 1, 0, 0, 2, 5, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'block_0_avg_update': {'bins': [-0.013671875, -0.01324462890625, -0.0128173828125, -0.01239013671875, -0.011962890625, -0.01153564453125, -0.0111083984375, -0.01068115234375, -0.01025390625, -0.00982666015625, -0.0093994140625, -0.00897216796875, -0.008544921875, -0.00811767578125, -0.0076904296875, -0.00726318359375, -0.0068359375, -0.00640869140625, -0.0059814453125, -0.00555419921875, -0.005126953125, -0.00469970703125, -0.0042724609375, -0.00384521484375, -0.00341796875, -0.00299072265625, -0.0025634765625, -0.00213623046875, -0.001708984375, -0.00128173828125, -0.0008544921875, -0.00042724609375, 0, 0.00042724609375, 0.0008544921875, 0.00128173828125, 0.001708984375, 0.00213623046875, 0.0025634765625, 0.00299072265625, 0.00341796875, 0.00384521484375, 0.0042724609375, 0.00469970703125, 0.005126953125, 0.00555419921875, 0.0059814453125, 0.00640869140625, 0.0068359375, 0.00726318359375, 0.0076904296875, 0.00811767578125, 0.008544921875, 0.00897216796875, 0.0093994140625, 0.00982666015625, 0.01025390625, 0.01068115234375, 0.0111083984375, 0.01153564453125, 0.011962890625, 0.01239013671875, 0.0128173828125, 0.01324462890625, 0.013671875], 'values': [2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 3, 0, 2, 0, 0, 0, 3, 1, 4, 1, 1, 7, 9, 20, 147, 1859, 1823, 157, 28, 3, 8, 3, 1, 2, 0, 1, 0, 0, 0, 0, 0, 4, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 5], '_type': 'histogram'}, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 4.414501125529661, 'avg_seq_perplexity': 158.3049357786017}, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_relative_l2_blocks_pruned_10': {'weighted_acc': 46.42755681818182, 'total': 14080, 'correct': 6537}, 'mmlu_cosine_blocks_pruned_20': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_relative_l1_blocks_pruned_11': {'avg_loss': 5.588111489506091, 'avg_seq_perplexity': 514.8290519067797, 'num_ex': 15104}, 'mmlu_relative_l2_blocks_pruned_12': {'total': 14080, 'correct': 5125, 'weighted_acc': 36.39914772727273}, 'block_19_shapley_influence': -5.723237011628413, 'eval_cosine_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 26.61281779661017, 'avg_seq_perplexity': 3.874726031653134e+16}, 'mmlu_relative_l1_blocks_pruned_15': {'weighted_acc': 23.416193181818183, 'total': 14080, 'correct': 3297}, 'block_0_cosine_influence': 0.4135543704032898, 'block_7_cosine_influence': 0.15521425008773804, 'block_6_l2_influence': 0.892225444316864, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 25.8941650390625, 'avg_seq_perplexity': 1.5274406215169042e+16}, 'block_25_l2_influence': 5.208392143249512, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 2.7987722623146185, 'avg_seq_perplexity': 17.47756389036017}, 'block_17_relative_l2_influence': 0.5179083943367004, 'block_20_relative_l1_influence': 0.492512971162796, 'eval_relative_l1_blocks_pruned_18': {'avg_seq_perplexity': 1145084841.220339, 'num_ex': 15104, 'avg_loss': 15.11002155885858}, 'block_27_relative_l1_influence': 0.34061965346336365, 'block_14_cosine_influence': 0.11168920993804932, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'block_15_relative_l2_influence': 0.5273190140724182, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 2.468566377284163, 'avg_seq_perplexity': 14.380164194915254}, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_13_avg_update': {'bins': [-0.0291748046875, -0.028505325317382812, -0.027835845947265625, -0.027166366577148438, -0.02649688720703125, -0.025827407836914062, -0.025157928466796875, -0.024488449096679688, -0.0238189697265625, -0.023149490356445312, -0.022480010986328125, -0.021810531616210938, -0.02114105224609375, -0.020471572875976562, -0.019802093505859375, -0.019132614135742188, -0.018463134765625, -0.017793655395507812, -0.017124176025390625, -0.016454696655273438, -0.01578521728515625, -0.015115737915039062, -0.014446258544921875, -0.013776779174804688, -0.0131072998046875, -0.012437820434570312, -0.011768341064453125, -0.011098861694335938, -0.01042938232421875, -0.009759902954101562, -0.009090423583984375, -0.008420944213867188, -0.00775146484375, -0.0070819854736328125, -0.006412506103515625, -0.0057430267333984375, -0.00507354736328125, -0.0044040679931640625, -0.003734588623046875, -0.0030651092529296875, -0.0023956298828125, -0.0017261505126953125, -0.001056671142578125, -0.0003871917724609375, 0.00028228759765625, 0.0009517669677734375, 0.001621246337890625, 0.0022907257080078125, 0.002960205078125, 0.0036296844482421875, 0.004299163818359375, 0.0049686431884765625, 0.00563812255859375, 0.0063076019287109375, 0.006977081298828125, 0.0076465606689453125, 0.0083160400390625, 0.008985519409179688, 0.009654998779296875, 0.010324478149414062, 0.01099395751953125, 0.011663436889648438, 0.012332916259765625, 0.013002395629882812, 0.013671875], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 4, 0, 0, 0, 0, 0, 1, 3, 2, 1, 6, 4, 4, 17, 46, 408, 238, 451, 354, 330, 325, 348, 340, 463, 248, 380, 65, 15, 6, 4, 15, 1, 5, 3, 2, 0, 0, 0, 2, 1, 1], '_type': 'histogram'}, 'block_12_avg_update': {'bins': [-0.052001953125, -0.050762176513671875, -0.04952239990234375, -0.048282623291015625, -0.0470428466796875, -0.045803070068359375, -0.04456329345703125, -0.043323516845703125, -0.042083740234375, -0.040843963623046875, -0.03960418701171875, -0.038364410400390625, -0.0371246337890625, -0.035884857177734375, -0.03464508056640625, -0.033405303955078125, -0.03216552734375, -0.030925750732421875, -0.02968597412109375, -0.028446197509765625, -0.0272064208984375, -0.025966644287109375, -0.02472686767578125, -0.023487091064453125, -0.022247314453125, -0.021007537841796875, -0.01976776123046875, -0.018527984619140625, -0.0172882080078125, -0.016048431396484375, -0.01480865478515625, -0.013568878173828125, -0.0123291015625, -0.011089324951171875, -0.00984954833984375, -0.008609771728515625, -0.0073699951171875, -0.006130218505859375, -0.00489044189453125, -0.003650665283203125, -0.002410888671875, -0.001171112060546875, 6.866455078125e-05, 0.001308441162109375, 0.0025482177734375, 0.003787994384765625, 0.00502777099609375, 0.006267547607421875, 0.00750732421875, 0.008747100830078125, 0.00998687744140625, 0.011226654052734375, 0.0124664306640625, 0.013706207275390625, 0.01494598388671875, 0.016185760498046875, 0.017425537109375, 0.018665313720703125, 0.01990509033203125, 0.021144866943359375, 0.0223846435546875, 0.023624420166015625, 0.02486419677734375, 0.026103973388671875, 0.02734375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 0, 4, 1, 0, 0, 0, 2, 34, 15, 109, 696, 758, 518, 509, 727, 604, 65, 19, 22, 2, 1, 0, 1, 2, 0, 0, 2, 1, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram'}, 'block_10_cosine_influence': 0.12535077333450317, 'block_7_l1_influence': 53.392879486083984, 'mmlu_shapley_blocks_pruned_30': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_shapley_blocks_pruned_5': {'avg_loss': 2.3919519974013506, 'avg_seq_perplexity': 12.796052577131883, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_23': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_relative_l1_blocks_pruned_4': {'avg_seq_perplexity': 10.937115168167374, 'num_ex': 15104, 'avg_loss': 2.188970792091499}, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'block_28_relative_l2_influence': 0.34173184633255005, 'eval_cosine_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.17921577065678, 'avg_seq_perplexity': 29527.758474576272}, 'block_30_relative_l1_influence': 0.3945384919643402, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 3744, 'weighted_acc': 26.59090909090909}, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 11.20720297603284, 'avg_seq_perplexity': 10069566.915254235}, 'block_24_l1_influence': 250.06495666503903, 'block_23_relative_l1_influence': 0.367011696100235, 'mmlu_shapley_blocks_pruned_32': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_28_l2_influence': 7.54070520401001, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 2.3157245183395125, 'avg_seq_perplexity': 12.421379477290785}, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 3294, 'weighted_acc': 23.394886363636363}, 'mmlu_relative_l2_blocks_pruned_20': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_19_cosine_influence': 0.09693765640258788, 'mmlu_relative_l1_blocks_pruned_1': {'correct': 8788, 'weighted_acc': 62.41477272727273, 'total': 14080}, 'block_24_cosine_influence': 0.041557133197784424, 'block_16_relative_l2_influence': 0.5378744006156921, 'block_4_relative_l1_influence': 0.8453354835510254, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 8789, 'weighted_acc': 62.421875}, 'eval_cosine_blocks_pruned_9': {'avg_loss': 3.801184961351298, 'avg_seq_perplexity': 50.94621871689618, 'num_ex': 15104}, 'eval_shapley_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 8.131737660553496, 'avg_seq_perplexity': 4481.78813559322}, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 8749, 'weighted_acc': 62.13778409090909}, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 8789, 'weighted_acc': 62.421875}, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 26.5300686076536, 'avg_seq_perplexity': 3.4820289312663308e+16}, 'block_29_relative_l1_influence': 0.41814184188842773, 'eval_cosine_blocks_pruned_26': {'avg_seq_perplexity': 27781.707627118645, 'num_ex': 15104, 'avg_loss': 10.145356776350637}, 'mmlu_shapley_blocks_pruned_26': {'correct': 3481, 'weighted_acc': 24.723011363636363, 'total': 14080}, 'block_11_l1_influence': 75.73442077636719, 'block_28_shapley_influence': -17.70536398158002, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 27.107537738347457, 'avg_seq_perplexity': 7.786098879038995e+16}, 'block_22_shapley_influence': -28.82418050755662, 'eval_shapley_blocks_pruned_28': {'avg_loss': 10.10050007448358, 'avg_seq_perplexity': 26208.95127118644, 'num_ex': 15104}, 'block_26_l2_influence': 5.562460422515869, 'eval_shapley_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9497206089860304, 'avg_seq_perplexity': 8.502445026979608}, 'block_0_relative_l2_influence': 1.721010446548462, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.15875244140625, 'avg_seq_perplexity': 28717.79872881356}, 'eval_shapley_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 2.4950918423927435, 'avg_seq_perplexity': 14.26136909096928}, 'eval_relative_l2_blocks_pruned_13': {'avg_seq_perplexity': 554.2986957097457, 'num_ex': 15104, 'avg_loss': 5.739702127747616}, 'block_0_l2_influence': 0.2207471877336502, 'block_14_l2_influence': 2.054142475128174, 'eval_shapley_blocks_pruned_14': {'avg_loss': 8.154125148967161, 'avg_seq_perplexity': 6529.613877118644, 'num_ex': 15104}, 'block_29_l2_influence': 9.704376220703123, 'block_25_relative_l2_influence': 0.29853856563568115, 'block_23_cosine_influence': 0.04650062322616577, 'eval_relative_l2_blocks_pruned_25': {'avg_loss': 24.732603945974574, 'avg_seq_perplexity': 3080714524970522.0, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_7': {'weighted_acc': 58.54403409090909, 'total': 14080, 'correct': 8243}, 'block_8_l1_influence': 57.74581527709961, 'block_17_avg_update': {'bins': [-0.10888671875, -0.10671424865722656, -0.10454177856445312, -0.10236930847167969, -0.10019683837890625, -0.09802436828613281, -0.09585189819335938, -0.09367942810058594, -0.0915069580078125, -0.08933448791503906, -0.08716201782226562, -0.08498954772949219, -0.08281707763671875, -0.08064460754394531, -0.07847213745117188, -0.07629966735839844, -0.074127197265625, -0.07195472717285156, -0.06978225708007812, -0.06760978698730469, -0.06543731689453125, -0.06326484680175781, -0.061092376708984375, -0.05891990661621094, -0.0567474365234375, -0.05457496643066406, -0.052402496337890625, -0.05023002624511719, -0.04805755615234375, -0.04588508605957031, -0.043712615966796875, -0.04154014587402344, -0.03936767578125, -0.03719520568847656, -0.035022735595703125, -0.03285026550292969, -0.03067779541015625, -0.028505325317382812, -0.026332855224609375, -0.024160385131835938, -0.0219879150390625, -0.019815444946289062, -0.017642974853515625, -0.015470504760742188, -0.01329803466796875, -0.011125564575195312, -0.008953094482421875, -0.0067806243896484375, -0.004608154296875, -0.0024356842041015625, -0.000263214111328125, 0.0019092559814453125, 0.00408172607421875, 0.0062541961669921875, 0.008426666259765625, 0.010599136352539062, 0.0127716064453125, 0.014944076538085938, 0.017116546630859375, 0.019289016723632812, 0.02146148681640625, 0.023633956909179688, 0.025806427001953125, 0.027978897094726562, 0.0301513671875], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 1, 1, 1, 2, 17, 3, 4, 203, 346, 758, 632, 589, 782, 444, 260, 19, 2, 19, 6, 1, 2, 0, 0, 0, 1], '_type': 'histogram'}, 'block_2_l1_influence': 16.640350341796875, 'block_18_relative_l1_influence': 0.6067447066307068, 'eval_shapley_blocks_pruned_23': {'avg_loss': 9.315744173728811, 'avg_seq_perplexity': 14754.052966101695, 'num_ex': 15104}, 'block_3_avg_update': {'bins': [-0.013671875, -0.013275146484375, -0.01287841796875, -0.012481689453125, -0.0120849609375, -0.011688232421875, -0.01129150390625, -0.010894775390625, -0.010498046875, -0.010101318359375, -0.00970458984375, -0.009307861328125, -0.0089111328125, -0.008514404296875, -0.00811767578125, -0.007720947265625, -0.00732421875, -0.006927490234375, -0.00653076171875, -0.006134033203125, -0.0057373046875, -0.005340576171875, -0.00494384765625, -0.004547119140625, -0.004150390625, -0.003753662109375, -0.00335693359375, -0.002960205078125, -0.0025634765625, -0.002166748046875, -0.00177001953125, -0.001373291015625, -0.0009765625, -0.000579833984375, -0.00018310546875, 0.000213623046875, 0.0006103515625, 0.001007080078125, 0.00140380859375, 0.001800537109375, 0.002197265625, 0.002593994140625, 0.00299072265625, 0.003387451171875, 0.0037841796875, 0.004180908203125, 0.00457763671875, 0.004974365234375, 0.00537109375, 0.005767822265625, 0.00616455078125, 0.006561279296875, 0.0069580078125, 0.007354736328125, 0.00775146484375, 0.008148193359375, 0.008544921875, 0.008941650390625, 0.00933837890625, 0.009735107421875, 0.0101318359375, 0.010528564453125, 0.01092529296875, 0.011322021484375, 0.01171875], '_type': 'histogram', 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 1, 0, 0, 0, 3, 3, 3, 2, 1, 9, 18, 30, 428, 1134, 903, 1102, 395, 25, 12, 6, 0, 0, 3, 7, 0, 1, 1, 0, 2, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'eval_shapley_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.115040924589511, 'avg_seq_perplexity': 26635.235169491527}, 'mmlu_cosine_blocks_pruned_16': {'correct': 3232, 'weighted_acc': 22.954545454545453, 'total': 14080}, 'block_2_relative_l1_influence': 0.981797993183136, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 25.33299126059322, 'avg_seq_perplexity': 6813084782828041.0}, 'block_21_relative_l2_influence': 0.38818687200546265, 'eval_cosine_blocks_pruned_25': {'avg_seq_perplexity': 28994.66313559322, 'num_ex': 15104, 'avg_loss': 10.1828416727357}, 'block_29_shapley_influence': -0.5822380068400577, 'block_7_avg_update': {'_type': 'histogram', 'bins': [-0.02734375, -0.026493072509765625, -0.02564239501953125, -0.024791717529296875, -0.0239410400390625, -0.023090362548828125, -0.02223968505859375, -0.021389007568359375, -0.020538330078125, -0.019687652587890625, -0.01883697509765625, -0.017986297607421875, -0.0171356201171875, -0.016284942626953125, -0.01543426513671875, -0.014583587646484375, -0.01373291015625, -0.012882232666015625, -0.01203155517578125, -0.011180877685546875, -0.0103302001953125, -0.009479522705078125, -0.00862884521484375, -0.007778167724609375, -0.006927490234375, -0.006076812744140625, -0.00522613525390625, -0.004375457763671875, -0.0035247802734375, -0.002674102783203125, -0.00182342529296875, -0.000972747802734375, -0.0001220703125, 0.000728607177734375, 0.00157928466796875, 0.002429962158203125, 0.0032806396484375, 0.004131317138671875, 0.00498199462890625, 0.005832672119140625, 0.006683349609375, 0.007534027099609375, 0.00838470458984375, 0.009235382080078125, 0.0100860595703125, 0.010936737060546875, 0.01178741455078125, 0.012638092041015625, 0.01348876953125, 0.014339447021484375, 0.01519012451171875, 0.016040802001953125, 0.0168914794921875, 0.017742156982421875, 0.01859283447265625, 0.019443511962890625, 0.020294189453125, 0.021144866943359375, 0.02199554443359375, 0.022846221923828125, 0.0236968994140625, 0.024547576904296875, 0.02539825439453125, 0.026248931884765625, 0.027099609375], 'values': [2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0, 0, 1, 0, 1, 2, 3, 2, 2, 26, 225, 514, 661, 512, 488, 553, 760, 159, 157, 2, 1, 1, 9, 0, 0, 3, 1, 0, 0, 1, 5, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'eval_cosine_blocks_pruned_29': {'avg_loss': 26.5300686076536, 'avg_seq_perplexity': 3.4820289312663308e+16, 'num_ex': 15104}, 'block_8_relative_l2_influence': 0.5771993398666382, 'mmlu_relative_l1_blocks_pruned_30': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'eval_shapley_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 3.412570242154396, 'avg_seq_perplexity': 115.13421113612289}, 'eval_relative_l2_blocks_pruned_23': {'avg_seq_perplexity': 29105.83686440678, 'num_ex': 15104, 'avg_loss': 10.178284725900424}, 'block_7_relative_l2_influence': 0.6367295980453491, 'block_12_relative_l2_influence': 0.5020490884780884, 'eval_cosine_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.10716945842161, 'avg_seq_perplexity': 26398.853813559323}, 'eval_relative_l1_blocks_pruned_24': {'avg_loss': 24.05575096001059, 'avg_seq_perplexity': 1343626067103813.5, 'num_ex': 15104}, 'block_29_avg_update': {'_type': 'histogram', 'bins': [-0.8671875, -0.8468017578125, -0.826416015625, -0.8060302734375, -0.78564453125, -0.7652587890625, -0.744873046875, -0.7244873046875, -0.7041015625, -0.6837158203125, -0.663330078125, -0.6429443359375, -0.62255859375, -0.6021728515625, -0.581787109375, -0.5614013671875, -0.541015625, -0.5206298828125, -0.500244140625, -0.4798583984375, -0.45947265625, -0.4390869140625, -0.418701171875, -0.3983154296875, -0.3779296875, -0.3575439453125, -0.337158203125, -0.3167724609375, -0.29638671875, -0.2760009765625, -0.255615234375, -0.2352294921875, -0.21484375, -0.1944580078125, -0.174072265625, -0.1536865234375, -0.13330078125, -0.1129150390625, -0.092529296875, -0.0721435546875, -0.0517578125, -0.0313720703125, -0.010986328125, 0.0093994140625, 0.02978515625, 0.0501708984375, 0.070556640625, 0.0909423828125, 0.111328125, 0.1317138671875, 0.152099609375, 0.1724853515625, 0.19287109375, 0.2132568359375, 0.233642578125, 0.2540283203125, 0.2744140625, 0.2947998046875, 0.315185546875, 0.3355712890625, 0.35595703125, 0.3763427734375, 0.396728515625, 0.4171142578125, 0.4375], 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 1, 0, 0, 2, 0, 0, 0, 0, 0, 8, 1, 81, 162, 1385, 779, 1364, 221, 79, 2, 4, 0, 1, 1, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1]}, 'eval_relative_l2_blocks_pruned_22': {'avg_loss': 10.1563720703125, 'avg_seq_perplexity': 28605.582627118645, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_0': {'weighted_acc': 62.52840909090909, 'total': 14080, 'correct': 8804}, 'eval_shapley_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 10.08011433229608, 'avg_seq_perplexity': 25680.302966101695}, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 11.811635162870765, 'avg_seq_perplexity': 21077994.305084743}, 'mmlu_relative_l1_blocks_pruned_31': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_21_l2_influence': 4.614321708679199, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3296, 'weighted_acc': 23.40909090909091}, 'block_13_l1_influence': 89.14859771728516, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 9.013991533699684, 'avg_seq_perplexity': 11025.403601694916}, 'eval_cosine_blocks_pruned_8': {'avg_loss': 3.384665020441605, 'avg_seq_perplexity': 32.52743685447564, 'num_ex': 15104}, 'block_23_avg_update': {'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 2, 2, 1, 0, 3, 3, 10, 4, 96, 475, 912, 823, 811, 702, 227, 4, 6, 8, 0, 0, 1, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], '_type': 'histogram', 'bins': [-0.21875, -0.213623046875, -0.20849609375, -0.203369140625, -0.1982421875, -0.193115234375, -0.18798828125, -0.182861328125, -0.177734375, -0.172607421875, -0.16748046875, -0.162353515625, -0.1572265625, -0.152099609375, -0.14697265625, -0.141845703125, -0.13671875, -0.131591796875, -0.12646484375, -0.121337890625, -0.1162109375, -0.111083984375, -0.10595703125, -0.100830078125, -0.095703125, -0.090576171875, -0.08544921875, -0.080322265625, -0.0751953125, -0.070068359375, -0.06494140625, -0.059814453125, -0.0546875, -0.049560546875, -0.04443359375, -0.039306640625, -0.0341796875, -0.029052734375, -0.02392578125, -0.018798828125, -0.013671875, -0.008544921875, -0.00341796875, 0.001708984375, 0.0068359375, 0.011962890625, 0.01708984375, 0.022216796875, 0.02734375, 0.032470703125, 0.03759765625, 0.042724609375, 0.0478515625, 0.052978515625, 0.05810546875, 0.063232421875, 0.068359375, 0.073486328125, 0.07861328125, 0.083740234375, 0.0888671875, 0.093994140625, 0.09912109375, 0.104248046875, 0.109375]}, 'block_19_l2_influence': 4.501689910888672, 'block_16_l2_influence': 2.781949758529663, 'block_31_shapley_influence': 103.60177399334502, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_29_relative_l2_influence': 0.39976611733436584, 'mmlu_cosine_blocks_pruned_9': {'weighted_acc': 60.68181818181818, 'total': 14080, 'correct': 8544}, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 27.04628740730932, 'avg_seq_perplexity': 7.782704835730373e+16}, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_20_avg_update': {'_type': 'histogram', 'values': [1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4, 1, 0, 1, 0, 4, 11, 1, 9, 139, 303, 826, 791, 749, 816, 296, 114, 7, 1, 11, 3, 0, 1, 1, 0, 3, 2], 'bins': [-0.2177734375, -0.21341705322265625, -0.2090606689453125, -0.20470428466796875, -0.200347900390625, -0.19599151611328125, -0.1916351318359375, -0.18727874755859375, -0.18292236328125, -0.17856597900390625, -0.1742095947265625, -0.16985321044921875, -0.165496826171875, -0.16114044189453125, -0.1567840576171875, -0.15242767333984375, -0.1480712890625, -0.14371490478515625, -0.1393585205078125, -0.13500213623046875, -0.130645751953125, -0.12628936767578125, -0.1219329833984375, -0.11757659912109375, -0.11322021484375, -0.10886383056640625, -0.1045074462890625, -0.10015106201171875, -0.095794677734375, -0.09143829345703125, -0.0870819091796875, -0.08272552490234375, -0.078369140625, -0.07401275634765625, -0.0696563720703125, -0.06529998779296875, -0.060943603515625, -0.05658721923828125, -0.0522308349609375, -0.04787445068359375, -0.04351806640625, -0.03916168212890625, -0.0348052978515625, -0.03044891357421875, -0.026092529296875, -0.02173614501953125, -0.0173797607421875, -0.01302337646484375, -0.0086669921875, -0.00431060791015625, 4.57763671875e-05, 0.00440216064453125, 0.008758544921875, 0.01311492919921875, 0.0174713134765625, 0.02182769775390625, 0.02618408203125, 0.03054046630859375, 0.0348968505859375, 0.03925323486328125, 0.043609619140625, 0.04796600341796875, 0.0523223876953125, 0.05667877197265625, 0.06103515625]}, 'eval_cosine_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.15875244140625, 'avg_seq_perplexity': 28717.79872881356}, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3243, 'weighted_acc': 23.032670454545453}, 'mmlu_relative_l1_blocks_pruned_9': {'weighted_acc': 49.36079545454545, 'total': 14080, 'correct': 6950}, 'eval_cosine_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 10.1563720703125, 'avg_seq_perplexity': 28605.582627118645}, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_blocks_pruned_0': {'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_28': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'eval_cosine_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.0224761962890625, 'avg_seq_perplexity': 9.226422843286546}, 'block_15_shapley_influence': -36.3606638473584, 'eval_shapley_blocks_pruned_26': {'avg_loss': 8.352966825840836, 'avg_seq_perplexity': 5872.298728813559, 'num_ex': 15104}, 'block_1_relative_l1_influence': 1.1122174263000488, 'block_6_avg_update': {'_type': 'histogram', 'bins': [-0.0137939453125, -0.013362884521484375, -0.01293182373046875, -0.012500762939453125, -0.0120697021484375, -0.011638641357421875, -0.01120758056640625, -0.010776519775390625, -0.010345458984375, -0.009914398193359375, -0.00948333740234375, -0.009052276611328125, -0.0086212158203125, -0.008190155029296875, -0.00775909423828125, -0.007328033447265625, -0.00689697265625, -0.006465911865234375, -0.00603485107421875, -0.005603790283203125, -0.0051727294921875, -0.004741668701171875, -0.00431060791015625, -0.003879547119140625, -0.003448486328125, -0.003017425537109375, -0.00258636474609375, -0.002155303955078125, -0.0017242431640625, -0.001293182373046875, -0.00086212158203125, -0.000431060791015625, 0, 0.000431060791015625, 0.00086212158203125, 0.001293182373046875, 0.0017242431640625, 0.002155303955078125, 0.00258636474609375, 0.003017425537109375, 0.003448486328125, 0.003879547119140625, 0.00431060791015625, 0.004741668701171875, 0.0051727294921875, 0.005603790283203125, 0.00603485107421875, 0.006465911865234375, 0.00689697265625, 0.007328033447265625, 0.00775909423828125, 0.008190155029296875, 0.0086212158203125, 0.009052276611328125, 0.00948333740234375, 0.009914398193359375, 0.010345458984375, 0.010776519775390625, 0.01120758056640625, 0.011638641357421875, 0.0120697021484375, 0.012500762939453125, 0.01293182373046875, 0.013362884521484375, 0.0137939453125], 'values': [1, 0, 0, 1, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 2, 1, 7, 1, 1, 1, 2, 3, 4, 9, 52, 26, 64, 422, 411, 427, 319, 319, 318, 321, 384, 373, 443, 74, 24, 45, 15, 1, 6, 0, 0, 1, 0, 2, 6, 5, 0, 0, 1, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 2]}, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_11_avg_update': {'values': [1, 0, 0, 0, 2, 1, 1, 0, 0, 0, 0, 1, 1, 2, 1, 0, 0, 2, 0, 7, 0, 8, 7, 6, 22, 69, 320, 142, 182, 366, 279, 190, 218, 205, 238, 230, 216, 354, 304, 158, 129, 331, 40, 13, 8, 6, 1, 3, 20, 3, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 6, 2], '_type': 'histogram', 'bins': [-0.015869140625, -0.015399932861328125, -0.01493072509765625, -0.014461517333984375, -0.0139923095703125, -0.013523101806640625, -0.01305389404296875, -0.012584686279296875, -0.012115478515625, -0.011646270751953125, -0.01117706298828125, -0.010707855224609375, -0.0102386474609375, -0.009769439697265625, -0.00930023193359375, -0.008831024169921875, -0.00836181640625, -0.007892608642578125, -0.00742340087890625, -0.006954193115234375, -0.0064849853515625, -0.006015777587890625, -0.00554656982421875, -0.005077362060546875, -0.004608154296875, -0.004138946533203125, -0.00366973876953125, -0.003200531005859375, -0.0027313232421875, -0.002262115478515625, -0.00179290771484375, -0.001323699951171875, -0.0008544921875, -0.000385284423828125, 8.392333984375e-05, 0.000553131103515625, 0.0010223388671875, 0.001491546630859375, 0.00196075439453125, 0.002429962158203125, 0.002899169921875, 0.003368377685546875, 0.00383758544921875, 0.004306793212890625, 0.0047760009765625, 0.005245208740234375, 0.00571441650390625, 0.006183624267578125, 0.00665283203125, 0.007122039794921875, 0.00759124755859375, 0.008060455322265625, 0.0085296630859375, 0.008998870849609375, 0.00946807861328125, 0.009937286376953125, 0.010406494140625, 0.010875701904296875, 0.01134490966796875, 0.011814117431640625, 0.0122833251953125, 0.012752532958984375, 0.01322174072265625, 0.013690948486328125, 0.01416015625]}, 'block_3_relative_l2_influence': 0.7416099309921265, 'block_3_l2_influence': 0.43618279695510864, 'block_24_l2_influence': 4.978168487548828, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 5163, 'weighted_acc': 36.66903409090909}, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 8243, 'weighted_acc': 58.54403409090909}, 'mmlu_shapley_blocks_pruned_27': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_0_l1_influence': 8.679248809814453, 'block_28_cosine_influence': 0.05051100254058838, 'mmlu_shapley_blocks_pruned_14': {'correct': 3596, 'weighted_acc': 25.539772727272727, 'total': 14080}, 'block_4_l1_influence': 29.467506408691406, 'mmlu_relative_l1_blocks_pruned_26': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 3.135243302684719, 'avg_seq_perplexity': 24.994453042240465}, 'block_14_shapley_influence': -40.02653051721626, 'block_25_relative_l1_influence': 0.3312523663043976, 'mmlu_shapley_blocks_pruned_8': {'weighted_acc': 25.28409090909091, 'total': 14080, 'correct': 3560}, 'block_26_shapley_influence': -29.260255577345475, 'eval_relative_l1_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 26.61281779661017, 'avg_seq_perplexity': 3.874726031653134e+16}, 'block_18_relative_l2_influence': 0.5390745401382446, 'mmlu_cosine_blocks_pruned_11': {'weighted_acc': 46.61931818181818, 'total': 14080, 'correct': 6564}, 'block_9_l1_influence': 63.490989685058594, 'block_23_l1_influence': 243.9031219482422, 'block_21_relative_l1_influence': 0.42666095495224, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 3613, 'weighted_acc': 25.660511363636363}, 'block_2_cosine_influence': 0.18502628803253177, 'block_13_l2_influence': 1.7644473314285278, 'block_28_avg_update': {'values': [1, 1, 0, 0, 0, 0, 0, 0, 0, 1, 0, 2, 0, 0, 1, 1, 3, 16, 13, 413, 911, 598, 496, 922, 631, 58, 11, 11, 0, 4, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], 'bins': [-0.232421875, -0.22198486328125, -0.2115478515625, -0.20111083984375, -0.190673828125, -0.18023681640625, -0.1697998046875, -0.15936279296875, -0.14892578125, -0.13848876953125, -0.1280517578125, -0.11761474609375, -0.107177734375, -0.09674072265625, -0.0863037109375, -0.07586669921875, -0.0654296875, -0.05499267578125, -0.0445556640625, -0.03411865234375, -0.023681640625, -0.01324462890625, -0.0028076171875, 0.00762939453125, 0.01806640625, 0.02850341796875, 0.0389404296875, 0.04937744140625, 0.059814453125, 0.07025146484375, 0.0806884765625, 0.09112548828125, 0.1015625, 0.11199951171875, 0.1224365234375, 0.13287353515625, 0.143310546875, 0.15374755859375, 0.1641845703125, 0.17462158203125, 0.18505859375, 0.19549560546875, 0.2059326171875, 0.21636962890625, 0.226806640625, 0.23724365234375, 0.2476806640625, 0.25811767578125, 0.2685546875, 0.27899169921875, 0.2894287109375, 0.29986572265625, 0.310302734375, 0.32073974609375, 0.3311767578125, 0.34161376953125, 0.35205078125, 0.36248779296875, 0.3729248046875, 0.38336181640625, 0.393798828125, 0.40423583984375, 0.4146728515625, 0.42510986328125, 0.435546875], '_type': 'histogram'}, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_relative_l1_blocks_pruned_4': {'correct': 8677, 'weighted_acc': 61.62642045454545, 'total': 14080}, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.0224761962890625, 'avg_seq_perplexity': 9.226422843286546}, 'eval_relative_l2_blocks_pruned_3': {'avg_loss': 2.0980359093617587, 'avg_seq_perplexity': 9.982040146649894, 'num_ex': 15104}, 'block_18_shapley_influence': -15.020418313551431, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 4084, 'weighted_acc': 29.005681818181817}, 'eval_cosine_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.10050007448358, 'avg_seq_perplexity': 26208.95127118644}, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_6_relative_l2_influence': 0.6482520699501038, 'block_12_l2_influence': 1.6084082126617432, 'eval_cosine_blocks_pruned_18': {'avg_seq_perplexity': 20310.006355932204, 'num_ex': 15104, 'avg_loss': 9.71577893273305}, 'block_3_l1_influence': 21.666114807128903, 'block_12_relative_l1_influence': 0.5600433349609375, 'block_23_l2_influence': 4.856762886047363, 'eval_cosine_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 8.061659473483845, 'avg_seq_perplexity': 5063.003177966101}, 'eval_cosine_blocks_pruned_32': {'avg_loss': 27.107537738347457, 'avg_seq_perplexity': 7.786098879038995e+16, 'num_ex': 15104}, 'eval_cosine_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'eval_shapley_blocks_pruned_20': {'avg_seq_perplexity': 6967.389300847458, 'num_ex': 15104, 'avg_loss': 8.341341180316473}, 'block_9_relative_l2_influence': 0.5662050247192383, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l2_blocks_pruned_0': {'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104, 'avg_loss': 1.9087995108911544}, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 8602, 'weighted_acc': 61.09375}, 'eval_shapley_blocks_pruned_24': {'avg_loss': 8.942934197894598, 'avg_seq_perplexity': 12545.185381355932, 'num_ex': 15104}, 'mmlu_relative_l2_blocks_pruned_6': {'correct': 8598, 'weighted_acc': 61.06534090909091, 'total': 14080}, 'mmlu_shapley_blocks_pruned_1': {'weighted_acc': 57.08806818181818, 'total': 14080, 'correct': 8038}, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 1.958955150539592, 'avg_seq_perplexity': 8.651148909229343}, 'block_31_relative_l1_influence': 0.5326863527297974, 'block_30_l2_influence': 11.151267051696776, 'mmlu_shapley_blocks_pruned_11': {'correct': 3568, 'weighted_acc': 25.34090909090909, 'total': 14080}, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 24.732603945974574, 'avg_seq_perplexity': 3080714524970522.0}, 'block_29_cosine_influence': 0.060435473918914795}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'use_ddp': False, 'use_lora': False, 'amp_dtype': None, 'lora_rank': 8, 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 5000, 'weight_decay': 0, 'compile_model': False, 'learning_rate': 0.0001, 'no_final_eval': True, 'wandb_project': 'stochastic_depth_eval_metrics', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_pretrained_emulate_update', 'block_drop_prob': 0.5, 'checkpoint_file': None, 'sequence_length': 2048, 'test_batch_size': 1, 'use_grad_scaler': False, 'eval_after_steps': 25000, 'no_baseline_eval': True, 'validate_dataset': False, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128, 'emulate_block_update': True, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'stochastic_depth_policy': None, 'evaluate_pretrained_model': True, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_pretrained_emulate_update
2,"{'block_27_l1_influence': 311.27801513671875, 'mmlu_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3686, 'weighted_acc': 26.178977272727273}, 'eval_relative_l2_blocks_pruned_32': {'avg_seq_perplexity': 34516.97245762712, 'num_ex': 15104, 'avg_loss': 10.447785975569383}, 'block_8_shapley_influence': -42.38288537158452, 'block_12_shapley_influence': -46.17001036577853, 'block_18_relative_l1_influence': 0.6067447066307068, 'block_24_relative_l2_influence': 0.3090258240699768, 'mmlu_relative_l1_blocks_pruned_20': {'weighted_acc': 23.629261363636363, 'total': 14080, 'correct': 3327}, 'eval_cosine_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 6.870939610368114, 'avg_seq_perplexity': 1101.0743511652545}, 'block_21_relative_l2_influence': 0.38818687200546265, 'eval_relative_l1_blocks_pruned_21': {'avg_seq_perplexity': 8813.995233050848, 'num_ex': 15104, 'avg_loss': 8.999035851430085}, 'eval_relative_l1_blocks_pruned_26': {'avg_loss': 9.407114837129235, 'avg_seq_perplexity': 12493.3125, 'num_ex': 15104}, 'block_26_l1_influence': 278.9413146972656, 'eval_cosine_blocks_pruned_23': {'avg_seq_perplexity': 42999.02542372881, 'num_ex': 15104, 'avg_loss': 10.625409659692796}, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 8590, 'weighted_acc': 61.00852272727273}, 'mmlu_relative_l2_blocks_pruned_29': {'total': 14080, 'correct': 3918, 'weighted_acc': 27.826704545454547}, 'block_0_cosine_influence': 0.4135543704032898, 'block_25_cosine_influence': 0.039582252502441406, 'eval_shapley_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 2.913284560381356, 'avg_seq_perplexity': 56.599125231726696}, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3362, 'weighted_acc': 23.87784090909091}, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 8639, 'weighted_acc': 61.35653409090909}, 'block_4_l2_influence': 0.5930313467979431, 'block_28_shapley_influence': -6.091603484107338, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3471, 'weighted_acc': 24.651988636363637}, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'mmlu_relative_l1_blocks_pruned_21': {'weighted_acc': 23.728693181818183, 'total': 14080, 'correct': 3341}, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3512, 'weighted_acc': 24.943181818181817}, 'block_22_shapley_influence': -29.7144667271143, 'block_8_relative_l1_influence': 0.64280766248703, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 8.674455545716366, 'avg_seq_perplexity': 6336.872351694915}, 'block_7_l2_influence': 1.0574811697006226, 'block_15_cosine_influence': 0.11080324649810792, 'eval_cosine_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 7.424093472755562, 'avg_seq_perplexity': 2154.7981991525426}, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3229, 'weighted_acc': 22.933238636363637}, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3490, 'weighted_acc': 24.786931818181817}, 'block_20_cosine_influence': 0.07509088516235352, 'block_13_l2_influence': 1.7644473314285278, 'mmlu_relative_l2_blocks_pruned_23': {'weighted_acc': 24.680397727272727, 'total': 14080, 'correct': 3475}, 'block_19_l2_influence': 4.501689910888672, 'block_21_shapley_influence': -25.54645918756738, 'eval_shapley_blocks_pruned_20': {'avg_seq_perplexity': 10092.811440677966, 'num_ex': 15104, 'avg_loss': 9.1169237039857}, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3421, 'weighted_acc': 24.296875}, 'mmlu_relative_l2_blocks_pruned_7': {'weighted_acc': 60.390625, 'total': 14080, 'correct': 8503}, 'eval_relative_l1_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.090056855799787, 'avg_seq_perplexity': 24251.569915254237}, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'eval_cosine_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 3.6539728197000794, 'avg_seq_perplexity': 41.07198424258475}, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 3292, 'weighted_acc': 23.380681818181817}, 'mmlu_cosine_blocks_pruned_6': {'weighted_acc': 61.00852272727273, 'total': 14080, 'correct': 8590}, 'mmlu_shapley_blocks_pruned_25': {'total': 14080, 'correct': 3274, 'weighted_acc': 23.25284090909091}, 'mmlu_shapley_blocks_pruned_31': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'eval_relative_l1_blocks_pruned_9': {'avg_loss': 6.155609648106462, 'avg_seq_perplexity': 559.9175052966102, 'num_ex': 15104}, 'block_3_cosine_influence': 0.15420573949813843, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.111730284610037, 'avg_seq_perplexity': 10.29698051840572}, 'block_29_shapley_influence': 19.217612425379173, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3642, 'weighted_acc': 25.866477272727273}, 'mmlu_relative_l1_blocks_pruned_14': {'weighted_acc': 33.74289772727273, 'total': 14080, 'correct': 4751}, 'block_11_l2_influence': 1.4943279027938845, 'block_17_shapley_influence': -26.858992539299237, 'block_12_l2_influence': 1.6084082126617432, 'eval_cosine_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 2.481052204713983, 'avg_seq_perplexity': 14.95170981197034}, 'block_2_relative_l2_influence': 0.9229852557182312, 'eval_shapley_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 10.614914716300316, 'avg_seq_perplexity': 46000.16525423729}, 'block_13_relative_l1_influence': 0.5605783462524414, 'block_14_relative_l2_influence': 0.518645167350769, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 9.489422297073624, 'avg_seq_perplexity': 13520.164194915254}, 'block_3_l2_influence': 0.43618279695510864, 'block_13_cosine_influence': 0.10623729228973389, 'block_24_shapley_influence': -30.771873216032304, 'block_26_shapley_influence': -26.84083593011414, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 7895, 'weighted_acc': 56.07244318181818}, 'block_1_relative_l2_influence': 1.4524646997451782, 'block_17_relative_l2_influence': 0.5179083943367004, 'mmlu_relative_l2_blocks_pruned_18': {'total': 14080, 'correct': 3460, 'weighted_acc': 24.573863636363637}, 'block_4_l1_influence': 29.467506408691406, 'block_14_l1_influence': 102.98343658447266, 'eval_cosine_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 9.983058088916843, 'avg_seq_perplexity': 23624.906779661014}, 'eval_cosine_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 10.638557046146715, 'avg_seq_perplexity': 42602.377118644064}, 'eval_shapley_blocks_pruned_17': {'avg_seq_perplexity': 4211.771186440678, 'num_ex': 15104, 'avg_loss': 8.053214897543697}, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 8792, 'weighted_acc': 62.44318181818182}, 'block_22_cosine_influence': 0.04935646057128906, 'eval_cosine_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 7.304403014102225, 'avg_seq_perplexity': 1839.8121027542372}, 'eval_cosine_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 9.003687971729343, 'avg_seq_perplexity': 9187.001059322034}, 'block_14_relative_l1_influence': 0.5803967714309692, 'block_30_l1_influence': 491.8204956054687, 'block_25_shapley_influence': -30.67325957296893, 'eval_shapley_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.111668861518472, 'avg_seq_perplexity': 10.015537067995233}, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 3874, 'weighted_acc': 27.514204545454547}, 'block_4_relative_l2_influence': 0.7396148443222046, 'eval_shapley_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.026256496623413, 'avg_seq_perplexity': 26892.48093220339}, 'block_13_relative_l2_influence': 0.499140352010727, 'eval_relative_l2_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.090056855799787, 'avg_seq_perplexity': 24251.569915254237}, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3918, 'weighted_acc': 27.826704545454547}, 'mmlu_shapley_blocks_pruned_12': {'correct': 3436, 'weighted_acc': 24.40340909090909, 'total': 14080}, 'block_17_relative_l1_influence': 0.5806313753128052, 'block_9_shapley_influence': -42.43532749209115, 'mmlu_relative_l1_blocks_pruned_22': {'total': 14080, 'correct': 3372, 'weighted_acc': 23.948863636363637}, 'mmlu_relative_l1_blocks_pruned_32': {'weighted_acc': 25.49715909090909, 'total': 14080, 'correct': 3590}, 'eval_shapley_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.0117818541445973, 'avg_seq_perplexity': 9.118285098318326}, 'block_6_relative_l1_influence': 0.7311972975730896, 'eval_shapley_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 11.154052734375, 'avg_seq_perplexity': 87257.78813559322}, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9623779038251457, 'avg_seq_perplexity': 8.694948358050848}, 'eval_relative_l2_blocks_pruned_20': {'num_ex': 15104, 'avg_loss': 9.003687971729343, 'avg_seq_perplexity': 9187.001059322034}, 'block_5_shapley_influence': -28.77845360730278, 'block_15_shapley_influence': -40.58271547828254, 'eval_shapley_blocks_pruned_7': {'avg_loss': 2.656697160106594, 'avg_seq_perplexity': 16.99077541545286, 'num_ex': 15104}, 'block_16_l1_influence': 139.7761688232422, 'mmlu_relative_l2_blocks_pruned_25': {'total': 14080, 'correct': 3427, 'weighted_acc': 24.339488636363637}, 'block_11_l1_influence': 75.73442077636719, 'mmlu_cosine_blocks_pruned_21': {'weighted_acc': 23.15340909090909, 'total': 14080, 'correct': 3260}, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'eval_relative_l1_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 9.489422297073624, 'avg_seq_perplexity': 13520.164194915254}, 'mmlu_shapley_blocks_pruned_32': {'correct': 3590, 'weighted_acc': 25.49715909090909, 'total': 14080}, 'block_31_shapley_influence': 101.63725194006734, 'mmlu_shapley_blocks_pruned_14': {'correct': 3463, 'weighted_acc': 24.595170454545453, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_12': {'total': 14080, 'correct': 7922, 'weighted_acc': 56.26420454545455}, 'mmlu_relative_l2_blocks_pruned_19': {'total': 14080, 'correct': 3220, 'weighted_acc': 22.869318181818183}, 'block_3_relative_l1_influence': 0.8714520931243896, 'mmlu_relative_l1_blocks_pruned_16': {'total': 14080, 'correct': 3459, 'weighted_acc': 24.566761363636363}, 'mmlu_relative_l2_blocks_pruned_13': {'correct': 3326, 'weighted_acc': 23.62215909090909, 'total': 14080}, 'block_4_shapley_influence': -27.10676826294089, 'block_3_relative_l2_influence': 0.7416099309921265, 'block_17_l1_influence': 158.97177124023438, 'eval_cosine_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 9.923702951204978, 'avg_seq_perplexity': 20564.550847457627}, 'block_19_relative_l2_influence': 0.5338369607925415, 'eval_relative_l2_blocks_pruned_29': {'avg_seq_perplexity': 17027.332627118645, 'num_ex': 15104, 'avg_loss': 9.732426012976696}, 'block_18_cosine_influence': 0.10629814863204956, 'eval_shapley_blocks_pruned_0': {'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104, 'avg_loss': 1.9087995108911544}, 'eval_shapley_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 6.991894220901748, 'avg_seq_perplexity': 1664.4706038135594}, 'block_6_l2_influence': 0.892225444316864, 'eval_cosine_blocks_pruned_18': {'avg_loss': 7.458976616293697, 'avg_seq_perplexity': 1959.0626324152545, 'num_ex': 15104}, 'block_29_relative_l1_influence': 0.41814184188842773, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 8696, 'weighted_acc': 61.76136363636363}, 'eval_cosine_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.447785975569383, 'avg_seq_perplexity': 34516.97245762712}, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 8487, 'weighted_acc': 60.27698863636363}, 'block_22_l1_influence': 228.232421875, 'mmlu_shapley_blocks_pruned_11': {'total': 14080, 'correct': 3419, 'weighted_acc': 24.282670454545453}, 'block_23_l2_influence': 4.856762886047363, 'eval_relative_l2_blocks_pruned_23': {'avg_loss': 10.625409659692796, 'avg_seq_perplexity': 42999.02542372881, 'num_ex': 15104}, 'block_24_l1_influence': 250.06495666503903, 'eval_shapley_blocks_pruned_24': {'avg_seq_perplexity': 76231.72881355933, 'num_ex': 15104, 'avg_loss': 10.010963569253178}, 'mmlu_relative_l2_blocks_pruned_2': {'correct': 8812, 'weighted_acc': 62.58522727272727, 'total': 14080}, 'block_18_l2_influence': 3.801361083984375, 'block_6_relative_l2_influence': 0.6482520699501038, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.111730284610037, 'avg_seq_perplexity': 10.29698051840572}, 'eval_cosine_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9623779038251457, 'avg_seq_perplexity': 8.694948358050848}, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 3.7334718865863343, 'avg_seq_perplexity': 45.75975734904661}, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 8.801332635394598, 'avg_seq_perplexity': 7155.707097457627}, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3484, 'weighted_acc': 24.744318181818183}, 'block_31_l1_influence': 752.0183715820312, 'eval_cosine_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 6.438007419392214, 'avg_seq_perplexity': 798.1899496822034}, 'eval_shapley_blocks_pruned_23': {'avg_loss': 9.66259144928496, 'avg_seq_perplexity': 26808.19279661017, 'num_ex': 15104}, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 6.698907367253708, 'avg_seq_perplexity': 863.2808527542373}, 'block_16_l2_influence': 2.781949758529663, 'block_21_l1_influence': 229.7406768798828, 'block_24_l2_influence': 4.978168487548828, 'mmlu_shapley_blocks_pruned_27': {'total': 14080, 'correct': 3476, 'weighted_acc': 24.6875}, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 3275, 'weighted_acc': 23.259943181818183}, 'eval_relative_l1_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 9.263482562566209, 'avg_seq_perplexity': 10974.391949152545}, '_wandb': {'runtime': 5562}, 'block_6_shapley_influence': -34.9240098454802, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 8792, 'weighted_acc': 62.44318181818182}, 'block_4_relative_l1_influence': 0.8453354835510254, 'eval_shapley_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 9.923702951204978, 'avg_seq_perplexity': 20564.550847457627}, 'block_25_relative_l1_influence': 0.3312523663043976, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 8.658550715042374, 'avg_seq_perplexity': 7919.987288135593}, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 3019, 'weighted_acc': 21.441761363636363}, 'mmlu_relative_l1_blocks_pruned_15': {'weighted_acc': 25.134943181818183, 'total': 14080, 'correct': 3539}, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3639, 'weighted_acc': 25.845170454545453}, 'block_2_l2_influence': 0.35869675874710083, 'block_20_l1_influence': 228.29544067382812, 'block_27_shapley_influence': -24.069647162395327, 'mmlu_shapley_blocks_pruned_1': {'weighted_acc': 57.45738636363637, 'total': 14080, 'correct': 8090}, 'block_20_relative_l1_influence': 0.492512971162796, 'mmlu_relative_l1_blocks_pruned_3': {'total': 14080, 'correct': 8726, 'weighted_acc': 61.97443181818182}, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3600, 'weighted_acc': 25.568181818181817}, 'block_27_l2_influence': 6.233545780181885, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 3647, 'weighted_acc': 25.901988636363637}, 'block_1_relative_l1_influence': 1.1122174263000488, 'block_2_relative_l1_influence': 0.981797993183136, 'mmlu_shapley_blocks_pruned_19': {'total': 14080, 'correct': 3816, 'weighted_acc': 27.102272727272727}, 'eval_cosine_blocks_pruned_19': {'avg_seq_perplexity': 4704.996292372882, 'num_ex': 15104, 'avg_loss': 8.341987221927965}, 'eval_cosine_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.848565570378709, 'avg_seq_perplexity': 52138.483050847455}, 'mmlu_shapley_blocks_pruned_5': {'total': 14080, 'correct': 3753, 'weighted_acc': 26.654829545454547}, 'block_25_relative_l2_influence': 0.29853856563568115, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3599, 'weighted_acc': 25.561079545454547}, 'block_9_l2_influence': 1.2580745220184326, 'eval_cosine_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 10.77848686606197, 'avg_seq_perplexity': 48800.42372881356}, 'block_20_relative_l2_influence': 0.44386088848114014, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15104, 'avg_loss': 9.04904743776483, 'avg_seq_perplexity': 8886.59533898305}, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'block_19_cosine_influence': 0.09693765640258788, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 9.732426012976696, 'avg_seq_perplexity': 17027.332627118645}, 'block_19_shapley_influence': -11.855271365865704, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 1.9623779038251457, 'avg_seq_perplexity': 8.694948358050848}, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 3551, 'weighted_acc': 25.220170454545453}, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3378, 'weighted_acc': 23.991477272727273}, 'eval_cosine_blocks_pruned_17': {'avg_loss': 6.935513253939354, 'avg_seq_perplexity': 1177.3837394067796, 'num_ex': 15104}, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 9.263482562566209, 'avg_seq_perplexity': 10974.391949152545}, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3531, 'weighted_acc': 25.078125}, 'block_8_cosine_influence': 0.14205163717269895, 'block_16_shapley_influence': -33.35162819220692, 'eval_cosine_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.20694383524232, 'avg_seq_perplexity': 11.357249114472989}, 'eval_cosine_blocks_pruned_11': {'avg_loss': 6.662242307501324, 'avg_seq_perplexity': 1033.2865466101696, 'num_ex': 15104}, 'mmlu_shapley_blocks_pruned_13': {'total': 14080, 'correct': 3519, 'weighted_acc': 24.992897727272727}, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 8.036254365565414, 'avg_seq_perplexity': 3296.1631355932204}, 'block_25_l2_influence': 5.208392143249512, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 8696, 'weighted_acc': 61.76136363636363}, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 3706, 'weighted_acc': 26.321022727272727}, 'block_8_relative_l2_influence': 0.5771993398666382, 'block_23_shapley_influence': -30.15630560112274, 'block_19_relative_l1_influence': 0.5970667600631714, 'block_7_shapley_influence': -34.42180480543746, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 3421, 'weighted_acc': 24.296875}, 'mmlu_shapley_blocks_pruned_18': {'total': 14080, 'correct': 3479, 'weighted_acc': 24.708806818181817}, 'eval_relative_l2_blocks_pruned_13': {'avg_seq_perplexity': 1161.899629237288, 'num_ex': 15104, 'avg_loss': 6.7172086036811445}, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15104, 'avg_loss': 9.363304008871822, 'avg_seq_perplexity': 30512.396186440677}, 'block_20_l2_influence': 4.5660319328308105, 'block_23_cosine_influence': 0.04650062322616577, 'block_29_relative_l2_influence': 0.39976611733436584, 'block_8_l2_influence': 1.1437650918960571, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3584, 'weighted_acc': 25.454545454545453}, 'block_10_relative_l1_influence': 0.6037847995758057, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 7626, 'weighted_acc': 54.16193181818182}, 'block_12_l1_influence': 81.4221420288086, 'block_2_shapley_influence': 65.19083217232293, 'block_16_cosine_influence': 0.1095556616783142, 'eval_cosine_blocks_pruned_3': {'num_ex': 15104, 'avg_loss': 2.111730284610037, 'avg_seq_perplexity': 10.29698051840572}, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 8503, 'weighted_acc': 60.390625}, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.0326155323093222, 'avg_seq_perplexity': 9.316383491128178}, 'eval_relative_l2_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.87207548497087, 'avg_seq_perplexity': 54526.28389830508}, 'mmlu_relative_l2_blocks_pruned_14': {'total': 14080, 'correct': 3613, 'weighted_acc': 25.660511363636363}, 'block_5_cosine_influence': 0.16186672449111938, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3255, 'weighted_acc': 23.117897727272727}, 'mmlu_relative_l2_blocks_pruned_3': {'weighted_acc': 61.97443181818182, 'total': 14080, 'correct': 8726}, 'block_11_cosine_influence': 0.11712527275085448, 'block_13_shapley_influence': -48.26137882809217, 'block_5_relative_l2_influence': 0.6987913250923157, 'block_22_relative_l1_influence': 0.37703049182891846, 'mmlu_relative_l1_blocks_pruned_2': {'weighted_acc': 62.58522727272727, 'total': 14080, 'correct': 8812}, 'eval_cosine_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 3.1263135489770923, 'avg_seq_perplexity': 24.55900961665784}, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 8726, 'weighted_acc': 61.97443181818182}, 'mmlu_shapley_blocks_pruned_30': {'total': 14080, 'correct': 3599, 'weighted_acc': 25.561079545454547}, 'block_8_l1_influence': 57.74581527709961, 'block_25_l1_influence': 259.87945556640625, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3386, 'weighted_acc': 24.048295454545453}, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3362, 'weighted_acc': 23.87784090909091}, 'eval_relative_l2_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 6.662242307501324, 'avg_seq_perplexity': 1033.2865466101696}, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 7.321525444418697, 'avg_seq_perplexity': 2161.4329978813557}, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3465, 'weighted_acc': 24.609375}, 'block_27_cosine_influence': 0.04082536697387695, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3246, 'weighted_acc': 23.053977272727273}, 'eval_shapley_blocks_pruned_27': {'avg_loss': 10.839450642213984, 'avg_seq_perplexity': 52465.8813559322, 'num_ex': 15104}, 'block_23_relative_l1_influence': 0.367011696100235, 'eval_relative_l2_blocks_pruned_28': {'avg_seq_perplexity': 17911.64194915254, 'num_ex': 15104, 'avg_loss': 9.779662051443326}, 'eval_cosine_blocks_pruned_15': {'num_ex': 15104, 'avg_loss': 7.108010502184852, 'avg_seq_perplexity': 1394.9921875}, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 2.326402825824285, 'avg_seq_perplexity': 12.888783600370765}, 'mmlu_relative_l1_blocks_pruned_8': {'weighted_acc': 47.49289772727273, 'total': 14080, 'correct': 6687}, 'mmlu_relative_l1_blocks_pruned_29': {'weighted_acc': 27.826704545454547, 'total': 14080, 'correct': 3918}, 'block_19_l1_influence': 224.92823791503903, 'block_3_shapley_influence': -6.7805942409060265, 'block_20_shapley_influence': -20.683476963316323, 'eval_shapley_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 2.430694062831038, 'avg_seq_perplexity': 13.59001030356197}, 'mmlu_shapley_blocks_pruned_16': {'total': 14080, 'correct': 3560, 'weighted_acc': 25.28409090909091}, 'eval_relative_l1_blocks_pruned_6': {'avg_seq_perplexity': 14.95170981197034, 'num_ex': 15104, 'avg_loss': 2.481052204713983}, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.20694383524232, 'avg_seq_perplexity': 11.357249114472989}, 'eval_cosine_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 7.186255503509004, 'avg_seq_perplexity': 1751.463585805085}, 'block_12_cosine_influence': 0.11026370525360107, 'eval_shapley_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 2.2753539004568326, 'avg_seq_perplexity': 11.914710093352754}, 'block_7_relative_l1_influence': 0.7128912806510925, 'block_9_relative_l2_influence': 0.5662050247192383, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15104, 'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397}, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3260, 'weighted_acc': 23.15340909090909}, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3512, 'weighted_acc': 24.943181818181817}, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3575, 'weighted_acc': 25.390625}, 'block_16_relative_l2_influence': 0.5378744006156921, 'block_18_shapley_influence': -18.779173090596785, 'mmlu_relative_l2_blocks_pruned_17': {'total': 14080, 'correct': 3434, 'weighted_acc': 24.389204545454547}, 'block_2_cosine_influence': 0.18502628803253177, 'eval_cosine_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 10.344458628509004, 'avg_seq_perplexity': 32143.01906779661}, 'eval_shapley_blocks_pruned_11': {'num_ex': 15104, 'avg_loss': 5.82471530720339, 'avg_seq_perplexity': 523.9666644597457}, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 3.1263135489770923, 'avg_seq_perplexity': 24.55900961665784}, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 3.449574098748676, 'avg_seq_perplexity': 34.50927734375}, 'mmlu_relative_l1_blocks_pruned_23': {'correct': 3360, 'weighted_acc': 23.863636363636363, 'total': 14080}, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'eval_shapley_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 3.817056946835275, 'avg_seq_perplexity': 83.43313857256356}, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 3019, 'weighted_acc': 21.441761363636363}, 'mmlu_relative_l1_blocks_pruned_4': {'correct': 8696, 'weighted_acc': 61.76136363636363, 'total': 14080}, 'eval_relative_l1_blocks_pruned_30': {'avg_loss': 9.923702951204978, 'avg_seq_perplexity': 20564.550847457627, 'num_ex': 15104}, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_0_relative_l1_influence': 1.4421809911727903, 'eval_shapley_blocks_pruned_13': {'num_ex': 15104, 'avg_loss': 6.012717036877648, 'avg_seq_perplexity': 642.2280190677966}, 'block_16_relative_l1_influence': 0.6015039086341858, 'block_3_l1_influence': 21.666114807128903, 'block_28_l2_influence': 7.54070520401001, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3427, 'weighted_acc': 24.339488636363637}, 'block_5_l1_influence': 38.106101989746094, 'block_10_cosine_influence': 0.12535077333450317, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 9.779662051443326, 'avg_seq_perplexity': 17911.64194915254}, '_runtime': 5562.904284238815, 'block_30_l2_influence': 11.151267051696776, 'block_17_cosine_influence': 0.10533523559570312, 'eval_relative_l1_blocks_pruned_11': {'avg_seq_perplexity': 1033.2865466101696, 'num_ex': 15104, 'avg_loss': 6.662242307501324}, 'eval_relative_l1_blocks_pruned_15': {'avg_loss': 6.7353360450873945, 'avg_seq_perplexity': 895.2590042372881, 'num_ex': 15104}, 'block_1_l2_influence': 0.7911360859870911, 'block_10_l1_influence': 69.92584228515625, 'mmlu_relative_l2_blocks_pruned_12': {'weighted_acc': 22.634943181818183, 'total': 14080, 'correct': 3187}, 'mmlu_cosine_blocks_pruned_30': {'correct': 3599, 'weighted_acc': 25.561079545454547, 'total': 14080}, 'eval_shapley_blocks_pruned_18': {'num_ex': 15104, 'avg_loss': 9.232589463056144, 'avg_seq_perplexity': 10976.24152542373}, 'block_31_cosine_influence': 0.17495238780975342, 'eval_shapley_blocks_pruned_1': {'num_ex': 15104, 'avg_loss': 1.949390863968154, 'avg_seq_perplexity': 8.50190864175053}, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 6651, 'weighted_acc': 47.23721590909091}, 'mmlu_relative_l2_blocks_pruned_16': {'correct': 3268, 'weighted_acc': 23.210227272727273, 'total': 14080}, 'block_22_l2_influence': 4.55768346786499, 'mmlu_cosine_blocks_pruned_18': {'weighted_acc': 25.490056818181817, 'total': 14080, 'correct': 3589}, 'eval_relative_l1_blocks_pruned_24': {'num_ex': 15104, 'avg_loss': 9.14397676112288, 'avg_seq_perplexity': 9718.316737288136}, 'mmlu_relative_l1_blocks_pruned_19': {'weighted_acc': 24.58096590909091, 'total': 14080, 'correct': 3461}, 'block_7_l1_influence': 53.392879486083984, 'block_6_cosine_influence': 0.15589243173599243, 'block_22_relative_l2_influence': 0.34081655740737915, 'eval_shapley_blocks_pruned_19': {'avg_seq_perplexity': 19121.851694915254, 'num_ex': 15104, 'avg_loss': 9.664541470802437}, 'eval_relative_l2_blocks_pruned_30': {'num_ex': 15104, 'avg_loss': 9.923702951204978, 'avg_seq_perplexity': 20564.550847457627}, 'eval_cosine_blocks_pruned_9': {'num_ex': 15104, 'avg_loss': 3.926331600900424, 'avg_seq_perplexity': 54.10219974841102}, 'mmlu_shapley_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'block_23_relative_l2_influence': 0.3290492594242096, 'mmlu_cosine_blocks_pruned_9': {'total': 14080, 'correct': 8156, 'weighted_acc': 57.92613636363637}, 'block_10_relative_l2_influence': 0.5431956648826599, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3590, 'weighted_acc': 25.49715909090909}, 'block_0_l1_influence': 8.679248809814453, 'block_9_l1_influence': 63.490989685058594, 'mmlu_relative_l2_blocks_pruned_22': {'correct': 3308, 'weighted_acc': 23.494318181818183, 'total': 14080}, 'block_14_l2_influence': 2.054142475128174, 'block_14_cosine_influence': 0.11168920993804932, 'block_21_cosine_influence': 0.061314284801483154, 'mmlu_cosine_blocks_pruned_10': {'total': 14080, 'correct': 3228, 'weighted_acc': 22.926136363636363}, 'block_1_l1_influence': 13.24166488647461, 'block_4_cosine_influence': 0.15797024965286255, 'mmlu_cosine_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'block_31_relative_l2_influence': 0.6457271575927734, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 6.688609495001324, 'avg_seq_perplexity': 851.5038400423729}, 'block_2_l1_influence': 16.640350341796875, 'block_13_l1_influence': 89.14859771728516, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.0326155323093222, 'avg_seq_perplexity': 9.316383491128178}, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15104, 'avg_loss': 7.413179041975636, 'avg_seq_perplexity': 1765.9811970338983}, '_step': 269, 'block_21_l2_influence': 4.614321708679199, 'block_7_cosine_influence': 0.15521425008773804, 'eval_shapley_blocks_pruned_25': {'num_ex': 15104, 'avg_loss': 10.088302353681144, 'avg_seq_perplexity': 28637.021186440677}, 'eval_shapley_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.090056855799787, 'avg_seq_perplexity': 24251.569915254237}, 'block_18_relative_l2_influence': 0.5390745401382446, 'block_24_relative_l1_influence': 0.3444015383720398, 'block_23_l1_influence': 243.9031219482422, 'eval_cosine_blocks_pruned_2': {'num_ex': 15104, 'avg_loss': 2.0326155323093222, 'avg_seq_perplexity': 9.316383491128178}, 'eval_cosine_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 2.326402825824285, 'avg_seq_perplexity': 12.888783600370765}, 'eval_shapley_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 4.707217458951271, 'avg_seq_perplexity': 246.24051575741527}, 'block_21_relative_l1_influence': 0.42666095495224, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 6.981527037539725, 'avg_seq_perplexity': 1461.5455508474577}, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3413, 'weighted_acc': 24.240056818181817}, 'block_29_l2_influence': 9.704376220703123, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 8812, 'weighted_acc': 62.58522727272727}, 'mmlu_cosine_blocks_pruned_5': {'total': 14080, 'correct': 8639, 'weighted_acc': 61.35653409090909}, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3308, 'weighted_acc': 23.494318181818183}, 'mmlu_cosine_blocks_pruned_25': {'correct': 3323, 'weighted_acc': 23.600852272727273, 'total': 14080}, 'block_12_relative_l2_influence': 0.5020490884780884, 'block_30_relative_l2_influence': 0.39205995202064514, 'block_28_l1_influence': 373.02777099609375, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 3557, 'weighted_acc': 25.26278409090909}, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3378, 'weighted_acc': 23.991477272727273}, 'mmlu_shapley_blocks_pruned_21': {'total': 14080, 'correct': 3774, 'weighted_acc': 26.803977272727273}, 'block_1_cosine_influence': 0.22294455766677856, 'block_26_relative_l1_influence': 0.3297420144081116, 'mmlu_relative_l2_blocks_pruned_28': {'total': 14080, 'correct': 3600, 'weighted_acc': 25.568181818181817}, 'block_10_l2_influence': 1.3821907043457031, 'block_31_l2_influence': 20.97136688232422, 'eval_cosine_blocks_pruned_0': {'avg_loss': 1.9087995108911544, 'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104}, 'eval_cosine_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 9.732426012976696, 'avg_seq_perplexity': 17027.332627118645}, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3639, 'weighted_acc': 25.845170454545453}, 'mmlu_relative_l2_blocks_pruned_11': {'total': 14080, 'correct': 3019, 'weighted_acc': 21.441761363636363}, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 3509, 'weighted_acc': 24.921875}, 'block_28_cosine_influence': 0.05051100254058838, 'eval_relative_l2_blocks_pruned_0': {'avg_seq_perplexity': 8.167453054654397, 'num_ex': 15104, 'avg_loss': 1.9087995108911544}, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.447785975569383, 'avg_seq_perplexity': 34516.97245762712}, 'block_15_l1_influence': 119.42102813720705, 'eval_shapley_blocks_pruned_29': {'num_ex': 15104, 'avg_loss': 11.251255875926908, 'avg_seq_perplexity': 77625.68644067796}, 'block_11_relative_l1_influence': 0.584148645401001, 'block_15_relative_l2_influence': 0.5273190140724182, 'block_27_relative_l1_influence': 0.34061965346336365, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 8.947880114539196, 'avg_seq_perplexity': 8004.424258474576}, 'block_1_shapley_influence': 247.65802518469616, 'eval_shapley_blocks_pruned_28': {'num_ex': 15104, 'avg_loss': 10.848565570378709, 'avg_seq_perplexity': 52138.483050847455}, 'eval_relative_l1_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.20694383524232, 'avg_seq_perplexity': 11.357249114472989}, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15104, 'avg_loss': 2.481052204713983, 'avg_seq_perplexity': 14.95170981197034}, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15104, 'avg_loss': 9.63088420286017, 'avg_seq_perplexity': 16517.582627118645}, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15104, 'avg_loss': 9.407114837129235, 'avg_seq_perplexity': 12493.3125}, '_timestamp': 1711995984.9420424, 'eval_shapley_blocks_pruned_4': {'num_ex': 15104, 'avg_loss': 2.156650219933461, 'avg_seq_perplexity': 10.52325956700212}, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 4315, 'weighted_acc': 30.646306818181817}, 'eval_relative_l2_blocks_pruned_5': {'num_ex': 15104, 'avg_loss': 2.326402825824285, 'avg_seq_perplexity': 12.888783600370765}, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 8503, 'weighted_acc': 60.390625}, 'block_0_shapley_influence': 363.1392668067691, 'eval_shapley_blocks_pruned_15': {'avg_seq_perplexity': 964.9444518008474, 'num_ex': 15104, 'avg_loss': 6.38387647725768}, 'mmlu_shapley_blocks_pruned_20': {'correct': 3786, 'weighted_acc': 26.889204545454547, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_6': {'weighted_acc': 61.00852272727273, 'total': 14080, 'correct': 8590}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15104, 'avg_loss': 8.152669098417638, 'avg_seq_perplexity': 4918.984110169492}, 'mmlu_relative_l1_blocks_pruned_5': {'correct': 8639, 'weighted_acc': 61.35653409090909, 'total': 14080}, 'block_6_l1_influence': 45.10020446777344, 'block_24_cosine_influence': 0.041557133197784424, 'block_14_shapley_influence': -41.5571471976259, 'eval_cosine_blocks_pruned_21': {'avg_loss': 9.63088420286017, 'avg_seq_perplexity': 16517.582627118645, 'num_ex': 15104}, 'eval_cosine_blocks_pruned_31': {'num_ex': 15104, 'avg_loss': 10.090056855799787, 'avg_seq_perplexity': 24251.569915254237}, 'eval_relative_l1_blocks_pruned_8': {'num_ex': 15104, 'avg_loss': 3.4551880400059587, 'avg_seq_perplexity': 34.10763291181144}, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15104, 'avg_loss': 3.1263135489770923, 'avg_seq_perplexity': 24.55900961665784}, 'mmlu_shapley_blocks_pruned_7': {'total': 14080, 'correct': 3582, 'weighted_acc': 25.44034090909091}, 'mmlu_relative_l1_blocks_pruned_0': {'total': 14080, 'correct': 8804, 'weighted_acc': 62.52840909090909}, 'block_26_cosine_influence': 0.03860604763031006, 'mmlu_shapley_blocks_pruned_2': {'total': 14080, 'correct': 6512, 'weighted_acc': 46.25}, 'block_0_relative_l2_influence': 1.721010446548462, 'block_28_relative_l1_influence': 0.37784501910209656, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 6.438007419392214, 'avg_seq_perplexity': 798.1899496822034}, 'block_29_l1_influence': 458.3070373535156, 'eval_cosine_blocks_pruned_27': {'num_ex': 15104, 'avg_loss': 10.881060066869704, 'avg_seq_perplexity': 54121.32627118644}, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 3666, 'weighted_acc': 26.036931818181817}, 'eval_shapley_blocks_pruned_32': {'num_ex': 15104, 'avg_loss': 10.447785975569383, 'avg_seq_perplexity': 34516.97245762712}, 'block_0_l2_influence': 0.2207471877336502, 'block_15_l2_influence': 2.3565738201141357, 'block_5_l2_influence': 0.7535498738288879, 'block_26_l2_influence': 5.562460422515869, 'block_10_shapley_influence': -45.94758370555501, 'block_28_relative_l2_influence': 0.34173184633255005, 'block_9_cosine_influence': 0.13170182704925537, 'block_30_cosine_influence': 0.06166493892669678, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3475, 'weighted_acc': 24.680397727272727}, 'block_7_relative_l2_influence': 0.6367295980453491, 'block_9_relative_l1_influence': 0.627655029296875, 'block_11_relative_l2_influence': 0.5241920948028564, 'block_15_relative_l1_influence': 0.5998882055282593, 'block_27_relative_l2_influence': 0.3059185743331909, 'eval_relative_l2_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 6.594050520557468, 'avg_seq_perplexity': 951.6332759533898}, 'block_17_l2_influence': 3.158239364624023, 'eval_shapley_blocks_pruned_14': {'num_ex': 15104, 'avg_loss': 6.146798861228813, 'avg_seq_perplexity': 771.867783368644}, 'eval_relative_l1_blocks_pruned_14': {'avg_loss': 6.732211355435646, 'avg_seq_perplexity': 892.9416048728814, 'num_ex': 15104}, 'block_29_cosine_influence': 0.060435473918914795, 'eval_relative_l2_blocks_pruned_16': {'avg_seq_perplexity': 2590.7190148305085, 'num_ex': 15104, 'avg_loss': 7.501791226661812}, 'block_30_shapley_influence': 1.4781436839942614, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 3638, 'weighted_acc': 25.838068181818183}, 'eval_shapley_blocks_pruned_12': {'num_ex': 15104, 'avg_loss': 5.9239145052635065, 'avg_seq_perplexity': 618.9930481991526}, 'block_12_relative_l1_influence': 0.5600433349609375, 'block_30_relative_l1_influence': 0.3945384919643402, 'block_18_l1_influence': 191.0208740234375, 'mmlu_shapley_blocks_pruned_26': {'total': 14080, 'correct': 3556, 'weighted_acc': 25.255681818181817}, 'eval_relative_l1_blocks_pruned_17': {'avg_seq_perplexity': 2056.3502383474574, 'num_ex': 15104, 'avg_loss': 7.555335610599841}, 'block_26_relative_l2_influence': 0.2953007221221924, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15104, 'avg_loss': 6.438007419392214, 'avg_seq_perplexity': 798.1899496822034}, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3239, 'weighted_acc': 23.004261363636363}, 'block_11_shapley_influence': -43.579459979444295, 'block_5_relative_l1_influence': 0.8043078184127808, 'mmlu_shapley_blocks_pruned_17': {'total': 14080, 'correct': 3408, 'weighted_acc': 24.204545454545453}, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3599, 'weighted_acc': 25.561079545454547}, 'block_31_relative_l1_influence': 0.5326863527297974, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 8792, 'weighted_acc': 62.44318181818182}, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15104, 'avg_loss': 9.983058088916843, 'avg_seq_perplexity': 23624.906779661014}}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'use_ddp': False, 'use_lora': False, 'amp_dtype': None, 'lora_rank': 8, 'batch_size': 1, 'local_rank': 0, 'model_name': 'mistral', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 5000, 'weight_decay': 0, 'compile_model': False, 'learning_rate': 0.0001, 'no_final_eval': True, 'wandb_project': 'stochastic_depth_eval_metrics', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_pretrained', 'block_drop_prob': 0.5, 'checkpoint_file': None, 'sequence_length': 2048, 'test_batch_size': 1, 'use_grad_scaler': False, 'eval_after_steps': 25000, 'no_baseline_eval': True, 'validate_dataset': False, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128, 'emulate_block_update': False, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'stochastic_depth_policy': None, 'evaluate_pretrained_model': True, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1}",openwebtext_model_mistral_seq_len_2048_subsample_250000_comb_docs_pretrained
3,"{'mmlu_relative_l2_blocks_pruned_23': {'total': 14080, 'correct': 3385, 'weighted_acc': 24.041193181818183}, 'eval_relative_l2_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 5.125784952132428, 'avg_seq_perplexity': 256.12629674692624}, 'block_23_relative_l1_influence': 0.3055446147918701, 'mmlu_relative_l1_blocks_pruned_19': {'total': 14080, 'correct': 3471, 'weighted_acc': 24.651988636363637}, 'mmlu_relative_l2_blocks_pruned_29': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'mmlu_cosine_blocks_pruned_4': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'eval_cosine_blocks_pruned_27': {'avg_loss': 9.563706695056352, 'avg_seq_perplexity': 15655.698770491805, 'num_ex': 15616}, 'eval_cosine_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 8.637506203573258, 'avg_seq_perplexity': 5855.946721311476}, 'eval_shapley_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 9.2438244428791, 'avg_seq_perplexity': 15375.78381147541}, 'mmlu_shapley_blocks_pruned_22': {'total': 14080, 'correct': 3554, 'weighted_acc': 25.241477272727273}, 'eval_relative_l1_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 5.517879798764088, 'avg_seq_perplexity': 275.5887231045082}, 'block_0_l2_influence': 1.4092068672180176, 'mmlu_shapley_blocks_pruned_31': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'block_22_relative_l1_influence': 0.34519198536872864, 'mmlu_relative_l2_blocks_pruned_14': {'weighted_acc': 36.14346590909091, 'total': 14080, 'correct': 5089}, 'block_7_relative_l2_influence': 0.5988365411758423, 'eval_shapley_blocks_pruned_4': {'avg_loss': 2.136899103883837, 'avg_seq_perplexity': 8.826109839267419, 'num_ex': 15616}, 'block_3_relative_l1_influence': 0.8830476403236389, 'mmlu_relative_l2_blocks_pruned_12': {'weighted_acc': 39.73721590909091, 'total': 14080, 'correct': 5595}, 'block_6_l2_influence': 4.99418830871582, 'block_9_relative_l2_influence': 0.5496350526809692, 'mmlu_relative_l1_blocks_pruned_32': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'block_4_l2_influence': 3.587404727935791, 'block_19_shapley_influence': -56.86406320559023, 'eval_cosine_blocks_pruned_2': {'avg_seq_perplexity': 7.886478111392162, 'num_ex': 15616, 'avg_loss': 2.0277048329837988}, 'eval_relative_l1_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'block_5_l1_influence': 217.2722015380859, 'mmlu_cosine_blocks_pruned_23': {'total': 14080, 'correct': 3385, 'weighted_acc': 24.041193181818183}, 'mmlu_shapley_blocks_pruned_4': {'total': 14080, 'correct': 3817, 'weighted_acc': 27.109375}, 'mmlu_relative_l1_blocks_pruned_20': {'total': 14080, 'correct': 3492, 'weighted_acc': 24.801136363636363}, 'block_12_cosine_influence': 0.10924452543258668, 'block_8_relative_l2_influence': 0.5692906379699707, 'eval_relative_l2_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 5.965354544217469, 'avg_seq_perplexity': 427.0731621413934}, 'mmlu_relative_l2_blocks_pruned_16': {'correct': 4028, 'weighted_acc': 28.607954545454547, 'total': 14080}, 'block_22_l1_influence': 1036.4525146484375, 'block_4_cosine_influence': 0.15160441398620603, 'mmlu_cosine_blocks_pruned_16': {'total': 14080, 'correct': 3630, 'weighted_acc': 25.78125}, 'mmlu_shapley_blocks_pruned_3': {'total': 14080, 'correct': 3833, 'weighted_acc': 27.223011363636363}, 'block_17_relative_l1_influence': 0.4743431508541107, 'mmlu_relative_l1_blocks_pruned_17': {'total': 14080, 'correct': 3697, 'weighted_acc': 26.257102272727273}, 'block_3_l2_influence': 2.720334529876709, 'block_6_relative_l2_influence': 0.61346834897995, 'eval_relative_l1_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 5.965354544217469, 'avg_seq_perplexity': 427.0731621413934}, 'eval_shapley_blocks_pruned_3': {'avg_seq_perplexity': 8.432341028432377, 'num_ex': 15616, 'avg_loss': 2.0904594796602844}, 'mmlu_relative_l2_blocks_pruned_30': {'total': 14080, 'correct': 3226, 'weighted_acc': 22.911931818181817}, 'block_29_shapley_influence': -26.434746672093695, 'mmlu_cosine_blocks_pruned_22': {'total': 14080, 'correct': 3357, 'weighted_acc': 23.842329545454547}, 'block_7_relative_l1_influence': 0.6601037383079529, 'mmlu_shapley_blocks_pruned_27': {'correct': 3523, 'weighted_acc': 25.021306818181817, 'total': 14080}, 'block_16_shapley_influence': -37.136516610634175, 'block_7_shapley_influence': -69.74342363769198, 'block_13_shapley_influence': -77.41885903173275, 'mmlu_shapley_blocks_pruned_19': {'correct': 3440, 'weighted_acc': 24.431818181818183, 'total': 14080}, 'eval_relative_l2_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 7.18565143522669, 'avg_seq_perplexity': 1374.3771772540983}, 'mmlu_relative_l2_blocks_pruned_13': {'total': 14080, 'correct': 5455, 'weighted_acc': 38.74289772727273}, 'block_2_l2_influence': 1.898875713348389, 'mmlu_cosine_blocks_pruned_17': {'total': 14080, 'correct': 3763, 'weighted_acc': 26.725852272727273}, 'mmlu_cosine_blocks_pruned_6': {'total': 14080, 'correct': 5988, 'weighted_acc': 42.52840909090909}, 'eval_relative_l1_blocks_pruned_25': {'avg_loss': 7.18565143522669, 'avg_seq_perplexity': 1374.3771772540983, 'num_ex': 15616}, 'mmlu_relative_l2_blocks_pruned_24': {'total': 14080, 'correct': 3456, 'weighted_acc': 24.545454545454547}, 'block_25_shapley_influence': -82.28872391034355, 'block_31_relative_l1_influence': 0.9233931303024292, 'eval_relative_l1_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.661102545065958, 'avg_seq_perplexity': 15.031315037461578}, 'eval_relative_l1_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.901673113713499, 'avg_seq_perplexity': 19.0118188076332}, 'block_20_l1_influence': 983.1239624023438, 'block_25_l2_influence': 21.089130401611328, 'block_29_cosine_influence': 0.03388798236846924, '_runtime': 8911.923846006393, 'block_0_shapley_influence': 565.3956928920372, 'block_28_cosine_influence': 0.03331071138381958, 'mmlu_cosine_blocks_pruned_5': {'correct': 5724, 'weighted_acc': 40.65340909090909, 'total': 14080}, 'block_5_l2_influence': 4.297894477844238, 'eval_shapley_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 8.950616555135758, 'avg_seq_perplexity': 14851.745901639344}, 'mmlu_cosine_blocks_pruned_18': {'total': 14080, 'correct': 3669, 'weighted_acc': 26.058238636363637}, 'block_19_l1_influence': 858.4620971679688, 'mmlu_relative_l1_blocks_pruned_24': {'total': 14080, 'correct': 3456, 'weighted_acc': 24.545454545454547}, 'block_10_relative_l1_influence': 0.58807772397995, 'block_1_relative_l1_influence': 1.3041073083877563, 'mmlu_shapley_blocks_pruned_20': {'total': 14080, 'correct': 3426, 'weighted_acc': 24.332386363636363}, 'block_3_cosine_influence': 0.14631986618041992, 'eval_cosine_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 7.982125204117572, 'avg_seq_perplexity': 3056.5194672131147}, 'mmlu_cosine_blocks_pruned_19': {'total': 14080, 'correct': 3791, 'weighted_acc': 26.92471590909091}, 'mmlu_relative_l1_blocks_pruned_13': {'total': 14080, 'correct': 5455, 'weighted_acc': 38.74289772727273}, 'block_23_l2_influence': 20.16440200805664, 'eval_shapley_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 8.678718942110656, 'avg_seq_perplexity': 13272.670081967211}, 'block_26_relative_l2_influence': 0.2846655249595642, 'block_8_l2_influence': 6.41993522644043, 'block_26_shapley_influence': -66.65473617630245, 'eval_cosine_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 6.443447425717213, 'avg_seq_perplexity': 666.0761398565573}, 'eval_shapley_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 9.199639992635758, 'avg_seq_perplexity': 10146.632172131149}, 'block_11_l2_influence': 8.142398834228516, 'mmlu_relative_l1_blocks_pruned_3': {'correct': 6407, 'weighted_acc': 45.50426136363637, 'total': 14080}, 'mmlu_relative_l1_blocks_pruned_8': {'weighted_acc': 37.50710227272727, 'total': 14080, 'correct': 5281}, 'block_24_cosine_influence': 0.03478497266769409, 'block_22_l2_influence': 21.116064071655273, 'block_19_cosine_influence': 0.06366980075836182, 'eval_cosine_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'mmlu_cosine_blocks_pruned_8': {'total': 14080, 'correct': 5281, 'weighted_acc': 37.50710227272727}, 'block_11_relative_l2_influence': 0.5047059655189514, 'eval_relative_l1_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.449430121750128, 'avg_seq_perplexity': 33.428993100025615}, 'block_21_l2_influence': 18.971025466918945, 'block_22_cosine_influence': 0.044055402278900146, 'block_9_shapley_influence': -82.39767602946046, 'block_17_shapley_influence': -65.97957111281207, 'block_15_relative_l2_influence': 0.5085791349411011, 'block_2_cosine_influence': 0.1454983949661255, 'eval_cosine_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.97170895435771, 'avg_seq_perplexity': 7.465394567270748}, 'eval_cosine_blocks_pruned_14': {'avg_seq_perplexity': 95.57017642161884, 'num_ex': 15616, 'avg_loss': 4.497772216796875}, 'eval_cosine_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 4.736523237384733, 'avg_seq_perplexity': 122.44280705686477}, 'mmlu_relative_l2_blocks_pruned_6': {'total': 14080, 'correct': 5365, 'weighted_acc': 38.10369318181818}, 'mmlu_relative_l2_blocks_pruned_20': {'total': 14080, 'correct': 3492, 'weighted_acc': 24.801136363636363}, 'block_28_shapley_influence': -41.736546831087594, 'block_27_relative_l2_influence': 0.2536278963088989, 'eval_relative_l2_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.146936885646132, 'avg_seq_perplexity': 8.886699739049693}, 'eval_relative_l2_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.1619385265913165, 'avg_seq_perplexity': 24.803186635502048}, 'mmlu_relative_l1_blocks_pruned_12': {'total': 14080, 'correct': 5595, 'weighted_acc': 39.73721590909091}, 'block_17_l2_influence': 14.62705421447754, 'mmlu_relative_l2_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_2_relative_l1_influence': 0.9285622239112854, 'eval_cosine_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 6.550516597560195, 'avg_seq_perplexity': 736.6040599385246}, 'eval_relative_l1_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 9.61937475986168, 'avg_seq_perplexity': 15401.060450819672}, 'eval_relative_l2_blocks_pruned_14': {'num_ex': 15616, 'avg_loss': 4.497772216796875, 'avg_seq_perplexity': 95.57017642161884}, 'block_5_cosine_influence': 0.1501924991607666, 'block_22_shapley_influence': -73.06899990703887, 'mmlu_cosine_blocks_pruned_12': {'total': 14080, 'correct': 5595, 'weighted_acc': 39.73721590909091}, 'eval_relative_l1_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 6.802410688556608, 'avg_seq_perplexity': 945.9152792008196}, 'mmlu_relative_l1_blocks_pruned_30': {'total': 14080, 'correct': 3226, 'weighted_acc': 22.911931818181817}, 'block_28_l1_influence': 1383.08984375, 'block_21_l1_influence': 954.6445922851562, 'block_10_shapley_influence': -77.7229553807273, 'block_21_shapley_influence': -74.88680957133705, 'eval_relative_l1_blocks_pruned_14': {'avg_loss': 4.497772216796875, 'avg_seq_perplexity': 95.57017642161884, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 8.637506203573258, 'avg_seq_perplexity': 5855.946721311476}, 'mmlu_relative_l1_blocks_pruned_16': {'correct': 4028, 'weighted_acc': 28.607954545454547, 'total': 14080}, '_wandb': {'runtime': 8911}, 'mmlu_relative_l2_blocks_pruned_17': {'total': 14080, 'correct': 3887, 'weighted_acc': 27.60653409090909}, 'eval_relative_l2_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 6.802410688556608, 'avg_seq_perplexity': 945.9152792008196}, 'eval_cosine_blocks_pruned_23': {'num_ex': 15616, 'avg_loss': 6.802410688556608, 'avg_seq_perplexity': 945.9152792008196}, 'block_24_l2_influence': 22.095346450805664, 'eval_shapley_blocks_pruned_23': {'avg_seq_perplexity': 30457.639344262298, 'num_ex': 15616, 'avg_loss': 9.502804615458505}, 'block_11_relative_l1_influence': 0.5442355871200562, 'mmlu_relative_l1_blocks_pruned_26': {'total': 14080, 'correct': 3253, 'weighted_acc': 23.103693181818183}, 'block_21_cosine_influence': 0.04663509130477905, 'block_26_relative_l1_influence': 0.28666070103645325, 'eval_relative_l1_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.311578719342341, 'avg_seq_perplexity': 10.48771092149078}, 'block_25_l1_influence': 1068.2303466796875, 'block_27_l2_influence': 24.068021774291992, 'block_23_shapley_influence': -80.44926136774524, 'eval_shapley_blocks_pruned_6': {'avg_loss': 2.4615966296586835, 'avg_seq_perplexity': 14.26302550268955, 'num_ex': 15616}, 'mmlu_relative_l1_blocks_pruned_11': {'total': 14080, 'correct': 5213, 'weighted_acc': 37.02414772727273}, 'block_19_l2_influence': 17.010658264160156, 'eval_cosine_blocks_pruned_8': {'num_ex': 15616, 'avg_loss': 3.1619385265913165, 'avg_seq_perplexity': 24.803186635502048}, 'mmlu_cosine_blocks_pruned_0': {'weighted_acc': 45.79545454545455, 'total': 14080, 'correct': 6448}, 'mmlu_shapley_blocks_pruned_7': {'total': 14080, 'correct': 3832, 'weighted_acc': 27.21590909090909}, 'mmlu_shapley_blocks_pruned_12': {'total': 14080, 'correct': 3693, 'weighted_acc': 26.228693181818183}, 'eval_relative_l1_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 6.550516597560195, 'avg_seq_perplexity': 736.6040599385246}, 'eval_relative_l2_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 5.729463170786373, 'avg_seq_perplexity': 343.05917008196724}, 'block_31_cosine_influence': 0.3075296878814697, 'eval_shapley_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.5259789638831966, 'avg_seq_perplexity': 15.319403976690571}, 'block_4_relative_l2_influence': 0.707423985004425, 'eval_shapley_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 2.841590756275614, 'avg_seq_perplexity': 18.34077428598873}, 'mmlu_shapley_blocks_pruned_16': {'correct': 3450, 'weighted_acc': 24.50284090909091, 'total': 14080}, 'eval_cosine_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 5.06701159868084, 'avg_seq_perplexity': 169.78526831454917}, 'mmlu_shapley_blocks_pruned_6': {'total': 14080, 'correct': 3662, 'weighted_acc': 26.008522727272727}, 'eval_shapley_blocks_pruned_30': {'num_ex': 15616, 'avg_loss': 9.609144867443648, 'avg_seq_perplexity': 15235.628073770493}, 'block_10_relative_l2_influence': 0.5394776463508606, 'eval_relative_l1_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 5.729463170786373, 'avg_seq_perplexity': 343.05917008196724}, 'eval_relative_l2_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 6.550516597560195, 'avg_seq_perplexity': 736.6040599385246}, 'block_1_shapley_influence': 495.5558479426069, 'mmlu_shapley_blocks_pruned_10': {'total': 14080, 'correct': 3711, 'weighted_acc': 26.35653409090909}, 'mmlu_relative_l1_blocks_pruned_27': {'total': 14080, 'correct': 3277, 'weighted_acc': 23.274147727272727}, 'eval_cosine_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 5.628152816022029, 'avg_seq_perplexity': 295.33145491803276}, 'block_13_cosine_influence': 0.10998404026031494, 'block_6_shapley_influence': -62.65161295300389, 'block_14_shapley_influence': -80.78615337768224, 'block_31_l1_influence': 5721.15966796875, 'mmlu_cosine_blocks_pruned_1': {'total': 14080, 'correct': 6362, 'weighted_acc': 45.18465909090909}, 'eval_cosine_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 6.666565441694416, 'avg_seq_perplexity': 827.344518442623}, 'block_12_l2_influence': 8.752748489379883, 'block_27_relative_l1_influence': 0.2746049165725708, 'block_16_l2_influence': 14.785382270812988, 'block_20_shapley_influence': -64.17501645534047, 'eval_shapley_blocks_pruned_15': {'avg_loss': 3.8428254674692623, 'avg_seq_perplexity': 53.86936075179303, 'num_ex': 15616}, 'block_26_l2_influence': 24.85858726501465, 'block_26_cosine_influence': 0.03331249952316284, 'block_15_relative_l1_influence': 0.5436901450157166, 'mmlu_relative_l1_blocks_pruned_10': {'total': 14080, 'correct': 5468, 'weighted_acc': 38.83522727272727}, 'block_14_l2_influence': 10.72826099395752, 'mmlu_shapley_blocks_pruned_14': {'total': 14080, 'correct': 3537, 'weighted_acc': 25.120738636363637}, 'block_5_relative_l2_influence': 0.6493698358535767, 'mmlu_cosine_blocks_pruned_2': {'total': 14080, 'correct': 6325, 'weighted_acc': 44.921875}, 'eval_cosine_blocks_pruned_19': {'num_ex': 15616, 'avg_loss': 6.176376092629354, 'avg_seq_perplexity': 511.3331839139344}, 'mmlu_cosine_blocks_pruned_30': {'weighted_acc': 22.94034090909091, 'total': 14080, 'correct': 3230}, 'mmlu_shapley_blocks_pruned_15': {'total': 14080, 'correct': 3545, 'weighted_acc': 25.177556818181817}, 'eval_relative_l1_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 8.284190693839651, 'avg_seq_perplexity': 4096.992571721312}, 'eval_relative_l2_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 6.666565441694416, 'avg_seq_perplexity': 827.344518442623}, 'block_18_l1_influence': 822.3768310546875, 'block_15_l1_influence': 621.2645263671875, 'block_28_l2_influence': 28.022443771362305, 'block_15_cosine_influence': 0.10584920644760132, 'block_3_shapley_influence': 65.02861571554621, '_step': 269, 'eval_relative_l1_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 6.666565441694416, 'avg_seq_perplexity': 827.344518442623}, 'eval_relative_l2_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 8.403608478483607, 'avg_seq_perplexity': 4643.507684426229}, 'eval_shapley_blocks_pruned_14': {'avg_seq_perplexity': 30.81571985463627, 'num_ex': 15616, 'avg_loss': 3.315519489225794}, 'block_17_relative_l2_influence': 0.44725266098976135, 'eval_relative_l1_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0277048329837988, 'avg_seq_perplexity': 7.886478111392162}, 'mmlu_relative_l2_blocks_pruned_27': {'total': 14080, 'correct': 3277, 'weighted_acc': 23.274147727272727}, 'eval_cosine_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 5.892515588979252, 'avg_seq_perplexity': 388.75800461065575}, 'eval_shapley_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 2.6907813900806863, 'avg_seq_perplexity': 15.30513575819672}, 'mmlu_relative_l2_blocks_pruned_10': {'total': 14080, 'correct': 5468, 'weighted_acc': 38.83522727272727}, 'eval_shapley_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 2.587977675140881, 'avg_seq_perplexity': 13.821784347784323}, 'mmlu_relative_l2_blocks_pruned_3': {'total': 14080, 'correct': 6423, 'weighted_acc': 45.61789772727273}, 'mmlu_relative_l2_blocks_pruned_8': {'total': 14080, 'correct': 5281, 'weighted_acc': 37.50710227272727}, 'block_29_l1_influence': 1505.0252685546875, 'mmlu_cosine_blocks_pruned_20': {'total': 14080, 'correct': 3492, 'weighted_acc': 24.801136363636363}, 'eval_relative_l2_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.7069804707511524, 'avg_seq_perplexity': 15.60336753970287}, 'block_13_l1_influence': 500.4615478515625, 'block_0_relative_l2_influence': 2.288300037384033, 'mmlu_shapley_blocks_pruned_9': {'total': 14080, 'correct': 3652, 'weighted_acc': 25.9375}, 'block_7_cosine_influence': 0.14214438199996948, 'eval_shapley_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 3.1196151483254355, 'avg_seq_perplexity': 38.45543833247951}, 'eval_relative_l2_blocks_pruned_15': {'num_ex': 15616, 'avg_loss': 4.736523237384733, 'avg_seq_perplexity': 122.44280705686477}, 'block_30_l2_influence': 47.73377990722656, 'eval_cosine_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.77251696977459, 'avg_seq_perplexity': 16.73108510502049}, 'eval_relative_l2_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 10.357199747054302, 'avg_seq_perplexity': 32288.34836065574}, 'block_27_cosine_influence': 0.029951035976409912, 'mmlu_cosine_blocks_pruned_15': {'total': 14080, 'correct': 4073, 'weighted_acc': 28.927556818181817}, 'mmlu_shapley_blocks_pruned_30': {'weighted_acc': 22.911931818181817, 'total': 14080, 'correct': 3226}, 'block_31_relative_l2_influence': 1.0167038440704346, 'mmlu_relative_l1_blocks_pruned_6': {'total': 14080, 'correct': 5988, 'weighted_acc': 42.52840909090909}, 'eval_relative_l1_blocks_pruned_15': {'avg_seq_perplexity': 122.44280705686477, 'num_ex': 15616, 'avg_loss': 4.736523237384733}, 'mmlu_cosine_blocks_pruned_14': {'total': 14080, 'correct': 5089, 'weighted_acc': 36.14346590909091}, 'mmlu_shapley_blocks_pruned_11': {'total': 14080, 'correct': 3727, 'weighted_acc': 26.470170454545453}, 'eval_relative_l1_blocks_pruned_31': {'avg_seq_perplexity': 67154.73360655738, 'num_ex': 15616, 'avg_loss': 11.099300196913422}, 'mmlu_relative_l2_blocks_pruned_26': {'total': 14080, 'correct': 3253, 'weighted_acc': 23.103693181818183}, 'eval_shapley_blocks_pruned_16': {'avg_seq_perplexity': 464.6433465676229, 'num_ex': 15616, 'avg_loss': 4.843764508356814}, 'mmlu_shapley_blocks_pruned_23': {'total': 14080, 'correct': 3494, 'weighted_acc': 24.81534090909091}, 'eval_cosine_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.661102545065958, 'avg_seq_perplexity': 15.031315037461578}, 'eval_relative_l1_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.9626240964795725, 'avg_seq_perplexity': 7.397292340388064}, 'block_27_l1_influence': 1221.0548095703125, 'mmlu_relative_l2_blocks_pruned_11': {'correct': 5213, 'weighted_acc': 37.02414772727273, 'total': 14080}, 'eval_cosine_blocks_pruned_12': {'avg_seq_perplexity': 56.14385886270492, 'num_ex': 15616, 'avg_loss': 3.9730359687179817}, 'mmlu_cosine_blocks_pruned_21': {'weighted_acc': 23.59375, 'total': 14080, 'correct': 3322}, 'block_25_cosine_influence': 0.0308610200881958, 'mmlu_relative_l1_blocks_pruned_31': {'total': 14080, 'correct': 3368, 'weighted_acc': 23.920454545454547}, 'block_0_relative_l1_influence': 1.198839545249939, 'eval_shapley_blocks_pruned_0': {'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512, 'num_ex': 15616}, 'block_24_relative_l1_influence': 0.29699382185935974, 'mmlu_relative_l1_blocks_pruned_15': {'total': 14080, 'correct': 4073, 'weighted_acc': 28.927556818181817}, 'eval_cosine_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.449430121750128, 'avg_seq_perplexity': 33.428993100025615}, 'block_16_cosine_influence': 0.1062297821044922, 'mmlu_cosine_blocks_pruned_25': {'correct': 3281, 'weighted_acc': 23.302556818181817, 'total': 14080}, 'mmlu_shapley_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'mmlu_relative_l1_blocks_pruned_9': {'total': 14080, 'correct': 6246, 'weighted_acc': 44.36079545454545}, 'block_3_l1_influence': 132.65280151367188, 'block_13_relative_l2_influence': 0.5115258693695068, 'block_29_relative_l1_influence': 0.2949555516242981, 'eval_relative_l1_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.114525716812884, 'avg_seq_perplexity': 8.600471871798156}, 'eval_relative_l1_blocks_pruned_8': {'avg_loss': 3.1619385265913165, 'avg_seq_perplexity': 24.803186635502048, 'num_ex': 15616}, 'block_30_shapley_influence': 79.43905759746988, 'mmlu_cosine_blocks_pruned_11': {'total': 14080, 'correct': 5631, 'weighted_acc': 39.99289772727273}, 'mmlu_relative_l2_blocks_pruned_21': {'total': 14080, 'correct': 3322, 'weighted_acc': 23.59375}, 'block_7_l2_influence': 5.795175552368164, 'block_12_l1_influence': 445.1312561035156, 'mmlu_relative_l2_blocks_pruned_2': {'total': 14080, 'correct': 6325, 'weighted_acc': 44.921875}, 'block_6_l1_influence': 252.8533935546875, 'mmlu_cosine_blocks_pruned_26': {'total': 14080, 'correct': 3263, 'weighted_acc': 23.17471590909091}, 'eval_shapley_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 8.284190693839651, 'avg_seq_perplexity': 4096.992571721312}, 'block_16_relative_l1_influence': 0.5747866630554199, 'mmlu_relative_l2_blocks_pruned_18': {'correct': 3573, 'weighted_acc': 25.376420454545453, 'total': 14080}, 'block_15_l2_influence': 12.254308700561523, 'block_17_l1_influence': 741.5315551757812, 'block_23_cosine_influence': 0.036542296409606934, 'block_1_l2_influence': 6.887134552001953, 'mmlu_shapley_blocks_pruned_8': {'total': 14080, 'correct': 3866, 'weighted_acc': 27.457386363636363}, 'eval_shapley_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 9.311214259413422, 'avg_seq_perplexity': 11429.86475409836}, 'block_22_relative_l2_influence': 0.33816373348236084, 'mmlu_relative_l1_blocks_pruned_22': {'weighted_acc': 23.842329545454547, 'total': 14080, 'correct': 3357}, 'eval_shapley_blocks_pruned_17': {'num_ex': 15616, 'avg_loss': 6.2753420970479, 'avg_seq_perplexity': 2497.7809938524592}, 'mmlu_shapley_blocks_pruned_18': {'weighted_acc': 24.410511363636363, 'total': 14080, 'correct': 3437}, 'block_23_relative_l2_influence': 0.2882755994796753, 'mmlu_relative_l2_blocks_pruned_1': {'total': 14080, 'correct': 6362, 'weighted_acc': 45.18465909090909}, 'mmlu_relative_l1_blocks_pruned_28': {'total': 14080, 'correct': 3255, 'weighted_acc': 23.117897727272727}, 'eval_shapley_blocks_pruned_8': {'avg_loss': 2.601692324779073, 'avg_seq_perplexity': 16.471362504802766, 'num_ex': 15616}, 'eval_shapley_blocks_pruned_21': {'num_ex': 15616, 'avg_loss': 8.335374675813268, 'avg_seq_perplexity': 6105.540983606557}, '_timestamp': 1711999329.665154, 'eval_cosine_blocks_pruned_32': {'avg_loss': 11.499615778688524, 'avg_seq_perplexity': 101193.7786885246, 'num_ex': 15616}, 'mmlu_shapley_blocks_pruned_1': {'total': 14080, 'correct': 5840, 'weighted_acc': 41.47727272727273}, 'block_25_relative_l1_influence': 0.2738480865955353, 'block_30_l1_influence': 2135.267822265625, 'eval_relative_l2_blocks_pruned_9': {'num_ex': 15616, 'avg_loss': 3.449430121750128, 'avg_seq_perplexity': 33.428993100025615}, 'eval_shapley_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.959688030305456, 'avg_seq_perplexity': 7.381981521356301}, 'eval_cosine_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.311578719342341, 'avg_seq_perplexity': 10.48771092149078}, 'block_8_l1_influence': 325.3686218261719, 'mmlu_cosine_blocks_pruned_28': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'block_30_relative_l2_influence': 0.37149354815483093, 'eval_relative_l2_blocks_pruned_27': {'num_ex': 15616, 'avg_loss': 8.095819692142674, 'avg_seq_perplexity': 3398.8616803278687}, 'block_9_l2_influence': 7.055303573608398, 'eval_cosine_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 3.7667766633580944, 'avg_seq_perplexity': 45.50394227074795}, 'block_4_relative_l1_influence': 0.8512150049209595, 'mmlu_shapley_blocks_pruned_21': {'weighted_acc': 25.007102272727273, 'total': 14080, 'correct': 3521}, 'mmlu_relative_l2_blocks_pruned_28': {'weighted_acc': 22.96875, 'total': 14080, 'correct': 3234}, 'block_14_l1_influence': 545.277587890625, 'eval_relative_l1_blocks_pruned_27': {'avg_seq_perplexity': 3398.8616803278687, 'num_ex': 15616, 'avg_loss': 8.095819692142674}, 'block_18_relative_l1_influence': 0.46822184324264526, 'mmlu_cosine_blocks_pruned_7': {'total': 14080, 'correct': 5556, 'weighted_acc': 39.46022727272727}, 'block_12_relative_l2_influence': 0.4948393404483795, 'mmlu_relative_l2_blocks_pruned_22': {'total': 14080, 'correct': 3357, 'weighted_acc': 23.842329545454547}, 'block_5_shapley_influence': -32.26804432504295, 'mmlu_shapley_blocks_pruned_25': {'correct': 3517, 'weighted_acc': 24.978693181818183, 'total': 14080}, 'mmlu_shapley_blocks_pruned_17': {'correct': 3608, 'weighted_acc': 25.625, 'total': 14080}, 'block_31_l2_influence': 135.42071533203125, 'eval_relative_l2_blocks_pruned_5': {'avg_loss': 2.661102545065958, 'avg_seq_perplexity': 15.031315037461578, 'num_ex': 15616}, 'eval_relative_l2_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.901673113713499, 'avg_seq_perplexity': 19.0118188076332}, 'mmlu_relative_l2_blocks_pruned_4': {'total': 14080, 'correct': 6222, 'weighted_acc': 44.19034090909091}, 'eval_relative_l1_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 3.7667766633580944, 'avg_seq_perplexity': 45.50394227074795}, 'block_9_l1_influence': 358.3560791015625, 'mmlu_cosine_blocks_pruned_13': {'total': 14080, 'correct': 5455, 'weighted_acc': 38.74289772727273}, 'block_19_relative_l2_influence': 0.402516633272171, 'mmlu_cosine_blocks_pruned_3': {'total': 14080, 'correct': 6423, 'weighted_acc': 45.61789772727273}, 'mmlu_cosine_blocks_pruned_24': {'total': 14080, 'correct': 3456, 'weighted_acc': 24.545454545454547}, 'eval_shapley_blocks_pruned_18': {'num_ex': 15616, 'avg_loss': 7.259927218077613, 'avg_seq_perplexity': 5111.4375}, 'mmlu_relative_l1_blocks_pruned_0': {'correct': 6448, 'weighted_acc': 45.79545454545455, 'total': 14080}, 'eval_relative_l2_blocks_pruned_10': {'num_ex': 15616, 'avg_loss': 3.7667766633580944, 'avg_seq_perplexity': 45.50394227074795}, 'block_4_shapley_influence': -19.74735562929601, 'block_14_relative_l1_influence': 0.5309671759605408, 'eval_relative_l2_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 7.686794593685963, 'avg_seq_perplexity': 2262.9538934426228}, 'block_5_relative_l1_influence': 0.7556303143501282, 'mmlu_relative_l1_blocks_pruned_7': {'total': 14080, 'correct': 5556, 'weighted_acc': 39.46022727272727}, 'mmlu_relative_l1_blocks_pruned_5': {'total': 14080, 'correct': 5724, 'weighted_acc': 40.65340909090909}, 'eval_relative_l1_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 7.686794593685963, 'avg_seq_perplexity': 2262.9538934426228}, 'mmlu_relative_l2_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_cosine_blocks_pruned_31': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'mmlu_shapley_blocks_pruned_28': {'total': 14080, 'correct': 3255, 'weighted_acc': 23.117897727272727}, 'block_20_relative_l2_influence': 0.4098089933395386, 'eval_relative_l2_blocks_pruned_0': {'num_ex': 15616, 'avg_loss': 1.9205412317494877, 'avg_seq_perplexity': 7.098745877625512}, 'mmlu_relative_l2_blocks_pruned_15': {'total': 14080, 'correct': 4073, 'weighted_acc': 28.927556818181817}, 'block_18_shapley_influence': -67.11545108298859, 'mmlu_relative_l1_blocks_pruned_18': {'total': 14080, 'correct': 3573, 'weighted_acc': 25.376420454545453}, 'mmlu_cosine_blocks_pruned_29': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'block_28_relative_l2_influence': 0.27732375264167786, 'eval_relative_l2_blocks_pruned_11': {'avg_loss': 3.953020689917393, 'avg_seq_perplexity': 54.94604091956968, 'num_ex': 15616}, 'mmlu_cosine_blocks_pruned_27': {'total': 14080, 'correct': 3254, 'weighted_acc': 23.110795454545453}, 'mmlu_relative_l1_blocks_pruned_21': {'total': 14080, 'correct': 3322, 'weighted_acc': 23.59375}, 'block_4_l1_influence': 178.8604736328125, 'block_21_relative_l2_influence': 0.33956632018089294, 'eval_relative_l1_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 3.953020689917393, 'avg_seq_perplexity': 54.94604091956968}, 'block_9_cosine_influence': 0.128817617893219, 'block_19_relative_l1_influence': 0.4215724170207978, 'block_10_l1_influence': 396.1690979003906, 'block_12_shapley_influence': -83.51743848608153, 'eval_cosine_blocks_pruned_7': {'num_ex': 15616, 'avg_loss': 2.901673113713499, 'avg_seq_perplexity': 19.0118188076332}, 'eval_cosine_blocks_pruned_25': {'num_ex': 15616, 'avg_loss': 7.18565143522669, 'avg_seq_perplexity': 1374.3771772540983}, 'mmlu_relative_l2_blocks_pruned_9': {'total': 14080, 'correct': 6246, 'weighted_acc': 44.36079545454545}, 'eval_relative_l1_blocks_pruned_12': {'num_ex': 15616, 'avg_loss': 3.9730359687179817, 'avg_seq_perplexity': 56.14385886270492}, 'block_1_l1_influence': 87.24056243896484, 'block_17_cosine_influence': 0.08392369747161865, 'block_30_cosine_influence': 0.06042414903640747, 'eval_shapley_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 10.357199747054302, 'avg_seq_perplexity': 32288.34836065574}, 'block_24_l1_influence': 1078.9007568359375, 'block_8_shapley_influence': -80.95945078090453, 'eval_shapley_blocks_pruned_22': {'num_ex': 15616, 'avg_loss': 8.858679599449284, 'avg_seq_perplexity': 7779.241290983607}, 'mmlu_shapley_blocks_pruned_24': {'total': 14080, 'correct': 3521, 'weighted_acc': 25.007102272727273}, 'eval_relative_l2_blocks_pruned_12': {'avg_seq_perplexity': 56.14385886270492, 'num_ex': 15616, 'avg_loss': 3.9730359687179817}, 'block_0_cosine_influence': 0.4067174792289734, 'block_20_cosine_influence': 0.06151849031448364, 'eval_cosine_blocks_pruned_3': {'num_ex': 15616, 'avg_loss': 2.146936885646132, 'avg_seq_perplexity': 8.886699739049693}, 'eval_shapley_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.006509499471696, 'avg_seq_perplexity': 7.737426257524334}, 'block_18_relative_l2_influence': 0.44405996799468994, 'eval_relative_l2_blocks_pruned_1': {'num_ex': 15616, 'avg_loss': 1.97170895435771, 'avg_seq_perplexity': 7.465394567270748}, 'eval_relative_l2_blocks_pruned_30': {'avg_loss': 9.609144867443648, 'avg_seq_perplexity': 15235.628073770493, 'num_ex': 15616}, 'block_10_l2_influence': 7.797490119934082, 'eval_cosine_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 7.560996634061219, 'avg_seq_perplexity': 1993.95568647541}, 'block_1_relative_l2_influence': 1.7154526710510254, 'block_12_relative_l1_influence': 0.536065399646759, 'eval_relative_l1_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 5.010991831294826, 'avg_seq_perplexity': 164.70322105532787}, 'mmlu_relative_l1_blocks_pruned_14': {'total': 14080, 'correct': 5089, 'weighted_acc': 36.14346590909091}, 'block_2_shapley_influence': 170.04877405086253, 'block_30_relative_l1_influence': 0.38664719462394714, 'mmlu_relative_l1_blocks_pruned_2': {'correct': 6325, 'weighted_acc': 44.921875, 'total': 14080}, 'eval_relative_l1_blocks_pruned_30': {'avg_seq_perplexity': 15235.628073770493, 'num_ex': 15616, 'avg_loss': 9.609144867443648}, 'mmlu_relative_l1_blocks_pruned_23': {'total': 14080, 'correct': 3385, 'weighted_acc': 24.041193181818183}, 'block_11_l1_influence': 413.3260803222656, 'mmlu_shapley_blocks_pruned_2': {'weighted_acc': 31.242897727272727, 'total': 14080, 'correct': 4399}, 'eval_relative_l2_blocks_pruned_16': {'num_ex': 15616, 'avg_loss': 5.010991831294826, 'avg_seq_perplexity': 164.70322105532787}, 'mmlu_relative_l1_blocks_pruned_29': {'total': 14080, 'correct': 3200, 'weighted_acc': 22.727272727272727}, 'mmlu_relative_l2_blocks_pruned_19': {'weighted_acc': 24.651988636363637, 'total': 14080, 'correct': 3471}, 'eval_cosine_blocks_pruned_11': {'num_ex': 15616, 'avg_loss': 3.882317965147925, 'avg_seq_perplexity': 50.98054879610656}, 'mmlu_relative_l1_blocks_pruned_1': {'total': 14080, 'correct': 6376, 'weighted_acc': 45.28409090909091}, 'eval_relative_l1_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 4.1387836894050976, 'avg_seq_perplexity': 67.00302974513319}, 'eval_relative_l2_blocks_pruned_24': {'avg_seq_perplexity': 1106.547643442623, 'num_ex': 15616, 'avg_loss': 6.963376905097336}, 'eval_shapley_blocks_pruned_29': {'num_ex': 15616, 'avg_loss': 8.637506203573258, 'avg_seq_perplexity': 5855.946721311476}, 'block_11_shapley_influence': -86.24788956363112, 'block_21_relative_l1_influence': 0.35441216826438904, 'block_11_cosine_influence': 0.1132473349571228, 'eval_relative_l1_blocks_pruned_24': {'avg_seq_perplexity': 1106.547643442623, 'num_ex': 15616, 'avg_loss': 6.963376905097336}, 'eval_relative_l2_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 4.1387836894050976, 'avg_seq_perplexity': 67.00302974513319}, 'mmlu_relative_l2_blocks_pruned_25': {'correct': 3281, 'weighted_acc': 23.302556818181817, 'total': 14080}, 'eval_relative_l2_blocks_pruned_2': {'num_ex': 15616, 'avg_loss': 2.0277048329837988, 'avg_seq_perplexity': 7.886478111392162}, 'block_24_shapley_influence': -78.62377058081057, 'eval_shapley_blocks_pruned_26': {'num_ex': 15616, 'avg_loss': 9.253306904777151, 'avg_seq_perplexity': 10676.857581967211}, 'block_28_relative_l1_influence': 0.2919364869594574, 'block_13_l2_influence': 9.899110794067385, 'block_31_shapley_influence': 333.20560893847716, 'block_2_relative_l2_influence': 0.7215847373008728, 'block_18_l2_influence': 16.233057022094727, 'block_20_relative_l1_influence': 0.4247533082962036, 'mmlu_cosine_blocks_pruned_32': {'total': 14080, 'correct': 3230, 'weighted_acc': 22.94034090909091}, 'eval_shapley_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.499615778688524, 'avg_seq_perplexity': 101193.7786885246}, 'mmlu_shapley_blocks_pruned_13': {'total': 14080, 'correct': 3661, 'weighted_acc': 26.001420454545453}, 'block_14_relative_l2_influence': 0.49279531836509705, 'block_8_cosine_influence': 0.13408488035202026, 'eval_relative_l1_blocks_pruned_6': {'num_ex': 15616, 'avg_loss': 2.77251696977459, 'avg_seq_perplexity': 16.73108510502049}, 'block_16_relative_l2_influence': 0.5378350615501404, 'mmlu_relative_l1_blocks_pruned_25': {'total': 14080, 'correct': 3281, 'weighted_acc': 23.302556818181817}, 'block_23_l1_influence': 1021.535888671875, 'block_6_relative_l1_influence': 0.6861485838890076, 'eval_shapley_blocks_pruned_5': {'num_ex': 15616, 'avg_loss': 2.286219112208632, 'avg_seq_perplexity': 10.745130194992315}, 'block_20_l2_influence': 19.695819854736328, 'mmlu_cosine_blocks_pruned_10': {'weighted_acc': 38.83522727272727, 'total': 14080, 'correct': 5468}, 'mmlu_shapley_blocks_pruned_5': {'weighted_acc': 26.25, 'total': 14080, 'correct': 3696}, 'block_7_l1_influence': 292.6295471191406, 'eval_cosine_blocks_pruned_28': {'num_ex': 15616, 'avg_loss': 8.441113081134734, 'avg_seq_perplexity': 4829.898565573771}, 'block_8_relative_l1_influence': 0.6286010146141052, 'eval_shapley_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 3.1891289382684427, 'avg_seq_perplexity': 28.3819079789959}, 'mmlu_shapley_blocks_pruned_32': {'correct': 3230, 'weighted_acc': 22.94034090909091, 'total': 14080}, 'mmlu_cosine_blocks_pruned_9': {'total': 14080, 'correct': 6246, 'weighted_acc': 44.36079545454545}, 'block_18_cosine_influence': 0.07557201385498047, 'eval_cosine_blocks_pruned_24': {'num_ex': 15616, 'avg_loss': 6.963376905097336, 'avg_seq_perplexity': 1106.547643442623}, 'mmlu_relative_l2_blocks_pruned_0': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'block_10_cosine_influence': 0.124822735786438, 'eval_cosine_blocks_pruned_13': {'num_ex': 15616, 'avg_loss': 4.1387836894050976, 'avg_seq_perplexity': 67.00302974513319}, 'mmlu_shapley_blocks_pruned_29': {'total': 14080, 'correct': 3231, 'weighted_acc': 22.947443181818183}, 'block_13_relative_l1_influence': 0.5478932857513428, 'block_29_relative_l2_influence': 0.278962105512619, 'block_29_l2_influence': 30.61115074157715, 'block_1_cosine_influence': 0.2501358985900879, 'block_9_relative_l1_influence': 0.6046764850616455, 'mmlu_shapley_blocks_pruned_26': {'weighted_acc': 25.546875, 'total': 14080, 'correct': 3597}, 'mmlu_relative_l1_blocks_pruned_4': {'total': 14080, 'correct': 6448, 'weighted_acc': 45.79545454545455}, 'block_2_l1_influence': 93.31401824951172, 'block_6_cosine_influence': 0.14377838373184204, 'block_15_shapley_influence': -67.22231425893541, 'block_3_relative_l2_influence': 0.7463300824165344, 'block_24_relative_l2_influence': 0.29034122824668884, 'block_26_l1_influence': 1186.259765625, 'eval_relative_l2_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.499615778688524, 'avg_seq_perplexity': 101193.7786885246}, 'eval_relative_l1_blocks_pruned_20': {'num_ex': 15616, 'avg_loss': 6.443447425717213, 'avg_seq_perplexity': 666.0761398565573}, 'eval_cosine_blocks_pruned_31': {'num_ex': 15616, 'avg_loss': 10.357199747054302, 'avg_seq_perplexity': 32288.34836065574}, 'block_27_shapley_influence': -72.57621019868508, 'block_14_cosine_influence': 0.10573846101760864, 'eval_relative_l2_blocks_pruned_4': {'num_ex': 15616, 'avg_loss': 2.326389500352203, 'avg_seq_perplexity': 10.635673147733094}, 'mmlu_relative_l2_blocks_pruned_5': {'total': 14080, 'correct': 5724, 'weighted_acc': 40.65340909090909}, 'mmlu_relative_l2_blocks_pruned_7': {'total': 14080, 'correct': 5556, 'weighted_acc': 39.46022727272727}, 'eval_relative_l1_blocks_pruned_32': {'num_ex': 15616, 'avg_loss': 11.499615778688524, 'avg_seq_perplexity': 101193.7786885246}, 'eval_relative_l2_blocks_pruned_20': {'avg_seq_perplexity': 666.0761398565573, 'num_ex': 15616, 'avg_loss': 6.443447425717213}, 'block_0_l1_influence': 32.94081115722656, 'block_25_relative_l2_influence': 0.25528034567832947, 'block_16_l1_influence': 749.4442749023438}","{'gpu': 0, 'rank': 0, 'seed': 43, 'dataset': 'openwebtext', 'use_ddp': False, 'use_lora': False, 'amp_dtype': None, 'lora_rank': 8, 'batch_size': 1, 'local_rank': 0, 'model_name': 'llama-2', 'model_size': '7b', 'world_size': 128, 'distributed': True, 'num_workers': 8, 'train_steps': 5000, 'weight_decay': 0, 'compile_model': False, 'learning_rate': 0.0001, 'no_final_eval': True, 'wandb_project': 'stochastic_depth_eval_metrics', 'clip_grad_norm': 1, 'optimizer_name': 'adamw', 'subsample_size': 250000, 'wandb_run_name': 'openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_pretrained', 'block_drop_prob': 0.5, 'checkpoint_file': None, 'sequence_length': 2048, 'test_batch_size': 1, 'use_grad_scaler': False, 'eval_after_steps': 25000, 'no_baseline_eval': True, 'validate_dataset': False, 'enable_train_eval': False, 'dataset_output_dir': 'datasets/openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs', 'use_instruct_model': False, 'effective_batch_size': 128, 'emulate_block_update': False, 'use_pretrained_model': True, 'no_block_influence_eval': False, 'stochastic_depth_policy': None, 'evaluate_pretrained_model': True, 'use_gradient_checkpointing': False, 'gradient_accumulation_steps': 1}",openwebtext_model_llama-2_seq_len_2048_subsample_250000_comb_docs_pretrained

